Minimization of GNSS-Denied Inertial Navigation Errors for Fixed Wing Autonomous Unmanned Air Vehicles

This article proposes an inertial navigation algorithm intended to lower the negative consequences of the absence of GNSS (Global Navigation Satellite System) signals on the navigation of autonomous fixed wing low SWaP (Size, Weight, and Power) UAVs (Unmanned Air Vehicles). In addition to accelerometers and gyroscopes, the filter takes advantage of sensors usually present onboard these platforms, such as magnetometers, Pitot tube, and air vanes, and aims to minimize the attitude error and reduce the position drift (both horizontal and vertical) with the dual objective of improving the aircraft GNSS-Denied inertial navigation capabilities as well as facilitating the fusion of the inertial filter with visual odometry algorithms. Stochastic high fidelity Monte Carlo simulations of two representative scenarios involving the loss of GNSS signals are employed to evaluate the results, compare the proposed filter with more traditional implementations, and analyze the sensitivity of the results to the quality of the onboard sensors. The author releases the C++ implementation of both the navigation filter and the high fidelity simulation as open-source software.

==> figs/ch09_sim/error_filter_att/error_filter_att_alter_euler_scatter.txt <==
    0   1.244e-01   6.789e-02
    1   1.279e-01   9.137e-02
    2   1.540e-01   9.249e-02
    3   1.140e-01   8.085e-02
    4   1.344e-01   7.163e-02
    5   1.129e-01   8.724e-02
    6   1.284e-01   8.080e-02
    7   9.478e-02   5.112e-02
    8   1.357e-01   8.682e-02
    9   8.114e-02   5.382e-02
   10   1.242e-01   8.353e-02
   11   1.336e-01   7.840e-02
   12   1.639e-01   1.008e-01
   13   1.264e-01   5.897e-02
   14   1.040e-01   6.106e-02
   15   1.211e-01   7.306e-02
   16   9.361e-02   5.011e-02
   17   1.105e-01   6.947e-02
   18   1.075e-01   7.063e-02
   19   1.461e-01   8.196e-02
   20   1.401e-01   1.240e-01
   21   1.575e-01   9.312e-02
   22   1.130e-01   7.313e-02
   23   7.799e-02   4.872e-02
   24   1.014e-01   5.571e-02
   25   1.198e-01   7.135e-02
   26   1.103e-01   7.087e-02
   27   1.158e-01   6.402e-02
   28   1.098e-01   6.479e-02
   29   9.972e-02   6.209e-02
   30   8.771e-02   6.355e-02
   31   1.444e-01   8.297e-02
   32   8.948e-02   6.567e-02
   33   1.174e-01   8.513e-02
   34   1.036e-01   6.699e-02
   35   2.057e-01   9.906e-02
   36   1.135e-01   7.100e-02
   37   8.975e-02   5.501e-02
   38   1.315e-01   9.908e-02
   39   1.022e-01   6.946e-02
   40   1.130e-01   8.093e-02
   41   1.219e-01   6.062e-02
   42   1.491e-01   7.992e-02
   43   1.095e-01   6.167e-02
   44   1.393e-01   1.002e-01
   45   9.629e-02   5.998e-02
   46   8.709e-02   5.624e-02
   47   9.665e-02   5.658e-02
   48   9.691e-02   5.749e-02
   49   1.445e-01   9.891e-02
   50   8.925e-02   6.552e-02
   51   1.215e-01   8.205e-02
   52   9.160e-02   7.459e-02
   53   1.414e-01   8.940e-02
   54   1.137e-01   6.101e-02
   55   1.436e-01   8.731e-02
   56   1.068e-01   8.297e-02
   57   1.438e-01   9.967e-02
   58   1.363e-01   7.354e-02
   59   1.316e-01   7.240e-02
   60   1.115e-01   7.063e-02
   61   1.120e-01   6.824e-02
   62   1.065e-01   6.472e-02
   63   1.206e-01   9.179e-02
   64   1.431e-01   8.864e-02
   65   1.513e-01   9.564e-02
   66   1.297e-01   7.661e-02
   67   1.202e-01   5.492e-02
   68   8.251e-02   5.990e-02
   69   1.404e-01   8.178e-02
   70   1.016e-01   7.976e-02
   71   1.302e-01   1.007e-01
   72   1.613e-01   1.009e-01
   73   1.241e-01   7.829e-02
   74   9.015e-02   5.026e-02
   75   9.510e-02   6.356e-02
   76   9.269e-02   7.428e-02
   77   7.449e-02   5.162e-02
   78   1.110e-01   8.311e-02
   79   1.295e-01   7.919e-02
   80   8.730e-02   6.971e-02
   81   1.236e-01   7.059e-02
   82   7.712e-02   4.275e-02
   83   1.094e-01   7.293e-02
   84   1.283e-01   6.652e-02
   85   1.176e-01   7.466e-02
   86   9.701e-02   5.867e-02
   87   1.278e-01   6.186e-02
   88   1.197e-01   5.513e-02
   89   1.550e-01   7.928e-02
   90   1.335e-01   7.032e-02
   91   1.387e-01   7.803e-02
   92   1.056e-01   8.420e-02
   93   9.285e-02   6.024e-02
   94   1.073e-01   6.590e-02
   95   1.035e-01   7.019e-02
   96   1.456e-01   7.327e-02
   97   1.411e-01   9.053e-02
   98   1.019e-01   5.919e-02
   99   8.915e-02   6.271e-02


==> figs/ch09_sim/error_filter_att/error_filter_att_euler_scatter.txt <==
    0   9.626e-02   6.399e-02
    1   1.167e-01   7.056e-02
    2   3.186e-01   1.207e-01
    3   1.714e-01   8.380e-02
    4   9.630e-02   5.970e-02
    5   1.758e-01   7.892e-02
    6   9.666e-02   6.610e-02
    7   1.173e-01   8.462e-02
    8   1.006e-01   5.771e-02
    9   1.014e-01   6.865e-02
   10   1.317e-01   6.171e-02
   11   1.773e-01   7.748e-02
   12   1.220e-01   7.171e-02
   13   1.293e-01   6.183e-02
   14   1.279e-01   7.594e-02
   15   8.851e-02   5.653e-02
   16   1.067e-01   5.823e-02
   17   8.886e-02   5.903e-02
   18   9.871e-02   5.931e-02
   19   1.178e-01   6.500e-02
   20   1.644e-01   8.264e-02
   21   3.280e-01   1.107e-01
   22   4.272e-01   1.493e-01
   23   1.556e-01   7.880e-02
   24   1.969e-01   9.030e-02
   25   1.888e-01   8.226e-02
   26   8.023e-02   5.985e-02
   27   1.848e-01   8.754e-02
   28   2.002e-01   8.840e-02
   29   9.815e-02   6.505e-02
   30   1.074e-01   6.624e-02
   31   1.086e-01   6.515e-02
   32   9.231e-02   6.496e-02
   33   8.493e-02   5.370e-02
   34   1.031e-01   6.732e-02
   35   1.961e-01   9.795e-02
   36   1.521e-01   7.881e-02
   37   1.251e-01   7.279e-02
   38   1.744e-01   7.909e-02
   39   9.339e-02   5.261e-02
   40   1.572e-01   9.433e-02
   41   1.052e-01   6.872e-02
   42   3.764e-01   1.367e-01
   43   1.875e-01   8.380e-02
   44   2.118e-01   1.036e-01
   45   1.144e-01   6.845e-02
   46   4.481e-01   1.685e-01
   47   9.661e-02   6.123e-02
   48   1.206e-01   7.220e-02
   49   1.031e-01   5.951e-02
   50   1.571e-01   9.532e-02
   51   2.943e-01   1.399e-01
   52   1.635e-01   9.688e-02
   53   1.083e-01   7.122e-02
   54   1.265e-01   7.006e-02
   55   2.338e-01   1.028e-01
   56   1.707e-01   9.205e-02
   57   1.053e-01   5.633e-02
   58   2.963e-01   9.724e-02
   59   9.229e-02   6.120e-02
   60   1.061e-01   6.465e-02
   61   2.084e-01   9.237e-02
   62   1.058e-01   7.921e-02
   63   1.083e-01   7.226e-02
   64   1.010e-01   6.170e-02
   65   1.666e-01   7.417e-02
   66   1.576e-01   7.700e-02
   67   9.919e-02   6.055e-02
   68   9.413e-02   6.524e-02
   69   1.646e-01   9.518e-02
   70   7.727e-02   5.738e-02
   71   1.433e-01   6.459e-02
   72   1.613e-01   1.015e-01
   73   8.922e-02   5.889e-02
   74   1.395e-01   7.852e-02
   75   1.187e-01   7.036e-02
   76   8.867e-02   6.017e-02
   77   2.856e-01   1.233e-01
   78   1.473e-01   8.399e-02
   79   2.076e-01   8.988e-02
   80   1.162e-01   6.989e-02
   81   9.085e-02   5.457e-02
   82   1.669e-01   7.333e-02
   83   1.742e-01   1.013e-01
   84   2.294e-01   8.414e-02
   85   1.238e-01   7.882e-02
   86   1.463e-01   6.351e-02
   87   9.211e-02   6.283e-02
   88   9.685e-02   6.421e-02
   89   2.187e-01   9.634e-02
   90   1.390e-01   7.363e-02
   91   1.845e-01   7.432e-02
   92   9.196e-02   5.465e-02
   93   9.887e-02   5.958e-02
   94   1.573e-01   8.424e-02
   95   1.353e-01   6.642e-02
   96   1.891e-01   8.642e-02
   97   1.250e-01   8.280e-02
   98   2.548e-01   1.034e-01
   99   1.241e-01   6.815e-02


==> figs/ch09_sim/error_filter_att/error_filter_att_single_euler_deg.txt <==
    +0.0  -9.929e-01  -1.025e+00
   +10.0  +5.462e-01  +4.843e-01
   +20.0  +2.036e-01  +1.137e-01
   +30.0  +5.345e-01  +4.593e-01
   +40.0  +2.848e-01  +2.221e-01
   +50.0  +6.826e-01  +6.376e-01
   +60.0  +1.267e-01  +6.240e-02
   +70.0  -9.387e-01  -1.005e+00
   +80.0  -1.277e+00  -1.342e+00
   +90.0  -1.018e+00  -1.110e+00
  +100.0  -1.505e+00  -1.579e+00
  +110.0  -1.613e+00  -1.685e+00
  +120.0  -6.037e-01  -6.711e-01
  +130.0  +9.610e-02  +1.332e-01
  +140.0  -6.248e-01  -6.856e-01
  +150.0  -1.034e-01  -1.334e-01
  +160.0  -1.021e+00  -1.040e+00
  +170.0  -2.793e-01  -2.614e-01
  +180.0  +1.792e-01  +2.067e-01
  +190.0  +1.928e-01  +2.418e-01
  +200.0  -2.420e-02  +2.130e-02
  +210.0  -1.211e+00  -1.197e+00
  +220.0  -9.823e-01  -9.867e-01
  +230.0  -6.691e-01  -6.752e-01
  +240.0  -4.537e-01  -4.275e-01
  +250.0  -1.309e+00  -1.298e+00
  +260.0  -6.656e-01  -6.571e-01
  +270.0  -4.947e-01  -5.139e-01
  +280.0  -1.323e+00  -1.341e+00
  +290.0  -1.199e+00  -1.230e+00
  +300.0  -1.020e+00  -1.030e+00
  +310.0  -1.877e-01  -2.038e-01
  +320.0  -8.872e-01  -8.865e-01
  +330.0  -3.082e-01  -2.810e-01
  +340.0  +1.169e+00  +1.185e+00
  +350.0  +1.984e+00  +1.998e+00
  +360.0  +1.677e+00  +1.677e+00
  +370.0  +1.216e+00  +1.222e+00
  +380.0  -7.544e-01  -7.802e-01
  +390.0  -2.542e+00  -2.551e+00
  +400.0  -3.036e+00  -3.043e+00
  +410.0  -2.285e+00  -2.296e+00
  +420.0  -1.393e+00  -1.408e+00
  +430.0  -8.390e-01  -8.566e-01
  +440.0  -5.435e-01  -5.323e-01
  +450.0  -1.099e+00  -1.110e+00
  +460.0  -1.059e+00  -1.067e+00
  +470.0  -1.859e+00  -1.854e+00
  +480.0  -6.346e-01  -6.406e-01
  +490.0  -1.702e-01  -1.603e-01
  +500.0  +4.230e-02  -1.580e-02
  +510.0  +3.884e-01  +3.665e-01
  +520.0  -3.909e-01  -4.401e-01
  +530.0  -1.591e+00  -1.573e+00
  +540.0  -1.278e+00  -1.266e+00
  +550.0  -1.403e+00  -1.382e+00
  +560.0  -4.800e-01  -4.556e-01
  +570.0  +1.710e-02  +2.640e-02
  +580.0  -1.337e+00  -1.340e+00
  +590.0  -2.260e+00  -2.250e+00
  +600.0  -1.959e+00  -1.955e+00
  +610.0  -1.349e+00  -1.340e+00
  +620.0  -3.749e-01  -3.894e-01
  +630.0  +5.626e-01  +5.335e-01
  +640.0  +2.656e-01  +2.700e-01
  +650.0  +2.990e-01  +2.934e-01
  +660.0  -7.130e-02  -6.100e-02
  +670.0  -5.515e-01  -5.514e-01
  +680.0  +1.708e-01  +2.001e-01
  +690.0  -6.670e-02  -7.460e-02
  +700.0  -3.509e-01  -3.253e-01
  +710.0  +1.120e-02  +1.740e-02
  +720.0  +1.433e+00  +1.472e+00
  +730.0  +1.092e+00  +1.156e+00
  +740.0  +1.279e+00  +1.327e+00
  +750.0  +3.184e-01  +3.617e-01
  +760.0  -1.769e+00  -1.758e+00
  +770.0  -1.901e+00  -1.906e+00
  +780.0  -8.040e-02  -1.129e-01
  +790.0  +4.022e-01  +3.674e-01
  +800.0  +1.640e-01  +1.325e-01
  +810.0  +2.646e-01  +2.328e-01
  +820.0  -1.073e+00  -1.102e+00
  +830.0  -9.457e-01  -9.376e-01
  +840.0  +6.308e-01  +6.340e-01
  +850.0  +9.460e-01  +9.421e-01
  +860.0  +8.343e-01  +8.391e-01
  +870.0  +8.973e-01  +8.755e-01
  +880.0  +1.456e+00  +1.480e+00
  +890.0  +1.396e+00  +1.413e+00
  +900.0  +4.068e-01  +4.098e-01
  +910.0  -3.052e-01  -3.078e-01
  +920.0  +5.160e-02  +4.770e-02
  +930.0  -1.021e+00  -1.014e+00
  +940.0  -1.365e+00  -1.365e+00
  +950.0  +4.340e-02  +5.130e-02
  +960.0  +1.453e+00  +1.438e+00
  +970.0  +1.329e+00  +1.318e+00
  +980.0  +1.119e+00  +1.106e+00
  +990.0  +1.028e+00  +1.018e+00
 +1000.0  +1.735e-01  +1.960e-01
 +1010.0  -5.404e-01  -5.579e-01
 +1020.0  -9.741e-01  -9.498e-01
 +1030.0  +1.690e-02  +2.130e-02
 +1040.0  +2.192e-01  +2.122e-01
 +1050.0  -9.300e-01  -9.203e-01
 +1060.0  -8.040e-01  -8.052e-01
 +1070.0  -2.101e+00  -2.101e+00
 +1080.0  -1.026e+00  -1.049e+00
 +1090.0  -9.522e-01  -9.556e-01
 +1100.0  -5.913e-01  -5.822e-01
 +1110.0  -1.070e+00  -1.065e+00
 +1120.0  -5.680e-01  -5.724e-01
 +1130.0  -4.575e-01  -5.010e-01
 +1140.0  +3.331e-01  +2.964e-01
 +1150.0  +6.029e-01  +5.827e-01
 +1160.0  -2.208e+00  -2.204e+00
 +1170.0  -1.833e+00  -1.841e+00
 +1180.0  -1.941e+00  -1.956e+00
 +1190.0  -1.942e+00  -1.923e+00
 +1200.0  -1.863e+00  -1.839e+00
 +1210.0  -1.853e+00  -1.856e+00
 +1220.0  -1.734e+00  -1.752e+00
 +1230.0  -1.930e+00  -1.923e+00
 +1240.0  -2.023e+00  -2.018e+00
 +1250.0  -1.963e+00  -1.955e+00
 +1260.0  -1.828e+00  -1.870e+00
 +1270.0  -1.903e+00  -1.961e+00
 +1280.0  -1.808e+00  -1.829e+00
 +1290.0  -1.939e+00  -1.940e+00
 +1300.0  -2.008e+00  -2.043e+00
 +1310.0  -1.873e+00  -1.891e+00
 +1320.0  +3.652e-01  +3.517e-01
 +1330.0  -2.661e-01  -2.683e-01
 +1340.0  -1.707e-01  -1.580e-01
 +1350.0  +3.320e-01  +3.330e-01
 +1360.0  +1.095e+00  +1.095e+00
 +1370.0  +6.935e-01  +6.922e-01
 +1380.0  +1.061e+00  +1.072e+00
 +1390.0  +1.353e+00  +1.368e+00
 +1400.0  -2.050e-02  -1.230e-02
 +1410.0  -5.944e-01  -5.919e-01
 +1420.0  -9.150e-01  -9.342e-01
 +1430.0  -1.527e+00  -1.518e+00
 +1440.0  -4.154e-01  -4.138e-01
 +1450.0  +6.016e-01  +5.746e-01
 +1460.0  +2.572e-01  +2.802e-01
 +1470.0  +9.890e-01  +9.556e-01
 +1480.0  -1.395e+00  -1.398e+00
 +1490.0  -2.068e+00  -2.088e+00
 +1500.0  -1.813e+00  -1.812e+00
 +1510.0  -2.229e+00  -2.251e+00
 +1520.0  -7.805e-01  -7.883e-01
 +1530.0  +6.937e-01  +6.906e-01
 +1540.0  +7.707e-01  +7.544e-01
 +1550.0  +1.010e+00  +1.035e+00
 +1560.0  -2.524e-01  -2.505e-01
 +1570.0  -7.242e-01  -7.343e-01
 +1580.0  -5.680e-01  -5.658e-01
 +1590.0  -4.313e-01  -4.361e-01
 +1600.0  -1.491e+00  -1.503e+00
 +1610.0  -8.245e-01  -8.602e-01
 +1620.0  -4.027e-01  -4.143e-01
 +1630.0  -5.110e-01  -5.243e-01
 +1640.0  -6.214e-01  -6.111e-01
 +1650.0  -1.312e-01  -1.170e-01
 +1660.0  -1.076e+00  -1.072e+00
 +1670.0  -4.333e-01  -4.201e-01
 +1680.0  +4.851e-01  +4.888e-01
 +1690.0  +9.172e-01  +9.291e-01
 +1700.0  +1.226e-01  +1.407e-01
 +1710.0  -8.746e-01  -8.402e-01
 +1720.0  -7.284e-01  -7.229e-01
 +1730.0  -1.245e+00  -1.257e+00
 +1740.0  -1.636e+00  -1.615e+00
 +1750.0  -9.610e-01  -9.587e-01
 +1760.0  +1.956e-01  +1.761e-01
 +1770.0  -1.236e-01  -1.253e-01
 +1780.0  +7.119e-01  +7.133e-01
 +1790.0  +1.406e+00  +1.375e+00
 +1800.0  +4.517e-01  +4.523e-01
 +1810.0  +7.688e-01  +7.699e-01
 +1820.0  +5.697e-01  +5.755e-01
 +1830.0  -3.086e-01  -2.820e-01
 +1840.0  +2.810e-01  +3.209e-01
 +1850.0  -2.552e-01  -2.238e-01
 +1860.0  -2.930e-02  +1.340e-02
 +1870.0  -1.080e-01  -9.970e-02
 +1880.0  -1.686e-01  -1.580e-01
 +1890.0  -8.781e-01  -8.573e-01
 +1900.0  -6.743e-01  -6.402e-01
 +1910.0  -1.099e+00  -1.091e+00
 +1920.0  -1.328e+00  -1.333e+00
 +1930.0  -1.773e+00  -1.762e+00
 +1940.0  -1.202e+00  -1.181e+00
 +1950.0  +2.216e-01  +2.218e-01
 +1960.0  +8.615e-01  +8.627e-01
 +1970.0  +1.208e+00  +1.208e+00
 +1980.0  +4.868e-01  +4.890e-01
 +1990.0  +6.128e-01  +6.129e-01
 +2000.0  +1.063e-01  +1.259e-01
 +2010.0  -6.846e-01  -6.737e-01
 +2020.0  -5.091e-01  -5.212e-01
 +2030.0  -1.083e+00  -1.076e+00
 +2040.0  -3.422e-01  -3.347e-01
 +2050.0  -3.428e-01  -3.524e-01
 +2060.0  -1.670e-01  -1.460e-01
 +2070.0  -5.473e-01  -5.021e-01
 +2080.0  -6.458e-01  -6.023e-01
 +2090.0  -2.125e+00  -2.080e+00
 +2100.0  -3.028e-01  -2.900e-01
 +2110.0  -1.231e+00  -1.218e+00
 +2120.0  -8.978e-01  -8.917e-01
 +2130.0  -1.662e+00  -1.659e+00
 +2140.0  -4.668e-01  -4.721e-01
 +2150.0  -8.065e-01  -8.110e-01
 +2160.0  -1.900e-01  -1.528e-01
 +2170.0  +3.776e-01  +4.028e-01
 +2180.0  +5.780e-02  +5.900e-02
 +2190.0  +3.740e-02  +4.960e-02
 +2200.0  -2.741e-01  -2.614e-01
 +2210.0  -6.704e-01  -6.493e-01
 +2220.0  -1.432e+00  -1.416e+00
 +2230.0  -1.052e+00  -1.019e+00
 +2240.0  -1.806e+00  -1.772e+00
 +2250.0  -1.282e+00  -1.227e+00
 +2260.0  -1.183e+00  -1.173e+00
 +2270.0  -1.676e+00  -1.654e+00
 +2280.0  -1.427e+00  -1.360e+00
 +2290.0  +2.098e-01  +2.340e-01
 +2300.0  +1.455e+00  +1.490e+00
 +2310.0  +1.907e+00  +1.910e+00
 +2320.0  +5.455e-01  +5.555e-01
 +2330.0  -2.751e-01  -2.450e-01
 +2340.0  +6.250e-01  +6.540e-01
 +2350.0  +1.171e+00  +1.215e+00
 +2360.0  +9.633e-01  +9.788e-01
 +2370.0  +7.486e-01  +7.670e-01
 +2380.0  +3.578e-01  +3.658e-01
 +2390.0  -2.116e-01  -2.351e-01
 +2400.0  -4.495e-01  -4.472e-01
 +2410.0  -4.613e-01  -4.898e-01
 +2420.0  +1.670e-01  +1.706e-01
 +2430.0  +5.670e-02  +7.050e-02
 +2440.0  +1.558e+00  +1.555e+00
 +2450.0  +1.504e+00  +1.531e+00
 +2460.0  +1.031e+00  +1.049e+00
 +2470.0  +3.546e-01  +3.942e-01
 +2480.0  -1.399e-01  -9.110e-02
 +2490.0  -7.940e-02  -6.260e-02
 +2500.0  -1.402e+00  -1.393e+00
 +2510.0  -1.980e+00  -1.950e+00
 +2520.0  -8.879e-01  -8.723e-01
 +2530.0  +4.753e-01  +4.909e-01
 +2540.0  +1.831e+00  +1.839e+00
 +2550.0  +1.140e+00  +1.120e+00
 +2560.0  +4.757e-01  +5.055e-01
 +2570.0  -7.966e-01  -7.508e-01
 +2580.0  -2.780e-02  -1.320e-02
 +2590.0  -1.048e+00  -1.051e+00
 +2600.0  -7.920e-02  -4.700e-02
 +2610.0  +4.621e-01  +4.949e-01
 +2620.0  +9.282e-01  +9.485e-01
 +2630.0  +5.574e-01  +5.812e-01
 +2640.0  -1.970e-01  -1.650e-01
 +2650.0  -8.350e-02  -4.400e-02
 +2660.0  -2.203e-01  -2.029e-01
 +2670.0  +8.951e-01  +9.425e-01
 +2680.0  +9.633e-01  +9.884e-01
 +2690.0  +1.904e+00  +1.933e+00
 +2700.0  +2.337e+00  +2.370e+00
 +2710.0  +7.401e-01  +7.801e-01
 +2720.0  -4.298e-01  -4.170e-01
 +2730.0  -6.782e-01  -6.542e-01
 +2740.0  -1.816e-01  -1.872e-01
 +2750.0  -7.563e-01  -7.273e-01
 +2760.0  -6.226e-01  -5.941e-01
 +2770.0  -6.817e-01  -6.682e-01
 +2780.0  -1.272e+00  -1.262e+00
 +2790.0  -8.997e-01  -8.708e-01
 +2800.0  +6.390e-02  +8.330e-02
 +2810.0  +5.478e-01  +5.867e-01
 +2820.0  +7.094e-01  +7.254e-01
 +2830.0  +6.860e-02  +1.076e-01
 +2840.0  -7.232e-01  -6.824e-01
 +2850.0  -5.964e-01  -5.452e-01
 +2860.0  -6.318e-01  -6.174e-01
 +2870.0  -1.505e+00  -1.465e+00
 +2880.0  -5.911e-01  -5.564e-01
 +2890.0  +9.400e-02  +1.605e-01
 +2900.0  +3.425e-01  +3.844e-01
 +2910.0  -9.340e-02  -6.460e-02
 +2920.0  -3.847e-01  -3.434e-01
 +2930.0  -6.176e-01  -5.518e-01
 +2940.0  -7.928e-01  -7.471e-01
 +2950.0  -6.160e-02  -2.350e-02
 +2960.0  -2.214e-01  -1.919e-01
 +2970.0  -5.069e-01  -4.496e-01
 +2980.0  -1.141e+00  -1.095e+00
 +2990.0  -1.135e-01  -4.470e-02
 +3000.0  +1.237e+00  +1.290e+00
 +3010.0  +1.455e+00  +1.503e+00
 +3020.0  +1.110e-02  +4.370e-02
 +3030.0  -7.202e-01  -6.850e-01
 +3040.0  -1.565e+00  -1.530e+00
 +3050.0  -1.680e+00  -1.646e+00
 +3060.0  -1.716e+00  -1.674e+00
 +3070.0  -2.193e-01  -1.832e-01
 +3080.0  +4.784e-01  +5.348e-01
 +3090.0  +5.241e-01  +5.746e-01
 +3100.0  -4.801e-01  -4.336e-01
 +3110.0  -5.881e-01  -5.285e-01
 +3120.0  -8.570e-01  -8.111e-01
 +3130.0  -1.185e+00  -1.143e+00
 +3140.0  -1.143e+00  -1.060e+00
 +3150.0  +1.030e+00  +1.119e+00
 +3160.0  +1.981e+00  +2.014e+00
 +3170.0  +1.943e+00  +1.943e+00
 +3180.0  +2.059e+00  +2.057e+00
 +3190.0  +8.697e-01  +9.139e-01
 +3200.0  -1.391e+00  -1.342e+00
 +3210.0  -1.747e+00  -1.690e+00
 +3220.0  -1.365e+00  -1.322e+00
 +3230.0  +3.980e-02  +9.410e-02
 +3240.0  +5.100e-01  +5.486e-01
 +3250.0  +7.224e-01  +7.609e-01
 +3260.0  +6.477e-01  +6.916e-01
 +3270.0  +5.941e-01  +6.435e-01
 +3280.0  -4.861e-01  -4.366e-01
 +3290.0  -1.851e+00  -1.805e+00
 +3300.0  -8.335e-01  -7.547e-01
 +3310.0  -6.204e-01  -5.725e-01
 +3320.0  -1.585e+00  -1.529e+00
 +3330.0  -1.820e+00  -1.760e+00
 +3340.0  -1.159e+00  -1.097e+00
 +3350.0  -1.301e+00  -1.255e+00
 +3360.0  -1.413e+00  -1.363e+00
 +3370.0  -7.564e-01  -6.932e-01
 +3380.0  -1.254e+00  -1.189e+00
 +3390.0  -9.646e-01  -8.691e-01
 +3400.0  -9.304e-01  -8.756e-01
 +3410.0  -1.025e+00  -9.660e-01
 +3420.0  +4.355e-01  +4.972e-01
 +3430.0  +1.627e+00  +1.648e+00
 +3440.0  +2.348e+00  +2.370e+00
 +3450.0  +7.763e-01  +8.055e-01
 +3460.0  +5.243e-01  +5.884e-01
 +3470.0  +3.307e-01  +3.591e-01
 +3480.0  -2.012e-01  -1.687e-01
 +3490.0  -3.266e-01  -2.895e-01
 +3500.0  -7.798e-01  -7.295e-01
 +3510.0  -5.998e-01  -5.513e-01
 +3520.0  +9.261e-01  +9.780e-01
 +3530.0  +3.933e-01  +4.501e-01
 +3540.0  -2.025e-01  -1.631e-01
 +3550.0  +6.908e-01  +7.271e-01
 +3560.0  +1.624e-01  +1.772e-01
 +3570.0  -9.244e-01  -8.750e-01
 +3580.0  -3.521e-01  -3.092e-01
 +3590.0  -3.011e-01  -2.868e-01
 +3600.0  -9.903e-01  -9.227e-01
 +3610.0  -1.705e+00  -1.639e+00
 +3620.0  -8.165e-01  -7.906e-01
 +3630.0  -6.490e-02  -3.710e-02
 +3640.0  +1.050e+00  +1.077e+00
 +3650.0  +1.399e+00  +1.438e+00
 +3660.0  +8.381e-01  +8.771e-01
 +3670.0  -6.214e-01  -6.003e-01
 +3680.0  -1.276e+00  -1.238e+00
 +3690.0  -3.999e-01  -3.612e-01
 +3700.0  -4.668e-01  -4.313e-01
 +3710.0  -2.942e-01  -2.828e-01
 +3720.0  -4.746e-01  -4.605e-01
 +3730.0  -3.060e-01  -2.505e-01
 +3740.0  -2.912e-01  -2.588e-01
 +3750.0  -4.048e-01  -3.596e-01
 +3760.0  -1.277e+00  -1.236e+00
 +3770.0  -8.188e-01  -7.836e-01
 +3780.0  -1.190e+00  -1.139e+00
 +3790.0  -2.324e-01  -1.762e-01
 +3800.0  -3.706e-01  -3.195e-01


==> figs/ch09_sim/error_filter_pos/error_filter_pos_alter_h_m.txt <==
    +0.0  +8.497e-01  +8.386e+00  -6.687e+00  -2.122e+00  -1.668e+01
    +1.0  +8.318e-01  +8.370e+00  -6.706e+00  -2.183e+00  -1.683e+01
    +2.0  +8.347e-01  +8.383e+00  -6.714e+00  -2.295e+00  -1.678e+01
    +3.0  +8.306e-01  +8.370e+00  -6.709e+00  -2.276e+00  -1.675e+01
    +4.0  +8.327e-01  +8.390e+00  -6.724e+00  -2.303e+00  -1.675e+01
    +5.0  +8.290e-01  +8.383e+00  -6.725e+00  -2.312e+00  -1.686e+01
    +6.0  +8.171e-01  +8.364e+00  -6.730e+00  -2.390e+00  -1.682e+01
    +7.0  +8.058e-01  +8.356e+00  -6.745e+00  -2.530e+00  -1.672e+01
    +8.0  +8.150e-01  +8.363e+00  -6.733e+00  -2.593e+00  -1.653e+01
    +9.0  +8.030e-01  +8.353e+00  -6.747e+00  -2.656e+00  -1.663e+01
   +10.0  +8.039e-01  +8.354e+00  -6.746e+00  -2.653e+00  -1.664e+01
   +11.0  +7.955e-01  +8.341e+00  -6.750e+00  -2.841e+00  -1.658e+01
   +12.0  +8.093e-01  +8.358e+00  -6.739e+00  -2.800e+00  -1.642e+01
   +13.0  +8.211e-01  +8.354e+00  -6.712e+00  -2.802e+00  -1.645e+01
   +14.0  +8.256e-01  +8.358e+00  -6.707e+00  -2.869e+00  -1.644e+01
   +15.0  +8.180e-01  +8.344e+00  -6.708e+00  -2.583e+00  -1.642e+01
   +16.0  +8.283e-01  +8.339e+00  -6.682e+00  -2.792e+00  -1.626e+01
   +17.0  +8.185e-01  +8.304e+00  -6.667e+00  -2.814e+00  -1.622e+01
   +18.0  +8.276e-01  +8.319e+00  -6.664e+00  -2.685e+00  -1.618e+01
   +19.0  +8.310e-01  +8.312e+00  -6.650e+00  -2.907e+00  -1.617e+01
   +20.0  +8.359e-01  +8.310e+00  -6.638e+00  -2.952e+00  -1.633e+01
   +21.0  +8.265e-01  +8.291e+00  -6.639e+00  -2.813e+00  -1.638e+01
   +22.0  +8.312e-01  +8.312e+00  -6.649e+00  -2.730e+00  -1.655e+01
   +23.0  +8.376e-01  +8.302e+00  -6.627e+00  -2.369e+00  -1.630e+01
   +24.0  +8.505e-01  +8.295e+00  -6.594e+00  -2.422e+00  -1.621e+01
   +25.0  +8.576e-01  +8.301e+00  -6.586e+00  -2.514e+00  -1.621e+01
   +26.0  +8.530e-01  +8.312e+00  -6.606e+00  -2.620e+00  -1.640e+01
   +27.0  +8.347e-01  +8.302e+00  -6.632e+00  -2.671e+00  -1.664e+01
   +28.0  +8.346e-01  +8.305e+00  -6.636e+00  -2.573e+00  -1.649e+01
   +29.0  +8.442e-01  +8.314e+00  -6.626e+00  -2.605e+00  -1.642e+01
   +30.0  +8.536e-01  +8.322e+00  -6.615e+00  -2.514e+00  -1.625e+01
   +31.0  +8.764e-01  +8.333e+00  -6.581e+00  -2.531e+00  -1.631e+01
   +32.0  +8.852e-01  +8.374e+00  -6.604e+00  -2.572e+00  -1.635e+01
   +33.0  +8.914e-01  +8.373e+00  -6.590e+00  -2.557e+00  -1.635e+01
   +34.0  +8.850e-01  +8.361e+00  -6.591e+00  -2.521e+00  -1.638e+01
   +35.0  +8.813e-01  +8.365e+00  -6.602e+00  -2.514e+00  -1.647e+01
   +36.0  +8.665e-01  +8.343e+00  -6.610e+00  -2.512e+00  -1.634e+01
   +37.0  +8.622e-01  +8.341e+00  -6.616e+00  -2.466e+00  -1.636e+01
   +38.0  +8.729e-01  +8.370e+00  -6.624e+00  -2.496e+00  -1.639e+01
   +39.0  +8.696e-01  +8.367e+00  -6.628e+00  -2.295e+00  -1.637e+01
   +40.0  +8.753e-01  +8.377e+00  -6.627e+00  -2.305e+00  -1.632e+01
   +41.0  +8.733e-01  +8.357e+00  -6.610e+00  -2.260e+00  -1.632e+01
   +42.0  +8.723e-01  +8.347e+00  -6.602e+00  -2.225e+00  -1.627e+01
   +43.0  +8.665e-01  +8.337e+00  -6.604e+00  -2.116e+00  -1.642e+01
   +44.0  +8.646e-01  +8.351e+00  -6.622e+00  -2.148e+00  -1.655e+01
   +45.0  +8.562e-01  +8.342e+00  -6.629e+00  -2.266e+00  -1.658e+01
   +46.0  +8.535e-01  +8.327e+00  -6.620e+00  -2.245e+00  -1.656e+01
   +47.0  +8.620e-01  +8.333e+00  -6.609e+00  -2.234e+00  -1.644e+01
   +48.0  +8.827e-01  +8.362e+00  -6.596e+00  -2.119e+00  -1.633e+01
   +49.0  +8.834e-01  +8.375e+00  -6.609e+00  -1.951e+00  -1.637e+01
   +50.0  +8.798e-01  +8.368e+00  -6.608e+00  -1.881e+00  -1.644e+01
   +51.0  +8.848e-01  +8.396e+00  -6.626e+00  -1.849e+00  -1.641e+01
   +52.0  +8.853e-01  +8.400e+00  -6.629e+00  -1.993e+00  -1.646e+01
   +53.0  +8.996e-01  +8.434e+00  -6.635e+00  -2.067e+00  -1.658e+01
   +54.0  +9.076e-01  +8.436e+00  -6.621e+00  -2.013e+00  -1.661e+01
   +55.0  +9.173e-01  +8.447e+00  -6.613e+00  -1.975e+00  -1.673e+01
   +56.0  +9.050e-01  +8.442e+00  -6.632e+00  -2.023e+00  -1.679e+01
   +57.0  +9.002e-01  +8.442e+00  -6.642e+00  -2.032e+00  -1.683e+01
   +58.0  +8.814e-01  +8.423e+00  -6.660e+00  -2.108e+00  -1.695e+01
   +59.0  +8.926e-01  +8.433e+00  -6.648e+00  -2.140e+00  -1.718e+01
   +60.0  +8.838e-01  +8.430e+00  -6.663e+00  -2.097e+00  -1.729e+01
   +61.0  +8.758e-01  +8.439e+00  -6.687e+00  -2.051e+00  -1.730e+01
   +62.0  +8.793e-01  +8.442e+00  -6.683e+00  -2.174e+00  -1.726e+01
   +63.0  +8.585e-01  +8.407e+00  -6.690e+00  -2.083e+00  -1.719e+01
   +64.0  +8.545e-01  +8.415e+00  -6.706e+00  -2.032e+00  -1.714e+01
   +65.0  +8.447e-01  +8.414e+00  -6.725e+00  -2.012e+00  -1.711e+01
   +66.0  +8.579e-01  +8.417e+00  -6.702e+00  -1.870e+00  -1.701e+01
   +67.0  +8.661e-01  +8.431e+00  -6.699e+00  -1.944e+00  -1.697e+01
   +68.0  +8.661e-01  +8.440e+00  -6.708e+00  -1.856e+00  -1.714e+01
   +69.0  +8.704e-01  +8.442e+00  -6.701e+00  -1.902e+00  -1.723e+01
   +70.0  +8.693e-01  +8.446e+00  -6.708e+00  -2.002e+00  -1.733e+01
   +71.0  +8.690e-01  +8.426e+00  -6.688e+00  -2.070e+00  -1.721e+01
   +72.0  +8.697e-01  +8.423e+00  -6.684e+00  -1.957e+00  -1.727e+01
   +73.0  +8.548e-01  +8.404e+00  -6.694e+00  -2.037e+00  -1.738e+01
   +74.0  +8.566e-01  +8.404e+00  -6.691e+00  -2.098e+00  -1.746e+01
   +75.0  +8.424e-01  +8.391e+00  -6.706e+00  -1.988e+00  -1.759e+01
   +76.0  +8.262e-01  +8.363e+00  -6.711e+00  -1.976e+00  -1.754e+01
   +77.0  +8.207e-01  +8.365e+00  -6.724e+00  -2.073e+00  -1.739e+01
   +78.0  +8.327e-01  +8.395e+00  -6.730e+00  -1.960e+00  -1.749e+01
   +79.0  +8.298e-01  +8.393e+00  -6.733e+00  -1.970e+00  -1.752e+01
   +80.0  +8.243e-01  +8.385e+00  -6.737e+00  -1.938e+00  -1.758e+01
   +81.0  +8.182e-01  +8.378e+00  -6.742e+00  -1.863e+00  -1.761e+01
   +82.0  +8.179e-01  +8.383e+00  -6.747e+00  -1.694e+00  -1.769e+01
   +83.0  +8.180e-01  +8.381e+00  -6.745e+00  -1.554e+00  -1.764e+01
   +84.0  +8.341e-01  +8.399e+00  -6.731e+00  -1.472e+00  -1.764e+01
   +85.0  +8.185e-01  +8.382e+00  -6.745e+00  -1.482e+00  -1.770e+01
   +86.0  +8.163e-01  +8.368e+00  -6.735e+00  -1.363e+00  -1.763e+01
   +87.0  +8.209e-01  +8.365e+00  -6.724e+00  -1.113e+00  -1.754e+01
   +88.0  +8.253e-01  +8.356e+00  -6.705e+00  -1.079e+00  -1.762e+01
   +89.0  +8.303e-01  +8.367e+00  -6.706e+00  -9.750e-01  -1.758e+01
   +90.0  +8.323e-01  +8.363e+00  -6.698e+00  -9.700e-01  -1.746e+01
   +91.0  +8.412e-01  +8.371e+00  -6.688e+00  -9.750e-01  -1.739e+01
   +92.0  +8.420e-01  +8.368e+00  -6.684e+00  -9.350e-01  -1.753e+01
   +93.0  +8.341e-01  +8.353e+00  -6.685e+00  -7.600e-01  -1.745e+01
   +94.0  +8.331e-01  +8.360e+00  -6.694e+00  -6.950e-01  -1.761e+01
   +95.0  +8.190e-01  +8.354e+00  -6.716e+00  -5.610e-01  -1.762e+01
   +96.0  +8.304e-01  +8.360e+00  -6.699e+00  -5.550e-01  -1.765e+01
   +97.0  +8.190e-01  +8.349e+00  -6.711e+00  -5.620e-01  -1.764e+01
   +98.0  +8.113e-01  +8.342e+00  -6.719e+00  -6.820e-01  -1.784e+01
   +99.0  +7.983e-01  +8.337e+00  -6.740e+00  -5.460e-01  -1.786e+01
  +100.0  +7.849e-01  +8.327e+00  -6.757e+00  -4.970e-01  -1.783e+01
  +101.0  +7.124e-01  +8.239e+00  -6.815e+00  -1.410e-01  -1.854e+01
  +102.0  +6.682e-01  +8.301e+00  -6.964e+00  -9.610e-01  -1.759e+01
  +103.0  +5.819e-01  +8.216e+00  -7.052e+00  -4.550e-01  -1.700e+01
  +104.0  +7.393e-01  +8.421e+00  -6.942e+00  -6.000e-02  -1.960e+01
  +105.0  +6.946e-01  +8.421e+00  -7.032e+00  -4.280e-01  -1.862e+01
  +106.0  +5.106e-01  +8.200e+00  -7.179e+00  -8.400e-02  -1.979e+01
  +107.0  +5.768e-01  +8.234e+00  -7.080e+00  -1.470e+00  -1.833e+01
  +108.0  +7.171e-01  +8.405e+00  -6.971e+00  -9.880e-01  -1.885e+01
  +109.0  +6.575e-01  +8.240e+00  -6.925e+00  -1.580e+00  -1.961e+01
  +110.0  +6.554e-01  +8.146e+00  -6.836e+00  -6.440e-01  -1.903e+01
  +111.0  +7.380e-01  +8.302e+00  -6.826e+00  -1.157e+00  -1.757e+01
  +112.0  +8.957e-01  +8.559e+00  -6.768e+00  -1.100e+00  -1.823e+01
  +113.0  +9.978e-01  +8.557e+00  -6.561e+00  -1.097e+00  -1.907e+01
  +114.0  +8.946e-01  +8.465e+00  -6.676e+00  -1.423e+00  -1.903e+01
  +115.0  +8.379e-01  +8.403e+00  -6.727e+00  -8.610e-01  -1.938e+01
  +116.0  +6.950e-01  +8.489e+00  -7.099e+00  +4.570e-01  -1.967e+01
  +117.0  +7.617e-01  +8.432e+00  -6.909e+00  +3.990e-01  -1.724e+01
  +118.0  +6.904e-01  +8.134e+00  -6.753e+00  -8.310e-01  -1.579e+01
  +119.0  +6.790e-01  +8.248e+00  -6.890e+00  -1.051e+00  -1.738e+01
  +120.0  +6.653e-01  +8.134e+00  -6.803e+00  +4.800e-02  -1.836e+01
  +121.0  +7.518e-01  +8.252e+00  -6.749e+00  -4.320e-01  -1.820e+01
  +122.0  +8.053e-01  +8.298e+00  -6.687e+00  +6.250e-01  -1.822e+01
  +123.0  +6.698e-01  +8.103e+00  -6.763e+00  +2.910e-01  -1.724e+01
  +124.0  +6.440e-01  +8.405e+00  -7.117e+00  +5.300e-01  -1.847e+01
  +125.0  +7.036e-01  +8.368e+00  -6.961e+00  -6.550e-01  -1.778e+01
  +126.0  +6.973e-01  +8.337e+00  -6.943e+00  -3.860e-01  -1.827e+01
  +127.0  +6.670e-01  +8.256e+00  -6.922e+00  +3.610e-01  -1.702e+01
  +128.0  +5.793e-01  +8.253e+00  -7.094e+00  +1.970e-01  -1.966e+01
  +129.0  +5.688e-01  +8.127e+00  -6.990e+00  -3.600e-02  -1.976e+01
  +130.0  +5.821e-01  +8.072e+00  -6.908e+00  -1.287e+00  -1.781e+01
  +131.0  +7.407e-01  +8.265e+00  -6.784e+00  -1.722e+00  -1.797e+01
  +132.0  +7.847e-01  +8.253e+00  -6.684e+00  -1.063e+00  -1.775e+01
  +133.0  +7.701e-01  +8.389e+00  -6.849e+00  -2.023e+00  -1.791e+01
  +134.0  +7.123e-01  +8.270e+00  -6.846e+00  -1.180e+00  -1.847e+01
  +135.0  +6.687e-01  +8.259e+00  -6.922e+00  -4.040e-01  -1.947e+01
  +136.0  +7.501e-01  +8.384e+00  -6.884e+00  -1.079e+00  -1.790e+01
  +137.0  +7.969e-01  +8.245e+00  -6.652e+00  -9.370e-01  -1.683e+01
  +138.0  +7.447e-01  +8.355e+00  -6.866e+00  +4.600e-02  -1.761e+01
  +139.0  +7.743e-01  +8.430e+00  -6.881e+00  -9.980e-01  -1.859e+01
  +140.0  +6.801e-01  +8.361e+00  -7.001e+00  +2.100e-02  -1.913e+01
  +141.0  +7.061e-01  +8.377e+00  -6.965e+00  +7.600e-01  -1.943e+01
  +142.0  +7.664e-01  +8.363e+00  -6.830e+00  -2.250e-01  -1.849e+01
  +143.0  +8.318e-01  +8.490e+00  -6.827e+00  -7.880e-01  -1.987e+01
  +144.0  +7.201e-01  +8.371e+00  -6.931e+00  -1.796e+00  -1.960e+01
  +145.0  +8.425e-01  +8.384e+00  -6.699e+00  -1.899e+00  -1.832e+01
  +146.0  +9.477e-01  +8.400e+00  -6.505e+00  -8.950e-01  -1.911e+01
  +147.0  +9.744e-01  +8.464e+00  -6.515e+00  +7.790e-01  -1.911e+01
  +148.0  +8.203e-01  +8.479e+00  -6.839e+00  +6.950e-01  -1.946e+01
  +149.0  +6.619e-01  +8.218e+00  -6.894e+00  +5.930e-01  -1.891e+01
  +150.0  +7.448e-01  +8.281e+00  -6.791e+00  -1.186e+00  -1.931e+01
  +151.0  +8.271e-01  +8.503e+00  -6.849e+00  -2.051e+00  -1.803e+01
  +152.0  +7.087e-01  +8.396e+00  -6.978e+00  -2.481e+00  -1.741e+01
  +153.0  +7.402e-01  +8.309e+00  -6.829e+00  -2.428e+00  -1.767e+01
  +154.0  +7.974e-01  +8.457e+00  -6.862e+00  -1.155e+00  -1.778e+01
  +155.0  +6.508e-01  +8.300e+00  -6.998e+00  -2.333e+00  -1.933e+01
  +156.0  +5.684e-01  +8.115e+00  -6.978e+00  -2.628e+00  -1.987e+01
  +157.0  +6.754e-01  +8.160e+00  -6.809e+00  -1.249e+00  -1.861e+01
  +158.0  +7.166e-01  +8.258e+00  -6.825e+00  -5.170e-01  -1.851e+01
  +159.0  +8.049e-01  +8.286e+00  -6.676e+00  +1.070e-01  -1.771e+01
  +160.0  +7.499e-01  +8.077e+00  -6.578e+00  -1.440e-01  -1.722e+01
  +161.0  +5.987e-01  +8.012e+00  -6.815e+00  -1.870e+00  -1.639e+01
  +162.0  +6.866e-01  +8.310e+00  -6.937e+00  -1.381e+00  -1.699e+01
  +163.0  +7.897e-01  +8.468e+00  -6.889e+00  -3.003e+00  -1.772e+01
  +164.0  +7.177e-01  +8.454e+00  -7.018e+00  -1.291e+00  -1.858e+01
  +165.0  +7.462e-01  +8.348e+00  -6.856e+00  -8.510e-01  -1.809e+01
  +166.0  +7.642e-01  +8.352e+00  -6.824e+00  +7.100e-01  -1.784e+01
  +167.0  +8.364e-01  +8.390e+00  -6.718e+00  +1.196e+00  -1.755e+01
  +168.0  +9.216e-01  +8.397e+00  -6.553e+00  +1.175e+00  -1.855e+01
  +169.0  +8.134e-01  +8.368e+00  -6.741e+00  +1.024e+00  -1.965e+01
  +170.0  +8.372e-01  +8.406e+00  -6.732e+00  -5.050e-01  -1.872e+01
  +171.0  +6.693e-01  +8.225e+00  -6.886e+00  -7.870e-01  -1.839e+01
  +172.0  +7.489e-01  +8.195e+00  -6.697e+00  +1.000e-03  -1.904e+01
  +173.0  +7.014e-01  +8.098e+00  -6.696e+00  +3.470e-01  -1.924e+01
  +174.0  +6.888e-01  +8.110e+00  -6.733e+00  +6.690e-01  -1.883e+01
  +175.0  +8.033e-01  +8.317e+00  -6.710e+00  -6.310e-01  -1.769e+01
  +176.0  +7.966e-01  +8.429e+00  -6.835e+00  +1.890e-01  -1.608e+01
  +177.0  +9.331e-01  +8.575e+00  -6.708e+00  +2.370e-01  -1.785e+01
  +178.0  +9.044e-01  +8.559e+00  -6.750e+00  +9.090e-01  -1.776e+01
  +179.0  +8.958e-01  +8.318e+00  -6.527e+00  -1.092e+00  -1.665e+01
  +180.0  +7.956e-01  +8.182e+00  -6.591e+00  +5.320e-01  -1.737e+01
  +181.0  +7.193e-01  +8.296e+00  -6.858e+00  -6.070e-01  -1.978e+01
  +182.0  +6.358e-01  +8.250e+00  -6.979e+00  -3.240e-01  -1.969e+01
  +183.0  +7.703e-01  +8.352e+00  -6.812e+00  +1.570e-01  -1.940e+01
  +184.0  +7.327e-01  +8.274e+00  -6.809e+00  +3.900e-02  -1.906e+01
  +185.0  +7.201e-01  +8.240e+00  -6.800e+00  -7.770e-01  -1.861e+01
  +186.0  +7.394e-01  +8.344e+00  -6.866e+00  -1.000e+00  -1.837e+01
  +187.0  +5.355e-01  +8.217e+00  -7.146e+00  -7.260e-01  -1.910e+01
  +188.0  +6.057e-01  +8.333e+00  -7.122e+00  -8.990e-01  -1.923e+01
  +189.0  +6.300e-01  +8.330e+00  -7.070e+00  -1.380e+00  -1.909e+01
  +190.0  +6.187e-01  +8.338e+00  -7.101e+00  -1.261e+00  -1.933e+01
  +191.0  +6.370e-01  +8.287e+00  -7.014e+00  -2.356e+00  -1.925e+01
  +192.0  +6.963e-01  +8.187e+00  -6.794e+00  -2.238e+00  -1.959e+01
  +193.0  +8.381e-01  +8.411e+00  -6.735e+00  -1.026e+00  -1.955e+01
  +194.0  +8.563e-01  +8.495e+00  -6.783e+00  +1.860e-01  -1.849e+01
  +195.0  +8.182e-01  +8.439e+00  -6.803e+00  -1.710e-01  -1.839e+01
  +196.0  +8.065e-01  +8.360e+00  -6.747e+00  -9.100e-02  -1.832e+01
  +197.0  +7.756e-01  +8.333e+00  -6.781e+00  -3.680e-01  -1.637e+01
  +198.0  +8.019e-01  +8.422e+00  -6.819e+00  -7.990e-01  -1.716e+01
  +199.0  +7.852e-01  +8.370e+00  -6.800e+00  -9.880e-01  -1.693e+01
  +200.0  +6.640e-01  +8.456e+00  -7.128e+00  -1.002e+00  -1.885e+01
  +201.0  +7.279e-01  +8.456e+00  -7.000e+00  -1.015e+00  -1.927e+01
  +202.0  +7.003e-01  +8.396e+00  -6.995e+00  +1.670e-01  -1.820e+01
  +203.0  +7.231e-01  +8.266e+00  -6.820e+00  -1.180e-01  -1.824e+01
  +204.0  +6.809e-01  +8.157e+00  -6.795e+00  +1.541e+00  -1.792e+01
  +205.0  +6.893e-01  +8.079e+00  -6.700e+00  -4.740e-01  -1.769e+01
  +206.0  +7.566e-01  +8.138e+00  -6.625e+00  -4.250e-01  -1.718e+01
  +207.0  +7.520e-01  +8.258e+00  -6.754e+00  -9.470e-01  -1.765e+01
  +208.0  +8.046e-01  +8.451e+00  -6.842e+00  -5.510e-01  -1.775e+01
  +209.0  +8.613e-01  +8.466e+00  -6.743e+00  -1.300e-02  -1.898e+01
  +210.0  +8.233e-01  +8.250e+00  -6.604e+00  -1.053e+00  -1.858e+01
  +211.0  +9.015e-01  +8.356e+00  -6.553e+00  -1.560e-01  -1.830e+01
  +212.0  +9.404e-01  +8.487e+00  -6.606e+00  -1.320e-01  -1.763e+01
  +213.0  +8.550e-01  +8.401e+00  -6.691e+00  -1.170e-01  -1.752e+01
  +214.0  +8.555e-01  +8.392e+00  -6.681e+00  -2.200e-01  -1.606e+01
  +215.0  +8.131e-01  +8.290e+00  -6.664e+00  +4.100e-02  -1.738e+01
  +216.0  +6.457e-01  +8.230e+00  -6.938e+00  -6.750e-01  -1.771e+01
  +217.0  +7.673e-01  +8.409e+00  -6.874e+00  -5.620e-01  -1.761e+01
  +218.0  +8.698e-01  +8.612e+00  -6.872e+00  -4.500e-02  -1.871e+01
  +219.0  +8.760e-01  +8.478e+00  -6.726e+00  -6.650e-01  -2.002e+01
  +220.0  +6.939e-01  +8.259e+00  -6.871e+00  -5.240e-01  -1.801e+01
  +221.0  +6.676e-01  +8.448e+00  -7.113e+00  -5.750e-01  -1.959e+01
  +222.0  +6.558e-01  +8.271e+00  -6.959e+00  -6.950e-01  -1.812e+01
  +223.0  +7.471e-01  +8.250e+00  -6.756e+00  -1.130e+00  -1.798e+01
  +224.0  +9.129e-01  +8.454e+00  -6.628e+00  -8.300e-02  -1.642e+01
  +225.0  +8.581e-01  +8.322e+00  -6.606e+00  +9.550e-01  -1.791e+01
  +226.0  +8.576e-01  +8.399e+00  -6.684e+00  +6.870e-01  -1.786e+01
  +227.0  +7.733e-01  +8.355e+00  -6.808e+00  +2.200e-01  -1.806e+01
  +228.0  +7.964e-01  +8.327e+00  -6.734e+00  -1.123e+00  -1.908e+01
  +229.0  +7.728e-01  +8.144e+00  -6.598e+00  -1.607e+00  -1.845e+01
  +230.0  +8.455e-01  +8.263e+00  -6.572e+00  +1.870e-01  -1.897e+01
  +231.0  +7.269e-01  +8.177e+00  -6.724e+00  -2.420e-01  -1.822e+01
  +232.0  +7.754e-01  +8.408e+00  -6.858e+00  -1.169e+00  -1.864e+01
  +233.0  +7.713e-01  +8.558e+00  -7.015e+00  -1.131e+00  -1.992e+01
  +234.0  +7.233e-01  +8.386e+00  -6.940e+00  -1.484e+00  -1.835e+01
  +235.0  +6.983e-01  +8.354e+00  -6.957e+00  -2.435e+00  -1.955e+01
  +236.0  +6.958e-01  +8.263e+00  -6.872e+00  -1.449e+00  -1.868e+01
  +237.0  +8.286e-01  +8.448e+00  -6.791e+00  -1.904e+00  -1.867e+01
  +238.0  +7.159e-01  +8.311e+00  -6.879e+00  -8.280e-01  -1.857e+01
  +239.0  +8.690e-01  +8.466e+00  -6.728e+00  +3.180e-01  -1.872e+01
  +240.0  +9.324e-01  +8.434e+00  -6.569e+00  -6.300e-01  -1.702e+01
  +241.0  +7.516e-01  +8.303e+00  -6.800e+00  -1.250e+00  -1.669e+01
  +242.0  +5.702e-01  +8.086e+00  -6.946e+00  -1.845e+00  -1.726e+01
  +243.0  +6.068e-01  +8.142e+00  -6.928e+00  -1.061e+00  -1.743e+01
  +244.0  +5.023e-01  +8.111e+00  -7.107e+00  -1.061e+00  -1.756e+01
  +245.0  +6.577e-01  +8.362e+00  -7.047e+00  -1.853e+00  -1.778e+01
  +246.0  +7.491e-01  +8.297e+00  -6.799e+00  -8.560e-01  -1.793e+01
  +247.0  +7.708e-01  +8.295e+00  -6.754e+00  -6.170e-01  -1.823e+01
  +248.0  +6.649e-01  +8.219e+00  -6.890e+00  -8.340e-01  -1.875e+01
  +249.0  +7.348e-01  +8.283e+00  -6.813e+00  -5.040e-01  -1.903e+01
  +250.0  +7.580e-01  +8.204e+00  -6.688e+00  +4.160e-01  -1.895e+01
  +251.0  +7.056e-01  +8.257e+00  -6.845e+00  +4.550e-01  -1.881e+01
  +252.0  +8.334e-01  +8.330e+00  -6.664e+00  -4.940e-01  -1.784e+01
  +253.0  +7.825e-01  +8.364e+00  -6.799e+00  -2.187e+00  -1.841e+01
  +254.0  +7.387e-01  +8.255e+00  -6.778e+00  -3.146e+00  -1.803e+01
  +255.0  +7.380e-01  +8.298e+00  -6.822e+00  -2.001e+00  -1.630e+01
  +256.0  +7.153e-01  +8.191e+00  -6.761e+00  -8.540e-01  -1.677e+01
  +257.0  +7.738e-01  +8.328e+00  -6.780e+00  +1.680e-01  -1.694e+01
  +258.0  +6.489e-01  +8.190e+00  -6.893e+00  +4.690e-01  -1.677e+01
  +259.0  +6.483e-01  +8.247e+00  -6.950e+00  -6.990e-01  -1.794e+01
  +260.0  +6.516e-01  +8.268e+00  -6.964e+00  -5.200e-02  -1.828e+01
  +261.0  +6.344e-01  +8.188e+00  -6.919e+00  -2.550e-01  -1.895e+01
  +262.0  +6.228e-01  +8.274e+00  -7.028e+00  -7.530e-01  -1.788e+01
  +263.0  +6.790e-01  +8.327e+00  -6.969e+00  -7.780e-01  -1.774e+01
  +264.0  +8.392e-01  +8.437e+00  -6.759e+00  -9.170e-01  -1.760e+01
  +265.0  +9.868e-01  +8.564e+00  -6.590e+00  -1.786e+00  -1.715e+01
  +266.0  +9.247e-01  +8.462e+00  -6.613e+00  -1.267e+00  -1.905e+01
  +267.0  +8.004e-01  +8.273e+00  -6.673e+00  -1.114e+00  -1.813e+01
  +268.0  +7.905e-01  +8.301e+00  -6.720e+00  -3.440e-01  -1.905e+01
  +269.0  +8.403e-01  +8.305e+00  -6.625e+00  -1.631e+00  -2.002e+01
  +270.0  +6.612e-01  +8.205e+00  -6.882e+00  -1.290e+00  -1.921e+01
  +271.0  +6.216e-01  +8.204e+00  -6.960e+00  +5.800e-02  -1.839e+01
  +272.0  +6.450e-01  +8.249e+00  -6.959e+00  +7.740e-01  -1.893e+01
  +273.0  +6.493e-01  +8.253e+00  -6.955e+00  +1.135e+00  -1.772e+01
  +274.0  +5.885e-01  +8.112e+00  -6.935e+00  +7.600e-02  -1.851e+01
  +275.0  +7.933e-01  +8.306e+00  -6.719e+00  -6.260e-01  -1.808e+01
  +276.0  +9.732e-01  +8.517e+00  -6.570e+00  -1.059e+00  -1.770e+01
  +277.0  +8.177e-01  +8.467e+00  -6.832e+00  -1.232e+00  -1.905e+01
  +278.0  +7.308e-01  +8.370e+00  -6.909e+00  -1.331e+00  -2.028e+01
  +279.0  +6.830e-01  +8.355e+00  -6.989e+00  -8.130e-01  -1.890e+01
  +280.0  +6.489e-01  +8.392e+00  -7.094e+00  -1.920e-01  -1.920e+01
  +281.0  +7.281e-01  +8.361e+00  -6.904e+00  +5.050e-01  -1.963e+01
  +282.0  +8.202e-01  +8.423e+00  -6.783e+00  +1.476e+00  -1.780e+01
  +283.0  +7.286e-01  +8.307e+00  -6.850e+00  +3.360e-01  -1.849e+01
  +284.0  +8.109e-01  +8.237e+00  -6.615e+00  -4.300e-01  -1.860e+01
  +285.0  +8.050e-01  +8.212e+00  -6.602e+00  -6.060e-01  -1.696e+01
  +286.0  +7.143e-01  +8.237e+00  -6.808e+00  -5.790e-01  -1.814e+01
  +287.0  +8.184e-01  +8.366e+00  -6.730e+00  -4.760e-01  -1.843e+01
  +288.0  +9.233e-01  +8.456e+00  -6.609e+00  -1.016e+00  -1.758e+01
  +289.0  +8.461e-01  +8.383e+00  -6.690e+00  -8.660e-01  -1.731e+01
  +290.0  +7.602e-01  +8.199e+00  -6.678e+00  -8.930e-01  -1.799e+01
  +291.0  +7.950e-01  +8.401e+00  -6.811e+00  -8.680e-01  -1.785e+01
  +292.0  +8.622e-01  +8.462e+00  -6.738e+00  -4.660e-01  -1.888e+01
  +293.0  +8.124e-01  +8.473e+00  -6.848e+00  +8.710e-01  -1.872e+01
  +294.0  +6.938e-01  +8.196e+00  -6.808e+00  +4.580e-01  -1.903e+01
  +295.0  +6.653e-01  +8.241e+00  -6.910e+00  -2.010e-01  -1.964e+01
  +296.0  +6.986e-01  +8.397e+00  -7.000e+00  +2.950e-01  -1.934e+01
  +297.0  +6.480e-01  +8.095e+00  -6.799e+00  +5.590e-01  -1.745e+01
  +298.0  +6.819e-01  +8.228e+00  -6.864e+00  +3.070e-01  -1.832e+01
  +299.0  +7.705e-01  +8.418e+00  -6.877e+00  -7.080e-01  -1.843e+01
  +300.0  +9.296e-01  +8.504e+00  -6.645e+00  -1.443e+00  -1.844e+01
  +301.0  +9.173e-01  +8.509e+00  -6.674e+00  -2.019e+00  -1.807e+01
  +302.0  +9.475e-01  +8.550e+00  -6.655e+00  -1.076e+00  -1.803e+01
  +303.0  +9.515e-01  +8.477e+00  -6.574e+00  -1.700e-02  -1.731e+01
  +304.0  +8.283e-01  +8.253e+00  -6.596e+00  +6.880e-01  -1.712e+01
  +305.0  +7.838e-01  +8.237e+00  -6.670e+00  +9.630e-01  -1.739e+01
  +306.0  +8.532e-01  +8.316e+00  -6.610e+00  +4.370e-01  -1.770e+01
  +307.0  +7.306e-01  +8.334e+00  -6.873e+00  +4.320e-01  -1.798e+01
  +308.0  +8.066e-01  +8.411e+00  -6.798e+00  -9.300e-02  -1.914e+01
  +309.0  +7.761e-01  +8.388e+00  -6.836e+00  -6.090e-01  -1.776e+01
  +310.0  +8.168e-01  +8.550e+00  -6.916e+00  -1.120e-01  -1.775e+01
  +311.0  +8.877e-01  +8.496e+00  -6.721e+00  +2.620e-01  -1.862e+01
  +312.0  +8.069e-01  +8.551e+00  -6.937e+00  -5.700e-02  -1.854e+01
  +313.0  +7.687e-01  +8.455e+00  -6.917e+00  -6.200e-02  -1.734e+01
  +314.0  +7.038e-01  +8.379e+00  -6.972e+00  -1.140e-01  -1.820e+01
  +315.0  +7.049e-01  +8.274e+00  -6.864e+00  -1.205e+00  -1.821e+01
  +316.0  +6.093e-01  +8.015e+00  -6.797e+00  -1.343e+00  -1.805e+01
  +317.0  +6.026e-01  +7.993e+00  -6.788e+00  -1.989e+00  -1.759e+01
  +318.0  +8.288e-01  +8.262e+00  -6.604e+00  -1.477e+00  -1.781e+01
  +319.0  +8.525e-01  +8.222e+00  -6.517e+00  -1.028e+00  -1.891e+01
  +320.0  +9.092e-01  +8.416e+00  -6.598e+00  -1.024e+00  -1.758e+01
  +321.0  +8.290e-01  +8.466e+00  -6.808e+00  -1.230e+00  -1.844e+01
  +322.0  +6.962e-01  +8.340e+00  -6.947e+00  -6.420e-01  -1.868e+01
  +323.0  +6.343e-01  +8.363e+00  -7.095e+00  -7.130e-01  -1.853e+01
  +324.0  +6.563e-01  +8.322e+00  -7.010e+00  -1.365e+00  -1.775e+01
  +325.0  +7.480e-01  +8.426e+00  -6.930e+00  -3.360e-01  -1.982e+01
  +326.0  +9.628e-01  +8.659e+00  -6.733e+00  +4.210e-01  -1.907e+01
  +327.0  +1.033e+00  +8.771e+00  -6.704e+00  +1.177e+00  -1.932e+01
  +328.0  +9.496e-01  +8.496e+00  -6.597e+00  +1.266e+00  -1.870e+01
  +329.0  +8.995e-01  +8.493e+00  -6.694e+00  -1.290e-01  -1.803e+01
  +330.0  +8.919e-01  +8.370e+00  -6.586e+00  -8.190e-01  -1.753e+01
  +331.0  +7.663e-01  +8.428e+00  -6.895e+00  -1.798e+00  -1.902e+01
  +332.0  +5.807e-01  +8.296e+00  -7.135e+00  -1.080e+00  -1.769e+01
  +333.0  +5.885e-01  +8.210e+00  -7.033e+00  -1.220e-01  -1.706e+01
  +334.0  +7.409e-01  +8.335e+00  -6.853e+00  -5.000e-03  -1.765e+01
  +335.0  +6.544e-01  +8.287e+00  -6.978e+00  -4.500e-01  -1.715e+01
  +336.0  +6.682e-01  +8.338e+00  -7.002e+00  -1.287e+00  -1.855e+01
  +337.0  +7.783e-01  +8.401e+00  -6.844e+00  -6.100e-01  -1.824e+01
  +338.0  +8.555e-01  +8.416e+00  -6.706e+00  -1.349e+00  -1.779e+01
  +339.0  +8.011e-01  +8.431e+00  -6.829e+00  +2.340e-01  -1.862e+01
  +340.0  +8.239e-01  +8.396e+00  -6.748e+00  -5.700e-02  -1.777e+01
  +341.0  +9.186e-01  +8.525e+00  -6.687e+00  -3.860e-01  -1.925e+01
  +342.0  +7.465e-01  +8.203e+00  -6.710e+00  -1.116e+00  -1.895e+01
  +343.0  +7.179e-01  +8.193e+00  -6.757e+00  -5.030e-01  -1.852e+01
  +344.0  +1.025e+00  +8.443e+00  -6.394e+00  -1.275e+00  -1.682e+01
  +345.0  +1.024e+00  +8.516e+00  -6.468e+00  -7.820e-01  -1.730e+01
  +346.0  +9.881e-01  +8.595e+00  -6.619e+00  -6.670e-01  -1.795e+01
  +347.0  +8.673e-01  +8.495e+00  -6.760e+00  -1.185e+00  -1.820e+01
  +348.0  +6.954e-01  +8.191e+00  -6.800e+00  -3.690e-01  -1.838e+01
  +349.0  +7.375e-01  +8.383e+00  -6.908e+00  +9.340e-01  -1.827e+01
  +350.0  +7.207e-01  +8.408e+00  -6.967e+00  +2.123e+00  -1.798e+01
  +351.0  +6.537e-01  +8.332e+00  -7.025e+00  +1.407e+00  -1.841e+01
  +352.0  +6.747e-01  +8.280e+00  -6.930e+00  +1.918e+00  -1.868e+01
  +353.0  +6.887e-01  +8.311e+00  -6.934e+00  +6.230e-01  -1.900e+01
  +354.0  +6.666e-01  +8.205e+00  -6.871e+00  -1.036e+00  -1.898e+01
  +355.0  +7.143e-01  +8.344e+00  -6.915e+00  -2.190e-01  -1.817e+01
  +356.0  +9.065e-01  +8.473e+00  -6.660e+00  -1.027e+00  -1.834e+01
  +357.0  +8.437e-01  +8.291e+00  -6.603e+00  -2.126e+00  -1.758e+01
  +358.0  +8.149e-01  +8.343e+00  -6.713e+00  -1.367e+00  -1.803e+01
  +359.0  +6.739e-01  +8.148e+00  -6.800e+00  -1.251e+00  -1.802e+01
  +360.0  +6.092e-01  +8.197e+00  -6.979e+00  +1.400e-01  -1.767e+01
  +361.0  +7.203e-01  +8.353e+00  -6.912e+00  +2.590e-01  -1.798e+01
  +362.0  +6.929e-01  +8.272e+00  -6.886e+00  +9.350e-01  -1.843e+01
  +363.0  +8.101e-01  +8.447e+00  -6.827e+00  +2.600e-02  -1.785e+01
  +364.0  +8.168e-01  +8.347e+00  -6.713e+00  -1.653e+00  -1.797e+01
  +365.0  +9.035e-01  +8.422e+00  -6.614e+00  -1.549e+00  -1.770e+01
  +366.0  +8.413e-01  +8.383e+00  -6.701e+00  -5.970e-01  -1.821e+01
  +367.0  +6.428e-01  +8.184e+00  -6.898e+00  -1.226e+00  -1.836e+01
  +368.0  +5.738e-01  +8.182e+00  -7.035e+00  -6.100e-01  -1.883e+01
  +369.0  +7.602e-01  +8.391e+00  -6.870e+00  -1.235e+00  -1.834e+01
  +370.0  +7.177e-01  +8.192e+00  -6.757e+00  -1.504e+00  -1.922e+01
  +371.0  +7.786e-01  +8.200e+00  -6.643e+00  -9.640e-01  -1.864e+01
  +372.0  +7.623e-01  +8.192e+00  -6.668e+00  -1.448e+00  -1.946e+01
  +373.0  +8.763e-01  +8.484e+00  -6.732e+00  -2.000e-03  -1.934e+01
  +374.0  +8.409e-01  +8.544e+00  -6.862e+00  +8.500e-01  -1.934e+01
  +375.0  +7.788e-01  +8.351e+00  -6.794e+00  -1.320e-01  -1.958e+01
  +376.0  +8.332e-01  +8.343e+00  -6.676e+00  -2.020e-01  -1.872e+01
  +377.0  +7.742e-01  +8.382e+00  -6.834e+00  +3.700e-01  -1.906e+01
  +378.0  +8.811e-01  +8.459e+00  -6.697e+00  -5.220e-01  -1.776e+01
  +379.0  +7.471e-01  +8.356e+00  -6.862e+00  -1.427e+00  -1.784e+01
  +380.0  +7.477e-01  +8.325e+00  -6.830e+00  -1.174e+00  -1.775e+01
  +381.0  +7.978e-01  +8.519e+00  -6.924e+00  +1.600e-02  -1.681e+01
  +382.0  +7.727e-01  +8.290e+00  -6.745e+00  -9.180e-01  -1.680e+01
  +383.0  +8.243e-01  +8.223e+00  -6.574e+00  -2.160e-01  -1.856e+01
  +384.0  +8.865e-01  +8.304e+00  -6.532e+00  +5.890e-01  -1.849e+01
  +385.0  +9.161e-01  +8.484e+00  -6.652e+00  +2.123e+00  -1.991e+01
  +386.0  +1.052e+00  +8.759e+00  -6.655e+00  -2.950e-01  -1.886e+01
  +387.0  +8.425e-01  +8.493e+00  -6.808e+00  -1.472e+00  -1.885e+01
  +388.0  +9.168e-01  +8.564e+00  -6.730e+00  -7.400e-02  -1.787e+01
  +389.0  +7.967e-01  +8.513e+00  -6.920e+00  -1.120e+00  -1.657e+01
  +390.0  +6.689e-01  +8.285e+00  -6.947e+00  -1.990e-01  -1.672e+01
  +391.0  +7.410e-01  +8.273e+00  -6.791e+00  -1.155e+00  -1.674e+01
  +392.0  +7.433e-01  +8.200e+00  -6.713e+00  +4.760e-01  -1.745e+01
  +393.0  +7.430e-01  +8.240e+00  -6.754e+00  +4.710e-01  -1.813e+01
  +394.0  +5.880e-01  +8.081e+00  -6.905e+00  -4.390e-01  -1.920e+01
  +395.0  +7.330e-01  +8.273e+00  -6.807e+00  -4.670e-01  -1.872e+01
  +396.0  +7.653e-01  +8.303e+00  -6.772e+00  -8.850e-01  -1.825e+01
  +397.0  +7.195e-01  +8.416e+00  -6.977e+00  -4.540e-01  -1.880e+01
  +398.0  +5.895e-01  +8.302e+00  -7.123e+00  -8.800e-01  -1.843e+01
  +399.0  +6.234e-01  +8.312e+00  -7.066e+00  -1.289e+00  -1.931e+01
  +400.0  +7.315e-01  +8.324e+00  -6.861e+00  -7.670e-01  -1.931e+01
  +401.0  +7.781e-01  +8.370e+00  -6.813e+00  -6.800e-01  -1.973e+01
  +402.0  +7.869e-01  +8.384e+00  -6.810e+00  +2.220e-01  -2.008e+01
  +403.0  +8.750e-01  +8.401e+00  -6.651e+00  -1.468e+00  -1.923e+01
  +404.0  +8.969e-01  +8.497e+00  -6.703e+00  -3.480e-01  -1.803e+01
  +405.0  +8.202e-01  +8.463e+00  -6.822e+00  -1.550e-01  -1.816e+01
  +406.0  +8.636e-01  +8.683e+00  -6.956e+00  -9.310e-01  -1.905e+01
  +407.0  +9.138e-01  +8.478e+00  -6.650e+00  +9.000e-02  -1.815e+01
  +408.0  +8.061e-01  +8.364e+00  -6.752e+00  -6.770e-01  -1.830e+01
  +409.0  +7.265e-01  +8.257e+00  -6.804e+00  +1.960e-01  -1.733e+01
  +410.0  +7.364e-01  +8.311e+00  -6.838e+00  -1.698e+00  -1.747e+01
  +411.0  +7.199e-01  +8.245e+00  -6.805e+00  -1.520e+00  -1.674e+01
  +412.0  +8.572e-01  +8.548e+00  -6.834e+00  -2.280e-01  -1.831e+01
  +413.0  +8.650e-01  +8.536e+00  -6.806e+00  -1.144e+00  -1.822e+01
  +414.0  +9.694e-01  +8.582e+00  -6.643e+00  -2.508e+00  -1.635e+01
  +415.0  +8.528e-01  +8.408e+00  -6.702e+00  -2.226e+00  -1.792e+01
  +416.0  +8.592e-01  +8.333e+00  -6.614e+00  -1.301e+00  -1.734e+01
  +417.0  +8.126e-01  +8.214e+00  -6.589e+00  -1.740e-01  -1.809e+01
  +418.0  +7.526e-01  +8.246e+00  -6.740e+00  -8.000e-03  -1.782e+01
  +419.0  +6.990e-01  +8.122e+00  -6.724e+00  -3.390e-01  -1.868e+01
  +420.0  +6.435e-01  +8.175e+00  -6.888e+00  -4.980e-01  -1.937e+01
  +421.0  +6.838e-01  +8.192e+00  -6.824e+00  +1.040e-01  -1.974e+01
  +422.0  +8.037e-01  +8.406e+00  -6.799e+00  +7.830e-01  -1.853e+01
  +423.0  +8.331e-01  +8.472e+00  -6.806e+00  -1.686e+00  -1.840e+01
  +424.0  +7.832e-01  +8.512e+00  -6.945e+00  -1.519e+00  -1.814e+01
  +425.0  +7.268e-01  +8.487e+00  -7.034e+00  +5.350e-01  -1.841e+01
  +426.0  +6.788e-01  +8.330e+00  -6.972e+00  +5.090e-01  -1.821e+01
  +427.0  +8.413e-01  +8.531e+00  -6.849e+00  -1.570e-01  -1.836e+01
  +428.0  +9.402e-01  +8.532e+00  -6.651e+00  +9.660e-01  -1.847e+01
  +429.0  +9.372e-01  +8.539e+00  -6.665e+00  +1.393e+00  -1.882e+01
  +430.0  +9.029e-01  +8.484e+00  -6.678e+00  -1.280e-01  -1.965e+01
  +431.0  +7.038e-01  +8.174e+00  -6.766e+00  -7.320e-01  -1.877e+01
  +432.0  +8.120e-01  +8.246e+00  -6.622e+00  -9.700e-02  -1.713e+01
  +433.0  +7.731e-01  +8.169e+00  -6.623e+00  -6.460e-01  -1.669e+01
  +434.0  +7.236e-01  +8.215e+00  -6.768e+00  -1.670e-01  -1.645e+01
  +435.0  +7.275e-01  +8.410e+00  -6.956e+00  -1.770e-01  -1.746e+01
  +436.0  +6.092e-01  +8.358e+00  -7.139e+00  +6.500e-01  -2.039e+01
  +437.0  +6.807e-01  +8.441e+00  -7.080e+00  -5.300e-01  -1.934e+01
  +438.0  +7.231e-01  +8.487e+00  -7.041e+00  -4.210e-01  -1.934e+01
  +439.0  +7.398e-01  +8.475e+00  -6.996e+00  -1.257e+00  -1.942e+01
  +440.0  +8.397e-01  +8.575e+00  -6.896e+00  -1.419e+00  -1.903e+01
  +441.0  +8.339e-01  +8.457e+00  -6.790e+00  -1.434e+00  -1.801e+01
  +442.0  +8.379e-01  +8.467e+00  -6.791e+00  -7.660e-01  -1.865e+01
  +443.0  +9.136e-01  +8.601e+00  -6.773e+00  -5.830e-01  -1.952e+01
  +444.0  +7.647e-01  +8.556e+00  -7.026e+00  -1.660e-01  -1.980e+01
  +445.0  +7.882e-01  +8.418e+00  -6.841e+00  +6.530e-01  -1.993e+01
  +446.0  +7.330e-01  +8.329e+00  -6.863e+00  +1.210e-01  -1.914e+01
  +447.0  +6.607e-01  +8.193e+00  -6.872e+00  -3.190e-01  -1.859e+01
  +448.0  +6.614e-01  +8.156e+00  -6.833e+00  -1.280e+00  -1.765e+01
  +449.0  +6.509e-01  +8.204e+00  -6.902e+00  -2.488e+00  -1.773e+01
  +450.0  +8.228e-01  +8.385e+00  -6.740e+00  -8.400e-01  -1.791e+01
  +451.0  +8.691e-01  +8.488e+00  -6.750e+00  -3.840e-01  -1.737e+01
  +452.0  +9.515e-01  +8.693e+00  -6.790e+00  -1.336e+00  -1.849e+01
  +453.0  +9.223e-01  +8.731e+00  -6.887e+00  -4.790e-01  -1.883e+01
  +454.0  +1.051e+00  +8.797e+00  -6.696e+00  +2.210e-01  -1.888e+01
  +455.0  +8.290e-01  +8.479e+00  -6.820e+00  -4.000e-01  -1.885e+01
  +456.0  +7.907e-01  +8.262e+00  -6.681e+00  +5.610e-01  -1.655e+01
  +457.0  +7.087e-01  +8.252e+00  -6.835e+00  +7.770e-01  -1.638e+01
  +458.0  +7.113e-01  +8.182e+00  -6.759e+00  -1.950e-01  -1.574e+01
  +459.0  +8.173e-01  +8.397e+00  -6.763e+00  +2.200e-02  -1.759e+01
  +460.0  +8.276e-01  +8.356e+00  -6.700e+00  +4.200e-02  -1.755e+01
  +461.0  +7.215e-01  +8.277e+00  -6.834e+00  -1.237e+00  -1.747e+01
  +462.0  +7.394e-01  +8.392e+00  -6.913e+00  -2.041e+00  -1.760e+01
  +463.0  +7.392e-01  +8.440e+00  -6.962e+00  -6.900e-01  -1.860e+01
  +464.0  +4.767e-01  +8.125e+00  -7.172e+00  -2.308e+00  -1.800e+01
  +465.0  +5.197e-01  +8.111e+00  -7.072e+00  -1.759e+00  -1.647e+01
  +466.0  +7.316e-01  +8.297e+00  -6.834e+00  -1.560e+00  -1.628e+01
  +467.0  +7.380e-01  +8.136e+00  -6.660e+00  -1.110e+00  -1.639e+01
  +468.0  +8.126e-01  +8.406e+00  -6.781e+00  -1.096e+00  -1.787e+01
  +469.0  +7.456e-01  +8.337e+00  -6.845e+00  -1.579e+00  -1.915e+01
  +470.0  +7.357e-01  +8.297e+00  -6.825e+00  -3.099e+00  -1.928e+01
  +471.0  +7.194e-01  +8.310e+00  -6.871e+00  -1.415e+00  -1.842e+01
  +472.0  +6.821e-01  +8.276e+00  -6.912e+00  -1.044e+00  -1.862e+01
  +473.0  +8.162e-01  +8.482e+00  -6.850e+00  +3.920e-01  -1.877e+01
  +474.0  +7.884e-01  +8.489e+00  -6.912e+00  +8.550e-01  -1.836e+01
  +475.0  +8.092e-01  +8.401e+00  -6.783e+00  +1.051e+00  -1.846e+01
  +476.0  +7.222e-01  +8.335e+00  -6.891e+00  +2.800e-02  -1.901e+01
  +477.0  +6.769e-01  +8.437e+00  -7.083e+00  -1.690e+00  -2.015e+01
  +478.0  +6.383e-01  +8.268e+00  -6.991e+00  -3.373e+00  -1.925e+01
  +479.0  +7.731e-01  +8.329e+00  -6.782e+00  -1.724e+00  -1.740e+01
  +480.0  +7.031e-01  +8.230e+00  -6.823e+00  -1.484e+00  -1.711e+01
  +481.0  +7.060e-01  +8.343e+00  -6.931e+00  +2.690e-01  -1.755e+01
  +482.0  +7.137e-01  +8.365e+00  -6.938e+00  -2.350e-01  -1.796e+01
  +483.0  +5.215e-01  +8.179e+00  -7.136e+00  -2.024e+00  -1.874e+01
  +484.0  +7.681e-01  +8.425e+00  -6.889e+00  -1.530e+00  -1.813e+01
  +485.0  +7.440e-01  +8.376e+00  -6.888e+00  -2.052e+00  -1.932e+01
  +486.0  +7.871e-01  +8.415e+00  -6.841e+00  -1.680e+00  -1.894e+01
  +487.0  +7.423e-01  +8.349e+00  -6.864e+00  -1.047e+00  -1.893e+01
  +488.0  +8.804e-01  +8.428e+00  -6.667e+00  +9.170e-01  -1.857e+01
  +489.0  +8.589e-01  +8.433e+00  -6.715e+00  +1.284e+00  -1.846e+01
  +490.0  +6.856e-01  +8.352e+00  -6.981e+00  +1.295e+00  -1.924e+01
  +491.0  +8.310e-01  +8.529e+00  -6.867e+00  +1.113e+00  -1.870e+01
  +492.0  +8.227e-01  +8.589e+00  -6.943e+00  -1.115e+00  -1.929e+01
  +493.0  +7.345e-01  +8.355e+00  -6.886e+00  -2.195e+00  -1.741e+01
  +494.0  +7.024e-01  +8.394e+00  -6.989e+00  -1.644e+00  -1.839e+01
  +495.0  +6.844e-01  +8.335e+00  -6.966e+00  -8.750e-01  -1.926e+01
  +496.0  +6.999e-01  +8.341e+00  -6.942e+00  -1.267e+00  -1.912e+01
  +497.0  +6.335e-01  +8.290e+00  -7.023e+00  -9.700e-02  -1.830e+01
  +498.0  +6.795e-01  +8.253e+00  -6.894e+00  -3.250e-01  -1.847e+01
  +499.0  +8.095e-01  +8.491e+00  -6.872e+00  -1.710e-01  -1.917e+01
  +500.0  +7.579e-01  +8.311e+00  -6.796e+00  -2.040e-01  -1.986e+01


==> figs/ch09_sim/error_filter_pos/error_filter_pos_alter_vned_mps.txt <==
    +0.0  +1.327e-03  +3.105e-02  -2.840e-02  -2.100e-03  -1.500e-03  +1.105e-03  +3.862e-02  -3.641e-02  -2.700e-03  -2.630e-02
    +1.0  -2.318e-03  +2.829e-02  -3.292e-02  -4.615e-02  +5.730e-02  -1.583e-03  +3.315e-02  -3.631e-02  -1.402e-02  -2.630e-02
    +2.0  -1.870e-03  +2.890e-02  -3.264e-02  -1.408e-02  +3.020e-02  -5.246e-04  +3.428e-02  -3.533e-02  +1.376e-02  -3.290e-02
    +3.0  -3.469e-03  +3.280e-02  -3.974e-02  +1.250e-03  +4.500e-03  -1.617e-03  +3.170e-02  -3.493e-02  -3.043e-02  -2.820e-02
    +4.0  -3.666e-03  +3.022e-02  -3.755e-02  -2.628e-02  +1.720e-02  -1.857e-04  +3.213e-02  -3.251e-02  +1.800e-04  +1.340e-02
    +5.0  -4.359e-03  +3.054e-02  -3.926e-02  -4.573e-02  +1.360e-02  -4.413e-03  +2.608e-02  -3.490e-02  +1.278e-02  -3.180e-02
    +6.0  -1.923e-04  +3.824e-02  -3.863e-02  -2.792e-02  +3.170e-02  -2.712e-03  +3.145e-02  -3.688e-02  +1.590e-03  +1.900e-02
    +7.0  -1.182e-03  +3.338e-02  -3.574e-02  -5.336e-02  -1.640e-02  -2.095e-03  +3.595e-02  -4.014e-02  +2.355e-02  +1.100e-02
    +8.0  -3.020e-04  +3.676e-02  -3.736e-02  -2.480e-02  -3.720e-02  -2.798e-03  +3.335e-02  -3.894e-02  +4.806e-02  -2.360e-02
    +9.0  +1.386e-04  +3.342e-02  -3.314e-02  -1.570e-03  -4.120e-02  -2.640e-05  +3.485e-02  -3.491e-02  +3.585e-02  -2.550e-02
   +10.0  -5.059e-04  +3.580e-02  -3.682e-02  -3.228e-02  -1.000e-03  +7.070e-04  +3.858e-02  -3.716e-02  +1.237e-02  +3.710e-02
   +11.0  +1.019e-05  +3.493e-02  -3.491e-02  -3.873e-02  +2.260e-02  +1.489e-03  +4.173e-02  -3.875e-02  +5.434e-02  +8.200e-03
   +12.0  +1.165e-04  +3.512e-02  -3.489e-02  -3.875e-02  -2.750e-02  +4.473e-03  +4.280e-02  -3.385e-02  +7.472e-02  +7.000e-03
   +13.0  -1.631e-03  +3.036e-02  -3.362e-02  -1.777e-02  -3.780e-02  +1.396e-03  +4.027e-02  -3.748e-02  +5.044e-02  -3.440e-02
   +14.0  -2.154e-04  +3.264e-02  -3.308e-02  -5.520e-03  -7.540e-02  -3.406e-03  +3.648e-02  -4.330e-02  +6.250e-03  +1.840e-02
   +15.0  +1.092e-03  +3.596e-02  -3.377e-02  -4.427e-02  -9.610e-02  -5.487e-03  +3.562e-02  -4.659e-02  -2.952e-02  +1.220e-02
   +16.0  +3.637e-03  +3.678e-02  -2.951e-02  -1.990e-03  -2.670e-02  -8.684e-04  +3.438e-02  -3.612e-02  -1.695e-02  +6.900e-03
   +17.0  +5.040e-03  +3.752e-02  -2.744e-02  -3.000e-02  +1.390e-02  -5.667e-03  +3.400e-02  -4.533e-02  +7.400e-03  +1.800e-03
   +18.0  +7.703e-03  +4.413e-02  -2.872e-02  -5.413e-02  +3.400e-03  -3.575e-03  +3.376e-02  -4.091e-02  +3.177e-02  -4.480e-02
   +19.0  +5.030e-03  +4.225e-02  -3.219e-02  -2.162e-02  +9.600e-03  -3.144e-03  +3.375e-02  -4.004e-02  +2.607e-02  -4.230e-02
   +20.0  +8.235e-03  +4.004e-02  -2.357e-02  -4.157e-02  +4.840e-02  -2.961e-04  +3.341e-02  -3.400e-02  +5.322e-02  -1.350e-02
   +21.0  -1.053e-03  +2.685e-02  -2.895e-02  -5.341e-02  +1.300e-02  +3.995e-03  +4.020e-02  -3.221e-02  +4.785e-02  -1.990e-02
   +22.0  -3.268e-04  +3.406e-02  -3.471e-02  -7.870e-03  +1.150e-02  +1.766e-03  +3.662e-02  -3.308e-02  +2.476e-02  -8.000e-03
   +23.0  -4.804e-04  +3.499e-02  -3.595e-02  -3.960e-03  +2.220e-02  +4.386e-03  +4.079e-02  -3.202e-02  +1.423e-02  -5.300e-03
   +24.0  +2.349e-03  +3.764e-02  -3.294e-02  +1.830e-03  +1.160e-02  +2.095e-05  +3.578e-02  -3.574e-02  -1.378e-02  -1.620e-02
   +25.0  +2.335e-03  +3.210e-02  -2.743e-02  -3.381e-02  -2.660e-02  +5.524e-03  +4.241e-02  -3.136e-02  +1.268e-02  -2.530e-02
   +26.0  +4.849e-03  +3.463e-02  -2.494e-02  -1.035e-02  +1.150e-02  +5.370e-03  +4.555e-02  -3.480e-02  +4.355e-02  -2.610e-02
   +27.0  +2.603e-03  +3.667e-02  -3.147e-02  -5.130e-03  -2.180e-02  +4.982e-03  +4.277e-02  -3.281e-02  +2.665e-02  +2.600e-03
   +28.0  +3.156e-03  +3.577e-02  -2.945e-02  -3.045e-02  +1.360e-02  +3.910e-03  +4.114e-02  -3.332e-02  +2.818e-02  -3.500e-02
   +29.0  +1.936e-03  +3.460e-02  -3.073e-02  -5.980e-03  +4.760e-02  +2.411e-03  +3.873e-02  -3.391e-02  -1.500e-02  -3.500e-03
   +30.0  +6.987e-04  +3.234e-02  -3.094e-02  +3.335e-02  +7.010e-02  -1.036e-03  +3.384e-02  -3.591e-02  -5.686e-02  -3.820e-02
   +31.0  +1.365e-03  +3.571e-02  -3.298e-02  +1.376e-02  +6.340e-02  +2.305e-03  +3.882e-02  -3.421e-02  -4.375e-02  -4.980e-02
   +32.0  -1.025e-03  +3.661e-02  -3.866e-02  +2.226e-02  +2.300e-03  +2.681e-03  +3.546e-02  -3.010e-02  +5.700e-04  -1.180e-02
   +33.0  +2.119e-03  +3.689e-02  -3.265e-02  -2.148e-02  +6.900e-03  +5.039e-03  +3.995e-02  -2.987e-02  +1.097e-02  +1.980e-02
   +34.0  -2.825e-03  +3.116e-02  -3.681e-02  -3.185e-02  -3.030e-02  +3.442e-03  +3.287e-02  -2.598e-02  +2.136e-02  -2.230e-02
   +35.0  -3.325e-03  +3.149e-02  -3.814e-02  -2.286e-02  -2.460e-02  +4.388e-03  +3.656e-02  -2.778e-02  +2.298e-02  -2.330e-02
   +36.0  +5.902e-04  +3.107e-02  -2.988e-02  -2.561e-02  -2.260e-02  +1.787e-03  +3.912e-02  -3.554e-02  +3.021e-02  -8.800e-03
   +37.0  -9.894e-04  +3.259e-02  -3.457e-02  -1.040e-02  -3.940e-02  +2.580e-03  +4.378e-02  -3.862e-02  +3.568e-02  +6.400e-03
   +38.0  -1.291e-03  +3.101e-02  -3.359e-02  -2.641e-02  -3.200e-02  +3.071e-03  +4.083e-02  -3.468e-02  +2.102e-02  +1.020e-02
   +39.0  +5.781e-04  +3.217e-02  -3.101e-02  +1.514e-02  -3.020e-02  +1.468e-03  +3.891e-02  -3.597e-02  +4.134e-02  -1.660e-02
   +40.0  -2.113e-03  +3.022e-02  -3.445e-02  +1.543e-02  -2.760e-02  +2.256e-03  +4.002e-02  -3.551e-02  +2.432e-02  +1.190e-02
   +41.0  +4.972e-03  +3.894e-02  -2.900e-02  -8.240e-03  +5.700e-03  +8.472e-04  +3.933e-02  -3.763e-02  +1.357e-02  +4.640e-02
   +42.0  +5.065e-03  +3.614e-02  -2.601e-02  -2.738e-02  -1.130e-02  +3.045e-03  +3.730e-02  -3.121e-02  +6.681e-02  -4.600e-03
   +43.0  +5.308e-03  +3.755e-02  -2.694e-02  -1.028e-02  -3.120e-02  +6.193e-03  +4.057e-02  -2.818e-02  +1.084e-01  +3.970e-02
   +44.0  +2.665e-03  +3.680e-02  -3.147e-02  -3.200e-03  -1.400e-03  +2.774e-03  +4.097e-02  -3.542e-02  +8.302e-02  +2.470e-02
   +45.0  -3.668e-03  +2.930e-02  -3.663e-02  -3.080e-02  -1.500e-02  +4.307e-03  +3.797e-02  -2.936e-02  +8.533e-02  +1.300e-03
   +46.0  +1.563e-04  +2.876e-02  -2.844e-02  -3.741e-02  -1.640e-02  +5.168e-03  +4.116e-02  -3.083e-02  +7.146e-02  +1.690e-02
   +47.0  +1.094e-03  +3.058e-02  -2.840e-02  -3.021e-02  -5.060e-02  +7.499e-04  +3.454e-02  -3.304e-02  +2.192e-02  -1.200e-03
   +48.0  -5.701e-03  +2.786e-02  -3.927e-02  -4.700e-03  -4.710e-02  +4.808e-03  +3.880e-02  -2.919e-02  +1.302e-02  +1.580e-02
   +49.0  -2.391e-03  +3.045e-02  -3.523e-02  +1.559e-02  -5.170e-02  +6.947e-04  +3.521e-02  -3.382e-02  +9.400e-03  -1.200e-03
   +50.0  +8.026e-04  +3.680e-02  -3.519e-02  -2.053e-02  -5.100e-02  +2.893e-03  +3.588e-02  -3.009e-02  +2.404e-02  +5.480e-02
   +51.0  -2.517e-03  +2.933e-02  -3.436e-02  -2.184e-02  -3.110e-02  +3.835e-03  +3.673e-02  -2.906e-02  +8.200e-03  +1.010e-02
   +52.0  +1.034e-03  +3.331e-02  -3.124e-02  -3.261e-02  +3.800e-03  +1.099e-02  +4.699e-02  -2.501e-02  +2.858e-02  +9.200e-03
   +53.0  +1.484e-04  +3.121e-02  -3.091e-02  -3.226e-02  +1.500e-03  +8.367e-03  +4.918e-02  -3.245e-02  +1.446e-02  +2.350e-02
   +54.0  +2.019e-03  +3.507e-02  -3.103e-02  +6.820e-03  -2.410e-02  +8.198e-03  +4.938e-02  -3.298e-02  +1.107e-02  +3.930e-02
   +55.0  +1.379e-03  +3.427e-02  -3.151e-02  +2.237e-02  -4.220e-02  +4.144e-03  +4.578e-02  -3.749e-02  -1.560e-02  +3.090e-02
   +56.0  -1.064e-03  +3.416e-02  -3.629e-02  +4.001e-02  -5.860e-02  +6.555e-03  +4.751e-02  -3.440e-02  -9.380e-03  +5.050e-02
   +57.0  -2.575e-03  +3.234e-02  -3.749e-02  +3.847e-02  +4.300e-03  +4.600e-03  +4.246e-02  -3.326e-02  +1.162e-02  +3.820e-02
   +58.0  -1.297e-03  +3.792e-02  -4.051e-02  +2.938e-02  -3.150e-02  +5.528e-03  +4.315e-02  -3.210e-02  +1.646e-02  +5.600e-02
   +59.0  -7.986e-04  +3.697e-02  -3.856e-02  +3.965e-02  -2.050e-02  +7.055e-03  +4.738e-02  -3.327e-02  +7.409e-02  +2.660e-02
   +60.0  -1.365e-04  +4.048e-02  -4.075e-02  +2.688e-02  +2.360e-02  +5.163e-03  +4.407e-02  -3.375e-02  +6.981e-02  -1.640e-02
   +61.0  -1.580e-03  +3.779e-02  -4.095e-02  -2.170e-03  -1.400e-02  +8.004e-03  +4.432e-02  -2.831e-02  +3.844e-02  +2.060e-02
   +62.0  -3.403e-03  +3.233e-02  -3.913e-02  -8.900e-03  -1.920e-02  +5.188e-03  +4.069e-02  -3.031e-02  +6.497e-02  +2.000e-04
   +63.0  -3.815e-03  +3.014e-02  -3.777e-02  +3.740e-02  -3.800e-03  -1.363e-03  +3.413e-02  -3.686e-02  +6.108e-02  -5.170e-02
   +64.0  -8.108e-04  +3.122e-02  -3.284e-02  +3.897e-02  +1.220e-02  -6.242e-04  +3.681e-02  -3.805e-02  -2.543e-02  -2.960e-02
   +65.0  -1.614e-03  +3.400e-02  -3.722e-02  +3.990e-03  +1.100e-03  -1.737e-03  +3.681e-02  -4.028e-02  +1.390e-02  -5.460e-02
   +66.0  -1.477e-03  +3.220e-02  -3.516e-02  -1.099e-02  +2.500e-02  +1.535e-03  +3.433e-02  -3.126e-02  +2.301e-02  +2.400e-03
   +67.0  -3.584e-03  +2.897e-02  -3.614e-02  -2.312e-02  +1.090e-02  +1.157e-03  +3.915e-02  -3.684e-02  +5.964e-02  -6.170e-02
   +68.0  -1.287e-03  +2.905e-02  -3.162e-02  -1.668e-02  +3.820e-02  +1.854e-03  +3.791e-02  -3.420e-02  +4.383e-02  -8.190e-02
   +69.0  +5.999e-04  +3.347e-02  -3.227e-02  +1.634e-02  +7.950e-02  -2.443e-03  +3.863e-02  -4.352e-02  +4.247e-02  -5.450e-02
   +70.0  -5.136e-04  +2.816e-02  -2.919e-02  +8.660e-03  +6.290e-02  -1.567e-03  +3.711e-02  -4.024e-02  -6.530e-03  -3.720e-02
   +71.0  -2.486e-03  +2.821e-02  -3.319e-02  +1.860e-03  +4.450e-02  -1.161e-03  +3.385e-02  -3.617e-02  +1.740e-03  -4.560e-02
   +72.0  +3.655e-05  +3.061e-02  -3.054e-02  +6.260e-03  +5.070e-02  -2.830e-03  +3.314e-02  -3.880e-02  +1.281e-02  -2.970e-02
   +73.0  -9.353e-04  +2.972e-02  -3.159e-02  -2.523e-02  +1.930e-02  +1.641e-03  +3.849e-02  -3.521e-02  +2.162e-02  -4.280e-02
   +74.0  -2.527e-03  +2.698e-02  -3.203e-02  -1.479e-02  +1.990e-02  +1.549e-03  +3.924e-02  -3.614e-02  -5.970e-03  -3.750e-02
   +75.0  -2.036e-03  +2.833e-02  -3.240e-02  -5.280e-03  +0.000e+00  +3.404e-03  +3.999e-02  -3.318e-02  +6.029e-02  -6.240e-02
   +76.0  -2.222e-03  +2.745e-02  -3.189e-02  -4.850e-03  -5.700e-02  +5.389e-03  +4.662e-02  -3.584e-02  +5.170e-02  -9.220e-02
   +77.0  -4.685e-03  +2.680e-02  -3.618e-02  -2.793e-02  -5.040e-02  +5.083e-03  +4.169e-02  -3.152e-02  +5.669e-02  -4.750e-02
   +78.0  -1.779e-03  +3.151e-02  -3.507e-02  -5.560e-02  -6.940e-02  -9.873e-04  +3.422e-02  -3.619e-02  +4.597e-02  -4.570e-02
   +79.0  +8.215e-04  +3.342e-02  -3.177e-02  +1.394e-02  -3.560e-02  -2.364e-03  +3.258e-02  -3.730e-02  +3.919e-02  -3.920e-02
   +80.0  +2.272e-03  +3.398e-02  -2.943e-02  +4.028e-02  -2.560e-02  -2.043e-03  +3.327e-02  -3.735e-02  +3.402e-02  -1.120e-02
   +81.0  -3.344e-04  +3.166e-02  -3.233e-02  +1.641e-02  -2.750e-02  +3.685e-03  +4.110e-02  -3.373e-02  +8.540e-03  -1.910e-02
   +82.0  +2.667e-04  +3.403e-02  -3.349e-02  +4.321e-02  +3.470e-02  +4.100e-03  +4.269e-02  -3.449e-02  -1.838e-02  -2.200e-03
   +83.0  +5.031e-04  +3.544e-02  -3.443e-02  +4.220e-02  +1.720e-02  +4.952e-03  +4.172e-02  -3.182e-02  -2.711e-02  -1.450e-02
   +84.0  +3.320e-03  +3.421e-02  -2.757e-02  +5.260e-02  +4.500e-02  +4.930e-03  +4.567e-02  -3.581e-02  +1.357e-02  -4.880e-02
   +85.0  +2.794e-03  +3.739e-02  -3.180e-02  +3.948e-02  +3.210e-02  -2.166e-03  +3.953e-02  -4.386e-02  -5.835e-02  -1.180e-02
   +86.0  +3.127e-03  +3.996e-02  -3.370e-02  -6.690e-03  +1.300e-02  -8.235e-03  +2.831e-02  -4.478e-02  -3.218e-02  -1.890e-02
   +87.0  -2.041e-03  +3.376e-02  -3.784e-02  +3.068e-02  -3.470e-02  -2.189e-03  +3.697e-02  -4.134e-02  -3.728e-02  -5.700e-03
   +88.0  -3.501e-04  +3.625e-02  -3.695e-02  +1.526e-02  +5.860e-02  +2.529e-04  +3.532e-02  -3.482e-02  +5.690e-03  -1.480e-02
   +89.0  +1.178e-03  +3.884e-02  -3.648e-02  +2.879e-02  +3.640e-02  +4.752e-03  +3.900e-02  -2.950e-02  -1.038e-02  -3.200e-02
   +90.0  +3.231e-03  +4.185e-02  -3.539e-02  +4.770e-02  +5.200e-03  +4.950e-04  +3.348e-02  -3.249e-02  -1.178e-02  -5.360e-02
   +91.0  -9.534e-04  +3.219e-02  -3.410e-02  +3.630e-03  +4.080e-02  +4.105e-04  +3.452e-02  -3.370e-02  +2.368e-02  -7.210e-02
   +92.0  -1.658e-04  +3.413e-02  -3.447e-02  +3.424e-02  +3.260e-02  +2.273e-03  +3.697e-02  -3.243e-02  +3.902e-02  -3.250e-02
   +93.0  +6.619e-04  +3.553e-02  -3.420e-02  +6.286e-02  +5.300e-03  +5.874e-03  +3.947e-02  -2.772e-02  +2.154e-02  -3.940e-02
   +94.0  +5.665e-04  +3.680e-02  -3.566e-02  +8.243e-02  -9.600e-03  +9.597e-03  +4.457e-02  -2.538e-02  +2.607e-02  +5.140e-02
   +95.0  -1.850e-03  +2.846e-02  -3.216e-02  +6.423e-02  -1.740e-02  +8.694e-03  +4.439e-02  -2.700e-02  +5.460e-03  +6.160e-02
   +96.0  +1.344e-03  +3.300e-02  -3.031e-02  -4.894e-02  -2.700e-03  +6.504e-03  +4.370e-02  -3.070e-02  +2.111e-02  +9.120e-02
   +97.0  -1.948e-04  +3.357e-02  -3.396e-02  -7.545e-02  -1.950e-02  +1.747e-03  +3.709e-02  -3.360e-02  -4.050e-03  +7.560e-02
   +98.0  +2.639e-03  +3.816e-02  -3.288e-02  -4.115e-02  -5.150e-02  +6.485e-04  +3.736e-02  -3.607e-02  +4.513e-02  +6.290e-02
   +99.0  +2.203e-03  +3.736e-02  -3.296e-02  +2.144e-02  -7.930e-02  +2.301e-03  +3.577e-02  -3.117e-02  -1.653e-02  +3.770e-02
  +100.0  +3.290e-03  +3.824e-02  -3.166e-02  +2.459e-02  -5.430e-02  -2.402e-03  +3.113e-02  -3.594e-02  +1.715e-02  +3.020e-02
  +101.0  +1.314e-02  +2.300e-01  -2.037e-01  -2.389e-02  -3.665e-01  +1.448e-02  +2.301e-01  -2.011e-01  +9.757e-02  +5.730e-02
  +102.0  -5.176e-05  +2.600e-01  -2.601e-01  -1.720e-02  -2.868e-01  +3.593e-03  +2.798e-01  -2.726e-01  +1.992e-01  -8.000e-03
  +103.0  -1.587e-02  +2.443e-01  -2.760e-01  +1.392e-01  -1.331e-01  +2.544e-02  +3.024e-01  -2.515e-01  +8.897e-02  -5.820e-01
  +104.0  -1.107e-02  +2.895e-01  -3.116e-01  +3.130e-01  +8.300e-02  +3.085e-02  +3.393e-01  -2.776e-01  +1.892e-02  -5.520e-01
  +105.0  +1.974e-02  +3.588e-01  -3.193e-01  -1.102e-01  -1.002e-01  +2.523e-02  +3.695e-01  -3.190e-01  +6.780e-02  -4.033e-01
  +106.0  +5.338e-03  +3.586e-01  -3.479e-01  +4.068e-01  -1.464e-01  +1.460e-02  +3.636e-01  -3.344e-01  -2.186e-01  -5.019e-01
  +107.0  -3.932e-02  +3.616e-01  -4.403e-01  +3.967e-01  -4.720e-02  -2.301e-03  +3.773e-01  -3.819e-01  -5.907e-02  -4.593e-01
  +108.0  -2.872e-03  +4.066e-01  -4.123e-01  +3.382e-01  +2.530e-02  -1.763e-02  +3.878e-01  -4.231e-01  -1.271e-02  -6.536e-01
  +109.0  +2.181e-03  +4.167e-01  -4.124e-01  +2.839e-01  -4.860e-02  -1.419e-02  +4.013e-01  -4.296e-01  -1.192e-01  -9.750e-01
  +110.0  -1.702e-03  +4.533e-01  -4.567e-01  +4.153e-01  +1.044e-01  -1.723e-02  +4.053e-01  -4.398e-01  -3.984e-01  -6.378e-01
  +111.0  -1.095e-03  +4.395e-01  -4.417e-01  +1.384e-01  +6.860e-02  -5.192e-03  +4.447e-01  -4.551e-01  -3.621e-01  -5.568e-01
  +112.0  -2.640e-02  +4.403e-01  -4.931e-01  +9.756e-02  +1.657e-01  +3.786e-02  +4.886e-01  -4.129e-01  -3.621e-01  -3.712e-01
  +113.0  -1.307e-02  +4.493e-01  -4.754e-01  +6.835e-02  +2.320e-02  +4.568e-02  +4.798e-01  -3.885e-01  -2.810e-01  -6.171e-01
  +114.0  +7.893e-03  +4.838e-01  -4.680e-01  +1.813e-01  +4.260e-02  +2.309e-02  +4.777e-01  -4.315e-01  -3.952e-01  -6.627e-01
  +115.0  -1.245e-02  +4.696e-01  -4.945e-01  +9.871e-02  +7.850e-02  +6.202e-02  +5.570e-01  -4.330e-01  -7.663e-02  -4.910e-01
  +116.0  -7.523e-03  +5.139e-01  -5.289e-01  -2.025e-01  +1.519e-01  +2.755e-02  +5.061e-01  -4.510e-01  -2.038e-01  -5.000e-01
  +117.0  -4.296e-02  +4.830e-01  -5.690e-01  -2.942e-01  +1.011e-01  +5.567e-02  +5.565e-01  -4.452e-01  -3.034e-01  -7.908e-01
  +118.0  -3.588e-02  +5.144e-01  -5.862e-01  -5.828e-01  -2.610e-02  +4.005e-02  +5.721e-01  -4.920e-01  -1.143e-01  -6.972e-01
  +119.0  -1.520e-03  +5.451e-01  -5.482e-01  -7.176e-01  +9.920e-02  +1.416e-02  +5.035e-01  -4.751e-01  +1.975e-02  -6.569e-01
  +120.0  -2.281e-02  +5.123e-01  -5.579e-01  -3.611e-01  -2.575e-01  +1.369e-02  +5.073e-01  -4.800e-01  -1.370e-01  -6.130e-01
  +121.0  -2.063e-02  +5.289e-01  -5.701e-01  -3.734e-01  -2.403e-01  +1.023e-02  +5.092e-01  -4.888e-01  -1.076e-01  -6.661e-01
  +122.0  -2.511e-02  +5.199e-01  -5.701e-01  -5.064e-01  -2.021e-01  +1.530e-02  +5.465e-01  -5.159e-01  -4.441e-02  -8.134e-01
  +123.0  -1.996e-02  +5.103e-01  -5.502e-01  -3.308e-01  -1.436e-01  +2.926e-03  +5.350e-01  -5.292e-01  -4.943e-01  -4.199e-01
  +124.0  -8.012e-03  +5.428e-01  -5.588e-01  +3.008e-02  -2.150e-02  +2.801e-02  +5.537e-01  -4.977e-01  +2.222e-02  -3.239e-01
  +125.0  -9.411e-04  +5.226e-01  -5.245e-01  -4.689e-01  +7.230e-02  +3.422e-02  +5.555e-01  -4.870e-01  -1.289e-01  -7.133e-01
  +126.0  +7.958e-03  +5.677e-01  -5.518e-01  -2.012e-01  +4.910e-02  +3.892e-02  +5.581e-01  -4.803e-01  -1.286e-01  -6.174e-01
  +127.0  +1.864e-03  +5.496e-01  -5.458e-01  +1.842e-01  -1.061e-01  +2.947e-02  +5.451e-01  -4.862e-01  +1.089e-01  -5.964e-01
  +128.0  -2.507e-02  +4.712e-01  -5.213e-01  +7.170e-02  -1.660e-02  +2.333e-02  +5.424e-01  -4.958e-01  +4.279e-02  -6.714e-01
  +129.0  -4.921e-02  +4.743e-01  -5.727e-01  -5.900e-02  +2.555e-01  +2.584e-02  +5.550e-01  -5.033e-01  +7.907e-01  -6.334e-01
  +130.0  -3.855e-02  +5.037e-01  -5.808e-01  -7.580e-02  +2.009e-01  +2.406e-02  +5.514e-01  -5.032e-01  +6.139e-01  -5.963e-01
  +131.0  -3.247e-02  +5.329e-01  -5.979e-01  -4.530e-02  +6.000e-03  -7.198e-03  +5.265e-01  -5.409e-01  +1.172e+00  -4.251e-01
  +132.0  -1.712e-03  +5.139e-01  -5.173e-01  +1.320e-02  +3.270e-01  +6.616e-03  +5.312e-01  -5.180e-01  +8.393e-01  -4.903e-01
  +133.0  -1.558e-02  +5.586e-01  -5.898e-01  +7.880e-02  +1.929e-01  -6.195e-03  +5.200e-01  -5.324e-01  +3.556e-01  -6.042e-01
  +134.0  -2.912e-02  +5.685e-01  -6.267e-01  +1.010e-01  -7.060e-02  +9.582e-03  +5.420e-01  -5.228e-01  +7.264e-01  -4.842e-01
  +135.0  -1.495e-02  +5.527e-01  -5.826e-01  +2.200e-03  +4.550e-02  -2.351e-03  +5.035e-01  -5.082e-01  +5.461e-01  -5.528e-01
  +136.0  -1.205e-02  +5.647e-01  -5.888e-01  -3.810e-02  +2.362e-01  -1.722e-02  +5.127e-01  -5.471e-01  +2.453e-01  -4.985e-01
  +137.0  -2.661e-02  +5.262e-01  -5.794e-01  -4.016e-01  +1.960e-02  -4.412e-02  +4.883e-01  -5.765e-01  +1.156e-01  -2.763e-01
  +138.0  -4.094e-02  +5.202e-01  -6.020e-01  -4.210e-01  -1.234e-01  -6.270e-02  +4.901e-01  -6.155e-01  +1.100e-04  -5.340e-01
  +139.0  -4.917e-02  +5.216e-01  -6.199e-01  -4.403e-01  -1.863e-01  -8.883e-02  +4.644e-01  -6.420e-01  +1.179e-01  -4.717e-01
  +140.0  -4.187e-03  +5.365e-01  -5.449e-01  -5.128e-01  -2.391e-01  -1.088e-01  +4.397e-01  -6.573e-01  +2.888e-01  -6.220e-01
  +141.0  +1.242e-02  +5.649e-01  -5.400e-01  -5.030e-01  -4.027e-01  -1.197e-01  +4.389e-01  -6.784e-01  +2.015e-01  -1.214e+00
  +142.0  -6.659e-03  +5.670e-01  -5.803e-01  -4.345e-01  -5.746e-01  -1.156e-01  +4.404e-01  -6.715e-01  +2.036e-02  -9.829e-01
  +143.0  +1.325e-02  +5.865e-01  -5.600e-01  -4.562e-01  -1.346e-01  -1.354e-01  +3.926e-01  -6.634e-01  +7.291e-02  -1.018e+00
  +144.0  +3.088e-03  +5.698e-01  -5.637e-01  -3.973e-01  -4.091e-01  -9.034e-02  +4.688e-01  -6.495e-01  +3.100e-01  -1.069e+00
  +145.0  -1.754e-02  +5.715e-01  -6.066e-01  -3.413e-01  -4.916e-01  -1.035e-01  +4.773e-01  -6.844e-01  +7.766e-02  -1.279e+00
  +146.0  +3.856e-03  +5.808e-01  -5.730e-01  -4.135e-01  -3.371e-01  -8.410e-02  +4.632e-01  -6.314e-01  -3.151e-01  -1.494e+00
  +147.0  -2.277e-02  +5.785e-01  -6.241e-01  -1.372e-01  -5.984e-01  -1.047e-01  +4.624e-01  -6.718e-01  +1.187e-02  -1.334e+00
  +148.0  -7.545e-05  +6.136e-01  -6.137e-01  -1.128e-01  -5.952e-01  -8.476e-02  +5.074e-01  -6.770e-01  -1.514e-01  -1.580e+00
  +149.0  -1.409e-02  +6.097e-01  -6.379e-01  +1.418e-01  -8.754e-01  -8.763e-02  +4.695e-01  -6.448e-01  +1.767e-02  -1.278e+00
  +150.0  +5.482e-04  +6.132e-01  -6.121e-01  +1.341e-01  -1.048e+00  -8.094e-02  +4.688e-01  -6.307e-01  -2.435e-01  -1.284e+00
  +151.0  +1.090e-02  +6.215e-01  -5.997e-01  +8.020e-02  -9.522e-01  -1.108e-01  +4.423e-01  -6.640e-01  -2.283e-01  -1.705e+00
  +152.0  +1.701e-02  +6.279e-01  -5.939e-01  +1.989e-01  -1.079e+00  -1.099e-01  +4.621e-01  -6.819e-01  -6.260e-02  -1.442e+00
  +153.0  +1.596e-02  +6.072e-01  -5.753e-01  -6.710e-02  -1.141e+00  -7.692e-02  +4.867e-01  -6.405e-01  -1.796e-01  -1.406e+00
  +154.0  -2.455e-02  +6.001e-01  -6.492e-01  -6.330e-02  -9.382e-01  -7.514e-02  +4.634e-01  -6.137e-01  -3.742e-01  -1.419e+00
  +155.0  -1.089e-02  +6.175e-01  -6.393e-01  -2.074e-01  -8.732e-01  -6.326e-02  +4.805e-01  -6.071e-01  -3.261e-01  -1.169e+00
  +156.0  +1.103e-02  +6.083e-01  -5.862e-01  -1.287e-01  -1.059e+00  -5.262e-02  +4.871e-01  -5.924e-01  -1.565e-01  -1.017e+00
  +157.0  -2.064e-02  +5.945e-01  -6.357e-01  +1.220e-02  -1.078e+00  -4.553e-02  +4.987e-01  -5.898e-01  -2.507e-01  -1.349e+00
  +158.0  +2.702e-02  +6.412e-01  -5.872e-01  -2.240e-02  -9.551e-01  -3.943e-02  +4.617e-01  -5.405e-01  -5.455e-01  -8.935e-01
  +159.0  -2.375e-03  +5.983e-01  -6.030e-01  -1.440e-01  -9.679e-01  -4.990e-02  +4.826e-01  -5.824e-01  -6.968e-01  -1.017e+00
  +160.0  +3.303e-03  +5.956e-01  -5.890e-01  +1.329e-01  -9.978e-01  -2.506e-02  +4.815e-01  -5.316e-01  -5.370e-01  -1.029e+00
  +161.0  +2.496e-02  +5.830e-01  -5.331e-01  -1.749e-01  -1.140e+00  -3.747e-02  +4.876e-01  -5.626e-01  -5.926e-01  -1.035e+00
  +162.0  +7.425e-03  +5.672e-01  -5.523e-01  +1.035e-01  -8.350e-01  -2.527e-02  +5.119e-01  -5.624e-01  -4.970e-01  -1.354e+00
  +163.0  +2.074e-02  +5.994e-01  -5.580e-01  -1.438e-01  -7.121e-01  -9.554e-03  +5.201e-01  -5.392e-01  -4.518e-01  -1.553e+00
  +164.0  +1.230e-02  +5.715e-01  -5.469e-01  +5.670e-02  -6.768e-01  -7.374e-03  +5.211e-01  -5.359e-01  -3.697e-01  -1.253e+00
  +165.0  -3.648e-03  +5.629e-01  -5.702e-01  -1.195e-01  -6.401e-01  +2.760e-02  +5.761e-01  -5.209e-01  -7.972e-01  -1.708e+00
  +166.0  -9.323e-03  +5.629e-01  -5.816e-01  +3.100e-01  -7.770e-01  +2.671e-02  +5.989e-01  -5.455e-01  -2.234e-01  -1.541e+00
  +167.0  -9.790e-03  +5.529e-01  -5.725e-01  +1.670e-02  -6.930e-01  -2.967e-03  +5.967e-01  -6.026e-01  -4.015e-01  -1.753e+00
  +168.0  -3.559e-02  +5.277e-01  -5.989e-01  +3.380e-02  -7.997e-01  +4.553e-03  +6.018e-01  -5.927e-01  -1.748e-01  -1.601e+00
  +169.0  -1.288e-02  +5.616e-01  -5.874e-01  +1.921e-01  -8.191e-01  +2.938e-02  +6.317e-01  -5.730e-01  -8.075e-02  -1.818e+00
  +170.0  -4.409e-02  +5.241e-01  -6.123e-01  -1.610e-02  -6.480e-01  +9.299e-03  +6.216e-01  -6.030e-01  -1.238e-01  -1.743e+00
  +171.0  -6.341e-02  +4.928e-01  -6.196e-01  +1.377e-01  -4.873e-01  +3.502e-03  +6.028e-01  -5.958e-01  -2.208e-01  -1.615e+00
  +172.0  -3.140e-02  +5.294e-01  -5.922e-01  -1.540e-01  -8.202e-01  -1.290e-02  +5.832e-01  -6.090e-01  -4.751e-01  -1.717e+00
  +173.0  -5.703e-02  +5.472e-01  -6.613e-01  +1.177e-01  -9.405e-01  -3.985e-02  +5.654e-01  -6.452e-01  -2.927e-01  -1.696e+00
  +174.0  -6.545e-02  +5.142e-01  -6.451e-01  +2.880e-02  -9.033e-01  -4.840e-02  +5.577e-01  -6.545e-01  -1.780e-01  -1.677e+00
  +175.0  -6.971e-02  +5.110e-01  -6.504e-01  +1.015e-01  -1.046e+00  -2.103e-02  +5.799e-01  -6.219e-01  -3.142e-01  -1.610e+00
  +176.0  -1.038e-01  +4.689e-01  -6.764e-01  +2.024e-01  -9.839e-01  -1.263e-02  +5.503e-01  -5.756e-01  -6.540e-02  -1.011e+00
  +177.0  -1.059e-01  +4.720e-01  -6.838e-01  -1.274e-01  -7.947e-01  -2.553e-02  +5.407e-01  -5.917e-01  -4.301e-01  -9.216e-01
  +178.0  -1.225e-01  +4.486e-01  -6.936e-01  +8.720e-02  -1.025e+00  -5.162e-02  +5.381e-01  -6.414e-01  -7.683e-01  -9.473e-01
  +179.0  -1.051e-01  +4.664e-01  -6.766e-01  -2.229e-01  -1.015e+00  -4.658e-02  +5.599e-01  -6.531e-01  -5.978e-01  -1.010e+00
  +180.0  -1.048e-01  +4.943e-01  -7.038e-01  -4.670e-02  -8.285e-01  -4.403e-02  +5.716e-01  -6.597e-01  -4.653e-01  -1.014e+00
  +181.0  -8.702e-02  +5.181e-01  -6.921e-01  -1.056e-01  -5.458e-01  -6.251e-02  +5.724e-01  -6.974e-01  -3.968e-01  -1.384e+00
  +182.0  -1.215e-01  +4.973e-01  -7.403e-01  -9.190e-02  -6.689e-01  -3.630e-02  +6.060e-01  -6.786e-01  -1.611e-01  -1.239e+00
  +183.0  -1.072e-01  +5.336e-01  -7.479e-01  +2.161e-01  -8.208e-01  -5.077e-02  +5.794e-01  -6.809e-01  -1.643e-01  -1.248e+00
  +184.0  -8.864e-02  +5.266e-01  -7.039e-01  +3.257e-01  -5.588e-01  -2.078e-02  +6.119e-01  -6.534e-01  -3.125e-01  -1.085e+00
  +185.0  -1.102e-01  +4.954e-01  -7.158e-01  +4.600e-03  -4.042e-01  -5.048e-02  +5.701e-01  -6.710e-01  -1.442e-01  -1.065e+00
  +186.0  -8.099e-02  +5.087e-01  -6.707e-01  -1.098e-01  -4.479e-01  -7.096e-02  +5.842e-01  -7.261e-01  -3.647e-01  -1.215e+00
  +187.0  -7.742e-02  +5.311e-01  -6.860e-01  +1.861e-01  -2.048e-01  -4.616e-02  +6.244e-01  -7.167e-01  -2.598e-01  -1.339e+00
  +188.0  -1.105e-01  +5.101e-01  -7.311e-01  +4.525e-01  -1.955e-01  -4.368e-02  +6.383e-01  -7.257e-01  -4.156e-01  -1.283e+00
  +189.0  -9.655e-02  +5.002e-01  -6.933e-01  +1.518e-01  -6.300e-03  -5.449e-02  +6.112e-01  -7.202e-01  -4.956e-01  -1.531e+00
  +190.0  -7.480e-02  +5.617e-01  -7.113e-01  +5.790e-02  -1.737e-01  -5.526e-02  +6.046e-01  -7.151e-01  -5.878e-01  -1.525e+00
  +191.0  -5.880e-02  +5.849e-01  -7.025e-01  -1.619e-01  -2.349e-01  -5.108e-02  +6.200e-01  -7.222e-01  -2.848e-01  -1.405e+00
  +192.0  -3.428e-02  +6.216e-01  -6.902e-01  -1.392e-01  -3.290e-02  -3.508e-02  +6.535e-01  -7.237e-01  -1.813e-01  -1.771e+00
  +193.0  -6.220e-02  +5.971e-01  -7.215e-01  -2.681e-01  -1.415e-01  -2.534e-02  +6.295e-01  -6.802e-01  -4.130e-02  -1.831e+00
  +194.0  -6.018e-02  +5.971e-01  -7.175e-01  -6.906e-01  -3.604e-01  -3.480e-02  +6.440e-01  -7.136e-01  -2.514e-01  -1.504e+00
  +195.0  -5.253e-02  +6.104e-01  -7.154e-01  -5.201e-01  -6.864e-01  -3.049e-02  +6.410e-01  -7.020e-01  -3.342e-01  -1.328e+00
  +196.0  -5.930e-02  +6.069e-01  -7.255e-01  -1.395e-01  -7.234e-01  -3.275e-02  +6.478e-01  -7.133e-01  -3.267e-01  -1.314e+00
  +197.0  -6.105e-02  +5.931e-01  -7.152e-01  -6.013e-01  -1.119e+00  -2.352e-02  +6.547e-01  -7.018e-01  -2.020e-01  -1.595e+00
  +198.0  -4.814e-02  +6.022e-01  -6.985e-01  -7.766e-01  -8.973e-01  +5.194e-03  +6.530e-01  -6.426e-01  -1.225e-01  -1.678e+00
  +199.0  -3.050e-02  +6.294e-01  -6.904e-01  -8.662e-01  -1.032e+00  +5.532e-03  +6.830e-01  -6.720e-01  -2.732e-01  -1.576e+00
  +200.0  -6.567e-04  +6.800e-01  -6.814e-01  -7.518e-01  -1.284e+00  +7.771e-03  +6.871e-01  -6.716e-01  -6.040e-02  -1.501e+00
  +201.0  -2.035e-02  +6.653e-01  -7.059e-01  -4.441e-01  -1.309e+00  +2.065e-02  +7.156e-01  -6.743e-01  +2.320e-02  -1.435e+00
  +202.0  -4.577e-03  +6.994e-01  -7.085e-01  +5.100e-03  -1.531e+00  +3.047e-02  +7.064e-01  -6.455e-01  +6.330e-02  -1.480e+00
  +203.0  -1.850e-03  +6.747e-01  -6.784e-01  +6.510e-02  -1.346e+00  -3.685e-03  +6.683e-01  -6.757e-01  -9.730e-02  -1.739e+00
  +204.0  -2.246e-02  +6.386e-01  -6.835e-01  -1.566e-01  -1.417e+00  -1.892e-02  +6.773e-01  -7.151e-01  -6.720e-02  -1.574e+00
  +205.0  -3.027e-02  +6.243e-01  -6.848e-01  -5.510e-02  -1.684e+00  -2.114e-02  +6.737e-01  -7.159e-01  +5.960e-02  -1.366e+00
  +206.0  -3.109e-02  +6.083e-01  -6.705e-01  -3.234e-01  -1.610e+00  -1.806e-02  +6.708e-01  -7.069e-01  -1.138e-01  -1.494e+00
  +207.0  -2.140e-02  +6.520e-01  -6.948e-01  -6.182e-01  -1.602e+00  +1.807e-02  +7.113e-01  -6.752e-01  -3.718e-01  -1.482e+00
  +208.0  -3.564e-02  +6.574e-01  -7.287e-01  -5.373e-01  -1.545e+00  -3.490e-03  +6.815e-01  -6.885e-01  -3.634e-01  -1.241e+00
  +209.0  -2.392e-02  +6.725e-01  -7.204e-01  -6.190e-01  -1.607e+00  +7.535e-03  +6.664e-01  -6.514e-01  -4.051e-01  -1.226e+00
  +210.0  -4.633e-02  +6.341e-01  -7.267e-01  -6.540e-01  -1.714e+00  -1.110e-02  +6.795e-01  -7.017e-01  -3.379e-01  -1.233e+00
  +211.0  -8.081e-02  +5.927e-01  -7.543e-01  -1.042e+00  -1.399e+00  +2.307e-02  +7.005e-01  -6.543e-01  -5.413e-01  -1.381e+00
  +212.0  -6.472e-02  +5.921e-01  -7.215e-01  -7.315e-01  -1.408e+00  +4.954e-03  +6.517e-01  -6.418e-01  -4.420e-01  -1.415e+00
  +213.0  -5.719e-02  +6.013e-01  -7.157e-01  -9.188e-01  -1.477e+00  +3.162e-02  +6.648e-01  -6.015e-01  -4.086e-01  -1.289e+00
  +214.0  -7.632e-02  +5.673e-01  -7.200e-01  -6.113e-01  -1.673e+00  +3.636e-02  +6.664e-01  -5.937e-01  -1.007e-01  -9.862e-01
  +215.0  -8.771e-02  +5.735e-01  -7.490e-01  -6.594e-01  -1.679e+00  +4.910e-02  +7.226e-01  -6.244e-01  -5.410e-02  -9.915e-01
  +216.0  -8.094e-02  +5.776e-01  -7.395e-01  -5.210e-01  -1.868e+00  +7.834e-02  +7.346e-01  -5.779e-01  -2.182e-01  -9.254e-01
  +217.0  -7.599e-02  +5.481e-01  -7.001e-01  -4.636e-01  -1.860e+00  +6.059e-02  +7.194e-01  -5.982e-01  -1.337e-01  -8.854e-01
  +218.0  -4.711e-02  +5.779e-01  -6.721e-01  -3.683e-01  -1.446e+00  +3.477e-02  +6.733e-01  -6.037e-01  -3.365e-01  -5.805e-01
  +219.0  -6.519e-02  +5.896e-01  -7.200e-01  -2.948e-01  -1.602e+00  +4.017e-02  +7.167e-01  -6.363e-01  -1.735e-01  -8.376e-01
  +220.0  -8.335e-02  +5.549e-01  -7.216e-01  -4.360e-01  -1.748e+00  +7.946e-02  +7.599e-01  -6.010e-01  -3.200e-02  -8.025e-01
  +221.0  -8.999e-02  +5.732e-01  -7.532e-01  -3.052e-01  -1.734e+00  +6.226e-02  +7.590e-01  -6.345e-01  -2.400e-03  -8.300e-01
  +222.0  -7.562e-02  +5.696e-01  -7.209e-01  -3.469e-01  -1.758e+00  +5.628e-02  +7.650e-01  -6.524e-01  +3.120e-02  -7.938e-01
  +223.0  -7.363e-02  +5.549e-01  -7.022e-01  -4.819e-01  -1.503e+00  +6.475e-02  +7.713e-01  -6.418e-01  +4.600e-02  -3.207e-01
  +224.0  -4.405e-02  +5.897e-01  -6.778e-01  -1.510e-01  -1.523e+00  +2.704e-02  +7.316e-01  -6.775e-01  -6.480e-02  -3.006e-01
  +225.0  -1.713e-02  +5.819e-01  -6.162e-01  -2.956e-01  -1.359e+00  +2.619e-02  +7.135e-01  -6.611e-01  +1.597e-01  -3.441e-01
  +226.0  -2.322e-02  +6.003e-01  -6.468e-01  +1.274e-01  -1.500e+00  +3.080e-02  +7.486e-01  -6.870e-01  +1.910e-02  -3.436e-01
  +227.0  -2.459e-02  +5.948e-01  -6.440e-01  +5.233e-01  -1.494e+00  -1.273e-02  +7.197e-01  -7.451e-01  -3.571e-01  -5.183e-01
  +228.0  -4.998e-02  +5.912e-01  -6.911e-01  +4.276e-01  -1.552e+00  -1.622e-02  +7.105e-01  -7.429e-01  -2.507e-01  -3.370e-01
  +229.0  -3.952e-02  +5.656e-01  -6.446e-01  +3.916e-01  -1.519e+00  -3.313e-02  +6.991e-01  -7.653e-01  -4.344e-01  -3.958e-01
  +230.0  -6.061e-02  +5.380e-01  -6.592e-01  +6.460e-02  -1.209e+00  -4.414e-02  +6.794e-01  -7.676e-01  -3.735e-01  -5.783e-01
  +231.0  -1.023e-01  +5.353e-01  -7.399e-01  +3.290e-02  -1.351e+00  -2.461e-02  +7.001e-01  -7.493e-01  -4.180e-01  -3.991e-01
  +232.0  -7.936e-02  +5.200e-01  -6.787e-01  +3.623e-01  -1.259e+00  -3.623e-02  +6.610e-01  -7.335e-01  -4.877e-01  -6.632e-01
  +233.0  -8.328e-02  +5.374e-01  -7.040e-01  +2.638e-01  -1.368e+00  -4.410e-02  +6.491e-01  -7.373e-01  -2.887e-01  -6.171e-01
  +234.0  -7.431e-02  +5.483e-01  -6.970e-01  +3.269e-01  -1.427e+00  -2.134e-02  +6.723e-01  -7.149e-01  -1.493e-01  -6.718e-01
  +235.0  -9.543e-02  +5.261e-01  -7.169e-01  +4.062e-01  -1.302e+00  -6.324e-02  +6.066e-01  -7.330e-01  -1.071e-01  -7.483e-01
  +236.0  -9.426e-02  +5.196e-01  -7.081e-01  +3.652e-01  -1.468e+00  -1.923e-02  +6.415e-01  -6.799e-01  -9.920e-02  -6.582e-01
  +237.0  -1.078e-01  +4.842e-01  -6.997e-01  +1.915e-01  -1.414e+00  -3.736e-02  +6.412e-01  -7.160e-01  -6.370e-02  -8.858e-01
  +238.0  -1.107e-01  +4.715e-01  -6.928e-01  +1.761e-01  -1.278e+00  -2.323e-02  +6.690e-01  -7.154e-01  +1.765e-01  -6.563e-01
  +239.0  -1.097e-01  +4.887e-01  -7.080e-01  +1.163e-01  -8.557e-01  -2.498e-02  +6.486e-01  -6.986e-01  -1.170e-01  -4.715e-01
  +240.0  -1.355e-01  +4.752e-01  -7.461e-01  +1.521e-01  -8.027e-01  -2.383e-02  +6.319e-01  -6.796e-01  -2.543e-01  -7.426e-01
  +241.0  -1.120e-01  +5.188e-01  -7.428e-01  +4.321e-01  -9.032e-01  -2.308e-02  +6.431e-01  -6.892e-01  -3.620e-02  -7.211e-01
  +242.0  -1.003e-01  +5.316e-01  -7.322e-01  +3.419e-01  -9.513e-01  -5.184e-02  +5.935e-01  -6.972e-01  -1.571e-01  -6.829e-01
  +243.0  -1.116e-01  +5.014e-01  -7.247e-01  +4.128e-01  -9.135e-01  -4.290e-02  +6.122e-01  -6.980e-01  -2.454e-01  -7.200e-01
  +244.0  -1.016e-01  +5.073e-01  -7.105e-01  +5.615e-01  -1.107e+00  -3.889e-02  +6.414e-01  -7.192e-01  +8.740e-02  -9.034e-01
  +245.0  -9.012e-02  +5.355e-01  -7.158e-01  +6.637e-01  -1.026e+00  -2.238e-02  +6.571e-01  -7.019e-01  +1.300e-03  -7.510e-01
  +246.0  -9.096e-02  +5.326e-01  -7.145e-01  +7.825e-01  -9.622e-01  -2.645e-02  +6.634e-01  -7.163e-01  -4.716e-01  -9.906e-01
  +247.0  -9.497e-02  +5.537e-01  -7.436e-01  +5.393e-01  -1.236e+00  -3.077e-02  +6.462e-01  -7.078e-01  -4.367e-01  -1.250e+00
  +248.0  -7.565e-02  +5.597e-01  -7.110e-01  +5.919e-01  -1.263e+00  -6.594e-02  +6.111e-01  -7.430e-01  -5.054e-01  -1.198e+00
  +249.0  -7.272e-02  +5.881e-01  -7.335e-01  +4.876e-01  -1.451e+00  -3.035e-02  +6.236e-01  -6.843e-01  -1.480e-01  -1.301e+00
  +250.0  -1.112e-01  +5.624e-01  -7.847e-01  +8.411e-01  -1.823e+00  -4.383e-02  +6.244e-01  -7.121e-01  -5.461e-01  -1.371e+00
  +251.0  -1.118e-01  +5.728e-01  -7.965e-01  +6.971e-01  -1.628e+00  -4.766e-02  +5.813e-01  -6.766e-01  -4.398e-01  -1.646e+00
  +252.0  -1.129e-01  +5.522e-01  -7.781e-01  +6.885e-01  -1.398e+00  -5.857e-02  +5.786e-01  -6.957e-01  -3.338e-01  -1.514e+00
  +253.0  -1.062e-01  +5.382e-01  -7.506e-01  +5.089e-01  -1.648e+00  -6.672e-02  +5.770e-01  -7.105e-01  -3.840e-01  -1.355e+00
  +254.0  -8.972e-02  +5.763e-01  -7.558e-01  +5.311e-01  -1.628e+00  -4.763e-02  +6.002e-01  -6.954e-01  -3.605e-01  -1.386e+00
  +255.0  -8.949e-02  +5.745e-01  -7.535e-01  +4.267e-01  -1.759e+00  -3.688e-02  +5.965e-01  -6.703e-01  -6.410e-02  -1.415e+00
  +256.0  -1.042e-01  +5.620e-01  -7.703e-01  +5.155e-01  -1.717e+00  -1.769e-03  +6.434e-01  -6.469e-01  -1.640e-02  -1.528e+00
  +257.0  -9.349e-02  +5.890e-01  -7.760e-01  +2.746e-01  -1.650e+00  -2.537e-02  +6.190e-01  -6.697e-01  -9.950e-02  -1.570e+00
  +258.0  -7.711e-02  +6.038e-01  -7.580e-01  +3.427e-01  -1.390e+00  -2.366e-02  +6.250e-01  -6.724e-01  +1.720e-01  -1.324e+00
  +259.0  -7.039e-02  +6.321e-01  -7.729e-01  +2.767e-01  -1.568e+00  -8.365e-03  +6.452e-01  -6.619e-01  +1.239e-01  -1.082e+00
  +260.0  -6.497e-02  +6.388e-01  -7.688e-01  +3.010e-02  -1.457e+00  -6.138e-05  +6.290e-01  -6.291e-01  +1.398e-01  -9.142e-01
  +261.0  -6.390e-02  +6.209e-01  -7.486e-01  +2.474e-01  -1.432e+00  -2.285e-02  +6.081e-01  -6.538e-01  +2.353e-01  -6.444e-01
  +262.0  -3.325e-02  +6.446e-01  -7.110e-01  +1.494e-01  -1.624e+00  -9.827e-03  +6.517e-01  -6.713e-01  +2.749e-01  -5.676e-01
  +263.0  -2.065e-02  +6.562e-01  -6.975e-01  +2.850e-01  -1.567e+00  +7.349e-03  +6.527e-01  -6.380e-01  +3.887e-01  -7.540e-01
  +264.0  -1.798e-02  +6.685e-01  -7.045e-01  +2.088e-01  -1.768e+00  -3.065e-02  +6.006e-01  -6.619e-01  +3.270e-01  -4.145e-01
  +265.0  -3.618e-02  +6.743e-01  -7.467e-01  +3.174e-01  -2.010e+00  -3.077e-02  +5.877e-01  -6.492e-01  +1.440e-02  -1.014e+00
  +266.0  +1.260e-03  +7.243e-01  -7.218e-01  +2.510e-02  -1.832e+00  -2.982e-02  +5.848e-01  -6.444e-01  +2.099e-01  -1.003e+00
  +267.0  -8.915e-03  +7.170e-01  -7.348e-01  -8.680e-02  -1.815e+00  -2.798e-02  +6.154e-01  -6.714e-01  +1.479e-01  -9.146e-01
  +268.0  -3.463e-03  +7.643e-01  -7.712e-01  -3.455e-01  -1.930e+00  -4.665e-02  +6.136e-01  -7.069e-01  +1.507e-01  -1.114e+00
  +269.0  -6.104e-02  +7.107e-01  -8.328e-01  -4.569e-01  -1.927e+00  -4.354e-02  +6.501e-01  -7.372e-01  +4.344e-01  -8.400e-01
  +270.0  -8.720e-02  +6.909e-01  -8.653e-01  -1.723e-01  -2.033e+00  -3.558e-02  +6.592e-01  -7.303e-01  +1.214e-01  -9.517e-01
  +271.0  -4.187e-02  +7.228e-01  -8.065e-01  -2.035e-01  -1.655e+00  -1.491e-02  +6.462e-01  -6.761e-01  -4.650e-01  -9.331e-01
  +272.0  -1.981e-02  +7.418e-01  -7.814e-01  +7.550e-02  -1.364e+00  -7.540e-02  +5.852e-01  -7.360e-01  -9.030e-02  -1.131e+00
  +273.0  +8.189e-03  +7.650e-01  -7.486e-01  -9.430e-02  -1.574e+00  -4.429e-02  +6.162e-01  -7.048e-01  -3.419e-01  -1.331e+00
  +274.0  +1.336e-02  +7.616e-01  -7.348e-01  -3.670e-02  -1.338e+00  -2.175e-02  +6.043e-01  -6.478e-01  -1.762e-01  -1.445e+00
  +275.0  +7.166e-03  +7.254e-01  -7.110e-01  -3.118e-01  -1.382e+00  -2.764e-02  +6.169e-01  -6.722e-01  -4.879e-01  -1.844e+00
  +276.0  -6.744e-03  +7.384e-01  -7.519e-01  -2.256e-01  -1.224e+00  -9.364e-03  +6.434e-01  -6.621e-01  -2.116e-01  -1.680e+00
  +277.0  -4.001e-04  +7.496e-01  -7.504e-01  -1.273e-01  -1.241e+00  -1.519e-02  +6.068e-01  -6.372e-01  +2.460e-02  -1.482e+00
  +278.0  +1.163e-02  +7.477e-01  -7.244e-01  +5.580e-02  -1.294e+00  -3.023e-02  +5.971e-01  -6.575e-01  +3.970e-02  -1.141e+00
  +279.0  +2.207e-02  +7.502e-01  -7.060e-01  -1.016e-01  -1.504e+00  -3.345e-02  +6.233e-01  -6.902e-01  -2.218e-01  -1.126e+00
  +280.0  +1.691e-03  +7.447e-01  -7.414e-01  -3.000e-03  -1.654e+00  -4.906e-02  +6.384e-01  -7.366e-01  -2.080e-02  -1.227e+00
  +281.0  -2.097e-02  +7.235e-01  -7.654e-01  -1.205e-01  -1.820e+00  -2.788e-02  +6.571e-01  -7.128e-01  +1.112e-01  -1.270e+00
  +282.0  -2.846e-02  +6.735e-01  -7.305e-01  -5.460e-02  -1.566e+00  -2.177e-02  +6.436e-01  -6.871e-01  +8.850e-02  -1.025e+00
  +283.0  -2.681e-02  +6.756e-01  -7.292e-01  +1.293e-01  -1.566e+00  -2.882e-03  +6.754e-01  -6.812e-01  +1.650e-01  -9.692e-01
  +284.0  -8.667e-03  +6.850e-01  -7.024e-01  +9.360e-02  -1.585e+00  +1.132e-03  +6.682e-01  -6.659e-01  +2.928e-01  -8.530e-01
  +285.0  -1.947e-03  +6.845e-01  -6.884e-01  +3.050e-02  -1.439e+00  +4.551e-02  +7.058e-01  -6.148e-01  +1.603e-01  -6.749e-01
  +286.0  -1.195e-02  +6.733e-01  -6.972e-01  -5.750e-02  -1.286e+00  +2.788e-02  +6.837e-01  -6.279e-01  +2.077e-01  -5.470e-01
  +287.0  -1.387e-04  +6.737e-01  -6.739e-01  -1.249e-01  -1.421e+00  +3.372e-02  +7.021e-01  -6.346e-01  +1.970e-01  -1.294e+00
  +288.0  +6.914e-03  +6.566e-01  -6.428e-01  -3.090e-02  -1.414e+00  +4.058e-02  +6.828e-01  -6.017e-01  +2.071e-01  -8.588e-01
  +289.0  -2.563e-02  +6.334e-01  -6.847e-01  +2.133e-01  -1.134e+00  +4.267e-04  +6.508e-01  -6.499e-01  -3.660e-02  -7.594e-01
  +290.0  -4.816e-02  +6.739e-01  -7.702e-01  -1.081e-01  -1.188e+00  +1.861e-02  +6.862e-01  -6.490e-01  -1.857e-01  -1.150e+00
  +291.0  -3.262e-02  +6.590e-01  -7.242e-01  +5.890e-02  -1.127e+00  -7.054e-04  +6.551e-01  -6.565e-01  -1.360e-02  -7.266e-01
  +292.0  -5.973e-02  +6.238e-01  -7.432e-01  +6.490e-02  -1.269e+00  +1.507e-03  +6.406e-01  -6.376e-01  -1.998e-01  -6.810e-01
  +293.0  -7.355e-02  +6.304e-01  -7.775e-01  -3.290e-02  -1.059e+00  -3.932e-02  +6.085e-01  -6.872e-01  -1.513e-01  -9.320e-01
  +294.0  -7.142e-02  +6.555e-01  -7.983e-01  +1.940e-02  -1.312e+00  -6.707e-02  +5.759e-01  -7.100e-01  -2.118e-01  -8.266e-01
  +295.0  -8.113e-02  +6.090e-01  -7.713e-01  +6.790e-02  -1.182e+00  -6.859e-02  +6.093e-01  -7.464e-01  -2.160e-01  -1.019e+00
  +296.0  -9.261e-02  +5.791e-01  -7.643e-01  -8.310e-02  -1.353e+00  -6.902e-02  +5.907e-01  -7.288e-01  -2.212e-01  -1.399e+00
  +297.0  -8.223e-02  +5.996e-01  -7.641e-01  +1.207e-01  -1.049e+00  -7.298e-02  +6.061e-01  -7.520e-01  +1.300e-02  -1.434e+00
  +298.0  -6.889e-02  +6.216e-01  -7.594e-01  +6.010e-02  -1.130e+00  -5.458e-02  +6.298e-01  -7.390e-01  -7.160e-02  -1.451e+00
  +299.0  -7.944e-02  +6.325e-01  -7.914e-01  -5.550e-02  -1.189e+00  -5.971e-02  +6.393e-01  -7.587e-01  -2.332e-01  -1.483e+00
  +300.0  -9.654e-02  +6.188e-01  -8.118e-01  -1.530e-02  -9.482e-01  -7.463e-02  +6.193e-01  -7.686e-01  -2.892e-01  -1.521e+00
  +301.0  -7.607e-02  +6.123e-01  -7.645e-01  -9.720e-02  -8.540e-01  -3.742e-02  +6.594e-01  -7.343e-01  -2.118e-01  -1.230e+00
  +302.0  -1.091e-01  +5.482e-01  -7.664e-01  -4.593e-01  -8.013e-01  -5.211e-02  +6.233e-01  -7.275e-01  -1.624e-01  -1.354e+00
  +303.0  -1.289e-01  +5.424e-01  -8.003e-01  -2.798e-01  -4.838e-01  -8.364e-02  +5.856e-01  -7.529e-01  -3.631e-01  -1.396e+00
  +304.0  -7.069e-02  +5.994e-01  -7.407e-01  -1.620e-01  -3.319e-01  -7.252e-02  +5.849e-01  -7.300e-01  -4.524e-01  -1.203e+00
  +305.0  -9.627e-02  +5.812e-01  -7.737e-01  -1.778e-01  -2.493e-01  -7.324e-02  +6.139e-01  -7.604e-01  -3.547e-01  -1.175e+00
  +306.0  -8.216e-02  +5.887e-01  -7.530e-01  -3.335e-01  -2.007e-02  -4.808e-02  +6.777e-01  -7.738e-01  -5.835e-01  -1.222e+00
  +307.0  -9.724e-02  +5.671e-01  -7.616e-01  -5.659e-01  +1.423e-01  -6.180e-02  +6.485e-01  -7.721e-01  -1.377e-01  -8.364e-01
  +308.0  -1.022e-01  +5.736e-01  -7.781e-01  -9.715e-01  +3.840e-02  -1.789e-02  +7.027e-01  -7.385e-01  -5.942e-01  -9.122e-01
  +309.0  -9.231e-02  +5.614e-01  -7.460e-01  -9.634e-01  +5.241e-01  -5.452e-02  +6.829e-01  -7.919e-01  -6.969e-01  -1.050e+00
  +310.0  -8.640e-02  +5.644e-01  -7.372e-01  -9.912e-01  +4.200e-01  -5.302e-02  +6.819e-01  -7.880e-01  -5.983e-01  -9.305e-01
  +311.0  -4.825e-02  +5.910e-01  -6.875e-01  -6.984e-01  +3.965e-01  -4.858e-02  +6.689e-01  -7.661e-01  -5.747e-01  -1.174e+00
  +312.0  -4.784e-02  +6.031e-01  -6.988e-01  -9.172e-01  +4.614e-01  -6.954e-02  +6.240e-01  -7.630e-01  -1.986e-02  -9.493e-01
  +313.0  -3.513e-02  +6.484e-01  -7.187e-01  -8.375e-01  +1.061e-01  -6.864e-02  +6.339e-01  -7.711e-01  -5.821e-01  -1.246e+00
  +314.0  -4.820e-02  +6.260e-01  -7.224e-01  -8.833e-01  +3.358e-01  -7.709e-02  +5.960e-01  -7.502e-01  -9.624e-02  -8.042e-01
  +315.0  -5.384e-02  +6.113e-01  -7.190e-01  -8.441e-01  +4.706e-01  -6.946e-02  +6.042e-01  -7.431e-01  +1.203e-01  -7.199e-01
  +316.0  -4.254e-02  +6.174e-01  -7.025e-01  -6.858e-01  +1.778e-01  -6.137e-02  +6.381e-01  -7.608e-01  -2.728e-01  -7.539e-01
  +317.0  -9.025e-03  +6.614e-01  -6.795e-01  -1.499e-01  +2.607e-01  -8.415e-02  +6.019e-01  -7.702e-01  +2.147e-01  -5.506e-01
  +318.0  -1.543e-02  +6.404e-01  -6.713e-01  +4.710e-02  +2.315e-01  -7.636e-02  +6.178e-01  -7.705e-01  +4.506e-01  -8.152e-01
  +319.0  -2.161e-02  +6.252e-01  -6.684e-01  +1.974e-01  +2.488e-01  -8.851e-02  +6.005e-01  -7.775e-01  +1.289e-01  -9.848e-01
  +320.0  -2.838e-03  +6.685e-01  -6.742e-01  +6.338e-02  +4.530e-01  -1.145e-01  +5.255e-01  -7.544e-01  +3.216e-01  -7.412e-01
  +321.0  -1.224e-02  +6.888e-01  -7.133e-01  +3.510e-01  +1.068e-01  -1.118e-01  +5.184e-01  -7.420e-01  +1.226e-01  -1.259e+00
  +322.0  -2.392e-03  +6.532e-01  -6.580e-01  +3.005e-01  +1.310e-01  -1.118e-01  +5.282e-01  -7.517e-01  +1.604e-01  -1.295e+00
  +323.0  -2.450e-03  +6.451e-01  -6.500e-01  +2.708e-01  +3.416e-01  -1.231e-01  +4.934e-01  -7.396e-01  +3.793e-01  -9.309e-01
  +324.0  -2.255e-02  +6.190e-01  -6.641e-01  +2.541e-01  +2.514e-01  -1.216e-01  +5.513e-01  -7.944e-01  +4.354e-01  -1.464e+00
  +325.0  -1.468e-04  +6.195e-01  -6.198e-01  +5.306e-01  -8.900e-02  -1.248e-01  +5.197e-01  -7.694e-01  +4.996e-01  -1.110e+00
  +326.0  +1.523e-02  +6.696e-01  -6.392e-01  +4.820e-01  +1.261e-01  -1.070e-01  +5.595e-01  -7.736e-01  +5.066e-01  -1.122e+00
  +327.0  -1.354e-02  +6.469e-01  -6.739e-01  +2.886e-01  +3.626e-01  -1.100e-01  +6.006e-01  -8.206e-01  +3.167e-01  -1.359e+00
  +328.0  -2.012e-02  +6.330e-01  -6.732e-01  +4.138e-01  +4.636e-01  -8.561e-02  +6.186e-01  -7.898e-01  +3.756e-01  -1.159e+00
  +329.0  -3.529e-02  +6.281e-01  -6.986e-01  +1.210e-01  +1.964e-01  -7.162e-02  +6.473e-01  -7.905e-01  +3.372e-01  -1.519e+00
  +330.0  +2.310e-03  +6.854e-01  -6.808e-01  +6.703e-01  +1.868e-01  -9.359e-02  +6.297e-01  -8.169e-01  +5.911e-01  -1.466e+00
  +331.0  -8.087e-03  +6.547e-01  -6.709e-01  +6.771e-01  -7.500e-03  -9.485e-02  +6.275e-01  -8.172e-01  +3.731e-01  -1.540e+00
  +332.0  -4.678e-03  +6.583e-01  -6.677e-01  +5.112e-01  +1.990e-02  -1.044e-01  +5.954e-01  -8.041e-01  +2.353e-01  -1.597e+00
  +333.0  +1.292e-02  +6.583e-01  -6.324e-01  +2.592e-01  -7.950e-02  -1.045e-01  +5.844e-01  -7.935e-01  +1.655e-01  -1.292e+00
  +334.0  -1.264e-02  +6.222e-01  -6.475e-01  +3.799e-01  +3.960e-02  -1.256e-01  +6.082e-01  -8.595e-01  +8.340e-03  -1.388e+00
  +335.0  +7.628e-03  +6.426e-01  -6.274e-01  +4.920e-01  +1.144e-01  -8.827e-02  +6.539e-01  -8.304e-01  +4.257e-02  -1.236e+00
  +336.0  +7.594e-03  +6.298e-01  -6.146e-01  +1.718e-01  +2.202e-01  -9.825e-02  +6.017e-01  -7.982e-01  -8.848e-02  -1.504e+00
  +337.0  -2.343e-04  +6.218e-01  -6.222e-01  +7.110e-02  +2.416e-01  -8.114e-02  +6.468e-01  -8.091e-01  -1.457e-01  -1.716e+00
  +338.0  -2.824e-05  +6.163e-01  -6.163e-01  +1.449e-01  +2.480e-02  -8.237e-02  +6.351e-01  -7.999e-01  -1.337e-01  -1.576e+00
  +339.0  +1.324e-02  +6.423e-01  -6.159e-01  -1.314e-01  -1.414e-01  -7.892e-02  +6.502e-01  -8.081e-01  -3.631e-01  -1.673e+00
  +340.0  -2.009e-02  +6.069e-01  -6.471e-01  +1.950e-02  -2.550e-01  -1.201e-01  +6.333e-01  -8.736e-01  -2.881e-01  -1.672e+00
  +341.0  +1.222e-02  +6.468e-01  -6.224e-01  +1.602e-01  -2.416e-01  -1.279e-01  +6.187e-01  -8.746e-01  -4.699e-01  -1.883e+00
  +342.0  +1.163e-02  +6.654e-01  -6.421e-01  +2.804e-01  -1.806e-01  -1.146e-01  +6.542e-01  -8.833e-01  -1.105e-01  -1.864e+00
  +343.0  +9.453e-03  +6.516e-01  -6.327e-01  +3.022e-01  -5.267e-01  -1.017e-01  +6.612e-01  -8.646e-01  +2.139e-01  -2.069e+00
  +344.0  -2.159e-02  +5.968e-01  -6.399e-01  +2.849e-01  -5.893e-01  -1.122e-01  +6.485e-01  -8.729e-01  -5.427e-02  -1.998e+00
  +345.0  -4.900e-02  +5.947e-01  -6.927e-01  +2.489e-01  -3.755e-01  -1.125e-01  +6.339e-01  -8.590e-01  -3.400e-02  -1.872e+00
  +346.0  -5.442e-02  +5.833e-01  -6.922e-01  +2.271e-01  -3.457e-01  -7.816e-02  +6.570e-01  -8.133e-01  +2.992e-01  -1.852e+00
  +347.0  -4.292e-02  +5.784e-01  -6.642e-01  +2.496e-01  -5.485e-01  -8.554e-02  +6.518e-01  -8.229e-01  +3.050e-02  -1.633e+00
  +348.0  -4.314e-02  +5.709e-01  -6.572e-01  +1.977e-01  -6.544e-01  -7.370e-02  +6.911e-01  -8.385e-01  -3.155e-01  -1.532e+00
  +349.0  -6.887e-02  +5.463e-01  -6.840e-01  +3.236e-01  -6.002e-01  -7.932e-02  +6.565e-01  -8.152e-01  -1.302e-01  -1.811e+00
  +350.0  -8.481e-02  +5.376e-01  -7.072e-01  +2.687e-01  -7.029e-01  -8.727e-02  +6.682e-01  -8.427e-01  -2.553e-01  -1.791e+00
  +351.0  -7.104e-02  +5.461e-01  -6.882e-01  +5.439e-01  -6.157e-01  -8.006e-02  +6.927e-01  -8.528e-01  -3.209e-01  -1.696e+00
  +352.0  -2.517e-02  +5.909e-01  -6.412e-01  +4.580e-01  -6.877e-01  -6.857e-02  +6.982e-01  -8.353e-01  -6.572e-01  -1.734e+00
  +353.0  -4.342e-02  +5.826e-01  -6.695e-01  +3.892e-01  -5.346e-01  -6.487e-02  +6.829e-01  -8.126e-01  -3.631e-01  -1.584e+00
  +354.0  -3.598e-02  +5.830e-01  -6.549e-01  +6.242e-01  -4.054e-01  -7.926e-02  +6.580e-01  -8.165e-01  -4.047e-01  -1.514e+00
  +355.0  -2.863e-02  +5.910e-01  -6.482e-01  +7.013e-01  -3.806e-01  -8.043e-02  +6.535e-01  -8.143e-01  -5.293e-01  -1.467e+00
  +356.0  -3.525e-02  +5.841e-01  -6.546e-01  +6.098e-01  -1.834e-01  -8.844e-02  +6.613e-01  -8.382e-01  -6.461e-01  -1.603e+00
  +357.0  -9.975e-02  +5.071e-01  -7.066e-01  +4.911e-01  -1.370e-01  -7.551e-02  +6.341e-01  -7.852e-01  -9.195e-01  -1.463e+00
  +358.0  -8.340e-02  +5.454e-01  -7.122e-01  +3.138e-01  -4.230e-01  -5.736e-02  +6.817e-01  -7.964e-01  -8.577e-01  -1.393e+00
  +359.0  -9.953e-02  +5.490e-01  -7.480e-01  +3.938e-01  -5.254e-01  -3.815e-02  +6.717e-01  -7.480e-01  -6.885e-01  -1.536e+00
  +360.0  -7.563e-02  +5.779e-01  -7.292e-01  +4.163e-01  -5.761e-01  -4.878e-02  +6.749e-01  -7.725e-01  -7.596e-01  -1.555e+00
  +361.0  -5.961e-02  +5.783e-01  -6.975e-01  +2.721e-01  -6.670e-01  -6.585e-02  +6.402e-01  -7.718e-01  -6.806e-01  -1.457e+00
  +362.0  -6.596e-02  +5.666e-01  -6.985e-01  +1.827e-01  -7.076e-01  -8.147e-02  +6.233e-01  -7.863e-01  -6.484e-01  -1.506e+00
  +363.0  -7.334e-02  +5.434e-01  -6.901e-01  -3.586e-02  -9.317e-01  -9.270e-02  +6.214e-01  -8.068e-01  -8.205e-01  -1.826e+00
  +364.0  -7.508e-02  +5.243e-01  -6.745e-01  +3.446e-02  -7.948e-01  -1.069e-01  +6.145e-01  -8.283e-01  -8.686e-01  -1.883e+00
  +365.0  -6.308e-02  +5.396e-01  -6.658e-01  -2.611e-01  -7.080e-01  -9.161e-02  +6.465e-01  -8.297e-01  -8.033e-01  -1.609e+00
  +366.0  -6.635e-02  +5.360e-01  -6.687e-01  -2.193e-01  -7.268e-01  -9.167e-02  +6.403e-01  -8.237e-01  -7.616e-01  -1.500e+00
  +367.0  -5.013e-02  +5.598e-01  -6.601e-01  -9.136e-02  -7.836e-01  -1.042e-01  +6.402e-01  -8.486e-01  -1.016e+00  -1.370e+00
  +368.0  -7.487e-02  +5.512e-01  -7.009e-01  -1.361e-01  -6.365e-01  -7.627e-02  +6.954e-01  -8.479e-01  -9.825e-01  -1.363e+00
  +369.0  -6.860e-02  +5.702e-01  -7.074e-01  +1.448e-01  -5.386e-01  -9.652e-02  +6.664e-01  -8.595e-01  -1.409e+00  -1.604e+00
  +370.0  -7.899e-02  +5.756e-01  -7.335e-01  +1.251e-01  -5.507e-01  -1.136e-01  +6.117e-01  -8.390e-01  -1.385e+00  -1.444e+00
  +371.0  -8.411e-02  +5.697e-01  -7.379e-01  +7.875e-02  -8.366e-01  -9.334e-02  +6.183e-01  -8.050e-01  -1.366e+00  -1.279e+00
  +372.0  -8.379e-02  +5.679e-01  -7.355e-01  +2.432e-01  -9.698e-01  -8.687e-02  +6.202e-01  -7.939e-01  -1.277e+00  -1.134e+00
  +373.0  -8.283e-02  +5.413e-01  -7.069e-01  +5.180e-01  -9.109e-01  -8.749e-02  +6.120e-01  -7.870e-01  -1.282e+00  -7.778e-01
  +374.0  -1.315e-01  +5.022e-01  -7.652e-01  +3.866e-01  -9.542e-01  -8.544e-02  +5.952e-01  -7.661e-01  -1.023e+00  -5.715e-01
  +375.0  -1.463e-01  +4.944e-01  -7.871e-01  +3.113e-01  -9.331e-01  -6.666e-02  +6.119e-01  -7.452e-01  -7.294e-01  -5.570e-01
  +376.0  -1.350e-01  +5.188e-01  -7.889e-01  +2.700e-02  -8.950e-01  -1.081e-01  +5.681e-01  -7.843e-01  -7.307e-01  -5.644e-01
  +377.0  -1.114e-01  +5.394e-01  -7.622e-01  +7.150e-02  -8.601e-01  -1.128e-01  +5.594e-01  -7.851e-01  -4.829e-01  -4.692e-01
  +378.0  -1.097e-01  +5.524e-01  -7.718e-01  +8.480e-02  -1.131e+00  -1.144e-01  +5.562e-01  -7.850e-01  -3.561e-01  -4.674e-01
  +379.0  -1.368e-01  +4.877e-01  -7.612e-01  -5.190e-02  -9.363e-01  -7.073e-02  +6.156e-01  -7.570e-01  -5.490e-01  -3.507e-01
  +380.0  -1.335e-01  +5.043e-01  -7.713e-01  +5.300e-03  -1.252e+00  -9.996e-02  +5.448e-01  -7.447e-01  -3.334e-01  -3.326e-01
  +381.0  -1.241e-01  +5.280e-01  -7.761e-01  -1.172e-01  -1.334e+00  -8.380e-02  +5.745e-01  -7.421e-01  -4.278e-01  -3.734e-01
  +382.0  -1.155e-01  +5.732e-01  -8.042e-01  +4.390e-02  -1.442e+00  -6.224e-02  +5.811e-01  -7.056e-01  -4.272e-01  -6.909e-01
  +383.0  -1.169e-01  +5.907e-01  -8.246e-01  +2.911e-01  -1.482e+00  -7.597e-02  +5.516e-01  -7.035e-01  -5.391e-01  -6.705e-01
  +384.0  -1.026e-01  +5.810e-01  -7.862e-01  +3.335e-01  -1.485e+00  -9.043e-02  +5.542e-01  -7.351e-01  -3.984e-01  -7.605e-01
  +385.0  -9.821e-02  +5.930e-01  -7.894e-01  +2.471e-01  -1.307e+00  -5.301e-02  +5.766e-01  -6.826e-01  -1.912e-01  -5.922e-01
  +386.0  -9.219e-02  +6.046e-01  -7.890e-01  +3.465e-01  -1.533e+00  -7.518e-02  +5.745e-01  -7.249e-01  -5.720e-02  -6.379e-01
  +387.0  -9.658e-02  +5.998e-01  -7.929e-01  +2.789e-01  -1.598e+00  -6.722e-02  +5.857e-01  -7.201e-01  -1.440e-02  -4.251e-01
  +388.0  -6.635e-02  +5.981e-01  -7.308e-01  -3.630e-02  -1.380e+00  -1.499e-02  +6.402e-01  -6.702e-01  -1.579e-01  -6.544e-01
  +389.0  -6.585e-02  +5.980e-01  -7.297e-01  -2.542e-01  -1.419e+00  -4.314e-02  +6.474e-01  -7.337e-01  -3.470e-01  -5.377e-01
  +390.0  -6.366e-02  +6.215e-01  -7.489e-01  -3.248e-01  -1.180e+00  -2.731e-02  +6.517e-01  -7.063e-01  -5.148e-01  -6.648e-01
  +391.0  -5.146e-02  +6.447e-01  -7.476e-01  -1.810e-01  -1.286e+00  -4.553e-02  +6.366e-01  -7.276e-01  -2.383e-01  -6.565e-01
  +392.0  -7.116e-02  +6.096e-01  -7.519e-01  -2.821e-01  -1.319e+00  -5.967e-02  +6.474e-01  -7.667e-01  +2.002e-01  -7.729e-01
  +393.0  -7.334e-02  +6.269e-01  -7.736e-01  -2.986e-01  -1.394e+00  -3.639e-02  +6.342e-01  -7.070e-01  +1.319e-01  -6.031e-01
  +394.0  -7.500e-02  +6.378e-01  -7.878e-01  +5.680e-02  -1.321e+00  -6.147e-02  +6.173e-01  -7.402e-01  +9.060e-02  -9.089e-01
  +395.0  -1.078e-01  +6.040e-01  -8.196e-01  +6.350e-02  -1.202e+00  -6.528e-02  +5.946e-01  -7.252e-01  +1.172e-01  -1.146e+00
  +396.0  -7.710e-02  +6.268e-01  -7.810e-01  +2.521e-01  -1.011e+00  -6.035e-02  +5.694e-01  -6.901e-01  +1.084e-01  -1.118e+00
  +397.0  -8.711e-02  +6.135e-01  -7.878e-01  +2.392e-01  -1.255e+00  -7.838e-02  +5.564e-01  -7.132e-01  +1.310e-01  -1.002e+00
  +398.0  -9.433e-02  +5.997e-01  -7.883e-01  +2.046e-01  -9.999e-01  -1.032e-01  +5.170e-01  -7.235e-01  -1.419e-01  -5.243e-01
  +399.0  -1.065e-01  +5.670e-01  -7.800e-01  +5.177e-01  -8.331e-01  -5.792e-02  +5.372e-01  -6.530e-01  -2.116e-01  -4.400e-01
  +400.0  -6.892e-02  +6.211e-01  -7.590e-01  +3.837e-01  -1.060e+00  -8.276e-02  +5.483e-01  -7.139e-01  -3.341e-01  -8.929e-01
  +401.0  -7.435e-02  +5.955e-01  -7.442e-01  +4.793e-01  -1.006e+00  -4.952e-02  +5.721e-01  -6.711e-01  -1.362e-01  -5.434e-01
  +402.0  -9.373e-02  +5.857e-01  -7.732e-01  +3.192e-01  -9.495e-01  -3.715e-02  +5.818e-01  -6.561e-01  -4.140e-01  -5.282e-01
  +403.0  -9.232e-02  +5.593e-01  -7.440e-01  +3.151e-01  -8.365e-01  -4.293e-02  +5.780e-01  -6.638e-01  -3.532e-01  -8.421e-01
  +404.0  -8.210e-02  +5.645e-01  -7.287e-01  +4.050e-01  -7.497e-01  -2.005e-02  +6.176e-01  -6.578e-01  -2.027e-01  -7.386e-01
  +405.0  -5.842e-02  +6.039e-01  -7.207e-01  +1.688e-01  -5.410e-01  -5.259e-02  +5.697e-01  -6.748e-01  -1.970e-01  -9.798e-01
  +406.0  -1.042e-01  +5.396e-01  -7.480e-01  +2.700e-03  -6.711e-01  -5.512e-02  +5.520e-01  -6.623e-01  -1.943e-01  -9.078e-01
  +407.0  -6.940e-02  +5.447e-01  -6.835e-01  +9.880e-02  -8.115e-01  -4.412e-02  +6.006e-01  -6.888e-01  -7.510e-02  -8.424e-01
  +408.0  -8.785e-02  +5.320e-01  -7.077e-01  +1.307e-01  -6.579e-01  -4.527e-02  +6.085e-01  -6.991e-01  -2.642e-01  -6.650e-01
  +409.0  -9.739e-02  +5.396e-01  -7.344e-01  +2.730e-01  -2.131e-01  -6.372e-02  +5.708e-01  -6.982e-01  -3.382e-01  -9.127e-01
  +410.0  -1.092e-01  +5.258e-01  -7.442e-01  +6.771e-01  -6.214e-01  -7.015e-02  +5.627e-01  -7.030e-01  +1.443e-01  -7.470e-01
  +411.0  -8.783e-02  +5.242e-01  -6.999e-01  +9.246e-01  -5.473e-01  -6.173e-02  +5.717e-01  -6.952e-01  +6.520e-02  -8.872e-01
  +412.0  -9.390e-02  +5.238e-01  -7.115e-01  +1.027e+00  -2.991e-01  -3.100e-02  +5.932e-01  -6.552e-01  -8.890e-02  -1.018e+00
  +413.0  -6.190e-02  +5.706e-01  -6.944e-01  +1.004e+00  -1.395e-01  -2.878e-02  +6.253e-01  -6.828e-01  +8.340e-02  -1.099e+00
  +414.0  -6.115e-02  +5.888e-01  -7.112e-01  +8.850e-01  -2.412e-01  -3.944e-02  +6.209e-01  -6.998e-01  +4.220e-02  -1.347e+00
  +415.0  -7.011e-02  +5.637e-01  -7.039e-01  +8.872e-01  -2.488e-01  -4.175e-02  +6.229e-01  -7.064e-01  -5.580e-02  -1.145e+00
  +416.0  -6.842e-02  +5.479e-01  -6.847e-01  +8.325e-01  -2.433e-01  -9.727e-03  +6.651e-01  -6.845e-01  +3.518e-01  -1.206e+00
  +417.0  -6.849e-02  +5.705e-01  -7.075e-01  +6.485e-01  -2.163e-01  -2.702e-02  +6.362e-01  -6.903e-01  +2.445e-01  -1.156e+00
  +418.0  -7.537e-02  +5.544e-01  -7.051e-01  +8.881e-01  +9.370e-02  -2.957e-02  +6.498e-01  -7.089e-01  +2.791e-01  -1.072e+00
  +419.0  -5.120e-02  +5.634e-01  -6.658e-01  +8.374e-01  +1.625e-01  -1.140e-02  +6.480e-01  -6.708e-01  +3.087e-01  -1.159e+00
  +420.0  -4.774e-02  +5.197e-01  -6.152e-01  +7.622e-01  +5.883e-01  -2.141e-02  +6.475e-01  -6.904e-01  +7.500e-03  -1.174e+00
  +421.0  -4.454e-02  +5.675e-01  -6.566e-01  +8.240e-01  +6.320e-01  -2.531e-02  +6.289e-01  -6.795e-01  +1.244e-01  -1.139e+00
  +422.0  -2.544e-02  +5.650e-01  -6.159e-01  +8.155e-01  +4.469e-01  -1.886e-02  +6.390e-01  -6.767e-01  +1.807e-01  -1.256e+00
  +423.0  -5.192e-02  +5.802e-01  -6.840e-01  +7.584e-01  +4.772e-01  -5.544e-02  +6.034e-01  -7.142e-01  +4.210e-01  -1.623e+00
  +424.0  -6.141e-02  +5.739e-01  -6.967e-01  +3.886e-01  +1.996e-01  -3.843e-02  +5.953e-01  -6.722e-01  +5.685e-01  -1.211e+00
  +425.0  -3.587e-02  +6.127e-01  -6.844e-01  +5.910e-01  -1.447e-01  -9.185e-03  +6.003e-01  -6.187e-01  +8.621e-01  -8.865e-01
  +426.0  -5.673e-02  +5.946e-01  -7.080e-01  +5.740e-01  -7.250e-02  +3.293e-03  +6.251e-01  -6.185e-01  +8.194e-01  -9.235e-01
  +427.0  -6.079e-02  +6.011e-01  -7.227e-01  +4.492e-01  -3.937e-01  -3.656e-02  +5.926e-01  -6.657e-01  +6.381e-01  -1.183e+00
  +428.0  -9.395e-02  +5.879e-01  -7.758e-01  +4.155e-01  -3.010e-01  -2.377e-02  +6.245e-01  -6.720e-01  +8.111e-01  -1.292e+00
  +429.0  -8.080e-02  +6.004e-01  -7.620e-01  -5.890e-02  -1.756e-01  -2.510e-02  +6.072e-01  -6.574e-01  +6.936e-01  -1.049e+00
  +430.0  -7.094e-02  +6.161e-01  -7.580e-01  +2.031e-01  -9.920e-02  -2.245e-02  +5.902e-01  -6.352e-01  +7.160e-01  -8.237e-01
  +431.0  -5.667e-02  +6.562e-01  -7.695e-01  +3.598e-01  -4.858e-01  +3.759e-03  +6.137e-01  -6.061e-01  +6.128e-01  -1.165e+00
  +432.0  -3.426e-02  +6.788e-01  -7.473e-01  +2.566e-01  -3.588e-01  -6.806e-03  +6.153e-01  -6.289e-01  +3.971e-01  -1.225e+00
  +433.0  -4.612e-02  +6.549e-01  -7.471e-01  +1.634e-01  -5.595e-01  +4.082e-03  +6.449e-01  -6.367e-01  +5.952e-01  -1.183e+00
  +434.0  -4.130e-02  +6.630e-01  -7.456e-01  +4.420e-02  -6.258e-01  +1.425e-02  +6.661e-01  -6.376e-01  +5.103e-01  -9.511e-01
  +435.0  -2.575e-02  +6.877e-01  -7.392e-01  +2.970e-02  -7.950e-01  +4.211e-02  +6.811e-01  -5.969e-01  +3.990e-01  -9.749e-01
  +436.0  -2.868e-02  +6.842e-01  -7.415e-01  -1.765e-01  -9.521e-01  +1.492e-02  +6.290e-01  -5.992e-01  +6.637e-01  -8.574e-01
  +437.0  -2.291e-02  +6.957e-01  -7.415e-01  +1.247e-01  -1.105e+00  +3.397e-02  +6.441e-01  -5.762e-01  +7.000e-01  -7.169e-01
  +438.0  -3.054e-03  +7.059e-01  -7.120e-01  +1.654e-01  -9.698e-01  +3.782e-02  +6.505e-01  -5.748e-01  +5.249e-01  -6.143e-01
  +439.0  -1.187e-02  +7.120e-01  -7.357e-01  +2.876e-01  -1.076e+00  +2.709e-02  +6.336e-01  -5.794e-01  +6.756e-01  -9.386e-01
  +440.0  -1.901e-02  +7.032e-01  -7.413e-01  +1.474e-01  -1.189e+00  +3.076e-02  +6.485e-01  -5.869e-01  +5.687e-01  -1.015e+00
  +441.0  -2.014e-03  +6.954e-01  -6.994e-01  +3.410e-02  -1.014e+00  -1.440e-02  +6.015e-01  -6.303e-01  +4.571e-01  -1.090e+00
  +442.0  -1.999e-02  +6.654e-01  -7.054e-01  +1.910e-02  -1.207e+00  -1.790e-02  +6.306e-01  -6.664e-01  +8.355e-01  -1.206e+00
  +443.0  -1.549e-02  +6.508e-01  -6.818e-01  +8.020e-02  -1.362e+00  -3.260e-02  +5.874e-01  -6.526e-01  +8.825e-01  -1.216e+00
  +444.0  -2.776e-02  +6.648e-01  -7.203e-01  +1.282e-01  -1.417e+00  -3.045e-02  +5.737e-01  -6.346e-01  +6.082e-01  -1.053e+00
  +445.0  -2.251e-02  +6.788e-01  -7.238e-01  +3.500e-01  -1.401e+00  -1.142e-02  +5.939e-01  -6.167e-01  +6.618e-01  -1.293e+00
  +446.0  -1.949e-02  +6.650e-01  -7.040e-01  +1.063e-01  -1.369e+00  +1.476e-02  +6.217e-01  -5.922e-01  +6.621e-01  -1.467e+00
  +447.0  -4.178e-02  +6.568e-01  -7.403e-01  -2.500e-02  -1.319e+00  +3.313e-02  +6.674e-01  -6.011e-01  +5.554e-01  -1.363e+00
  +448.0  -3.493e-02  +6.873e-01  -7.572e-01  -5.030e-02  -1.429e+00  +2.740e-02  +6.492e-01  -5.944e-01  +6.559e-01  -1.214e+00
  +449.0  -3.086e-02  +6.947e-01  -7.564e-01  -7.260e-02  -1.366e+00  +2.987e-02  +6.349e-01  -5.752e-01  +2.735e-01  -1.146e+00
  +450.0  +4.399e-03  +7.517e-01  -7.429e-01  -6.190e-02  -1.291e+00  +1.658e-02  +6.215e-01  -5.883e-01  +1.576e-01  -1.170e+00
  +451.0  -4.018e-03  +7.084e-01  -7.165e-01  +1.120e-02  -1.193e+00  +2.791e-02  +6.315e-01  -5.757e-01  +1.932e-01  -1.292e+00
  +452.0  -5.757e-03  +6.870e-01  -6.985e-01  -2.450e-01  -9.499e-01  +3.013e-02  +6.291e-01  -5.689e-01  +1.517e-01  -1.346e+00
  +453.0  +4.504e-03  +7.069e-01  -6.979e-01  -1.599e-01  -6.916e-01  +3.510e-02  +6.441e-01  -5.739e-01  +2.575e-01  -1.093e+00
  +454.0  -3.073e-02  +7.046e-01  -7.660e-01  -5.080e-02  -8.466e-01  +4.580e-02  +6.601e-01  -5.685e-01  +2.085e-01  -1.107e+00
  +455.0  -6.368e-03  +7.288e-01  -7.415e-01  -1.028e-01  -8.671e-01  +3.252e-02  +6.602e-01  -5.952e-01  +3.694e-01  -1.315e+00
  +456.0  -1.640e-02  +7.224e-01  -7.553e-01  -1.278e-01  -8.275e-01  +2.006e-02  +6.423e-01  -6.022e-01  +3.411e-01  -1.339e+00
  +457.0  +9.102e-04  +7.353e-01  -7.335e-01  -2.302e-01  -1.013e+00  +4.154e-02  +6.583e-01  -5.753e-01  +3.982e-01  -1.097e+00
  +458.0  -3.204e-02  +6.855e-01  -7.496e-01  +1.341e-01  -7.048e-01  +7.078e-03  +6.097e-01  -5.955e-01  +2.157e-01  -1.262e+00
  +459.0  -2.589e-02  +7.070e-01  -7.588e-01  +7.810e-02  -1.450e+00  +7.619e-03  +6.150e-01  -5.998e-01  -2.503e-01  -1.393e+00
  +460.0  -3.766e-02  +6.983e-01  -7.736e-01  -2.640e-01  -1.441e+00  +1.099e-02  +6.272e-01  -6.052e-01  -3.453e-01  -1.418e+00
  +461.0  -5.816e-02  +6.699e-01  -7.862e-01  -3.161e-01  -1.394e+00  -1.496e-03  +6.274e-01  -6.304e-01  -2.220e-01  -1.661e+00
  +462.0  -8.583e-02  +6.153e-01  -7.869e-01  -1.363e-01  -1.227e+00  -3.097e-02  +5.623e-01  -6.243e-01  -1.652e-01  -1.426e+00
  +463.0  -5.255e-02  +6.688e-01  -7.739e-01  +5.800e-03  -8.570e-01  -3.650e-03  +6.097e-01  -6.170e-01  -2.705e-01  -1.001e+00
  +464.0  -5.757e-02  +6.835e-01  -7.986e-01  -7.470e-02  -1.060e+00  +1.505e-02  +6.501e-01  -6.200e-01  -3.624e-01  -1.278e+00
  +465.0  -5.437e-02  +6.822e-01  -7.909e-01  -1.771e-01  -9.589e-01  +7.250e-03  +6.557e-01  -6.412e-01  -5.020e-01  -1.897e+00
  +466.0  -5.931e-02  +6.677e-01  -7.863e-01  +6.920e-02  -1.084e+00  -5.305e-03  +5.965e-01  -6.071e-01  +7.200e-02  -1.690e+00
  +467.0  -7.144e-02  +6.270e-01  -7.699e-01  +9.990e-02  -9.925e-01  -1.937e-02  +5.868e-01  -6.255e-01  -3.009e-01  -1.510e+00
  +468.0  -7.999e-02  +6.415e-01  -8.014e-01  +1.670e-02  -9.992e-01  -3.843e-02  +5.868e-01  -6.636e-01  -1.807e-01  -1.491e+00
  +469.0  -9.709e-02  +6.050e-01  -7.992e-01  -1.480e-02  -6.364e-01  -4.501e-02  +5.727e-01  -6.627e-01  -4.962e-01  -1.391e+00
  +470.0  -9.210e-02  +5.852e-01  -7.694e-01  -9.280e-02  -6.181e-01  -6.085e-02  +5.684e-01  -6.901e-01  -3.911e-01  -1.567e+00
  +471.0  -5.167e-02  +6.430e-01  -7.464e-01  +4.770e-02  -4.228e-01  -4.647e-02  +6.015e-01  -6.944e-01  -5.640e-01  -1.474e+00
  +472.0  -5.452e-02  +6.796e-01  -7.886e-01  +1.618e-01  -7.071e-01  -3.785e-02  +6.126e-01  -6.883e-01  -4.660e-01  -1.262e+00
  +473.0  -1.142e-02  +7.252e-01  -7.481e-01  +5.749e-01  -3.922e-01  -7.111e-02  +5.938e-01  -7.360e-01  -6.815e-01  -1.317e+00
  +474.0  -2.358e-02  +7.099e-01  -7.570e-01  +6.548e-01  -5.957e-01  -4.043e-02  +6.380e-01  -7.189e-01  -5.731e-01  -1.167e+00
  +475.0  -2.729e-02  +6.805e-01  -7.351e-01  +4.439e-01  -5.834e-01  -4.671e-02  +6.084e-01  -7.018e-01  -6.045e-01  -1.355e+00
  +476.0  -2.950e-02  +6.789e-01  -7.379e-01  +7.237e-01  -6.802e-01  -5.248e-02  +6.258e-01  -7.307e-01  -5.051e-01  -1.451e+00
  +477.0  -1.717e-02  +6.760e-01  -7.104e-01  +6.824e-01  -3.270e-01  -4.859e-02  +6.311e-01  -7.283e-01  -2.822e-01  -1.518e+00
  +478.0  -1.824e-02  +7.264e-01  -7.629e-01  +5.008e-01  -7.859e-01  -5.810e-02  +5.891e-01  -7.053e-01  -2.592e-01  -1.484e+00
  +479.0  -4.676e-02  +6.854e-01  -7.790e-01  +3.808e-01  -7.999e-01  -7.984e-02  +5.823e-01  -7.420e-01  -1.647e-01  -1.442e+00
  +480.0  -5.890e-02  +6.817e-01  -7.995e-01  +2.372e-01  -6.606e-01  -7.463e-02  +5.892e-01  -7.385e-01  -2.598e-01  -1.491e+00
  +481.0  -6.218e-02  +6.470e-01  -7.714e-01  -5.427e-02  -4.954e-01  -5.980e-02  +6.093e-01  -7.289e-01  -1.630e-01  -1.281e+00
  +482.0  -6.646e-02  +6.129e-01  -7.458e-01  -4.790e-03  -6.029e-01  -5.008e-02  +6.224e-01  -7.225e-01  -1.683e-01  -1.155e+00
  +483.0  -7.212e-02  +6.034e-01  -7.476e-01  +4.897e-02  -7.696e-01  -6.724e-02  +6.331e-01  -7.676e-01  -3.305e-01  -1.362e+00
  +484.0  -5.174e-02  +5.930e-01  -6.965e-01  -8.379e-02  -6.596e-01  -6.278e-02  +6.195e-01  -7.451e-01  -1.323e-01  -9.672e-01
  +485.0  -6.034e-02  +5.938e-01  -7.144e-01  -5.540e-02  -4.869e-01  -7.558e-02  +6.227e-01  -7.739e-01  +6.040e-02  -1.110e+00
  +486.0  -6.881e-02  +5.943e-01  -7.319e-01  +2.243e-01  -5.961e-01  -6.751e-02  +6.228e-01  -7.578e-01  +1.116e-01  -1.103e+00
  +487.0  -3.195e-02  +6.037e-01  -6.676e-01  +1.330e-02  -5.042e-01  -8.388e-02  +6.281e-01  -7.959e-01  +9.570e-02  -1.091e+00
  +488.0  -2.126e-02  +6.389e-01  -6.814e-01  -3.060e-02  -9.048e-01  -8.420e-02  +6.412e-01  -8.096e-01  +3.946e-01  -1.118e+00
  +489.0  -3.817e-02  +6.172e-01  -6.935e-01  +1.530e-01  -7.590e-01  -7.277e-02  +6.535e-01  -7.991e-01  +3.580e-01  -1.067e+00
  +490.0  -6.245e-02  +5.890e-01  -7.139e-01  -2.353e-01  -1.234e+00  -5.955e-02  +6.625e-01  -7.816e-01  +2.309e-01  -1.057e+00
  +491.0  -6.180e-02  +6.248e-01  -7.484e-01  -2.459e-01  -1.470e+00  -8.484e-02  +6.512e-01  -8.209e-01  +3.858e-01  -1.185e+00
  +492.0  -7.691e-02  +6.457e-01  -7.995e-01  +4.590e-02  -1.693e+00  -7.736e-02  +5.978e-01  -7.525e-01  +4.889e-01  -1.204e+00
  +493.0  -9.500e-02  +6.240e-01  -8.140e-01  +1.851e-01  -1.476e+00  -7.434e-02  +6.359e-01  -7.846e-01  +2.685e-01  -1.452e+00
  +494.0  -6.772e-02  +6.380e-01  -7.734e-01  +1.062e-01  -1.602e+00  -8.888e-02  +6.339e-01  -8.117e-01  +2.079e-01  -1.682e+00
  +495.0  -3.975e-02  +6.528e-01  -7.323e-01  -1.770e-02  -1.745e+00  -9.712e-02  +6.222e-01  -8.165e-01  +3.313e-01  -1.748e+00
  +496.0  -3.738e-02  +6.540e-01  -7.287e-01  +2.359e-01  -1.617e+00  -1.175e-01  +6.081e-01  -8.431e-01  +3.715e-01  -1.859e+00
  +497.0  -7.182e-02  +6.224e-01  -7.660e-01  +1.347e-01  -1.749e+00  -1.194e-01  +6.012e-01  -8.400e-01  +2.729e-01  -1.709e+00
  +498.0  -7.405e-02  +6.187e-01  -7.668e-01  +2.306e-01  -1.578e+00  -1.079e-01  +6.092e-01  -8.250e-01  +1.753e-01  -1.820e+00
  +499.0  -6.956e-02  +6.008e-01  -7.399e-01  +1.888e-01  -1.789e+00  -1.250e-01  +5.484e-01  -7.984e-01  +7.630e-02  -1.733e+00
  +500.0  -8.304e-02  +5.688e-01  -7.349e-01  -1.100e-03  -1.916e+00  -1.386e-01  +4.901e-01  -7.673e-01  -1.300e-03  -1.792e+00


==> figs/ch09_sim/error_filter_pos/error_filter_pos_h_m.txt <==
    +0.0  +8.497e-01  +8.386e+00  -6.687e+00  -2.133e+00  +1.774e+01
   +10.0  +8.039e-01  +8.354e+00  -6.746e+00  -1.824e+00  +1.789e+01
   +20.0  +8.359e-01  +8.310e+00  -6.638e+00  -2.013e+00  +1.791e+01
   +30.0  +8.536e-01  +8.322e+00  -6.615e+00  -2.139e+00  +1.760e+01
   +40.0  +8.753e-01  +8.377e+00  -6.627e+00  -1.856e+00  +1.759e+01
   +50.0  +8.798e-01  +8.368e+00  -6.608e+00  -1.729e+00  +1.739e+01
   +60.0  +8.838e-01  +8.430e+00  -6.663e+00  -1.669e+00  +1.747e+01
   +70.0  +8.693e-01  +8.446e+00  -6.708e+00  -1.657e+00  +1.745e+01
   +80.0  +8.243e-01  +8.385e+00  -6.737e+00  -1.531e+00  +1.745e+01
   +90.0  +8.323e-01  +8.363e+00  -6.698e+00  -1.496e+00  +1.688e+01
  +100.0  +7.849e-01  +8.327e+00  -6.757e+00  -1.125e+00  +1.728e+01
  +110.0  +6.543e-01  +8.145e+00  -6.836e+00  -2.941e+00  +1.740e+01
  +120.0  +6.634e-01  +8.133e+00  -6.806e+00  -2.601e+00  +1.675e+01
  +130.0  +5.806e-01  +8.072e+00  -6.910e+00  -1.726e+00  +1.743e+01
  +140.0  +6.798e-01  +8.363e+00  -7.003e+00  -7.030e-01  +1.693e+01
  +150.0  +7.450e-01  +8.284e+00  -6.794e+00  +2.550e-01  +1.622e+01
  +160.0  +7.467e-01  +8.086e+00  -6.593e+00  -1.322e+00  +1.693e+01
  +170.0  +8.241e-01  +8.410e+00  -6.761e+00  -2.352e+00  +1.650e+01
  +180.0  +7.873e-01  +8.193e+00  -6.619e+00  +3.290e-01  +1.653e+01
  +190.0  +6.029e-01  +8.354e+00  -7.148e+00  -1.937e+00  +1.684e+01
  +200.0  +6.488e-01  +8.475e+00  -7.177e+00  -1.137e+00  +1.683e+01
  +210.0  +7.912e-01  +8.261e+00  -6.678e+00  -8.330e-01  +1.511e+01
  +220.0  +6.619e-01  +8.283e+00  -6.960e+00  -2.965e+00  +1.548e+01
  +230.0  +8.106e-01  +8.295e+00  -6.674e+00  -1.688e+00  +1.627e+01
  +240.0  +8.855e-01  +8.452e+00  -6.681e+00  -8.820e-01  +1.686e+01
  +250.0  +7.129e-01  +8.237e+00  -6.811e+00  -1.792e+00  +1.490e+01
  +260.0  +5.892e-01  +8.293e+00  -7.114e+00  -4.480e-01  +1.682e+01
  +270.0  +5.949e-01  +8.230e+00  -7.040e+00  -8.890e-01  +1.597e+01
  +280.0  +5.753e-01  +8.413e+00  -7.262e+00  -2.342e+00  +1.791e+01
  +290.0  +6.726e-01  +8.219e+00  -6.874e+00  -3.175e+00  +1.795e+01
  +300.0  +8.299e-01  +8.553e+00  -6.893e+00  -1.665e+00  +1.758e+01
  +310.0  +7.076e-01  +8.565e+00  -7.149e+00  -8.700e-01  +1.703e+01
  +320.0  +7.952e-01  +8.420e+00  -6.829e+00  -1.156e+00  +1.860e+01
  +330.0  +7.495e-01  +8.402e+00  -6.903e+00  +5.450e-01  +1.586e+01
  +340.0  +6.847e-01  +8.434e+00  -7.065e+00  -2.434e+00  +1.636e+01
  +350.0  +5.541e-01  +8.407e+00  -7.299e+00  -9.620e-01  +1.674e+01
  +360.0  +4.367e-01  +8.219e+00  -7.345e+00  -1.849e+00  +1.924e+01
  +370.0  +5.246e-01  +8.272e+00  -7.223e+00  -2.906e+00  +1.629e+01
  +380.0  +5.396e-01  +8.356e+00  -7.277e+00  -7.920e-01  +1.837e+01
  +390.0  +4.373e-01  +8.331e+00  -7.456e+00  -5.000e-03  +1.734e+01
  +400.0  +4.839e-01  +8.347e+00  -7.379e+00  -9.000e-01  +1.493e+01
  +410.0  +4.770e-01  +8.358e+00  -7.404e+00  -2.732e+00  +1.593e+01
  +420.0  +3.681e-01  +8.213e+00  -7.476e+00  +7.330e-01  +1.670e+01
  +430.0  +6.161e-01  +8.548e+00  -7.315e+00  +1.023e+00  +1.556e+01
  +440.0  +5.421e-01  +8.634e+00  -7.550e+00  -1.154e+00  +1.801e+01
  +450.0  +5.148e-01  +8.521e+00  -7.492e+00  -2.238e+00  +1.835e+01
  +460.0  +4.960e-01  +8.450e+00  -7.459e+00  +1.391e+00  +1.879e+01
  +470.0  +3.933e-01  +8.407e+00  -7.620e+00  -5.800e-02  +1.811e+01
  +480.0  +3.462e-01  +8.333e+00  -7.641e+00  +2.570e-01  +1.670e+01
  +490.0  +3.104e-01  +8.439e+00  -7.819e+00  +1.750e-01  +1.608e+01
  +500.0  +3.621e-01  +8.434e+00  -7.710e+00  +1.220e-01  +1.400e+01
  +510.0  +3.537e-01  +8.201e+00  -7.493e+00  -1.112e+00  +1.389e+01
  +520.0  +3.228e-01  +8.374e+00  -7.728e+00  +6.900e-02  +1.287e+01
  +530.0  +2.992e-01  +8.509e+00  -7.910e+00  -1.415e+00  +1.111e+01
  +540.0  +2.886e-01  +8.441e+00  -7.864e+00  +3.000e-03  +1.130e+01
  +550.0  +3.389e-01  +8.513e+00  -7.835e+00  +7.920e-01  +8.473e+00
  +560.0  +3.336e-01  +8.680e+00  -8.013e+00  -1.444e+00  +7.048e+00
  +570.0  +7.298e-02  +8.348e+00  -8.202e+00  +2.930e-01  +7.434e+00
  +580.0  +1.172e-01  +8.408e+00  -8.173e+00  -1.018e+00  +6.745e+00
  +590.0  +1.305e-01  +8.607e+00  -8.346e+00  -1.870e-01  +7.110e+00
  +600.0  +7.900e-02  +8.433e+00  -8.275e+00  +3.750e-01  +3.504e+00
  +610.0  +2.646e-01  +8.676e+00  -8.147e+00  +1.218e+00  +4.115e+00
  +620.0  +8.629e-02  +8.771e+00  -8.598e+00  +1.288e+00  +3.149e+00
  +630.0  -3.326e-02  +8.497e+00  -8.564e+00  -7.870e-01  -1.035e+00
  +640.0  -5.810e-03  +8.738e+00  -8.750e+00  +8.000e-01  +4.350e-01
  +650.0  -4.574e-02  +8.724e+00  -8.815e+00  +7.200e-01  -3.100e-02
  +660.0  +8.850e-03  +8.615e+00  -8.597e+00  -6.310e-01  -1.405e+00
  +670.0  -1.604e-01  +8.605e+00  -8.925e+00  -2.192e+00  -1.776e+00
  +680.0  -1.546e-01  +8.664e+00  -8.974e+00  +5.030e-01  -5.345e+00
  +690.0  -1.278e-01  +8.701e+00  -8.957e+00  -1.056e+00  -5.567e+00
  +700.0  -9.245e-02  +8.914e+00  -9.099e+00  +4.200e-01  -6.600e+00
  +710.0  -4.303e-01  +8.703e+00  -9.564e+00  -1.077e+00  -6.449e+00
  +720.0  -1.473e-01  +8.992e+00  -9.286e+00  -1.940e-01  -7.773e+00
  +730.0  -1.836e-01  +9.099e+00  -9.466e+00  -6.730e-01  -1.137e+01
  +740.0  -1.120e-01  +9.237e+00  -9.461e+00  +1.014e+00  -1.102e+01
  +750.0  -3.107e-01  +8.905e+00  -9.527e+00  -1.510e-01  -1.020e+01
  +760.0  -2.699e-01  +9.433e+00  -9.972e+00  +1.561e+00  -1.156e+01
  +770.0  -3.939e-01  +9.151e+00  -9.938e+00  +2.386e+00  -1.364e+01
  +780.0  -4.239e-01  +9.194e+00  -1.004e+01  +6.210e-01  -1.508e+01
  +790.0  -2.741e-01  +9.393e+00  -9.942e+00  +1.819e+00  -1.544e+01
  +800.0  -4.474e-01  +9.239e+00  -1.013e+01  +1.017e+00  -1.743e+01
  +810.0  -4.823e-01  +9.534e+00  -1.050e+01  +1.661e+00  -1.710e+01
  +820.0  -7.592e-01  +9.292e+00  -1.081e+01  +1.295e+00  -1.898e+01
  +830.0  -7.162e-01  +9.420e+00  -1.085e+01  +1.576e+00  -1.967e+01
  +840.0  -5.835e-01  +9.487e+00  -1.065e+01  +5.420e-01  -2.038e+01
  +850.0  -7.778e-01  +9.453e+00  -1.101e+01  +3.980e-01  -2.048e+01
  +860.0  -6.101e-01  +9.657e+00  -1.088e+01  +8.390e-01  -2.160e+01
  +870.0  -6.469e-01  +9.964e+00  -1.126e+01  -1.840e-01  -2.352e+01
  +880.0  -7.528e-01  +9.981e+00  -1.149e+01  +9.010e-01  -2.297e+01
  +890.0  -6.631e-01  +1.012e+01  -1.145e+01  +2.460e-01  -2.341e+01
  +900.0  -8.047e-01  +1.016e+01  -1.177e+01  +9.570e-01  -2.652e+01
  +910.0  -9.327e-01  +1.022e+01  -1.208e+01  +6.060e-01  -2.895e+01
  +920.0  -6.936e-01  +1.035e+01  -1.174e+01  +2.245e+00  -2.686e+01
  +930.0  -8.446e-01  +1.053e+01  -1.222e+01  +1.909e+00  -2.933e+01
  +940.0  -9.676e-01  +1.044e+01  -1.238e+01  +1.681e+00  -2.908e+01
  +950.0  -8.606e-01  +1.073e+01  -1.245e+01  +2.130e+00  -3.359e+01
  +960.0  -9.807e-01  +1.079e+01  -1.275e+01  +3.345e+00  -3.228e+01
  +970.0  -1.072e+00  +1.077e+01  -1.292e+01  +2.517e+00  -3.207e+01
  +980.0  -1.083e+00  +1.095e+01  -1.312e+01  +1.491e+00  -3.384e+01
  +990.0  -1.070e+00  +1.104e+01  -1.318e+01  +1.253e+00  -3.611e+01
 +1000.0  -9.529e-01  +1.135e+01  -1.326e+01  +2.624e+00  -3.501e+01
 +1010.0  -1.116e+00  +1.133e+01  -1.357e+01  +2.876e+00  -3.782e+01
 +1020.0  -1.192e+00  +1.140e+01  -1.379e+01  +1.565e+00  -3.934e+01
 +1030.0  -1.067e+00  +1.163e+01  -1.377e+01  +2.830e-01  -3.914e+01
 +1040.0  -1.196e+00  +1.167e+01  -1.406e+01  +2.145e+00  -4.166e+01
 +1050.0  -1.294e+00  +1.186e+01  -1.445e+01  +3.550e+00  -4.213e+01
 +1060.0  -1.215e+00  +1.195e+01  -1.438e+01  +3.217e+00  -4.411e+01
 +1070.0  -1.496e+00  +1.185e+01  -1.484e+01  +1.959e+00  -4.533e+01
 +1080.0  -1.356e+00  +1.209e+01  -1.481e+01  +2.447e+00  -4.392e+01
 +1090.0  -1.203e+00  +1.231e+01  -1.472e+01  -2.160e-01  -4.445e+01
 +1100.0  -1.606e+00  +1.202e+01  -1.524e+01  +1.509e+00  -4.539e+01
 +1110.0  -1.305e+00  +1.261e+01  -1.522e+01  +3.895e+00  -4.840e+01
 +1120.0  -1.415e+00  +1.268e+01  -1.551e+01  +1.631e+00  -4.798e+01
 +1130.0  -1.357e+00  +1.302e+01  -1.573e+01  +1.637e+00  -5.081e+01
 +1140.0  -1.502e+00  +1.311e+01  -1.611e+01  +2.358e+00  -5.291e+01
 +1150.0  -1.336e+00  +1.341e+01  -1.608e+01  +2.664e+00  -5.282e+01
 +1160.0  -1.639e+00  +1.307e+01  -1.635e+01  +3.440e+00  -5.407e+01
 +1170.0  -1.560e+00  +1.341e+01  -1.653e+01  +3.421e+00  -5.489e+01
 +1180.0  -1.729e+00  +1.337e+01  -1.683e+01  +5.240e-01  -5.638e+01
 +1190.0  -1.675e+00  +1.371e+01  -1.706e+01  +1.045e+00  -5.650e+01
 +1200.0  -1.640e+00  +1.390e+01  -1.717e+01  +1.162e+00  -5.653e+01
 +1210.0  -1.607e+00  +1.383e+01  -1.704e+01  +3.551e+00  -5.904e+01
 +1220.0  -1.749e+00  +1.420e+01  -1.770e+01  +6.910e-01  -6.162e+01
 +1230.0  -1.805e+00  +1.401e+01  -1.762e+01  +2.732e+00  -6.130e+01
 +1240.0  -1.662e+00  +1.430e+01  -1.763e+01  +1.618e+00  -6.177e+01
 +1250.0  -1.919e+00  +1.435e+01  -1.819e+01  +9.600e-02  -6.201e+01
 +1260.0  -1.794e+00  +1.451e+01  -1.810e+01  +1.787e+00  -6.416e+01
 +1270.0  -2.030e+00  +1.457e+01  -1.863e+01  +2.581e+00  -6.529e+01
 +1280.0  -1.752e+00  +1.524e+01  -1.874e+01  +4.017e+00  -6.606e+01
 +1290.0  -1.855e+00  +1.505e+01  -1.876e+01  +2.664e+00  -6.804e+01
 +1300.0  -1.943e+00  +1.510e+01  -1.899e+01  +2.312e+00  -6.707e+01
 +1310.0  -2.033e+00  +1.523e+01  -1.929e+01  +3.070e+00  -6.808e+01
 +1320.0  -2.087e+00  +1.523e+01  -1.940e+01  +2.525e+00  -6.899e+01
 +1330.0  -2.022e+00  +1.546e+01  -1.950e+01  +3.935e+00  -7.025e+01
 +1340.0  -1.931e+00  +1.560e+01  -1.947e+01  +2.899e+00  -7.098e+01
 +1350.0  -1.868e+00  +1.581e+01  -1.955e+01  +3.533e+00  -7.088e+01
 +1360.0  -2.127e+00  +1.578e+01  -2.004e+01  +9.130e-01  -7.175e+01
 +1370.0  -1.898e+00  +1.606e+01  -1.986e+01  +1.057e+00  -7.169e+01
 +1380.0  -2.263e+00  +1.585e+01  -2.038e+01  +1.035e+00  -7.069e+01
 +1390.0  -2.021e+00  +1.612e+01  -2.017e+01  +2.248e+00  -7.034e+01
 +1400.0  -2.167e+00  +1.620e+01  -2.053e+01  +2.393e+00  -7.304e+01
 +1410.0  -2.301e+00  +1.623e+01  -2.083e+01  +1.759e+00  -7.258e+01
 +1420.0  -2.279e+00  +1.624e+01  -2.079e+01  +1.263e+00  -7.238e+01
 +1430.0  -2.398e+00  +1.633e+01  -2.113e+01  +8.640e-01  -7.193e+01
 +1440.0  -2.003e+00  +1.677e+01  -2.078e+01  +3.695e+00  -7.188e+01
 +1450.0  -2.318e+00  +1.650e+01  -2.114e+01  +2.969e+00  -7.092e+01
 +1460.0  -2.343e+00  +1.660e+01  -2.129e+01  +3.224e+00  -7.076e+01
 +1470.0  -2.261e+00  +1.678e+01  -2.130e+01  +1.594e+00  -7.226e+01
 +1480.0  -2.176e+00  +1.690e+01  -2.126e+01  +3.059e+00  -7.356e+01
 +1490.0  -2.347e+00  +1.691e+01  -2.160e+01  +2.553e+00  -7.190e+01
 +1500.0  -2.212e+00  +1.716e+01  -2.159e+01  +2.588e+00  -7.282e+01
 +1510.0  -2.461e+00  +1.693e+01  -2.185e+01  +2.110e+00  -7.165e+01
 +1520.0  -2.377e+00  +1.739e+01  -2.214e+01  +2.987e+00  -7.080e+01
 +1530.0  -2.328e+00  +1.725e+01  -2.191e+01  +2.075e+00  -7.172e+01
 +1540.0  -2.366e+00  +1.735e+01  -2.208e+01  +2.591e+00  -7.074e+01
 +1550.0  -2.294e+00  +1.765e+01  -2.224e+01  +3.310e+00  -7.137e+01
 +1560.0  -2.277e+00  +1.756e+01  -2.211e+01  +1.048e+00  -7.245e+01
 +1570.0  -2.428e+00  +1.751e+01  -2.237e+01  +1.653e+00  -7.132e+01
 +1580.0  -2.566e+00  +1.756e+01  -2.269e+01  +2.537e+00  -7.159e+01
 +1590.0  -2.324e+00  +1.774e+01  -2.239e+01  +2.253e+00  -6.999e+01
 +1600.0  -2.441e+00  +1.787e+01  -2.275e+01  +1.385e+00  -7.255e+01
 +1610.0  -2.655e+00  +1.782e+01  -2.313e+01  +5.370e-01  -7.141e+01
 +1620.0  -2.391e+00  +1.814e+01  -2.292e+01  +1.812e+00  -7.303e+01
 +1630.0  -2.533e+00  +1.799e+01  -2.305e+01  +4.230e+00  -7.136e+01
 +1640.0  -2.469e+00  +1.802e+01  -2.296e+01  +2.557e+00  -7.083e+01
 +1650.0  -2.482e+00  +1.830e+01  -2.326e+01  -4.000e-03  -7.279e+01
 +1660.0  -2.488e+00  +1.837e+01  -2.335e+01  +2.097e+00  -7.188e+01
 +1670.0  -2.587e+00  +1.819e+01  -2.336e+01  +1.639e+00  -7.052e+01
 +1680.0  -2.567e+00  +1.826e+01  -2.340e+01  +2.936e+00  -7.112e+01
 +1690.0  -2.710e+00  +1.828e+01  -2.370e+01  +2.351e+00  -7.286e+01
 +1700.0  -2.678e+00  +1.838e+01  -2.373e+01  +4.800e-01  -7.225e+01
 +1710.0  -2.632e+00  +1.839e+01  -2.366e+01  +2.425e+00  -7.204e+01
 +1720.0  -2.455e+00  +1.866e+01  -2.357e+01  +2.218e+00  -7.069e+01
 +1730.0  -2.809e+00  +1.842e+01  -2.404e+01  +3.220e+00  -7.260e+01
 +1740.0  -2.522e+00  +1.864e+01  -2.368e+01  +4.580e-01  -7.072e+01
 +1750.0  -2.723e+00  +1.876e+01  -2.421e+01  +1.483e+00  -7.190e+01
 +1760.0  -2.705e+00  +1.877e+01  -2.417e+01  +2.839e+00  -7.203e+01
 +1770.0  -2.611e+00  +1.891e+01  -2.413e+01  +5.320e-01  -7.170e+01
 +1780.0  -2.771e+00  +1.894e+01  -2.449e+01  +1.713e+00  -7.252e+01
 +1790.0  -2.736e+00  +1.883e+01  -2.430e+01  +1.630e+00  -7.070e+01
 +1800.0  -2.847e+00  +1.892e+01  -2.461e+01  +2.001e+00  -7.280e+01
 +1810.0  -2.850e+00  +1.891e+01  -2.461e+01  +2.309e+00  -7.190e+01
 +1820.0  -2.747e+00  +1.902e+01  -2.451e+01  +2.176e+00  -7.156e+01
 +1830.0  -3.014e+00  +1.883e+01  -2.486e+01  +1.422e+00  -7.138e+01
 +1840.0  -2.821e+00  +1.917e+01  -2.481e+01  +3.166e+00  -7.055e+01
 +1850.0  -2.897e+00  +1.922e+01  -2.501e+01  +2.667e+00  -7.142e+01
 +1860.0  -2.845e+00  +1.932e+01  -2.502e+01  +1.428e+00  -7.069e+01
 +1870.0  -2.724e+00  +1.952e+01  -2.497e+01  +2.897e+00  -7.267e+01
 +1880.0  -2.959e+00  +1.918e+01  -2.510e+01  +2.293e+00  -7.035e+01
 +1890.0  -2.901e+00  +1.943e+01  -2.524e+01  +1.190e+00  -7.352e+01
 +1900.0  -2.880e+00  +1.967e+01  -2.543e+01  +1.067e+00  -7.126e+01
 +1910.0  -3.092e+00  +1.929e+01  -2.547e+01  +2.954e+00  -7.097e+01
 +1920.0  -2.950e+00  +1.959e+01  -2.549e+01  +1.960e+00  -7.260e+01
 +1930.0  -2.979e+00  +1.958e+01  -2.554e+01  +9.760e-01  -7.268e+01
 +1940.0  -2.820e+00  +1.993e+01  -2.557e+01  +3.517e+00  -7.233e+01
 +1950.0  -3.145e+00  +1.967e+01  -2.596e+01  +2.112e+00  -7.132e+01
 +1960.0  -3.053e+00  +1.968e+01  -2.579e+01  +3.369e+00  -7.177e+01
 +1970.0  -2.879e+00  +2.011e+01  -2.587e+01  +1.731e+00  -7.173e+01
 +1980.0  -3.026e+00  +1.980e+01  -2.585e+01  +1.448e+00  -7.098e+01
 +1990.0  -3.035e+00  +1.990e+01  -2.597e+01  +1.916e+00  -7.117e+01
 +2000.0  -3.025e+00  +2.005e+01  -2.610e+01  +3.148e+00  -7.155e+01
 +2010.0  -2.998e+00  +2.014e+01  -2.614e+01  +1.217e+00  -7.149e+01
 +2020.0  -3.133e+00  +1.998e+01  -2.625e+01  +2.339e+00  -7.244e+01
 +2030.0  -3.046e+00  +2.014e+01  -2.623e+01  +2.163e+00  -7.249e+01
 +2040.0  -3.345e+00  +1.993e+01  -2.662e+01  +1.832e+00  -7.176e+01
 +2050.0  -3.221e+00  +2.008e+01  -2.652e+01  +1.832e+00  -7.142e+01
 +2060.0  -2.965e+00  +2.041e+01  -2.634e+01  +2.337e+00  -6.996e+01
 +2070.0  -3.271e+00  +2.007e+01  -2.661e+01  +3.066e+00  -7.209e+01
 +2080.0  -3.290e+00  +2.018e+01  -2.677e+01  +2.932e+00  -7.268e+01
 +2090.0  -3.066e+00  +2.039e+01  -2.652e+01  +4.690e+00  -7.239e+01
 +2100.0  -3.090e+00  +2.045e+01  -2.663e+01  +1.531e+00  -7.242e+01
 +2110.0  -3.007e+00  +2.070e+01  -2.671e+01  +2.969e+00  -7.082e+01
 +2120.0  -3.160e+00  +2.068e+01  -2.700e+01  +2.546e+00  -6.999e+01
 +2130.0  -3.064e+00  +2.065e+01  -2.678e+01  +1.914e+00  -7.184e+01
 +2140.0  -3.269e+00  +2.044e+01  -2.698e+01  +3.053e+00  -7.241e+01
 +2150.0  -3.257e+00  +2.064e+01  -2.715e+01  +2.331e+00  -7.242e+01
 +2160.0  -3.177e+00  +2.048e+01  -2.683e+01  +1.936e+00  -6.976e+01
 +2170.0  -3.340e+00  +2.068e+01  -2.736e+01  +2.065e+00  -7.372e+01
 +2180.0  -3.185e+00  +2.073e+01  -2.710e+01  +1.849e+00  -7.107e+01
 +2190.0  -3.321e+00  +2.057e+01  -2.722e+01  +2.775e+00  -7.265e+01
 +2200.0  -3.234e+00  +2.082e+01  -2.729e+01  +2.360e+00  -7.062e+01
 +2210.0  -3.143e+00  +2.115e+01  -2.744e+01  +3.453e+00  -7.283e+01
 +2220.0  -3.282e+00  +2.074e+01  -2.730e+01  +1.394e+00  -6.931e+01
 +2230.0  -3.311e+00  +2.102e+01  -2.764e+01  +2.856e+00  -7.218e+01
 +2240.0  -3.328e+00  +2.088e+01  -2.754e+01  +3.852e+00  -7.350e+01
 +2250.0  -3.204e+00  +2.097e+01  -2.737e+01  +2.589e+00  -7.031e+01
 +2260.0  -3.273e+00  +2.104e+01  -2.759e+01  +2.331e+00  -7.074e+01
 +2270.0  -3.172e+00  +2.105e+01  -2.739e+01  +1.493e+00  -7.127e+01
 +2280.0  -3.399e+00  +2.100e+01  -2.780e+01  +1.406e+00  -7.096e+01
 +2290.0  -3.345e+00  +2.115e+01  -2.785e+01  +1.218e+00  -7.290e+01
 +2300.0  -3.349e+00  +2.108e+01  -2.778e+01  +3.450e+00  -7.282e+01
 +2310.0  -3.510e+00  +2.099e+01  -2.801e+01  +2.674e+00  -7.059e+01
 +2320.0  -3.270e+00  +2.139e+01  -2.793e+01  +3.287e+00  -7.226e+01
 +2330.0  -3.483e+00  +2.121e+01  -2.817e+01  +3.772e+00  -7.133e+01
 +2340.0  -3.449e+00  +2.124e+01  -2.814e+01  +2.426e+00  -7.132e+01
 +2350.0  -3.582e+00  +2.111e+01  -2.828e+01  +1.553e+00  -7.078e+01
 +2360.0  -3.306e+00  +2.165e+01  -2.826e+01  +2.839e+00  -7.084e+01
 +2370.0  -3.384e+00  +2.145e+01  -2.822e+01  +1.170e+00  -7.145e+01
 +2380.0  -3.463e+00  +2.147e+01  -2.839e+01  +1.107e+00  -7.404e+01
 +2390.0  -3.334e+00  +2.164e+01  -2.830e+01  +3.358e+00  -7.129e+01
 +2400.0  -3.594e+00  +2.149e+01  -2.867e+01  +2.051e+00  -7.151e+01
 +2410.0  -3.455e+00  +2.157e+01  -2.848e+01  +4.352e+00  -7.214e+01
 +2420.0  -3.717e+00  +2.154e+01  -2.898e+01  +2.412e+00  -7.372e+01
 +2430.0  -3.566e+00  +2.144e+01  -2.857e+01  +2.378e+00  -7.027e+01
 +2440.0  -3.536e+00  +2.169e+01  -2.877e+01  +3.687e+00  -7.321e+01
 +2450.0  -3.471e+00  +2.174e+01  -2.868e+01  +3.115e+00  -7.194e+01
 +2460.0  -3.519e+00  +2.171e+01  -2.875e+01  +3.604e+00  -7.136e+01
 +2470.0  -3.577e+00  +2.174e+01  -2.890e+01  +1.279e+00  -7.101e+01
 +2480.0  -3.554e+00  +2.167e+01  -2.877e+01  +2.330e+00  -7.076e+01
 +2490.0  -3.562e+00  +2.175e+01  -2.887e+01  +9.930e-01  -7.189e+01
 +2500.0  -3.425e+00  +2.185e+01  -2.870e+01  +8.970e-01  -6.956e+01
 +2510.0  -3.738e+00  +2.157e+01  -2.905e+01  +2.457e+00  -7.158e+01
 +2520.0  -3.609e+00  +2.191e+01  -2.913e+01  +2.475e+00  -7.246e+01
 +2530.0  -3.620e+00  +2.169e+01  -2.893e+01  +6.160e-01  -7.257e+01
 +2540.0  -3.766e+00  +2.163e+01  -2.917e+01  +2.852e+00  -7.237e+01
 +2550.0  -3.578e+00  +2.193e+01  -2.908e+01  +2.425e+00  -7.182e+01
 +2560.0  -3.706e+00  +2.176e+01  -2.917e+01  +2.699e+00  -7.073e+01
 +2570.0  -3.520e+00  +2.196e+01  -2.900e+01  +2.154e+00  -7.076e+01
 +2580.0  -3.570e+00  +2.207e+01  -2.921e+01  +2.945e+00  -7.246e+01
 +2590.0  -3.584e+00  +2.196e+01  -2.912e+01  +2.205e+00  -7.061e+01
 +2600.0  -3.586e+00  +2.205e+01  -2.923e+01  +2.264e+00  -7.199e+01
 +2610.0  -3.539e+00  +2.198e+01  -2.906e+01  +1.523e+00  -6.956e+01
 +2620.0  -3.688e+00  +2.192e+01  -2.930e+01  +1.567e+00  -7.378e+01
 +2630.0  -3.678e+00  +2.214e+01  -2.949e+01  +1.894e+00  -7.249e+01
 +2640.0  -3.657e+00  +2.184e+01  -2.915e+01  +1.175e+00  -7.283e+01
 +2650.0  -3.588e+00  +2.220e+01  -2.938e+01  +3.320e+00  -7.205e+01
 +2660.0  -3.497e+00  +2.216e+01  -2.915e+01  +1.241e+00  -7.116e+01
 +2670.0  -3.699e+00  +2.207e+01  -2.947e+01  +2.500e+00  -7.273e+01
 +2680.0  -3.724e+00  +2.204e+01  -2.949e+01  +3.390e+00  -7.061e+01
 +2690.0  -3.590e+00  +2.215e+01  -2.933e+01  +1.304e+00  -7.413e+01
 +2700.0  -3.699e+00  +2.220e+01  -2.960e+01  +1.300e+00  -7.297e+01
 +2710.0  -3.613e+00  +2.205e+01  -2.928e+01  +4.910e-01  -7.133e+01
 +2720.0  -3.596e+00  +2.232e+01  -2.951e+01  +1.978e+00  -7.197e+01
 +2730.0  -3.578e+00  +2.231e+01  -2.947e+01  +2.609e+00  -7.273e+01
 +2740.0  -3.582e+00  +2.234e+01  -2.950e+01  +3.474e+00  -7.295e+01
 +2750.0  -3.510e+00  +2.222e+01  -2.924e+01  +2.825e+00  -7.061e+01
 +2760.0  -3.709e+00  +2.227e+01  -2.969e+01  +2.701e+00  -7.305e+01
 +2770.0  -3.720e+00  +2.210e+01  -2.954e+01  +1.626e+00  -7.367e+01
 +2780.0  -3.767e+00  +2.196e+01  -2.949e+01  +2.162e+00  -7.228e+01
 +2790.0  -3.481e+00  +2.249e+01  -2.946e+01  +4.687e+00  -7.169e+01
 +2800.0  -3.800e+00  +2.206e+01  -2.966e+01  +3.932e+00  -7.172e+01
 +2810.0  -3.816e+00  +2.210e+01  -2.974e+01  +1.385e+00  -7.254e+01
 +2820.0  -3.616e+00  +2.221e+01  -2.945e+01  +3.848e+00  -7.190e+01
 +2830.0  -3.712e+00  +2.220e+01  -2.962e+01  +2.580e+00  -7.094e+01
 +2840.0  -3.682e+00  +2.213e+01  -2.949e+01  +9.340e-01  -7.257e+01
 +2850.0  -3.754e+00  +2.238e+01  -2.988e+01  +2.812e+00  -7.308e+01
 +2860.0  -3.890e+00  +2.196e+01  -2.974e+01  +4.126e+00  -7.133e+01
 +2870.0  -3.729e+00  +2.221e+01  -2.967e+01  +1.798e+00  -7.009e+01
 +2880.0  -3.813e+00  +2.248e+01  -3.011e+01  -1.370e-01  -7.368e+01
 +2890.0  -3.690e+00  +2.231e+01  -2.969e+01  +1.691e+00  -7.062e+01
 +2900.0  -3.870e+00  +2.199e+01  -2.973e+01  +3.387e+00  -7.143e+01
 +2910.0  -3.832e+00  +2.209e+01  -2.976e+01  +2.536e+00  -7.141e+01
 +2920.0  -3.869e+00  +2.213e+01  -2.987e+01  +1.657e+00  -7.141e+01
 +2930.0  -3.696e+00  +2.241e+01  -2.980e+01  +1.150e+00  -7.313e+01
 +2940.0  -3.857e+00  +2.233e+01  -3.004e+01  +4.023e+00  -7.268e+01
 +2950.0  -3.800e+00  +2.214e+01  -2.974e+01  +4.006e+00  -7.109e+01
 +2960.0  -3.969e+00  +2.202e+01  -2.996e+01  +1.110e-01  -7.205e+01
 +2970.0  -3.835e+00  +2.212e+01  -2.979e+01  +3.416e+00  -7.262e+01
 +2980.0  -3.848e+00  +2.239e+01  -3.008e+01  +3.814e+00  -7.259e+01
 +2990.0  -3.938e+00  +2.219e+01  -3.006e+01  +1.841e+00  -7.218e+01
 +3000.0  -3.799e+00  +2.243e+01  -3.003e+01  +1.550e+00  -7.282e+01
 +3010.0  -3.899e+00  +2.202e+01  -2.982e+01  +3.149e+00  -7.112e+01
 +3020.0  -3.809e+00  +2.215e+01  -2.977e+01  +1.011e+00  -7.264e+01
 +3030.0  -3.773e+00  +2.220e+01  -2.975e+01  +2.778e+00  -7.178e+01
 +3040.0  -3.973e+00  +2.217e+01  -3.012e+01  +2.587e+00  -7.197e+01
 +3050.0  -3.907e+00  +2.236e+01  -3.018e+01  +3.113e+00  -7.134e+01
 +3060.0  -3.683e+00  +2.249e+01  -2.986e+01  +1.589e+00  -7.139e+01
 +3070.0  -3.865e+00  +2.221e+01  -2.994e+01  +2.152e+00  -7.118e+01
 +3080.0  -4.111e+00  +2.201e+01  -3.024e+01  +1.214e+00  -7.272e+01
 +3090.0  -3.888e+00  +2.228e+01  -3.006e+01  +6.800e-01  -7.137e+01
 +3100.0  -3.975e+00  +2.217e+01  -3.012e+01  +1.638e+00  -7.102e+01
 +3110.0  -3.945e+00  +2.228e+01  -3.016e+01  +3.148e+00  -7.062e+01
 +3120.0  -4.046e+00  +2.185e+01  -2.994e+01  -1.270e+00  -7.122e+01
 +3130.0  -3.919e+00  +2.221e+01  -3.004e+01  +1.138e+00  -7.175e+01
 +3140.0  -3.832e+00  +2.219e+01  -2.986e+01  +2.844e+00  -7.156e+01
 +3150.0  -4.024e+00  +2.199e+01  -3.003e+01  +4.238e+00  -7.015e+01
 +3160.0  -3.900e+00  +2.224e+01  -3.004e+01  +1.523e+00  -7.260e+01
 +3170.0  -3.903e+00  +2.218e+01  -2.998e+01  +2.379e+00  -7.210e+01
 +3180.0  -3.927e+00  +2.214e+01  -2.999e+01  +1.823e+00  -7.328e+01
 +3190.0  -3.854e+00  +2.228e+01  -2.999e+01  +1.378e+00  -7.064e+01
 +3200.0  -4.033e+00  +2.212e+01  -3.019e+01  +3.705e+00  -7.350e+01
 +3210.0  -3.777e+00  +2.220e+01  -2.976e+01  +4.917e+00  -7.034e+01
 +3220.0  -3.890e+00  +2.218e+01  -2.996e+01  +3.940e+00  -7.109e+01
 +3230.0  -3.995e+00  +2.205e+01  -3.004e+01  +3.052e+00  -7.050e+01
 +3240.0  -4.022e+00  +2.208e+01  -3.012e+01  +9.460e-01  -7.208e+01
 +3250.0  -3.909e+00  +2.205e+01  -2.987e+01  +1.805e+00  -7.117e+01
 +3260.0  -3.996e+00  +2.222e+01  -3.021e+01  +2.487e+00  -7.260e+01
 +3270.0  -3.842e+00  +2.205e+01  -2.973e+01  +3.784e+00  -7.045e+01
 +3280.0  -3.986e+00  +2.216e+01  -3.013e+01  +2.419e+00  -7.217e+01
 +3290.0  -4.023e+00  +2.216e+01  -3.021e+01  +1.652e+00  -7.156e+01
 +3300.0  -3.952e+00  +2.213e+01  -3.004e+01  +8.580e-01  -7.262e+01
 +3310.0  -4.049e+00  +2.226e+01  -3.036e+01  +2.702e+00  -7.155e+01
 +3320.0  -3.922e+00  +2.222e+01  -3.007e+01  +2.840e+00  -7.296e+01
 +3330.0  -4.003e+00  +2.212e+01  -3.012e+01  +1.477e+00  -7.127e+01
 +3340.0  -4.068e+00  +2.199e+01  -3.012e+01  +2.217e+00  -7.230e+01
 +3350.0  -4.097e+00  +2.190e+01  -3.010e+01  +9.770e-01  -7.266e+01
 +3360.0  -4.001e+00  +2.228e+01  -3.029e+01  +1.683e+00  -7.232e+01
 +3370.0  -4.242e+00  +2.199e+01  -3.047e+01  +1.235e+00  -7.315e+01
 +3380.0  -3.861e+00  +2.224e+01  -2.996e+01  +2.711e+00  -7.135e+01
 +3390.0  -3.909e+00  +2.209e+01  -2.991e+01  +2.247e+00  -7.162e+01
 +3400.0  -4.168e+00  +2.190e+01  -3.024e+01  +3.674e+00  -7.225e+01
 +3410.0  -3.967e+00  +2.213e+01  -3.007e+01  +2.210e+00  -7.014e+01
 +3420.0  -4.080e+00  +2.218e+01  -3.034e+01  +1.774e+00  -7.214e+01
 +3430.0  -4.053e+00  +2.199e+01  -3.009e+01  +2.752e+00  -7.118e+01
 +3440.0  -4.032e+00  +2.204e+01  -3.010e+01  +3.036e+00  -7.152e+01
 +3450.0  -3.784e+00  +2.236e+01  -2.993e+01  +2.711e+00  -7.032e+01
 +3460.0  -4.030e+00  +2.210e+01  -3.016e+01  +2.888e+00  -7.311e+01
 +3470.0  -3.982e+00  +2.225e+01  -3.021e+01  +2.512e+00  -7.152e+01
 +3480.0  -3.946e+00  +2.212e+01  -3.001e+01  +2.271e+00  -7.243e+01
 +3490.0  -3.926e+00  +2.209e+01  -2.994e+01  +2.569e+00  -7.156e+01
 +3500.0  -3.985e+00  +2.226e+01  -3.023e+01  +1.778e+00  -7.451e+01
 +3510.0  -3.844e+00  +2.237e+01  -3.006e+01  +2.408e+00  -7.205e+01
 +3520.0  -4.107e+00  +2.209e+01  -3.031e+01  +1.693e+00  -7.376e+01
 +3530.0  -3.694e+00  +2.239e+01  -2.978e+01  +2.673e+00  -7.421e+01
 +3540.0  -3.758e+00  +2.249e+01  -3.001e+01  +3.313e+00  -7.250e+01
 +3550.0  -4.234e+00  +2.176e+01  -3.023e+01  +1.779e+00  -7.176e+01
 +3560.0  -4.115e+00  +2.194e+01  -3.017e+01  +2.370e+00  -7.135e+01
 +3570.0  -3.868e+00  +2.233e+01  -3.006e+01  +3.605e+00  -7.236e+01
 +3580.0  -3.938e+00  +2.227e+01  -3.014e+01  +2.265e+00  -7.061e+01
 +3590.0  -3.979e+00  +2.234e+01  -3.030e+01  +2.049e+00  -7.322e+01
 +3600.0  -3.891e+00  +2.225e+01  -3.003e+01  +2.044e+00  -7.072e+01
 +3610.0  -4.009e+00  +2.207e+01  -3.008e+01  +2.489e+00  -7.065e+01
 +3620.0  -4.022e+00  +2.207e+01  -3.011e+01  +2.241e+00  -7.291e+01
 +3630.0  -3.951e+00  +2.207e+01  -2.997e+01  +3.316e+00  -7.176e+01
 +3640.0  -4.138e+00  +2.197e+01  -3.025e+01  +6.220e-01  -7.083e+01
 +3650.0  -4.215e+00  +2.185e+01  -3.028e+01  +1.867e+00  -7.147e+01
 +3660.0  -4.040e+00  +2.219e+01  -3.027e+01  +1.944e+00  -7.172e+01
 +3670.0  -4.054e+00  +2.202e+01  -3.013e+01  +2.998e+00  -7.193e+01
 +3680.0  -3.975e+00  +2.197e+01  -2.992e+01  +2.565e+00  -7.199e+01
 +3690.0  -3.910e+00  +2.217e+01  -2.999e+01  +2.086e+00  -7.113e+01
 +3700.0  -3.835e+00  +2.227e+01  -2.994e+01  +2.592e+00  -6.992e+01
 +3710.0  -3.817e+00  +2.252e+01  -3.016e+01  +8.610e-01  -7.228e+01
 +3720.0  -3.936e+00  +2.222e+01  -3.009e+01  +2.638e+00  -7.287e+01
 +3730.0  -3.992e+00  +2.215e+01  -3.014e+01  +3.482e+00  -7.266e+01
 +3740.0  -3.708e+00  +2.239e+01  -2.980e+01  +1.235e+00  -7.239e+01
 +3750.0  -4.193e+00  +2.201e+01  -3.039e+01  +1.572e+00  -7.135e+01
 +3760.0  -4.109e+00  +2.206e+01  -3.028e+01  +3.402e+00  -7.441e+01
 +3770.0  -4.009e+00  +2.223e+01  -3.025e+01  +1.270e+00  -7.352e+01
 +3780.0  -3.996e+00  +2.237e+01  -3.036e+01  +1.168e+00  -7.084e+01
 +3790.0  -3.893e+00  +2.237e+01  -3.015e+01  +3.803e+00  -7.309e+01
 +3800.0  -3.893e+00  +2.214e+01  -2.992e+01  -1.820e-01  -7.049e+01


==> figs/ch09_sim/error_filter_pos/error_filter_pos_vned_mps.txt <==
    +0.0  +1.327e-03  +3.105e-02  -2.840e-02  -8.290e-03  -1.440e-02  +1.105e-03  +3.862e-02  -3.641e-02  +3.190e-02  -3.640e-02
   +10.0  -5.059e-04  +3.580e-02  -3.682e-02  +3.573e-02  -5.900e-03  +7.070e-04  +3.858e-02  -3.716e-02  +5.130e-02  -3.000e-03
   +20.0  +8.235e-03  +4.004e-02  -2.357e-02  -4.930e-03  -4.350e-02  -2.961e-04  +3.341e-02  -3.400e-02  -2.900e-02  -2.600e-02
   +30.0  +6.987e-04  +3.234e-02  -3.094e-02  +1.628e-02  +1.520e-02  -1.036e-03  +3.384e-02  -3.591e-02  +2.730e-02  -3.310e-02
   +40.0  -2.113e-03  +3.022e-02  -3.445e-02  -2.897e-02  -3.300e-02  +2.256e-03  +4.002e-02  -3.551e-02  -4.700e-03  -1.870e-02
   +50.0  +8.026e-04  +3.680e-02  -3.519e-02  -6.087e-02  +4.170e-02  +2.893e-03  +3.588e-02  -3.009e-02  +2.500e-02  -4.040e-02
   +60.0  -1.365e-04  +4.048e-02  -4.075e-02  +4.458e-02  +5.600e-03  +5.163e-03  +4.407e-02  -3.375e-02  -2.150e-02  -4.590e-02
   +70.0  -5.136e-04  +2.816e-02  -2.919e-02  +4.503e-02  -5.520e-02  -1.559e-03  +3.712e-02  -4.023e-02  -4.700e-02  -2.560e-02
   +80.0  +2.273e-03  +3.398e-02  -2.943e-02  +1.290e-03  -7.300e-03  -2.027e-03  +3.330e-02  -3.735e-02  +8.680e-02  -3.830e-02
   +90.0  +3.232e-03  +4.185e-02  -3.539e-02  -6.765e-02  -5.260e-02  +5.116e-04  +3.348e-02  -3.246e-02  -1.700e-02  +3.240e-02
  +100.0  +3.287e-03  +3.824e-02  -3.166e-02  +9.586e-02  -2.090e-02  -2.375e-03  +3.116e-02  -3.591e-02  +2.630e-02  -1.820e-02
  +110.0  -1.996e-03  +4.534e-01  -4.574e-01  +4.069e-01  +4.100e-01  -1.668e-02  +4.055e-01  -4.388e-01  -8.762e-01  -1.162e-01
  +120.0  -2.335e-02  +5.129e-01  -5.596e-01  +1.346e-02  +3.852e-01  +1.467e-02  +5.090e-01  -4.797e-01  -3.673e-01  +1.023e-01
  +130.0  -3.940e-02  +5.032e-01  -5.820e-01  -2.216e-01  +3.041e-01  +2.550e-02  +5.536e-01  -5.026e-01  -4.116e-01  +4.074e-01
  +140.0  -5.678e-03  +5.343e-01  -5.457e-01  +6.267e-01  +1.021e+00  -1.067e-01  +4.413e-01  -6.547e-01  -1.136e+00  +1.676e-01
  +150.0  -3.087e-03  +6.096e-01  -6.158e-01  +1.162e-01  +1.315e+00  -7.809e-02  +4.658e-01  -6.220e-01  -7.937e-01  +2.200e-02
  +160.0  +2.004e-03  +5.964e-01  -5.924e-01  -4.017e-01  +7.447e-01  -2.155e-02  +4.807e-01  -5.238e-01  -1.189e+00  +1.773e-01
  +170.0  -3.963e-02  +5.326e-01  -6.118e-01  -4.841e-01  -1.359e-01  +2.243e-02  +6.274e-01  -5.825e-01  -1.336e+00  +1.519e-01
  +180.0  -1.064e-01  +4.847e-01  -6.974e-01  -2.025e-01  -3.721e-01  -1.426e-02  +5.968e-01  -6.253e-01  -9.298e-01  +6.859e-01
  +190.0  -8.439e-02  +5.470e-01  -7.158e-01  -2.812e-01  -1.061e-01  -2.231e-02  +5.937e-01  -6.383e-01  +5.516e-02  +4.611e-01
  +200.0  -1.764e-02  +6.501e-01  -6.854e-01  -1.520e-01  +4.261e-01  +4.394e-02  +6.137e-01  -5.258e-01  +6.782e-01  +1.480e-02
  +210.0  -4.720e-02  +6.117e-01  -7.062e-01  -6.252e-01  +4.153e-01  +1.523e-02  +6.197e-01  -5.892e-01  -2.330e-02  +3.476e-01
  +220.0  -4.839e-02  +5.907e-01  -6.874e-01  +2.335e-01  +5.690e-01  +5.416e-02  +6.476e-01  -5.393e-01  -1.124e-01  +5.836e-01
  +230.0  -4.111e-02  +5.661e-01  -6.483e-01  +2.802e-02  -2.465e-01  -5.258e-02  +5.919e-01  -6.971e-01  -7.512e-01  +3.903e-01
  +240.0  -4.880e-02  +6.052e-01  -7.028e-01  -7.429e-01  +6.471e-01  -5.616e-02  +5.973e-01  -7.096e-01  -6.212e-01  +5.130e-02
  +250.0  -4.632e-02  +6.574e-01  -7.500e-01  -4.798e-01  +1.152e+00  -4.161e-02  +5.696e-01  -6.528e-01  +1.520e-01  +1.424e-02
  +260.0  -4.235e-02  +5.985e-01  -6.832e-01  -3.271e-01  +4.271e-01  +3.635e-02  +7.144e-01  -6.417e-01  +2.818e-01  +9.723e-01
  +270.0  -1.242e-01  +6.293e-01  -8.777e-01  -8.104e-01  -1.314e-01  -1.407e-02  +7.196e-01  -7.478e-01  -6.655e-01  +7.812e-01
  +280.0  -5.494e-02  +5.861e-01  -6.960e-01  -6.381e-01  +1.654e-01  -8.084e-03  +7.279e-01  -7.441e-01  +1.143e-01  -1.955e-01
  +290.0  -4.465e-02  +6.199e-01  -7.092e-01  +1.950e-02  +3.530e-02  +6.145e-02  +7.668e-01  -6.439e-01  +1.374e-01  +3.820e-01
  +300.0  -1.948e-02  +6.617e-01  -7.006e-01  -8.895e-01  -6.754e-01  +1.243e-02  +6.913e-01  -6.665e-01  -1.235e-01  +3.063e-01
  +310.0  -6.603e-02  +6.153e-01  -7.473e-01  -2.004e-01  -4.438e-01  -2.286e-02  +6.233e-01  -6.690e-01  -9.173e-01  +6.137e-01
  +320.0  -4.175e-02  +6.467e-01  -7.302e-01  -4.397e-01  +2.264e-01  -5.647e-02  +6.117e-01  -7.247e-01  -8.222e-01  +9.134e-01
  +330.0  -4.660e-02  +6.679e-01  -7.611e-01  +1.609e-01  -3.266e-01  -2.803e-02  +5.725e-01  -6.286e-01  -6.493e-01  +6.421e-01
  +340.0  +7.451e-03  +7.637e-01  -7.488e-01  -1.791e-01  -5.869e-01  +9.292e-05  +5.888e-01  -5.886e-01  -3.366e-01  +7.926e-01
  +350.0  +8.651e-03  +7.865e-01  -7.692e-01  -4.120e-02  +6.075e-01  +2.034e-02  +6.178e-01  -5.771e-01  -2.156e-01  +7.510e-01
  +360.0  -2.881e-03  +7.566e-01  -7.624e-01  -3.028e-01  +7.095e-01  +4.040e-03  +6.035e-01  -5.954e-01  -4.390e-02  +1.053e+00
  +370.0  -5.175e-02  +7.153e-01  -8.188e-01  -3.781e-01  +3.735e-01  +3.425e-02  +7.197e-01  -6.512e-01  -9.490e-01  +7.274e-01
  +380.0  -3.405e-02  +7.029e-01  -7.710e-01  -8.324e-01  +1.829e-01  +4.761e-02  +7.111e-01  -6.159e-01  -1.053e+00  +6.866e-01
  +390.0  -6.453e-03  +7.063e-01  -7.192e-01  -1.896e-01  +4.722e-01  +8.661e-03  +6.371e-01  -6.197e-01  -1.880e-01  -6.370e-02
  +400.0  +3.944e-02  +7.267e-01  -6.479e-01  -6.643e-01  +1.930e-01  -4.489e-02  +6.011e-01  -6.909e-01  -2.791e-01  -1.025e+00
  +410.0  +5.739e-02  +7.443e-01  -6.295e-01  +1.962e-01  +7.404e-01  -3.790e-02  +5.844e-01  -6.602e-01  +2.143e-01  +5.130e-02
  +420.0  -5.944e-02  +6.814e-01  -8.003e-01  +1.217e-01  +1.804e-01  +1.911e-02  +6.307e-01  -5.924e-01  -8.747e-01  +4.366e-01
  +430.0  -1.297e-02  +6.738e-01  -6.997e-01  +1.797e-01  +8.370e-02  -7.493e-03  +6.338e-01  -6.488e-01  -1.172e+00  +1.110e-02
  +440.0  -3.464e-02  +6.370e-01  -7.063e-01  -8.424e-01  +7.571e-01  +1.722e-02  +6.357e-01  -6.013e-01  -1.195e-01  +3.451e-01
  +450.0  -1.706e-02  +6.934e-01  -7.275e-01  -4.720e-02  +9.303e-01  +5.518e-02  +7.100e-01  -5.996e-01  -3.970e-02  +1.427e-01
  +460.0  +2.561e-02  +7.879e-01  -7.367e-01  +9.340e-02  +3.952e-01  -4.509e-03  +6.294e-01  -6.384e-01  +2.873e-01  -9.500e-03
  +470.0  +3.515e-02  +8.377e-01  -7.674e-01  -5.560e-02  +2.442e-01  +3.609e-02  +6.643e-01  -5.922e-01  -7.170e-02  -2.634e-01
  +480.0  +6.864e-02  +9.038e-01  -7.665e-01  -6.010e-02  +9.252e-01  +2.989e-02  +7.408e-01  -6.810e-01  -5.509e-01  +6.600e-02
  +490.0  -1.476e-02  +7.809e-01  -8.104e-01  -4.792e-01  +4.523e-01  +6.126e-02  +7.759e-01  -6.534e-01  -6.350e-01  -1.097e-01
  +500.0  +2.214e-02  +7.818e-01  -7.375e-01  -7.231e-01  +3.951e-01  +1.060e-02  +6.876e-01  -6.664e-01  -3.683e-01  +2.894e-01
  +510.0  +2.093e-02  +7.896e-01  -7.478e-01  -7.001e-01  +6.605e-01  -1.783e-02  +6.923e-01  -7.280e-01  -3.247e-01  +3.829e-01
  +520.0  -5.835e-02  +6.938e-01  -8.105e-01  -1.587e-01  +7.870e-02  +2.527e-02  +7.003e-01  -6.497e-01  -2.285e-01  +1.070e+00
  +530.0  -1.027e-01  +6.515e-01  -8.568e-01  -4.448e-01  -2.575e-01  +8.759e-03  +7.328e-01  -7.153e-01  +5.870e-02  +6.437e-01
  +540.0  -6.786e-02  +6.895e-01  -8.252e-01  +1.300e-02  -4.137e-01  +1.142e-04  +7.129e-01  -7.127e-01  -5.902e-01  +1.635e-01
  +550.0  -2.716e-03  +8.038e-01  -8.093e-01  +3.417e-01  +6.891e-01  +4.459e-02  +6.943e-01  -6.051e-01  -7.040e-01  -1.146e-01
  +560.0  -7.279e-04  +8.935e-01  -8.950e-01  +2.520e-02  +1.096e+00  +2.066e-02  +7.972e-01  -7.559e-01  -5.554e-01  +3.020e-02
  +570.0  -3.453e-02  +7.996e-01  -8.687e-01  +5.480e-01  +1.002e+00  +1.418e-02  +7.522e-01  -7.238e-01  -3.087e-01  +6.572e-01
  +580.0  +4.874e-03  +8.422e-01  -8.324e-01  +3.440e-01  +6.549e-01  +6.269e-02  +7.639e-01  -6.385e-01  -2.633e-01  +4.561e-01
  +590.0  -1.260e-02  +8.204e-01  -8.456e-01  +5.848e-01  +7.017e-01  +8.950e-02  +7.324e-01  -5.534e-01  +3.682e-01  +7.688e-01
  +600.0  +1.760e-02  +8.536e-01  -8.184e-01  +3.874e-01  +4.818e-01  +1.437e-02  +6.712e-01  -6.425e-01  -5.304e-01  +5.644e-01
  +610.0  -1.447e-02  +8.198e-01  -8.488e-01  -2.055e-01  +3.098e-01  +5.056e-02  +7.782e-01  -6.771e-01  -3.506e-01  +1.863e+00
  +620.0  +3.046e-02  +8.642e-01  -8.033e-01  -5.371e-01  +4.654e-01  -3.640e-02  +7.664e-01  -8.392e-01  -1.745e-01  +1.938e+00
  +630.0  -1.863e-02  +8.283e-01  -8.656e-01  -7.338e-01  +1.452e+00  -4.343e-02  +7.398e-01  -8.266e-01  -1.133e-01  +1.604e+00
  +640.0  +2.088e-02  +8.756e-01  -8.339e-01  -3.292e-01  +1.234e+00  +9.846e-03  +7.887e-01  -7.690e-01  +6.389e-01  +1.582e+00
  +650.0  -4.718e-03  +8.513e-01  -8.607e-01  -1.035e+00  -5.200e-02  +2.861e-02  +8.500e-01  -7.928e-01  +2.306e-01  +2.077e+00
  +660.0  +2.280e-02  +8.483e-01  -8.027e-01  -1.049e+00  +7.454e-01  +5.661e-02  +8.023e-01  -6.891e-01  +1.449e-01  +1.666e+00
  +670.0  -2.210e-02  +8.874e-01  -9.316e-01  -7.525e-01  +1.304e+00  +2.639e-02  +8.469e-01  -7.941e-01  +7.760e-02  +1.892e+00
  +680.0  +1.432e-02  +9.863e-01  -9.577e-01  -7.926e-01  +1.208e+00  +2.508e-02  +8.798e-01  -8.297e-01  -7.780e-02  +1.917e+00
  +690.0  +2.653e-02  +1.024e+00  -9.709e-01  -1.266e+00  +1.718e+00  +3.531e-02  +9.284e-01  -8.578e-01  -5.244e-01  +1.630e+00
  +700.0  +8.606e-02  +1.064e+00  -8.919e-01  -1.508e+00  +2.084e+00  +5.976e-02  +9.115e-01  -7.920e-01  -6.806e-01  +1.540e+00
  +710.0  +4.793e-02  +1.024e+00  -9.280e-01  -1.443e+00  +1.731e+00  +3.492e-02  +8.753e-01  -8.054e-01  -1.991e-01  +1.363e+00
  +720.0  +1.380e-02  +1.033e+00  -1.005e+00  -9.302e-01  +1.458e+00  -1.276e-02  +8.658e-01  -8.913e-01  +5.042e-01  +1.707e+00
  +730.0  +2.554e-02  +1.039e+00  -9.877e-01  -5.665e-01  +9.796e-01  +1.237e-02  +9.031e-01  -8.783e-01  -1.872e-01  +2.292e+00
  +740.0  -8.827e-03  +1.081e+00  -1.098e+00  -4.608e-01  +1.306e+00  +4.448e-02  +9.390e-01  -8.500e-01  +8.500e-02  +3.027e+00
  +750.0  +6.659e-03  +1.035e+00  -1.022e+00  -6.899e-01  +1.624e+00  +8.498e-02  +9.424e-01  -7.725e-01  +2.642e-01  +2.846e+00
  +760.0  -1.132e-02  +9.706e-01  -9.932e-01  -9.552e-01  +1.720e+00  +1.083e-01  +9.932e-01  -7.766e-01  +6.060e-02  +2.656e+00
  +770.0  +2.871e-02  +1.045e+00  -9.871e-01  -1.195e+00  +1.546e+00  +1.461e-01  +1.019e+00  -7.266e-01  +9.969e-01  +2.623e+00
  +780.0  +3.638e-02  +1.091e+00  -1.018e+00  -7.833e-01  +2.072e+00  +1.088e-01  +9.917e-01  -7.741e-01  +7.596e-01  +2.618e+00
  +790.0  +5.863e-02  +1.051e+00  -9.337e-01  -1.149e+00  +2.092e+00  +4.940e-02  +9.436e-01  -8.448e-01  +3.399e-01  +2.112e+00
  +800.0  +2.228e-02  +1.107e+00  -1.063e+00  -6.272e-01  +2.308e+00  +5.105e-02  +9.781e-01  -8.760e-01  +6.232e-01  +2.999e+00
  +810.0  +7.612e-02  +1.173e+00  -1.021e+00  -9.181e-01  +2.687e+00  +6.474e-02  +1.085e+00  -9.557e-01  -2.569e-01  +4.430e+00
  +820.0  +1.916e-02  +1.077e+00  -1.039e+00  -9.049e-01  +1.448e+00  +7.781e-02  +9.910e-01  -8.354e-01  -2.652e-01  +3.515e+00
  +830.0  +3.207e-02  +1.098e+00  -1.034e+00  -1.028e-01  +1.833e+00  +8.969e-02  +1.074e+00  -8.949e-01  -1.463e-01  +3.878e+00
  +840.0  -1.238e-02  +1.048e+00  -1.073e+00  -1.448e-01  +1.967e+00  +8.725e-02  +1.009e+00  -8.341e-01  +1.528e-01  +2.969e+00
  +850.0  +4.188e-02  +1.106e+00  -1.022e+00  -1.313e+00  +1.976e+00  +1.792e-01  +1.167e+00  -8.090e-01  -8.110e-02  +3.763e+00
  +860.0  +5.035e-02  +1.129e+00  -1.028e+00  -1.576e+00  +2.020e+00  +1.336e-01  +1.147e+00  -8.801e-01  -3.189e-01  +3.775e+00
  +870.0  +2.493e-02  +1.140e+00  -1.090e+00  -1.234e+00  +1.265e+00  +8.792e-02  +1.112e+00  -9.358e-01  -1.251e+00  +3.187e+00
  +880.0  +6.060e-02  +1.230e+00  -1.109e+00  -1.085e+00  +2.332e+00  +1.115e-01  +1.132e+00  -9.092e-01  -1.218e+00  +3.551e+00
  +890.0  +1.353e-01  +1.327e+00  -1.057e+00  -7.336e-01  +2.455e+00  +1.074e-01  +1.059e+00  -8.441e-01  -1.071e+00  +3.565e+00
  +900.0  +1.177e-01  +1.289e+00  -1.054e+00  -4.477e-01  +2.154e+00  +9.060e-02  +1.046e+00  -8.646e-01  -9.561e-01  +3.377e+00
  +910.0  +1.304e-01  +1.369e+00  -1.109e+00  -2.711e-01  +2.643e+00  +4.833e-02  +1.067e+00  -9.699e-01  -2.584e-01  +4.201e+00
  +920.0  +7.642e-02  +1.305e+00  -1.152e+00  -8.460e-02  +2.066e+00  +1.023e-01  +1.136e+00  -9.312e-01  +3.717e-01  +3.363e+00
  +930.0  +8.327e-02  +1.328e+00  -1.162e+00  +2.234e-01  +2.107e+00  +1.286e-01  +1.236e+00  -9.783e-01  -2.798e-01  +4.474e+00
  +940.0  +1.144e-01  +1.335e+00  -1.107e+00  -1.098e-01  +1.859e+00  +1.546e-01  +1.298e+00  -9.886e-01  +1.072e-01  +4.388e+00
  +950.0  +7.552e-02  +1.308e+00  -1.156e+00  -6.150e-02  +2.561e+00  +1.283e-01  +1.296e+00  -1.040e+00  -9.400e-02  +4.811e+00
  +960.0  +1.632e-02  +1.244e+00  -1.211e+00  -4.800e-02  +1.846e+00  +8.837e-02  +1.245e+00  -1.068e+00  -2.343e-01  +4.121e+00
  +970.0  +4.361e-02  +1.352e+00  -1.265e+00  -5.317e-01  +1.683e+00  +1.358e-01  +1.311e+00  -1.040e+00  -3.041e-01  +4.107e+00
  +980.0  +2.239e-02  +1.373e+00  -1.328e+00  -1.374e+00  +1.527e+00  +1.243e-01  +1.348e+00  -1.100e+00  -3.882e-01  +3.876e+00
  +990.0  +4.879e-02  +1.382e+00  -1.284e+00  -7.889e-01  +2.001e+00  +1.679e-01  +1.407e+00  -1.071e+00  -1.361e-01  +4.533e+00
 +1000.0  +3.211e-02  +1.408e+00  -1.343e+00  -8.184e-01  +2.635e+00  +1.514e-01  +1.355e+00  -1.053e+00  -6.879e-01  +4.474e+00
 +1010.0  +4.539e-02  +1.341e+00  -1.250e+00  -5.325e-01  +2.109e+00  +1.530e-01  +1.380e+00  -1.074e+00  -3.753e-01  +4.975e+00
 +1020.0  +3.265e-03  +1.353e+00  -1.347e+00  -6.913e-01  +2.487e+00  +1.642e-01  +1.447e+00  -1.119e+00  -7.144e-01  +5.605e+00
 +1030.0  +6.548e-02  +1.469e+00  -1.338e+00  -1.009e+00  +3.284e+00  +9.379e-02  +1.318e+00  -1.130e+00  -1.391e-01  +4.860e+00
 +1040.0  +3.235e-02  +1.418e+00  -1.353e+00  -8.202e-01  +2.631e+00  +2.149e-01  +1.447e+00  -1.017e+00  -1.282e-01  +4.660e+00
 +1050.0  +5.136e-02  +1.431e+00  -1.328e+00  -1.036e+00  +2.546e+00  +9.564e-02  +1.320e+00  -1.129e+00  +7.660e-02  +5.264e+00
 +1060.0  +3.241e-02  +1.374e+00  -1.309e+00  -4.680e-01  +2.245e+00  +1.132e-01  +1.379e+00  -1.153e+00  +4.256e-01  +4.886e+00
 +1070.0  +1.987e-02  +1.392e+00  -1.352e+00  -3.847e-01  +2.705e+00  +1.406e-01  +1.407e+00  -1.126e+00  +4.752e-01  +5.480e+00
 +1080.0  +5.811e-02  +1.448e+00  -1.331e+00  -5.269e-01  +2.358e+00  +2.185e-01  +1.468e+00  -1.031e+00  -4.630e-02  +5.783e+00
 +1090.0  +8.511e-02  +1.503e+00  -1.333e+00  -4.223e-01  +2.208e+00  +2.033e-01  +1.451e+00  -1.044e+00  +7.159e-01  +5.133e+00
 +1100.0  +1.361e-01  +1.489e+00  -1.216e+00  -6.843e-01  +2.573e+00  +1.560e-01  +1.443e+00  -1.131e+00  -1.570e-02  +5.639e+00
 +1110.0  +1.370e-01  +1.546e+00  -1.272e+00  -1.610e+00  +2.801e+00  +1.664e-01  +1.481e+00  -1.149e+00  +3.365e-01  +5.881e+00
 +1120.0  +1.909e-01  +1.625e+00  -1.243e+00  -9.181e-01  +2.590e+00  +1.681e-01  +1.521e+00  -1.185e+00  -3.187e-01  +6.104e+00
 +1130.0  +1.736e-01  +1.635e+00  -1.288e+00  -6.373e-01  +2.672e+00  +1.371e-01  +1.519e+00  -1.245e+00  +1.859e-01  +5.170e+00
 +1140.0  +1.103e-01  +1.522e+00  -1.301e+00  -6.969e-01  +2.796e+00  +1.425e-01  +1.523e+00  -1.238e+00  +7.410e-02  +5.455e+00
 +1150.0  +9.721e-02  +1.585e+00  -1.390e+00  -1.644e-01  +2.461e+00  +1.526e-01  +1.576e+00  -1.271e+00  -7.651e-01  +5.659e+00
 +1160.0  +5.490e-02  +1.512e+00  -1.402e+00  -3.893e-01  +3.010e+00  +1.943e-01  +1.616e+00  -1.227e+00  -1.397e-01  +6.157e+00
 +1170.0  +4.887e-02  +1.568e+00  -1.470e+00  -1.256e-01  +3.461e+00  +1.882e-01  +1.641e+00  -1.265e+00  -5.815e-01  +5.323e+00
 +1180.0  +5.496e-02  +1.602e+00  -1.492e+00  -3.716e-01  +2.911e+00  +2.079e-01  +1.714e+00  -1.299e+00  -5.897e-01  +6.279e+00
 +1190.0  +1.098e-01  +1.613e+00  -1.393e+00  -6.215e-01  +3.113e+00  +1.254e-01  +1.538e+00  -1.287e+00  -5.281e-01  +5.324e+00
 +1200.0  +8.882e-02  +1.668e+00  -1.490e+00  -1.533e-01  +3.169e+00  +1.501e-01  +1.608e+00  -1.308e+00  -1.931e-01  +5.740e+00
 +1210.0  +5.177e-02  +1.622e+00  -1.518e+00  -2.564e-01  +3.013e+00  +1.450e-01  +1.573e+00  -1.283e+00  -5.641e-01  +5.406e+00
 +1220.0  +3.395e-02  +1.605e+00  -1.537e+00  -8.887e-01  +3.089e+00  +1.758e-01  +1.636e+00  -1.285e+00  +1.336e-01  +5.790e+00
 +1230.0  +5.308e-02  +1.624e+00  -1.518e+00  -8.739e-01  +2.614e+00  +1.524e-01  +1.646e+00  -1.341e+00  +2.940e-01  +6.292e+00
 +1240.0  +1.069e-01  +1.809e+00  -1.595e+00  -8.577e-01  +3.064e+00  +1.731e-01  +1.781e+00  -1.435e+00  -7.830e-02  +7.389e+00
 +1250.0  +6.352e-02  +1.724e+00  -1.597e+00  -1.068e+00  +3.629e+00  +1.901e-01  +1.791e+00  -1.411e+00  +8.880e-02  +7.319e+00
 +1260.0  +1.097e-01  +1.780e+00  -1.561e+00  -1.209e+00  +3.759e+00  +2.182e-01  +1.844e+00  -1.407e+00  +2.530e-01  +7.385e+00
 +1270.0  +5.356e-02  +1.780e+00  -1.672e+00  -1.700e+00  +3.711e+00  +2.838e-01  +1.881e+00  -1.314e+00  -1.373e-01  +7.074e+00
 +1280.0  +4.679e-02  +1.817e+00  -1.724e+00  -1.152e+00  +3.622e+00  +1.972e-01  +1.731e+00  -1.336e+00  -2.137e-01  +7.063e+00
 +1290.0  +3.007e-02  +1.746e+00  -1.685e+00  -1.229e+00  +3.838e+00  +1.840e-01  +1.721e+00  -1.353e+00  +6.972e-01  +6.896e+00
 +1300.0  +2.911e-02  +1.696e+00  -1.638e+00  -9.899e-01  +3.515e+00  +2.292e-01  +1.788e+00  -1.330e+00  -2.291e-01  +6.747e+00
 +1310.0  +1.045e-01  +1.829e+00  -1.620e+00  -1.137e+00  +3.837e+00  +2.391e-01  +1.824e+00  -1.346e+00  +1.522e-01  +7.220e+00
 +1320.0  +1.271e-01  +1.920e+00  -1.666e+00  -1.356e+00  +3.451e+00  +1.595e-01  +1.732e+00  -1.413e+00  +4.293e-01  +6.389e+00
 +1330.0  +1.308e-01  +1.928e+00  -1.667e+00  -9.170e-01  +3.357e+00  +1.906e-01  +1.839e+00  -1.458e+00  +6.549e-01  +7.265e+00
 +1340.0  +8.802e-02  +1.920e+00  -1.744e+00  -8.920e-01  +3.782e+00  +1.162e-01  +1.806e+00  -1.574e+00  +5.495e-01  +7.934e+00
 +1350.0  +7.669e-02  +1.933e+00  -1.779e+00  -1.675e+00  +4.536e+00  +1.967e-01  +1.923e+00  -1.530e+00  +6.500e-02  +9.132e+00
 +1360.0  +1.120e-01  +1.908e+00  -1.684e+00  -8.496e-01  +3.387e+00  +2.065e-01  +1.890e+00  -1.477e+00  +1.314e-01  +8.094e+00
 +1370.0  +1.175e-01  +1.927e+00  -1.692e+00  -7.787e-01  +3.639e+00  +2.334e-01  +1.858e+00  -1.391e+00  +3.901e-01  +7.567e+00
 +1380.0  +1.099e-01  +1.929e+00  -1.709e+00  -9.292e-01  +4.115e+00  +2.786e-01  +1.958e+00  -1.401e+00  +1.045e+00  +8.467e+00
 +1390.0  +1.445e-01  +1.956e+00  -1.667e+00  -1.091e+00  +4.010e+00  +2.774e-01  +1.914e+00  -1.359e+00  +1.081e+00  +8.357e+00
 +1400.0  +1.316e-01  +1.923e+00  -1.660e+00  -7.390e-01  +3.146e+00  +2.765e-01  +1.951e+00  -1.398e+00  +3.645e-01  +7.651e+00
 +1410.0  +1.538e-01  +1.928e+00  -1.620e+00  -1.095e+00  +3.395e+00  +2.892e-01  +2.002e+00  -1.424e+00  +7.756e-01  +8.085e+00
 +1420.0  +1.082e-01  +1.972e+00  -1.755e+00  -1.017e+00  +3.852e+00  +3.228e-01  +2.040e+00  -1.395e+00  +6.400e-01  +8.098e+00
 +1430.0  +1.079e-01  +2.043e+00  -1.827e+00  -1.300e+00  +3.620e+00  +1.997e-01  +1.906e+00  -1.506e+00  -3.098e-01  +7.553e+00
 +1440.0  +1.330e-01  +2.066e+00  -1.800e+00  -8.571e-01  +2.889e+00  +2.251e-01  +1.973e+00  -1.523e+00  -2.980e-01  +8.103e+00
 +1450.0  +1.628e-01  +2.101e+00  -1.776e+00  -1.026e+00  +3.601e+00  +2.455e-01  +1.931e+00  -1.440e+00  +8.521e-01  +7.342e+00
 +1460.0  +1.195e-01  +2.089e+00  -1.850e+00  -7.955e-01  +3.810e+00  +2.616e-01  +1.922e+00  -1.399e+00  +8.510e-02  +7.339e+00
 +1470.0  +1.248e-01  +2.090e+00  -1.840e+00  -4.334e-01  +3.998e+00  +2.493e-01  +1.941e+00  -1.442e+00  -7.100e-02  +7.093e+00
 +1480.0  +1.226e-01  +2.102e+00  -1.857e+00  -9.218e-01  +3.927e+00  +2.480e-01  +1.976e+00  -1.480e+00  +7.094e-01  +7.645e+00
 +1490.0  +1.319e-01  +2.178e+00  -1.915e+00  -1.089e+00  +5.024e+00  +2.885e-01  +2.057e+00  -1.480e+00  +1.804e-01  +8.269e+00
 +1500.0  +8.243e-02  +2.086e+00  -1.921e+00  -1.080e+00  +4.158e+00  +2.292e-01  +1.987e+00  -1.529e+00  +1.992e-01  +7.621e+00
 +1510.0  +8.509e-02  +2.031e+00  -1.861e+00  -4.673e-01  +4.626e+00  +2.111e-01  +1.956e+00  -1.534e+00  +2.843e-01  +7.918e+00
 +1520.0  +1.093e-01  +2.077e+00  -1.858e+00  -6.211e-01  +4.871e+00  +2.272e-01  +1.980e+00  -1.525e+00  -1.372e-01  +7.886e+00
 +1530.0  +1.409e-01  +2.143e+00  -1.861e+00  -4.271e-01  +4.895e+00  +2.263e-01  +2.005e+00  -1.552e+00  -5.412e-01  +8.206e+00
 +1540.0  +2.055e-01  +2.229e+00  -1.818e+00  -9.314e-01  +4.112e+00  +3.158e-01  +2.088e+00  -1.457e+00  -1.618e-01  +8.213e+00
 +1550.0  +1.510e-01  +2.220e+00  -1.918e+00  -3.320e-01  +4.750e+00  +2.744e-01  +2.019e+00  -1.470e+00  -6.990e-01  +8.215e+00
 +1560.0  +1.077e-01  +2.166e+00  -1.951e+00  -3.376e-01  +4.608e+00  +3.384e-01  +2.174e+00  -1.497e+00  +3.218e-01  +8.116e+00
 +1570.0  +1.841e-01  +2.213e+00  -1.844e+00  -1.178e+00  +5.034e+00  +3.525e-01  +2.198e+00  -1.493e+00  +1.332e+00  +7.939e+00
 +1580.0  +1.438e-01  +2.208e+00  -1.921e+00  -1.095e+00  +4.934e+00  +3.002e-01  +2.096e+00  -1.495e+00  +5.464e-01  +7.280e+00
 +1590.0  +1.705e-01  +2.245e+00  -1.905e+00  -9.501e-01  +5.265e+00  +3.141e-01  +2.105e+00  -1.477e+00  -3.708e-01  +7.472e+00
 +1600.0  +2.005e-01  +2.348e+00  -1.947e+00  -8.848e-01  +5.151e+00  +2.379e-01  +2.050e+00  -1.575e+00  -6.051e-01  +7.940e+00
 +1610.0  +2.470e-01  +2.328e+00  -1.834e+00  -4.831e-01  +4.504e+00  +2.553e-01  +2.102e+00  -1.592e+00  -1.376e-01  +7.628e+00
 +1620.0  +1.601e-01  +2.236e+00  -1.916e+00  -6.522e-01  +4.916e+00  +3.038e-01  +2.176e+00  -1.568e+00  -9.070e-02  +7.897e+00
 +1630.0  +9.945e-02  +2.318e+00  -2.119e+00  -8.437e-01  +5.234e+00  +2.533e-01  +2.101e+00  -1.595e+00  -1.590e-02  +8.049e+00
 +1640.0  +1.853e-01  +2.399e+00  -2.029e+00  -6.714e-01  +5.971e+00  +2.775e-01  +2.159e+00  -1.604e+00  +9.090e-02  +7.921e+00
 +1650.0  +1.342e-01  +2.359e+00  -2.091e+00  -1.797e-01  +5.776e+00  +2.941e-01  +2.187e+00  -1.599e+00  -8.723e-01  +8.081e+00
 +1660.0  +1.895e-01  +2.413e+00  -2.034e+00  -5.600e-02  +5.121e+00  +3.389e-01  +2.171e+00  -1.493e+00  -6.448e-01  +8.226e+00
 +1670.0  +1.946e-01  +2.403e+00  -2.014e+00  -5.027e-01  +5.305e+00  +2.924e-01  +2.147e+00  -1.562e+00  +5.740e-02  +7.900e+00
 +1680.0  +1.881e-01  +2.375e+00  -1.999e+00  -3.847e-01  +4.562e+00  +2.765e-01  +2.215e+00  -1.662e+00  -2.355e-01  +8.107e+00
 +1690.0  +2.032e-01  +2.371e+00  -1.965e+00  -8.317e-01  +5.129e+00  +2.938e-01  +2.248e+00  -1.661e+00  +1.487e-01  +7.428e+00
 +1700.0  +1.815e-01  +2.357e+00  -1.994e+00  -1.144e+00  +4.810e+00  +2.442e-01  +2.211e+00  -1.723e+00  +7.763e-01  +7.862e+00
 +1710.0  +1.793e-01  +2.351e+00  -1.992e+00  -1.104e+00  +4.663e+00  +2.394e-01  +2.174e+00  -1.696e+00  +9.861e-01  +7.642e+00
 +1720.0  +1.689e-01  +2.381e+00  -2.043e+00  -6.423e-01  +4.565e+00  +3.120e-01  +2.241e+00  -1.617e+00  +4.442e-01  +7.497e+00
 +1730.0  +1.442e-01  +2.381e+00  -2.093e+00  -1.271e+00  +5.726e+00  +2.672e-01  +2.197e+00  -1.663e+00  +4.500e-02  +7.531e+00
 +1740.0  +1.264e-01  +2.364e+00  -2.111e+00  -1.554e+00  +5.890e+00  +3.112e-01  +2.139e+00  -1.517e+00  -5.583e-01  +8.332e+00
 +1750.0  +1.204e-01  +2.360e+00  -2.119e+00  -1.811e+00  +5.467e+00  +3.926e-01  +2.281e+00  -1.496e+00  -5.330e-01  +8.785e+00
 +1760.0  +1.305e-01  +2.333e+00  -2.072e+00  -1.718e+00  +4.464e+00  +3.756e-01  +2.297e+00  -1.546e+00  -3.728e-01  +9.247e+00
 +1770.0  +1.093e-01  +2.324e+00  -2.105e+00  -1.338e+00  +4.660e+00  +2.486e-01  +2.199e+00  -1.701e+00  -1.531e-01  +9.084e+00
 +1780.0  +1.381e-01  +2.444e+00  -2.168e+00  -9.467e-01  +4.869e+00  +2.923e-01  +2.168e+00  -1.583e+00  -2.450e-02  +7.917e+00
 +1790.0  +1.999e-01  +2.477e+00  -2.077e+00  -1.043e+00  +5.668e+00  +3.703e-01  +2.314e+00  -1.574e+00  +1.086e-01  +8.341e+00
 +1800.0  +2.245e-01  +2.497e+00  -2.048e+00  -1.152e+00  +5.338e+00  +4.090e-01  +2.382e+00  -1.564e+00  +3.628e-01  +7.755e+00
 +1810.0  +2.319e-01  +2.466e+00  -2.002e+00  -6.633e-01  +5.338e+00  +4.317e-01  +2.373e+00  -1.509e+00  -2.297e-01  +7.335e+00
 +1820.0  +2.045e-01  +2.481e+00  -2.072e+00  -4.008e-01  +6.203e+00  +3.901e-01  +2.316e+00  -1.536e+00  -4.695e-01  +7.587e+00
 +1830.0  +1.842e-01  +2.491e+00  -2.122e+00  -3.320e-01  +6.375e+00  +3.305e-01  +2.242e+00  -1.581e+00  -2.791e-01  +6.812e+00
 +1840.0  +1.303e-01  +2.431e+00  -2.170e+00  -1.074e+00  +6.010e+00  +3.667e-01  +2.284e+00  -1.551e+00  -4.335e-01  +8.198e+00
 +1850.0  +1.213e-01  +2.429e+00  -2.186e+00  -1.018e+00  +6.019e+00  +3.856e-01  +2.341e+00  -1.570e+00  -5.450e-02  +8.953e+00
 +1860.0  +2.137e-01  +2.459e+00  -2.031e+00  -1.073e+00  +5.793e+00  +4.051e-01  +2.364e+00  -1.554e+00  +1.121e-01  +8.481e+00
 +1870.0  +1.261e-01  +2.380e+00  -2.128e+00  -1.225e+00  +5.804e+00  +4.306e-01  +2.387e+00  -1.525e+00  +3.457e-01  +8.129e+00
 +1880.0  +1.139e-01  +2.324e+00  -2.096e+00  -1.177e+00  +5.136e+00  +4.845e-01  +2.496e+00  -1.527e+00  +1.732e-01  +8.539e+00
 +1890.0  +1.001e-01  +2.288e+00  -2.087e+00  -7.426e-01  +5.427e+00  +4.199e-01  +2.424e+00  -1.584e+00  +1.096e-01  +7.788e+00
 +1900.0  +1.329e-01  +2.372e+00  -2.106e+00  -1.030e+00  +5.365e+00  +3.571e-01  +2.363e+00  -1.649e+00  +2.437e-01  +8.546e+00
 +1910.0  +1.925e-01  +2.447e+00  -2.062e+00  -3.314e-01  +5.594e+00  +3.686e-01  +2.363e+00  -1.625e+00  -3.682e-01  +7.696e+00
 +1920.0  +2.125e-01  +2.481e+00  -2.056e+00  -1.123e+00  +5.701e+00  +4.032e-01  +2.405e+00  -1.599e+00  -5.309e-01  +7.382e+00
 +1930.0  +2.644e-01  +2.528e+00  -1.999e+00  -7.695e-01  +5.978e+00  +4.060e-01  +2.373e+00  -1.562e+00  -5.234e-01  +6.862e+00
 +1940.0  +2.488e-01  +2.585e+00  -2.087e+00  -6.465e-01  +5.248e+00  +4.026e-01  +2.384e+00  -1.579e+00  -4.396e-01  +7.085e+00
 +1950.0  +2.646e-01  +2.538e+00  -2.009e+00  -8.536e-01  +5.567e+00  +4.088e-01  +2.407e+00  -1.590e+00  -4.829e-01  +7.970e+00
 +1960.0  +2.602e-01  +2.662e+00  -2.141e+00  -4.078e-01  +5.953e+00  +4.172e-01  +2.463e+00  -1.629e+00  -1.119e+00  +8.578e+00
 +1970.0  +1.859e-01  +2.550e+00  -2.179e+00  -7.277e-01  +5.381e+00  +3.733e-01  +2.439e+00  -1.692e+00  -1.239e+00  +9.034e+00
 +1980.0  +1.960e-01  +2.510e+00  -2.118e+00  -7.360e-01  +6.301e+00  +4.106e-01  +2.493e+00  -1.671e+00  -9.239e-01  +8.794e+00
 +1990.0  +1.788e-01  +2.580e+00  -2.223e+00  -1.256e+00  +5.162e+00  +4.509e-01  +2.496e+00  -1.594e+00  -9.524e-01  +8.072e+00
 +2000.0  +1.316e-01  +2.482e+00  -2.219e+00  -1.542e+00  +5.529e+00  +4.417e-01  +2.497e+00  -1.614e+00  -1.308e+00  +7.836e+00
 +2010.0  +2.359e-01  +2.503e+00  -2.031e+00  -1.136e+00  +5.150e+00  +3.847e-01  +2.435e+00  -1.666e+00  -8.222e-01  +7.555e+00
 +2020.0  +1.743e-01  +2.485e+00  -2.137e+00  -7.038e-01  +5.629e+00  +3.944e-01  +2.382e+00  -1.593e+00  -1.159e+00  +7.419e+00
 +2030.0  +1.213e-01  +2.448e+00  -2.206e+00  -7.027e-01  +6.255e+00  +4.172e-01  +2.453e+00  -1.619e+00  -5.982e-01  +7.719e+00
 +2040.0  +1.128e-01  +2.417e+00  -2.191e+00  -9.173e-01  +6.671e+00  +3.865e-01  +2.432e+00  -1.659e+00  -5.840e-01  +6.725e+00
 +2050.0  +9.444e-02  +2.383e+00  -2.194e+00  -7.578e-01  +5.899e+00  +3.589e-01  +2.355e+00  -1.637e+00  -4.314e-01  +6.844e+00
 +2060.0  +1.392e-01  +2.423e+00  -2.145e+00  -1.016e+00  +6.252e+00  +3.412e-01  +2.363e+00  -1.680e+00  -5.560e-02  +7.853e+00
 +2070.0  +1.823e-01  +2.495e+00  -2.131e+00  -2.031e+00  +6.466e+00  +3.896e-01  +2.469e+00  -1.690e+00  -1.470e-01  +8.308e+00
 +2080.0  +1.347e-01  +2.461e+00  -2.191e+00  -1.834e+00  +5.951e+00  +3.630e-01  +2.441e+00  -1.715e+00  -1.840e-01  +8.019e+00
 +2090.0  +1.255e-01  +2.488e+00  -2.237e+00  -1.202e+00  +5.810e+00  +4.699e-01  +2.551e+00  -1.611e+00  +6.800e-02  +7.941e+00
 +2100.0  +1.394e-01  +2.510e+00  -2.231e+00  -1.125e+00  +6.109e+00  +4.094e-01  +2.472e+00  -1.653e+00  +1.030e-02  +7.568e+00
 +2110.0  +1.016e-01  +2.505e+00  -2.301e+00  -1.400e+00  +6.185e+00  +4.831e-01  +2.510e+00  -1.544e+00  -1.821e-01  +7.687e+00
 +2120.0  +7.666e-02  +2.605e+00  -2.451e+00  -1.011e+00  +6.431e+00  +4.037e-01  +2.460e+00  -1.652e+00  +2.390e-02  +7.121e+00
 +2130.0  +8.675e-02  +2.549e+00  -2.376e+00  -9.998e-01  +6.105e+00  +3.677e-01  +2.449e+00  -1.713e+00  -3.705e-01  +7.134e+00
 +2140.0  +1.176e-01  +2.502e+00  -2.267e+00  -7.268e-01  +6.243e+00  +3.850e-01  +2.509e+00  -1.739e+00  -6.990e-01  +7.866e+00
 +2150.0  +1.003e-01  +2.496e+00  -2.296e+00  -1.103e+00  +6.568e+00  +4.174e-01  +2.590e+00  -1.755e+00  -1.299e+00  +7.930e+00
 +2160.0  +1.995e-01  +2.554e+00  -2.155e+00  -9.612e-01  +6.910e+00  +4.272e-01  +2.558e+00  -1.704e+00  -7.928e-01  +8.158e+00
 +2170.0  +1.634e-01  +2.551e+00  -2.224e+00  -5.337e-01  +6.356e+00  +4.386e-01  +2.584e+00  -1.707e+00  -7.714e-01  +7.900e+00
 +2180.0  +1.362e-01  +2.518e+00  -2.246e+00  -8.019e-01  +6.365e+00  +4.047e-01  +2.485e+00  -1.676e+00  -2.250e-01  +6.636e+00
 +2190.0  +1.610e-01  +2.608e+00  -2.286e+00  -8.484e-01  +5.919e+00  +3.985e-01  +2.423e+00  -1.626e+00  +2.379e-01  +6.564e+00
 +2200.0  +1.942e-01  +2.619e+00  -2.230e+00  -9.435e-01  +6.409e+00  +4.266e-01  +2.541e+00  -1.687e+00  +2.082e-01  +7.282e+00
 +2210.0  +1.704e-01  +2.613e+00  -2.272e+00  -1.001e+00  +6.736e+00  +3.373e-01  +2.432e+00  -1.757e+00  -3.006e-01  +7.656e+00
 +2220.0  +1.925e-01  +2.704e+00  -2.319e+00  -9.611e-01  +6.471e+00  +4.034e-01  +2.479e+00  -1.672e+00  -1.602e-01  +7.686e+00
 +2230.0  +2.222e-01  +2.733e+00  -2.289e+00  -8.040e-01  +7.113e+00  +3.966e-01  +2.457e+00  -1.664e+00  +6.050e-02  +7.356e+00
 +2240.0  +1.656e-01  +2.682e+00  -2.351e+00  -7.853e-01  +7.285e+00  +4.157e-01  +2.527e+00  -1.696e+00  +8.033e-01  +8.101e+00
 +2250.0  +1.900e-01  +2.648e+00  -2.268e+00  -7.248e-01  +7.005e+00  +3.819e-01  +2.514e+00  -1.750e+00  +5.198e-01  +8.395e+00
 +2260.0  +1.800e-01  +2.629e+00  -2.269e+00  +3.408e-01  +6.223e+00  +4.146e-01  +2.516e+00  -1.687e+00  +4.489e-01  +8.222e+00
 +2270.0  +8.810e-02  +2.468e+00  -2.292e+00  +1.479e-01  +6.572e+00  +4.918e-01  +2.579e+00  -1.595e+00  +4.322e-01  +7.226e+00
 +2280.0  +6.997e-02  +2.489e+00  -2.349e+00  -1.987e-01  +6.583e+00  +5.198e-01  +2.569e+00  -1.530e+00  +9.220e-02  +7.517e+00
 +2290.0  +1.224e-01  +2.551e+00  -2.306e+00  -3.937e-01  +6.411e+00  +4.903e-01  +2.566e+00  -1.586e+00  -5.933e-01  +7.090e+00
 +2300.0  +2.320e-01  +2.690e+00  -2.226e+00  -1.830e-02  +7.230e+00  +4.559e-01  +2.566e+00  -1.655e+00  -7.250e-02  +6.960e+00
 +2310.0  +2.114e-01  +2.702e+00  -2.279e+00  -1.050e+00  +7.286e+00  +4.919e-01  +2.609e+00  -1.625e+00  -2.800e-02  +7.161e+00
 +2320.0  +1.770e-01  +2.689e+00  -2.335e+00  -1.690e+00  +7.194e+00  +5.488e-01  +2.685e+00  -1.587e+00  -1.727e-01  +7.924e+00
 +2330.0  +1.827e-01  +2.711e+00  -2.346e+00  -1.110e+00  +6.931e+00  +5.233e-01  +2.648e+00  -1.601e+00  +1.669e-01  +7.897e+00
 +2340.0  +1.448e-01  +2.619e+00  -2.330e+00  -1.018e+00  +6.842e+00  +5.325e-01  +2.697e+00  -1.632e+00  +1.931e-01  +7.718e+00
 +2350.0  +1.143e-01  +2.601e+00  -2.372e+00  -3.793e-01  +6.683e+00  +5.229e-01  +2.676e+00  -1.631e+00  +8.680e-02  +7.516e+00
 +2360.0  +1.446e-01  +2.659e+00  -2.370e+00  -1.335e+00  +7.187e+00  +4.620e-01  +2.610e+00  -1.686e+00  +4.480e-01  +8.199e+00
 +2370.0  +1.186e-01  +2.612e+00  -2.375e+00  -1.053e+00  +7.304e+00  +4.586e-01  +2.571e+00  -1.654e+00  -1.250e-02  +8.376e+00
 +2380.0  +1.679e-01  +2.652e+00  -2.316e+00  -1.006e+00  +7.731e+00  +4.433e-01  +2.614e+00  -1.727e+00  +2.572e-01  +8.412e+00
 +2390.0  +1.477e-01  +2.644e+00  -2.349e+00  -7.924e-01  +6.277e+00  +4.740e-01  +2.696e+00  -1.748e+00  +7.440e-02  +8.816e+00
 +2400.0  +1.161e-01  +2.571e+00  -2.339e+00  -1.206e+00  +7.094e+00  +4.806e-01  +2.662e+00  -1.701e+00  +4.793e-01  +8.084e+00
 +2410.0  +5.552e-02  +2.566e+00  -2.455e+00  -1.273e+00  +7.391e+00  +4.880e-01  +2.687e+00  -1.711e+00  -7.800e-03  +8.073e+00
 +2420.0  +9.090e-02  +2.515e+00  -2.333e+00  -1.322e+00  +7.078e+00  +4.987e-01  +2.750e+00  -1.753e+00  -1.198e+00  +7.525e+00
 +2430.0  +1.316e-01  +2.607e+00  -2.344e+00  -1.174e+00  +8.227e+00  +4.359e-01  +2.714e+00  -1.842e+00  -8.127e-01  +8.392e+00
 +2440.0  +1.801e-01  +2.684e+00  -2.323e+00  -1.060e+00  +7.340e+00  +4.078e-01  +2.597e+00  -1.782e+00  -4.441e-01  +7.095e+00
 +2450.0  +1.541e-01  +2.664e+00  -2.356e+00  -1.088e+00  +7.677e+00  +4.499e-01  +2.631e+00  -1.731e+00  -3.205e-01  +6.994e+00
 +2460.0  +2.155e-01  +2.676e+00  -2.245e+00  -9.265e-01  +7.440e+00  +5.049e-01  +2.636e+00  -1.626e+00  +3.213e-01  +7.581e+00
 +2470.0  +2.116e-01  +2.716e+00  -2.292e+00  -1.051e+00  +7.801e+00  +5.286e-01  +2.694e+00  -1.637e+00  +2.599e-01  +7.736e+00
 +2480.0  +1.716e-01  +2.714e+00  -2.370e+00  -8.408e-01  +7.142e+00  +5.143e-01  +2.678e+00  -1.649e+00  -3.912e-01  +7.903e+00
 +2490.0  +1.842e-01  +2.716e+00  -2.347e+00  -1.392e+00  +7.867e+00  +5.190e-01  +2.663e+00  -1.625e+00  -9.454e-01  +8.019e+00
 +2500.0  +2.360e-01  +2.762e+00  -2.290e+00  -1.515e+00  +7.603e+00  +5.653e-01  +2.709e+00  -1.578e+00  -9.421e-01  +7.869e+00
 +2510.0  +2.224e-01  +2.821e+00  -2.376e+00  -9.450e-01  +8.250e+00  +6.350e-01  +2.749e+00  -1.479e+00  +6.653e-01  +7.521e+00
 +2520.0  +1.708e-01  +2.767e+00  -2.426e+00  -9.341e-01  +8.014e+00  +5.535e-01  +2.670e+00  -1.562e+00  +2.642e-01  +7.316e+00
 +2530.0  +1.888e-01  +2.806e+00  -2.429e+00  -8.719e-01  +8.695e+00  +4.991e-01  +2.632e+00  -1.634e+00  +2.170e-02  +7.624e+00
 +2540.0  +1.909e-01  +2.843e+00  -2.461e+00  -8.783e-01  +8.304e+00  +4.162e-01  +2.606e+00  -1.774e+00  -1.877e-01  +7.130e+00
 +2550.0  +2.123e-01  +2.812e+00  -2.388e+00  -9.259e-01  +7.853e+00  +4.677e-01  +2.644e+00  -1.709e+00  -3.557e-01  +7.653e+00
 +2560.0  +1.372e-01  +2.708e+00  -2.434e+00  -1.020e+00  +8.289e+00  +5.331e-01  +2.737e+00  -1.671e+00  +4.773e-01  +7.455e+00
 +2570.0  +2.239e-01  +2.764e+00  -2.316e+00  -8.563e-01  +8.435e+00  +5.495e-01  +2.693e+00  -1.594e+00  +9.490e-01  +7.332e+00
 +2580.0  +2.164e-01  +2.765e+00  -2.332e+00  -9.565e-01  +8.574e+00  +5.732e-01  +2.767e+00  -1.621e+00  +6.945e-01  +7.920e+00
 +2590.0  +1.482e-01  +2.700e+00  -2.404e+00  -7.611e-01  +7.695e+00  +5.021e-01  +2.747e+00  -1.743e+00  +3.888e-01  +8.001e+00
 +2600.0  +1.816e-01  +2.635e+00  -2.272e+00  -6.939e-01  +7.615e+00  +5.275e-01  +2.719e+00  -1.664e+00  +2.509e-01  +8.164e+00
 +2610.0  +2.266e-01  +2.686e+00  -2.233e+00  -8.507e-01  +7.714e+00  +5.188e-01  +2.657e+00  -1.620e+00  -7.185e-01  +7.739e+00
 +2620.0  +1.304e-01  +2.595e+00  -2.334e+00  -1.037e+00  +7.635e+00  +5.238e-01  +2.710e+00  -1.663e+00  -3.355e-01  +7.871e+00
 +2630.0  +1.533e-01  +2.722e+00  -2.415e+00  -1.569e+00  +7.675e+00  +5.723e-01  +2.735e+00  -1.591e+00  -3.415e-01  +7.691e+00
 +2640.0  +1.591e-01  +2.687e+00  -2.368e+00  -1.474e+00  +8.129e+00  +5.252e-01  +2.701e+00  -1.650e+00  -2.421e-01  +7.698e+00
 +2650.0  +9.821e-02  +2.675e+00  -2.479e+00  -1.002e+00  +8.285e+00  +5.847e-01  +2.792e+00  -1.622e+00  -1.540e-02  +7.835e+00
 +2660.0  +2.063e-01  +2.781e+00  -2.368e+00  -8.159e-01  +8.866e+00  +5.554e-01  +2.832e+00  -1.721e+00  -1.161e-01  +8.408e+00
 +2670.0  +2.278e-01  +2.801e+00  -2.345e+00  -9.092e-01  +8.414e+00  +4.443e-01  +2.677e+00  -1.789e+00  -3.933e-01  +8.060e+00
 +2680.0  +2.546e-01  +2.765e+00  -2.256e+00  -1.056e+00  +8.696e+00  +4.296e-01  +2.687e+00  -1.828e+00  -4.480e-01  +8.254e+00
 +2690.0  +1.973e-01  +2.749e+00  -2.355e+00  -1.018e+00  +9.065e+00  +5.282e-01  +2.722e+00  -1.666e+00  -3.970e-02  +8.312e+00
 +2700.0  +1.690e-01  +2.725e+00  -2.387e+00  -8.319e-01  +8.632e+00  +5.081e-01  +2.688e+00  -1.672e+00  +8.180e-02  +7.781e+00
 +2710.0  +1.919e-01  +2.681e+00  -2.297e+00  -6.775e-01  +7.483e+00  +4.780e-01  +2.710e+00  -1.754e+00  +5.298e-01  +8.079e+00
 +2720.0  +1.878e-01  +2.688e+00  -2.312e+00  -1.591e+00  +8.517e+00  +4.513e-01  +2.691e+00  -1.788e+00  -2.546e-01  +7.663e+00
 +2730.0  +1.972e-01  +2.756e+00  -2.362e+00  -1.535e+00  +9.163e+00  +4.666e-01  +2.704e+00  -1.770e+00  +1.080e-01  +8.313e+00
 +2740.0  +1.836e-01  +2.692e+00  -2.325e+00  -1.288e+00  +8.513e+00  +3.884e-01  +2.663e+00  -1.886e+00  +4.361e-01  +8.423e+00
 +2750.0  +1.857e-01  +2.789e+00  -2.418e+00  -8.167e-01  +9.074e+00  +4.438e-01  +2.649e+00  -1.761e+00  -5.993e-01  +7.447e+00
 +2760.0  +1.968e-01  +2.754e+00  -2.360e+00  -9.582e-01  +8.684e+00  +4.081e-01  +2.637e+00  -1.820e+00  -9.169e-01  +7.226e+00
 +2770.0  +1.873e-01  +2.771e+00  -2.397e+00  -1.238e+00  +8.791e+00  +5.123e-01  +2.713e+00  -1.688e+00  -4.546e-01  +7.873e+00
 +2780.0  +2.403e-01  +2.800e+00  -2.319e+00  -7.412e-01  +8.271e+00  +4.964e-01  +2.735e+00  -1.743e+00  -6.201e-01  +7.601e+00
 +2790.0  +2.078e-01  +2.797e+00  -2.382e+00  -6.909e-01  +8.077e+00  +5.067e-01  +2.750e+00  -1.736e+00  -3.832e-01  +8.042e+00
 +2800.0  +1.838e-01  +2.763e+00  -2.395e+00  -7.699e-01  +8.294e+00  +5.496e-01  +2.773e+00  -1.674e+00  -1.642e-01  +8.281e+00
 +2810.0  +1.897e-01  +2.810e+00  -2.430e+00  -7.677e-01  +8.926e+00  +5.095e-01  +2.752e+00  -1.733e+00  +4.851e-01  +8.432e+00
 +2820.0  +2.244e-01  +2.835e+00  -2.386e+00  -7.960e-01  +8.852e+00  +4.936e-01  +2.766e+00  -1.779e+00  -3.531e-01  +8.907e+00
 +2830.0  +2.356e-01  +2.832e+00  -2.361e+00  -8.501e-01  +9.192e+00  +4.801e-01  +2.694e+00  -1.734e+00  +7.520e-02  +8.196e+00
 +2840.0  +2.045e-01  +2.792e+00  -2.383e+00  -1.367e+00  +9.356e+00  +5.447e-01  +2.775e+00  -1.686e+00  +9.100e-02  +8.004e+00
 +2850.0  +2.365e-01  +2.854e+00  -2.381e+00  -1.247e+00  +8.673e+00  +4.622e-01  +2.607e+00  -1.682e+00  +9.478e-01  +7.649e+00
 +2860.0  +2.012e-01  +2.770e+00  -2.368e+00  -1.505e+00  +8.723e+00  +5.172e-01  +2.704e+00  -1.670e+00  +6.584e-01  +8.049e+00
 +2870.0  +2.476e-01  +2.858e+00  -2.363e+00  -1.857e+00  +8.564e+00  +4.868e-01  +2.743e+00  -1.770e+00  -1.124e-01  +8.669e+00
 +2880.0  +2.950e-01  +2.902e+00  -2.312e+00  -1.375e+00  +9.682e+00  +5.365e-01  +2.826e+00  -1.753e+00  -1.060e-02  +8.945e+00
 +2890.0  +1.950e-01  +2.785e+00  -2.395e+00  -1.020e+00  +9.410e+00  +5.382e-01  +2.745e+00  -1.668e+00  +3.959e-01  +7.341e+00
 +2900.0  +1.910e-01  +2.738e+00  -2.356e+00  -1.216e+00  +9.391e+00  +4.762e-01  +2.657e+00  -1.705e+00  -2.122e-01  +7.348e+00
 +2910.0  +1.348e-01  +2.710e+00  -2.440e+00  -8.794e-01  +9.671e+00  +4.693e-01  +2.751e+00  -1.812e+00  +1.428e-01  +8.024e+00
 +2920.0  +1.708e-01  +2.676e+00  -2.335e+00  -1.057e+00  +8.847e+00  +4.829e-01  +2.793e+00  -1.827e+00  -6.300e-03  +7.997e+00
 +2930.0  +1.617e-01  +2.677e+00  -2.354e+00  -7.256e-01  +8.797e+00  +5.059e-01  +2.750e+00  -1.739e+00  +3.363e-01  +7.584e+00
 +2940.0  +1.465e-01  +2.714e+00  -2.421e+00  -1.010e+00  +9.050e+00  +4.651e-01  +2.703e+00  -1.772e+00  -2.512e-01  +7.227e+00
 +2950.0  +2.506e-01  +2.826e+00  -2.325e+00  -6.980e-01  +9.624e+00  +4.963e-01  +2.690e+00  -1.698e+00  -4.944e-01  +7.040e+00
 +2960.0  +2.636e-01  +2.849e+00  -2.321e+00  -6.687e-01  +8.961e+00  +5.143e-01  +2.755e+00  -1.726e+00  -4.190e-02  +7.219e+00
 +2970.0  +2.672e-01  +2.858e+00  -2.324e+00  -1.070e+00  +9.207e+00  +4.861e-01  +2.746e+00  -1.773e+00  -1.478e-01  +8.435e+00
 +2980.0  +2.957e-01  +2.907e+00  -2.316e+00  -9.782e-01  +9.300e+00  +5.056e-01  +2.819e+00  -1.808e+00  -2.841e-01  +8.711e+00
 +2990.0  +3.065e-01  +2.886e+00  -2.273e+00  -1.058e+00  +8.471e+00  +4.839e-01  +2.755e+00  -1.787e+00  +2.142e-01  +7.831e+00
 +3000.0  +2.936e-01  +2.926e+00  -2.339e+00  -9.253e-01  +9.293e+00  +5.315e-01  +2.829e+00  -1.766e+00  -1.988e-01  +7.776e+00
 +3010.0  +2.981e-01  +2.981e+00  -2.385e+00  -1.278e+00  +1.001e+01  +5.301e-01  +2.803e+00  -1.743e+00  +6.927e-01  +7.883e+00
 +3020.0  +2.826e-01  +2.883e+00  -2.318e+00  -1.190e+00  +9.446e+00  +5.076e-01  +2.801e+00  -1.785e+00  +1.271e-01  +8.293e+00
 +3030.0  +1.925e-01  +2.846e+00  -2.461e+00  -9.969e-01  +9.476e+00  +4.854e-01  +2.663e+00  -1.693e+00  +3.596e-01  +7.589e+00
 +3040.0  +2.483e-01  +2.931e+00  -2.434e+00  -8.851e-01  +9.671e+00  +5.042e-01  +2.719e+00  -1.711e+00  +1.079e-01  +7.191e+00
 +3050.0  +1.916e-01  +2.812e+00  -2.429e+00  -1.725e+00  +9.129e+00  +5.198e-01  +2.771e+00  -1.731e+00  +4.219e-01  +7.367e+00
 +3060.0  +1.894e-01  +2.812e+00  -2.433e+00  -1.236e+00  +9.210e+00  +5.674e-01  +2.769e+00  -1.634e+00  +1.656e-01  +7.866e+00
 +3070.0  +1.617e-01  +2.807e+00  -2.484e+00  -1.368e+00  +8.908e+00  +4.388e-01  +2.678e+00  -1.800e+00  +1.584e-01  +8.134e+00
 +3080.0  +2.284e-01  +2.883e+00  -2.426e+00  -1.667e+00  +8.981e+00  +5.175e-01  +2.761e+00  -1.726e+00  -8.930e-02  +7.562e+00
 +3090.0  +2.159e-01  +2.864e+00  -2.433e+00  -6.122e-01  +9.406e+00  +5.071e-01  +2.747e+00  -1.733e+00  -4.956e-01  +7.359e+00
 +3100.0  +2.307e-01  +2.814e+00  -2.352e+00  -5.909e-01  +9.000e+00  +4.914e-01  +2.755e+00  -1.773e+00  -1.189e-01  +7.866e+00
 +3110.0  +2.068e-01  +2.798e+00  -2.385e+00  -8.186e-01  +8.867e+00  +5.046e-01  +2.785e+00  -1.776e+00  -1.540e-01  +8.649e+00
 +3120.0  +2.143e-01  +2.812e+00  -2.383e+00  -9.287e-01  +9.781e+00  +5.561e-01  +2.821e+00  -1.709e+00  -5.274e-01  +8.291e+00
 +3130.0  +3.036e-01  +2.924e+00  -2.316e+00  -1.166e+00  +9.547e+00  +5.811e-01  +2.805e+00  -1.643e+00  -4.837e-01  +7.864e+00
 +3140.0  +2.511e-01  +2.849e+00  -2.347e+00  -1.176e+00  +9.887e+00  +4.744e-01  +2.652e+00  -1.703e+00  -3.263e-01  +7.000e+00
 +3150.0  +2.070e-01  +2.809e+00  -2.395e+00  -7.144e-01  +9.559e+00  +4.746e-01  +2.645e+00  -1.695e+00  +1.113e-01  +6.996e+00
 +3160.0  +2.162e-01  +2.888e+00  -2.456e+00  -3.254e-01  +9.423e+00  +4.536e-01  +2.569e+00  -1.661e+00  -1.866e-01  +6.409e+00
 +3170.0  +2.033e-01  +2.813e+00  -2.406e+00  -8.681e-01  +9.183e+00  +4.771e-01  +2.697e+00  -1.742e+00  -3.501e-01  +7.123e+00
 +3180.0  +2.822e-01  +2.910e+00  -2.345e+00  -3.966e-01  +9.704e+00  +4.219e-01  +2.616e+00  -1.772e+00  -7.545e-01  +6.542e+00
 +3190.0  +2.870e-01  +2.901e+00  -2.327e+00  -1.545e-01  +1.002e+01  +4.411e-01  +2.666e+00  -1.784e+00  -1.110e-01  +7.493e+00
 +3200.0  +2.641e-01  +2.854e+00  -2.326e+00  -1.044e+00  +9.242e+00  +5.133e-01  +2.729e+00  -1.702e+00  +2.478e-01  +7.423e+00
 +3210.0  +2.420e-01  +2.838e+00  -2.354e+00  -1.459e+00  +9.424e+00  +4.772e-01  +2.733e+00  -1.778e+00  -4.562e-01  +7.438e+00
 +3220.0  +2.904e-01  +2.890e+00  -2.309e+00  -3.964e-01  +9.518e+00  +5.548e-01  +2.906e+00  -1.796e+00  -1.184e-01  +8.053e+00
 +3230.0  +2.495e-01  +2.894e+00  -2.395e+00  -8.166e-01  +9.361e+00  +5.992e-01  +2.893e+00  -1.694e+00  +3.734e-01  +8.357e+00
 +3240.0  +2.105e-01  +2.894e+00  -2.473e+00  -1.102e+00  +9.326e+00  +5.923e-01  +2.902e+00  -1.717e+00  -4.682e-01  +8.207e+00
 +3250.0  +2.428e-01  +2.893e+00  -2.407e+00  -8.954e-01  +9.205e+00  +5.768e-01  +2.878e+00  -1.724e+00  -2.381e-01  +7.675e+00
 +3260.0  +2.975e-01  +2.877e+00  -2.282e+00  -7.624e-01  +9.324e+00  +5.665e-01  +2.869e+00  -1.736e+00  +6.510e-02  +8.292e+00
 +3270.0  +2.365e-01  +2.909e+00  -2.436e+00  -1.290e+00  +9.609e+00  +5.472e-01  +2.836e+00  -1.742e+00  -3.607e-01  +8.718e+00
 +3280.0  +2.782e-01  +2.873e+00  -2.317e+00  -1.032e+00  +9.511e+00  +5.069e-01  +2.817e+00  -1.803e+00  -2.228e-01  +8.989e+00
 +3290.0  +2.638e-01  +2.906e+00  -2.378e+00  -1.250e+00  +9.406e+00  +5.294e-01  +2.748e+00  -1.689e+00  -3.357e-01  +7.883e+00
 +3300.0  +2.176e-01  +2.812e+00  -2.377e+00  -1.251e+00  +8.768e+00  +4.883e-01  +2.608e+00  -1.631e+00  -4.163e-01  +7.243e+00
 +3310.0  +2.380e-01  +2.864e+00  -2.388e+00  -9.741e-01  +9.624e+00  +5.629e-01  +2.750e+00  -1.624e+00  -6.381e-01  +7.881e+00
 +3320.0  +1.919e-01  +2.804e+00  -2.420e+00  -6.987e-01  +8.920e+00  +5.328e-01  +2.722e+00  -1.656e+00  -2.040e-02  +8.100e+00
 +3330.0  +1.846e-01  +2.818e+00  -2.449e+00  -1.086e+00  +9.328e+00  +5.417e-01  +2.743e+00  -1.660e+00  -6.600e-02  +8.174e+00
 +3340.0  +1.703e-01  +2.838e+00  -2.497e+00  -1.481e+00  +8.588e+00  +5.456e-01  +2.695e+00  -1.604e+00  +1.873e-01  +7.543e+00
 +3350.0  +2.390e-01  +2.876e+00  -2.399e+00  -1.062e+00  +9.016e+00  +6.039e-01  +2.810e+00  -1.602e+00  +6.834e-01  +8.416e+00
 +3360.0  +1.823e-01  +2.732e+00  -2.367e+00  -1.221e+00  +8.622e+00  +5.584e-01  +2.810e+00  -1.693e+00  -4.069e-01  +8.517e+00
 +3370.0  +1.847e-01  +2.798e+00  -2.428e+00  -5.095e-01  +9.633e+00  +5.137e-01  +2.789e+00  -1.761e+00  -7.778e-01  +8.179e+00
 +3380.0  +1.806e-01  +2.805e+00  -2.444e+00  -9.521e-01  +8.988e+00  +4.985e-01  +2.818e+00  -1.821e+00  -4.263e-01  +7.738e+00
 +3390.0  +2.031e-01  +2.789e+00  -2.383e+00  -1.200e+00  +8.795e+00  +4.970e-01  +2.757e+00  -1.763e+00  +1.197e-01  +8.355e+00
 +3400.0  +1.825e-01  +2.778e+00  -2.413e+00  -8.497e-01  +8.487e+00  +4.845e-01  +2.729e+00  -1.760e+00  +4.130e-02  +8.536e+00
 +3410.0  +1.306e-01  +2.701e+00  -2.440e+00  -7.617e-01  +8.350e+00  +5.325e-01  +2.754e+00  -1.689e+00  +6.510e-02  +8.142e+00
 +3420.0  +1.892e-01  +2.730e+00  -2.351e+00  -3.668e-01  +8.474e+00  +4.668e-01  +2.700e+00  -1.767e+00  -4.060e-01  +8.329e+00
 +3430.0  +2.130e-01  +2.744e+00  -2.318e+00  -1.833e-01  +8.784e+00  +5.043e-01  +2.763e+00  -1.754e+00  -3.153e-01  +7.563e+00
 +3440.0  +2.285e-01  +2.742e+00  -2.285e+00  +1.278e-01  +8.765e+00  +5.597e-01  +2.818e+00  -1.698e+00  +1.859e-01  +6.752e+00
 +3450.0  +2.021e-01  +2.772e+00  -2.368e+00  +7.080e-02  +9.319e+00  +4.818e-01  +2.748e+00  -1.784e+00  -1.415e-01  +7.901e+00
 +3460.0  +1.969e-01  +2.739e+00  -2.345e+00  +6.630e-02  +9.309e+00  +5.267e-01  +2.819e+00  -1.765e+00  -3.168e-01  +7.968e+00
 +3470.0  +2.698e-01  +2.891e+00  -2.351e+00  -5.562e-01  +9.527e+00  +5.315e-01  +2.849e+00  -1.786e+00  +1.246e-01  +8.160e+00
 +3480.0  +2.212e-01  +2.834e+00  -2.392e+00  -6.159e-01  +9.169e+00  +4.900e-01  +2.767e+00  -1.787e+00  +9.250e-02  +7.812e+00
 +3490.0  +1.923e-01  +2.833e+00  -2.448e+00  -1.156e+00  +9.547e+00  +5.363e-01  +2.773e+00  -1.701e+00  -2.162e-01  +7.023e+00
 +3500.0  +2.187e-01  +2.855e+00  -2.418e+00  -7.577e-01  +9.918e+00  +5.341e-01  +2.774e+00  -1.706e+00  -2.776e-01  +6.807e+00
 +3510.0  +2.599e-01  +2.919e+00  -2.399e+00  -1.246e+00  +9.268e+00  +5.237e-01  +2.701e+00  -1.653e+00  +6.000e-03  +7.292e+00
 +3520.0  +2.699e-01  +2.930e+00  -2.390e+00  -1.014e+00  +9.393e+00  +4.902e-01  +2.666e+00  -1.686e+00  -8.782e-01  +6.886e+00
 +3530.0  +2.524e-01  +2.856e+00  -2.351e+00  -7.593e-01  +8.713e+00  +4.450e-01  +2.639e+00  -1.749e+00  -1.995e-01  +7.681e+00
 +3540.0  +2.404e-01  +2.903e+00  -2.422e+00  -8.320e-01  +9.575e+00  +5.036e-01  +2.697e+00  -1.689e+00  -8.271e-01  +7.694e+00
 +3550.0  +2.363e-01  +2.873e+00  -2.401e+00  -6.588e-01  +9.134e+00  +5.812e-01  +2.782e+00  -1.620e+00  -1.003e+00  +7.928e+00
 +3560.0  +2.052e-01  +2.842e+00  -2.432e+00  -1.516e+00  +9.486e+00  +6.106e-01  +2.747e+00  -1.526e+00  -7.410e-02  +7.838e+00
 +3570.0  +2.118e-01  +2.835e+00  -2.411e+00  -1.261e+00  +9.309e+00  +5.394e-01  +2.644e+00  -1.566e+00  -6.614e-01  +6.804e+00
 +3580.0  +2.638e-01  +2.823e+00  -2.295e+00  -1.052e+00  +8.050e+00  +5.599e-01  +2.712e+00  -1.592e+00  -1.398e-01  +7.711e+00
 +3590.0  +2.473e-01  +2.871e+00  -2.377e+00  -1.146e+00  +8.870e+00  +5.491e-01  +2.752e+00  -1.654e+00  +1.858e-01  +7.616e+00
 +3600.0  +2.310e-01  +2.846e+00  -2.384e+00  -1.421e+00  +8.915e+00  +5.880e-01  +2.817e+00  -1.641e+00  +2.547e-01  +7.597e+00
 +3610.0  +1.852e-01  +2.826e+00  -2.455e+00  -1.258e+00  +8.746e+00  +5.964e-01  +2.809e+00  -1.617e+00  +8.426e-01  +6.644e+00
 +3620.0  +2.526e-01  +2.950e+00  -2.445e+00  -7.968e-01  +1.020e+01  +5.948e-01  +2.803e+00  -1.613e+00  +3.547e-01  +7.376e+00
 +3630.0  +3.042e-01  +2.915e+00  -2.307e+00  -5.811e-01  +9.556e+00  +5.246e-01  +2.717e+00  -1.667e+00  +2.912e-01  +8.038e+00
 +3640.0  +2.613e-01  +2.840e+00  -2.318e+00  -1.051e+00  +9.586e+00  +5.458e-01  +2.764e+00  -1.673e+00  -6.117e-01  +7.582e+00
 +3650.0  +2.651e-01  +2.848e+00  -2.318e+00  -8.557e-01  +9.028e+00  +5.383e-01  +2.747e+00  -1.671e+00  -5.582e-01  +6.605e+00
 +3660.0  +2.274e-01  +2.888e+00  -2.433e+00  -1.654e+00  +9.798e+00  +4.969e-01  +2.727e+00  -1.734e+00  -1.173e+00  +7.465e+00
 +3670.0  +1.740e-01  +2.752e+00  -2.404e+00  -1.487e+00  +8.387e+00  +5.114e-01  +2.723e+00  -1.700e+00  -2.588e-01  +7.081e+00
 +3680.0  +1.846e-01  +2.779e+00  -2.410e+00  -1.200e+00  +8.473e+00  +4.787e-01  +2.678e+00  -1.721e+00  -1.070e+00  +7.083e+00
 +3690.0  +2.658e-01  +2.841e+00  -2.310e+00  -3.689e-01  +9.129e+00  +5.459e-01  +2.754e+00  -1.662e+00  -3.251e-01  +7.452e+00
 +3700.0  +2.637e-01  +2.821e+00  -2.293e+00  -8.702e-01  +8.727e+00  +5.216e-01  +2.714e+00  -1.670e+00  -1.469e-01  +6.993e+00
 +3710.0  +2.716e-01  +2.836e+00  -2.293e+00  -9.461e-01  +9.198e+00  +5.613e-01  +2.844e+00  -1.721e+00  +4.979e-01  +7.512e+00
 +3720.0  +2.321e-01  +2.809e+00  -2.345e+00  -1.100e+00  +8.821e+00  +5.411e-01  +2.876e+00  -1.794e+00  -6.720e-02  +8.133e+00
 +3730.0  +2.402e-01  +2.956e+00  -2.476e+00  -6.230e-01  +8.753e+00  +5.721e-01  +2.914e+00  -1.770e+00  -7.513e-01  +7.563e+00
 +3740.0  +2.393e-01  +2.887e+00  -2.409e+00  -8.133e-01  +8.064e+00  +5.518e-01  +2.824e+00  -1.721e+00  -8.413e-01  +7.643e+00
 +3750.0  +2.304e-01  +2.823e+00  -2.362e+00  -1.033e+00  +8.519e+00  +5.278e-01  +2.779e+00  -1.724e+00  -1.070e+00  +7.751e+00
 +3760.0  +1.931e-01  +2.760e+00  -2.373e+00  -8.968e-01  +8.398e+00  +5.266e-01  +2.784e+00  -1.731e+00  -5.603e-01  +7.824e+00
 +3770.0  +2.126e-01  +2.904e+00  -2.479e+00  -4.874e-01  +9.409e+00  +5.461e-01  +2.842e+00  -1.750e+00  -8.959e-01  +7.696e+00
 +3780.0  +1.902e-01  +2.818e+00  -2.438e+00  -5.400e-01  +8.838e+00  +4.921e-01  +2.765e+00  -1.781e+00  -1.795e-01  +7.790e+00
 +3790.0  +3.014e-01  +2.933e+00  -2.330e+00  -4.565e-01  +9.126e+00  +5.553e-01  +2.735e+00  -1.624e+00  +8.320e-02  +7.608e+00
 +3800.0  +3.246e-01  +2.913e+00  -2.264e+00  +6.220e-02  +9.321e+00  +4.649e-01  +2.669e+00  -1.739e+00  -4.480e-02  +7.392e+00


==> figs/ch10_ana/versus_acc/versus_acc_alter_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +6.902e-02  +1.139e-01  +2.416e-02  +7.175e-02  +1.199e-01  +2.355e-02  +7.396e-02  +1.253e-01  +2.261e-02
    +1.0  +6.923e-02  +1.158e-01  +2.269e-02  +6.861e-02  +1.143e-01  +2.292e-02  +7.129e-02  +1.202e-01  +2.242e-02  +7.337e-02  +1.253e-01  +2.145e-02
    +2.0  +7.204e-02  +1.193e-01  +2.476e-02  +7.136e-02  +1.176e-01  +2.514e-02  +7.417e-02  +1.243e-01  +2.409e-02  +7.629e-02  +1.297e-01  +2.286e-02
    +3.0  +7.378e-02  +1.240e-01  +2.358e-02  +7.315e-02  +1.223e-01  +2.401e-02  +7.586e-02  +1.288e-01  +2.288e-02  +7.817e-02  +1.346e-01  +2.171e-02
    +4.0  +7.319e-02  +1.235e-01  +2.287e-02  +7.249e-02  +1.218e-01  +2.321e-02  +7.561e-02  +1.285e-01  +2.271e-02  +7.815e-02  +1.342e-01  +2.207e-02
    +5.0  +7.405e-02  +1.295e-01  +1.859e-02  +7.332e-02  +1.279e-01  +1.873e-02  +7.645e-02  +1.343e-01  +1.861e-02  +7.892e-02  +1.397e-01  +1.815e-02
    +6.0  +7.770e-02  +1.357e-01  +1.969e-02  +7.725e-02  +1.341e-01  +2.037e-02  +7.967e-02  +1.404e-01  +1.898e-02  +8.227e-02  +1.457e-01  +1.886e-02
    +7.0  +7.646e-02  +1.330e-01  +1.995e-02  +7.591e-02  +1.315e-01  +2.037e-02  +7.839e-02  +1.377e-01  +1.905e-02  +8.052e-02  +1.429e-01  +1.811e-02
    +8.0  +7.648e-02  +1.333e-01  +1.968e-02  +7.607e-02  +1.316e-01  +2.055e-02  +7.844e-02  +1.381e-01  +1.877e-02  +8.072e-02  +1.435e-01  +1.795e-02
    +9.0  +8.327e-02  +1.429e-01  +2.360e-02  +8.275e-02  +1.415e-01  +2.400e-02  +8.540e-02  +1.475e-01  +2.335e-02  +8.789e-02  +1.530e-01  +2.276e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.302e-02  +1.463e-01  +1.973e-02  +8.622e-02  +1.528e-01  +1.968e-02  +8.918e-02  +1.584e-01  +1.995e-02
   +11.0  +8.680e-02  +1.510e-01  +2.257e-02  +8.624e-02  +1.495e-01  +2.295e-02  +8.918e-02  +1.558e-01  +2.257e-02  +9.250e-02  +1.616e-01  +2.342e-02
   +12.0  +8.647e-02  +1.498e-01  +2.319e-02  +8.587e-02  +1.483e-01  +2.348e-02  +8.920e-02  +1.543e-01  +2.407e-02  +9.253e-02  +1.603e-01  +2.481e-02
   +13.0  +8.739e-02  +1.496e-01  +2.524e-02  +8.634e-02  +1.480e-01  +2.469e-02  +9.031e-02  +1.544e-01  +2.620e-02  +9.343e-02  +1.604e-01  +2.650e-02
   +14.0  +8.474e-02  +1.496e-01  +1.991e-02  +8.413e-02  +1.478e-01  +2.050e-02  +8.722e-02  +1.550e-01  +1.945e-02  +9.026e-02  +1.611e-01  +1.942e-02
   +15.0  +8.131e-02  +1.452e-01  +1.739e-02  +8.071e-02  +1.433e-01  +1.812e-02  +8.370e-02  +1.508e-01  +1.663e-02  +8.637e-02  +1.569e-01  +1.584e-02
   +16.0  +8.309e-02  +1.482e-01  +1.799e-02  +8.230e-02  +1.460e-01  +1.856e-02  +8.573e-02  +1.543e-01  +1.715e-02  +8.869e-02  +1.607e-01  +1.672e-02
   +17.0  +8.260e-02  +1.506e-01  +1.456e-02  +8.211e-02  +1.484e-01  +1.581e-02  +8.516e-02  +1.571e-01  +1.322e-02  +8.826e-02  +1.637e-01  +1.280e-02
   +18.0  +8.576e-02  +1.547e-01  +1.679e-02  +8.496e-02  +1.522e-01  +1.770e-02  +8.921e-02  +1.615e-01  +1.694e-02  +9.283e-02  +1.680e-01  +1.760e-02
   +19.0  +8.154e-02  +1.474e-01  +1.562e-02  +8.027e-02  +1.447e-01  +1.579e-02  +8.539e-02  +1.548e-01  +1.596e-02  +8.894e-02  +1.615e-01  +1.637e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.612e-02  +1.356e-01  +1.662e-02  +8.061e-02  +1.459e-01  +1.535e-02  +8.446e-02  +1.532e-01  +1.571e-02
   +21.0  +7.809e-02  +1.410e-01  +1.514e-02  +7.690e-02  +1.386e-01  +1.515e-02  +8.181e-02  +1.484e-01  +1.526e-02  +8.566e-02  +1.557e-01  +1.564e-02
   +22.0  +7.627e-02  +1.389e-01  +1.362e-02  +7.505e-02  +1.370e-01  +1.305e-02  +8.005e-02  +1.454e-01  +1.469e-02  +8.396e-02  +1.526e-01  +1.536e-02
   +23.0  +7.442e-02  +1.310e-01  +1.781e-02  +7.348e-02  +1.289e-01  +1.809e-02  +7.785e-02  +1.379e-01  +1.782e-02  +8.218e-02  +1.451e-01  +1.925e-02
   +24.0  +7.461e-02  +1.268e-01  +2.242e-02  +7.385e-02  +1.249e-01  +2.279e-02  +7.756e-02  +1.334e-01  +2.174e-02  +8.131e-02  +1.410e-01  +2.160e-02
   +25.0  +7.840e-02  +1.311e-01  +2.568e-02  +7.760e-02  +1.289e-01  +2.628e-02  +8.094e-02  +1.378e-01  +2.409e-02  +8.432e-02  +1.458e-01  +2.284e-02
   +26.0  +8.244e-02  +1.371e-01  +2.777e-02  +8.200e-02  +1.351e-01  +2.895e-02  +8.436e-02  +1.432e-01  +2.552e-02  +8.726e-02  +1.506e-01  +2.394e-02
   +27.0  +8.388e-02  +1.382e-01  +2.953e-02  +8.355e-02  +1.365e-01  +3.064e-02  +8.578e-02  +1.436e-01  +2.793e-02  +8.828e-02  +1.503e-01  +2.624e-02
   +28.0  +8.557e-02  +1.450e-01  +2.615e-02  +8.554e-02  +1.440e-01  +2.706e-02  +8.733e-02  +1.495e-01  +2.519e-02  +9.035e-02  +1.556e-01  +2.510e-02
   +29.0  +8.556e-02  +1.442e-01  +2.695e-02  +8.542e-02  +1.426e-01  +2.823e-02  +8.746e-02  +1.496e-01  +2.533e-02  +9.053e-02  +1.559e-01  +2.521e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +8.960e-02  +1.509e-01  +2.833e-02  +9.255e-02  +1.572e-01  +2.788e-02  +9.559e-02  +1.639e-01  +2.727e-02
   +31.0  +9.166e-02  +1.554e-01  +2.788e-02  +9.113e-02  +1.538e-01  +2.847e-02  +9.468e-02  +1.613e-01  +2.801e-02  +9.870e-02  +1.688e-01  +2.862e-02
   +32.0  +9.055e-02  +1.474e-01  +3.366e-02  +9.007e-02  +1.457e-01  +3.440e-02  +9.353e-02  +1.539e-01  +3.316e-02  +9.768e-02  +1.619e-01  +3.345e-02
   +33.0  +8.829e-02  +1.439e-01  +3.271e-02  +8.765e-02  +1.423e-01  +3.300e-02  +9.118e-02  +1.505e-01  +3.186e-02  +9.533e-02  +1.586e-01  +3.203e-02
   +34.0  +8.768e-02  +1.434e-01  +3.194e-02  +8.693e-02  +1.427e-01  +3.120e-02  +9.100e-02  +1.493e-01  +3.266e-02  +9.524e-02  +1.576e-01  +3.283e-02
   +35.0  +8.640e-02  +1.454e-01  +2.735e-02  +8.574e-02  +1.446e-01  +2.684e-02  +8.971e-02  +1.513e-01  +2.807e-02  +9.345e-02  +1.600e-01  +2.686e-02
   +36.0  +8.691e-02  +1.460e-01  +2.782e-02  +8.604e-02  +1.445e-01  +2.754e-02  +9.044e-02  +1.531e-01  +2.778e-02  +9.417e-02  +1.626e-01  +2.574e-02
   +37.0  +8.324e-02  +1.417e-01  +2.477e-02  +8.237e-02  +1.400e-01  +2.476e-02  +8.670e-02  +1.487e-01  +2.469e-02  +9.112e-02  +1.580e-01  +2.424e-02
   +38.0  +8.492e-02  +1.469e-01  +2.295e-02  +8.407e-02  +1.447e-01  +2.342e-02  +8.840e-02  +1.542e-01  +2.260e-02  +9.298e-02  +1.639e-01  +2.210e-02
   +39.0  +8.689e-02  +1.505e-01  +2.331e-02  +8.583e-02  +1.485e-01  +2.315e-02  +9.112e-02  +1.574e-01  +2.485e-02  +9.625e-02  +1.672e-01  +2.527e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +8.699e-02  +1.482e-01  +2.575e-02  +9.149e-02  +1.578e-01  +2.523e-02  +9.541e-02  +1.679e-01  +2.289e-02
   +41.0  +8.859e-02  +1.476e-01  +2.957e-02  +8.727e-02  +1.448e-01  +2.971e-02  +9.208e-02  +1.557e-01  +2.845e-02  +9.626e-02  +1.660e-01  +2.653e-02
   +42.0  +8.646e-02  +1.432e-01  +2.970e-02  +8.501e-02  +1.395e-01  +3.048e-02  +9.101e-02  +1.519e-01  +3.014e-02  +9.596e-02  +1.630e-01  +2.897e-02
   +43.0  +8.996e-02  +1.523e-01  +2.766e-02  +8.862e-02  +1.489e-01  +2.833e-02  +9.471e-02  +1.608e-01  +2.863e-02  +1.002e-01  +1.714e-01  +2.907e-02
   +44.0  +8.972e-02  +1.521e-01  +2.736e-02  +8.837e-02  +1.485e-01  +2.828e-02  +9.488e-02  +1.608e-01  +2.898e-02  +1.005e-01  +1.717e-01  +2.923e-02
   +45.0  +8.860e-02  +1.502e-01  +2.699e-02  +8.740e-02  +1.467e-01  +2.809e-02  +9.256e-02  +1.593e-01  +2.580e-02  +9.759e-02  +1.705e-01  +2.463e-02
   +46.0  +9.107e-02  +1.555e-01  +2.664e-02  +8.989e-02  +1.521e-01  +2.770e-02  +9.546e-02  +1.641e-01  +2.679e-02  +1.008e-01  +1.754e-01  +2.630e-02
   +47.0  +9.692e-02  +1.640e-01  +2.981e-02  +9.563e-02  +1.609e-01  +3.033e-02  +1.006e-01  +1.721e-01  +2.916e-02  +1.058e-01  +1.828e-01  +2.869e-02
   +48.0  +9.751e-02  +1.699e-01  +2.512e-02  +9.641e-02  +1.671e-01  +2.568e-02  +1.011e-01  +1.774e-01  +2.474e-02  +1.065e-01  +1.874e-01  +2.568e-02
   +49.0  +9.818e-02  +1.723e-01  +2.402e-02  +9.720e-02  +1.695e-01  +2.486e-02  +1.011e-01  +1.793e-01  +2.279e-02  +1.058e-01  +1.885e-01  +2.321e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +9.627e-02  +1.699e-01  +2.264e-02  +1.019e-01  +1.802e-01  +2.354e-02  +1.079e-01  +1.896e-01  +2.612e-02
   +51.0  +1.012e-01  +1.794e-01  +2.297e-02  +9.990e-02  +1.764e-01  +2.343e-02  +1.053e-01  +1.872e-01  +2.355e-02  +1.113e-01  +1.967e-01  +2.593e-02
   +52.0  +1.039e-01  +1.822e-01  +2.559e-02  +1.031e-01  +1.797e-01  +2.659e-02  +1.077e-01  +1.894e-01  +2.605e-02  +1.133e-01  +1.987e-01  +2.795e-02
   +53.0  +1.082e-01  +1.879e-01  +2.843e-02  +1.074e-01  +1.857e-01  +2.911e-02  +1.116e-01  +1.944e-01  +2.878e-02  +1.169e-01  +2.030e-01  +3.084e-02
   +54.0  +1.059e-01  +1.878e-01  +2.398e-02  +1.054e-01  +1.858e-01  +2.506e-02  +1.096e-01  +1.939e-01  +2.520e-02  +1.149e-01  +2.017e-01  +2.813e-02
   +55.0  +1.013e-01  +1.832e-01  +1.943e-02  +1.009e-01  +1.813e-01  +2.039e-02  +1.044e-01  +1.889e-01  +1.999e-02  +1.103e-01  +1.957e-01  +2.483e-02
   +56.0  +9.922e-02  +1.787e-01  +1.978e-02  +9.870e-02  +1.775e-01  +1.989e-02  +1.019e-01  +1.831e-01  +2.065e-02  +1.074e-01  +1.883e-01  +2.647e-02
   +57.0  +9.531e-02  +1.713e-01  +1.935e-02  +9.481e-02  +1.701e-01  +1.956e-02  +9.882e-02  +1.765e-01  +2.117e-02  +1.038e-01  +1.822e-01  +2.545e-02
   +58.0  +9.358e-02  +1.658e-01  +2.132e-02  +9.268e-02  +1.645e-01  +2.091e-02  +9.739e-02  +1.713e-01  +2.350e-02  +1.017e-01  +1.776e-01  +2.571e-02
   +59.0  +9.350e-02  +1.639e-01  +2.311e-02  +9.256e-02  +1.620e-01  +2.311e-02  +9.688e-02  +1.700e-01  +2.372e-02  +1.011e-01  +1.767e-01  +2.553e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +9.361e-02  +1.629e-01  +2.434e-02  +9.773e-02  +1.707e-01  +2.475e-02  +1.025e-01  +1.779e-01  +2.708e-02
   +61.0  +9.548e-02  +1.665e-01  +2.447e-02  +9.509e-02  +1.645e-01  +2.569e-02  +9.899e-02  +1.727e-01  +2.530e-02  +1.041e-01  +1.793e-01  +2.898e-02
   +62.0  +9.546e-02  +1.687e-01  +2.220e-02  +9.462e-02  +1.666e-01  +2.260e-02  +9.882e-02  +1.754e-01  +2.227e-02  +1.035e-01  +1.828e-01  +2.431e-02
   +63.0  +9.203e-02  +1.669e-01  +1.721e-02  +9.030e-02  +1.640e-01  +1.662e-02  +9.672e-02  +1.743e-01  +1.917e-02  +1.016e-01  +1.822e-01  +2.097e-02
   +64.0  +9.342e-02  +1.648e-01  +2.203e-02  +9.175e-02  +1.624e-01  +2.114e-02  +9.795e-02  +1.718e-01  +2.407e-02  +1.032e-01  +1.797e-01  +2.667e-02
   +65.0  +9.416e-02  +1.655e-01  +2.283e-02  +9.299e-02  +1.627e-01  +2.330e-02  +9.761e-02  +1.734e-01  +2.185e-02  +1.024e-01  +1.825e-01  +2.234e-02
   +66.0  +9.594e-02  +1.697e-01  +2.216e-02  +9.488e-02  +1.670e-01  +2.277e-02  +9.850e-02  +1.777e-01  +1.931e-02  +1.030e-01  +1.867e-01  +1.931e-02
   +67.0  +9.261e-02  +1.649e-01  +2.028e-02  +9.173e-02  +1.634e-01  +2.006e-02  +9.586e-02  +1.713e-01  +2.046e-02  +1.013e-01  +1.790e-01  +2.359e-02
   +68.0  +9.213e-02  +1.664e-01  +1.789e-02  +9.177e-02  +1.647e-01  +1.882e-02  +9.556e-02  +1.731e-01  +1.802e-02  +1.009e-01  +1.818e-01  +1.996e-02
   +69.0  +9.551e-02  +1.678e-01  +2.320e-02  +9.484e-02  +1.662e-01  +2.348e-02  +9.883e-02  +1.738e-01  +2.390e-02  +1.028e-01  +1.816e-01  +2.404e-02
   +70.0  +9.303e-02  +1.668e-01  +1.924e-02  +9.234e-02  +1.652e-01  +1.950e-02  +9.607e-02  +1.733e-01  +1.884e-02  +1.000e-01  +1.815e-01  +1.855e-02
   +71.0  +9.570e-02  +1.740e-01  +1.744e-02  +9.539e-02  +1.723e-01  +1.851e-02  +9.920e-02  +1.808e-01  +1.762e-02  +1.042e-01  +1.892e-01  +1.921e-02
   +72.0  +9.587e-02  +1.694e-01  +2.234e-02  +9.576e-02  +1.692e-01  +2.235e-02  +9.891e-02  +1.749e-01  +2.289e-02  +1.038e-01  +1.828e-01  +2.478e-02
   +73.0  +9.879e-02  +1.737e-01  +2.385e-02  +9.888e-02  +1.730e-01  +2.477e-02  +1.015e-01  +1.804e-01  +2.260e-02  +1.058e-01  +1.893e-01  +2.220e-02
   +74.0  +9.911e-02  +1.738e-01  +2.438e-02  +9.890e-02  +1.734e-01  +2.441e-02  +1.022e-01  +1.801e-01  +2.424e-02  +1.062e-01  +1.890e-01  +2.334e-02
   +75.0  +9.846e-02  +1.716e-01  +2.528e-02  +9.777e-02  +1.698e-01  +2.576e-02  +1.024e-01  +1.802e-01  +2.469e-02  +1.066e-01  +1.904e-01  +2.273e-02
   +76.0  +9.337e-02  +1.653e-01  +2.144e-02  +9.298e-02  +1.631e-01  +2.283e-02  +9.625e-02  +1.745e-01  +1.802e-02  +1.008e-01  +1.849e-01  +1.671e-02
   +77.0  +8.571e-02  +1.538e-01  +1.758e-02  +8.532e-02  +1.515e-01  +1.916e-02  +9.005e-02  +1.637e-01  +1.644e-02  +9.540e-02  +1.748e-01  +1.604e-02
   +78.0  +8.342e-02  +1.485e-01  +1.829e-02  +8.315e-02  +1.458e-01  +2.052e-02  +8.728e-02  +1.585e-01  +1.604e-02  +9.247e-02  +1.693e-01  +1.561e-02
   +79.0  +8.417e-02  +1.521e-01  +1.621e-02  +8.357e-02  +1.493e-01  +1.789e-02  +8.836e-02  +1.622e-01  +1.452e-02  +9.382e-02  +1.728e-01  +1.480e-02
   +80.0  +8.519e-02  +1.561e-01  +1.424e-02  +8.477e-02  +1.528e-01  +1.672e-02  +8.957e-02  +1.663e-01  +1.286e-02  +9.495e-02  +1.766e-01  +1.332e-02
   +81.0  +8.760e-02  +1.579e-01  +1.726e-02  +8.653e-02  +1.543e-01  +1.879e-02  +9.202e-02  +1.686e-01  +1.549e-02  +9.718e-02  +1.790e-01  +1.539e-02
   +82.0  +8.632e-02  +1.529e-01  +1.972e-02  +8.492e-02  +1.496e-01  +2.028e-02  +9.130e-02  +1.640e-01  +1.864e-02  +9.685e-02  +1.753e-01  +1.843e-02
   +83.0  +8.278e-02  +1.447e-01  +2.085e-02  +8.233e-02  +1.415e-01  +2.314e-02  +8.744e-02  +1.543e-01  +2.058e-02  +9.344e-02  +1.646e-01  +2.228e-02
   +84.0  +8.073e-02  +1.422e-01  +1.924e-02  +7.994e-02  +1.390e-01  +2.083e-02  +8.448e-02  +1.526e-01  +1.632e-02  +8.951e-02  +1.634e-01  +1.562e-02
   +85.0  +8.578e-02  +1.503e-01  +2.130e-02  +8.528e-02  +1.469e-01  +2.369e-02  +8.956e-02  +1.612e-01  +1.794e-02  +9.486e-02  +1.724e-01  +1.731e-02
   +86.0  +8.646e-02  +1.501e-01  +2.284e-02  +8.591e-02  +1.470e-01  +2.478e-02  +9.020e-02  +1.607e-01  +1.968e-02  +9.514e-02  +1.719e-01  +1.837e-02
   +87.0  +8.886e-02  +1.529e-01  +2.482e-02  +8.886e-02  +1.490e-01  +2.872e-02  +9.223e-02  +1.653e-01  +1.917e-02  +9.792e-02  +1.779e-01  +1.790e-02
   +88.0  +9.062e-02  +1.535e-01  +2.773e-02  +8.937e-02  +1.497e-01  +2.902e-02  +9.509e-02  +1.663e-01  +2.393e-02  +9.968e-02  +1.797e-01  +1.971e-02
   +89.0  +9.043e-02  +1.494e-01  +3.149e-02  +9.014e-02  +1.458e-01  +3.450e-02  +9.479e-02  +1.617e-01  +2.790e-02  +9.941e-02  +1.751e-01  +2.367e-02
   +90.0  +9.171e-02  +1.512e-01  +3.226e-02  +9.068e-02  +1.472e-01  +3.417e-02  +9.688e-02  +1.645e-01  +2.924e-02  +1.028e-01  +1.784e-01  +2.729e-02
   +91.0  +9.152e-02  +1.493e-01  +3.375e-02  +9.043e-02  +1.454e-01  +3.542e-02  +9.586e-02  +1.620e-01  +2.974e-02  +1.010e-01  +1.750e-01  +2.706e-02
   +92.0  +9.197e-02  +1.481e-01  +3.585e-02  +9.080e-02  +1.452e-01  +3.640e-02  +9.594e-02  +1.591e-01  +3.274e-02  +9.962e-02  +1.712e-01  +2.807e-02
   +93.0  +9.065e-02  +1.439e-01  +3.744e-02  +8.878e-02  +1.416e-01  +3.599e-02  +9.545e-02  +1.550e-01  +3.593e-02  +1.003e-01  +1.669e-01  +3.376e-02
   +94.0  +9.286e-02  +1.491e-01  +3.664e-02  +9.165e-02  +1.457e-01  +3.763e-02  +9.652e-02  +1.615e-01  +3.158e-02  +1.000e-01  +1.732e-01  +2.687e-02
   +95.0  +9.352e-02  +1.499e-01  +3.718e-02  +9.204e-02  +1.468e-01  +3.724e-02  +9.843e-02  +1.617e-01  +3.515e-02  +1.027e-01  +1.728e-01  +3.263e-02
   +96.0  +8.929e-02  +1.459e-01  +3.272e-02  +8.794e-02  +1.435e-01  +3.238e-02  +9.450e-02  +1.555e-01  +3.348e-02  +9.924e-02  +1.664e-01  +3.207e-02
   +97.0  +8.380e-02  +1.370e-01  +3.058e-02  +8.288e-02  +1.358e-01  +2.995e-02  +8.849e-02  +1.445e-01  +3.249e-02  +9.379e-02  +1.545e-01  +3.307e-02
   +98.0  +8.617e-02  +1.406e-01  +3.178e-02  +8.433e-02  +1.396e-01  +2.910e-02  +9.077e-02  +1.491e-01  +3.243e-02  +9.511e-02  +1.591e-01  +3.111e-02
   +99.0  +8.318e-02  +1.402e-01  +2.620e-02  +8.103e-02  +1.386e-01  +2.341e-02  +8.820e-02  +1.487e-01  +2.775e-02  +9.327e-02  +1.588e-01  +2.777e-02
  +100.0  +8.477e-02  +1.451e-01  +2.442e-02  +8.271e-02  +1.438e-01  +2.165e-02  +9.007e-02  +1.530e-01  +2.713e-02  +9.616e-02  +1.633e-01  +2.905e-02
  +101.0  +9.386e-02  +1.588e-01  +2.893e-02  +9.101e-02  +1.556e-01  +2.637e-02  +1.004e-01  +1.688e-01  +3.192e-02  +1.074e-01  +1.797e-01  +3.501e-02
  +102.0  +8.771e-02  +1.478e-01  +2.766e-02  +8.561e-02  +1.459e-01  +2.528e-02  +9.434e-02  +1.574e-01  +3.125e-02  +1.018e-01  +1.691e-01  +3.463e-02
  +103.0  +8.622e-02  +1.464e-01  +2.603e-02  +8.389e-02  +1.435e-01  +2.433e-02  +9.432e-02  +1.569e-01  +3.178e-02  +1.024e-01  +1.702e-01  +3.451e-02
  +104.0  +8.994e-02  +1.506e-01  +2.931e-02  +8.808e-02  +1.471e-01  +2.902e-02  +9.857e-02  +1.620e-01  +3.515e-02  +1.066e-01  +1.760e-01  +3.719e-02
  +105.0  +8.968e-02  +1.473e-01  +3.210e-02  +8.622e-02  +1.443e-01  +2.816e-02  +9.812e-02  +1.575e-01  +3.876e-02  +1.051e-01  +1.710e-01  +3.912e-02
  +106.0  +8.889e-02  +1.513e-01  +2.645e-02  +8.666e-02  +1.478e-01  +2.553e-02  +9.596e-02  +1.614e-01  +3.048e-02  +1.031e-01  +1.751e-01  +3.110e-02
  +107.0  +9.363e-02  +1.569e-01  +3.034e-02  +9.210e-02  +1.546e-01  +2.962e-02  +9.802e-02  +1.652e-01  +3.089e-02  +1.037e-01  +1.770e-01  +3.034e-02
  +108.0  +9.893e-02  +1.663e-01  +3.153e-02  +9.729e-02  +1.624e-01  +3.214e-02  +1.044e-01  +1.780e-01  +3.088e-02  +1.106e-01  +1.920e-01  +2.911e-02
  +109.0  +9.550e-02  +1.618e-01  +2.919e-02  +9.322e-02  +1.587e-01  +2.771e-02  +1.018e-01  +1.734e-01  +3.023e-02  +1.082e-01  +1.871e-01  +2.918e-02
  +110.0  +9.525e-02  +1.600e-01  +3.049e-02  +9.333e-02  +1.564e-01  +3.022e-02  +1.006e-01  +1.709e-01  +3.030e-02  +1.068e-01  +1.845e-01  +2.897e-02
  +111.0  +9.734e-02  +1.663e-01  +2.836e-02  +9.497e-02  +1.616e-01  +2.836e-02  +1.029e-01  +1.800e-01  +2.578e-02  +1.097e-01  +1.950e-01  +2.430e-02
  +112.0  +9.879e-02  +1.691e-01  +2.845e-02  +9.771e-02  +1.661e-01  +2.928e-02  +1.039e-01  +1.808e-01  +2.689e-02  +1.122e-01  +1.958e-01  +2.855e-02
  +113.0  +9.774e-02  +1.702e-01  +2.532e-02  +9.562e-02  +1.658e-01  +2.545e-02  +1.048e-01  +1.849e-01  +2.476e-02  +1.141e-01  +2.019e-01  +2.629e-02
  +114.0  +9.553e-02  +1.633e-01  +2.781e-02  +9.399e-02  +1.596e-01  +2.836e-02  +1.022e-01  +1.763e-01  +2.805e-02  +1.106e-01  +1.931e-01  +2.800e-02
  +115.0  +9.842e-02  +1.777e-01  +1.910e-02  +9.750e-02  +1.738e-01  +2.116e-02  +1.045e-01  +1.905e-01  +1.843e-02  +1.129e-01  +2.072e-01  +1.855e-02
  +116.0  +9.758e-02  +1.767e-01  +1.848e-02  +9.529e-02  +1.739e-01  +1.665e-02  +1.065e-01  +1.890e-01  +2.391e-02  +1.165e-01  +2.071e-01  +2.580e-02
  +117.0  +1.060e-01  +1.883e-01  +2.368e-02  +1.024e-01  +1.843e-01  +2.056e-02  +1.151e-01  +2.014e-01  +2.886e-02  +1.247e-01  +2.193e-01  +3.017e-02
  +118.0  +1.105e-01  +1.925e-01  +2.842e-02  +1.080e-01  +1.890e-01  +2.694e-02  +1.183e-01  +2.050e-01  +3.165e-02  +1.270e-01  +2.231e-01  +3.097e-02
  +119.0  +1.101e-01  +1.868e-01  +3.335e-02  +1.061e-01  +1.828e-01  +2.941e-02  +1.190e-01  +2.005e-01  +3.754e-02  +1.283e-01  +2.196e-01  +3.701e-02
  +120.0  +1.087e-01  +1.843e-01  +3.323e-02  +1.062e-01  +1.795e-01  +3.296e-02  +1.167e-01  +1.967e-01  +3.659e-02  +1.263e-01  +2.145e-01  +3.801e-02
  +121.0  +1.085e-01  +1.820e-01  +3.498e-02  +1.044e-01  +1.767e-01  +3.213e-02  +1.167e-01  +1.976e-01  +3.590e-02  +1.260e-01  +2.170e-01  +3.507e-02
  +122.0  +1.094e-01  +1.791e-01  +3.967e-02  +1.056e-01  +1.746e-01  +3.654e-02  +1.168e-01  +1.926e-01  +4.105e-02  +1.245e-01  +2.111e-01  +3.793e-02
  +123.0  +1.063e-01  +1.802e-01  +3.239e-02  +1.031e-01  +1.756e-01  +3.066e-02  +1.137e-01  +1.945e-01  +3.289e-02  +1.215e-01  +2.141e-01  +2.886e-02
  +124.0  +1.115e-01  +1.902e-01  +3.281e-02  +1.087e-01  +1.854e-01  +3.193e-02  +1.182e-01  +2.046e-01  +3.182e-02  +1.265e-01  +2.235e-01  +2.960e-02
  +125.0  +1.032e-01  +1.741e-01  +3.235e-02  +1.003e-01  +1.688e-01  +3.169e-02  +1.108e-01  +1.890e-01  +3.251e-02  +1.201e-01  +2.089e-01  +3.117e-02
  +126.0  +1.016e-01  +1.731e-01  +3.013e-02  +9.879e-02  +1.685e-01  +2.909e-02  +1.097e-01  +1.884e-01  +3.105e-02  +1.197e-01  +2.072e-01  +3.226e-02
  +127.0  +1.007e-01  +1.683e-01  +3.304e-02  +9.844e-02  +1.632e-01  +3.365e-02  +1.085e-01  +1.838e-01  +3.315e-02  +1.187e-01  +2.034e-01  +3.394e-02
  +128.0  +1.024e-01  +1.691e-01  +3.575e-02  +9.899e-02  +1.630e-01  +3.495e-02  +1.113e-01  +1.872e-01  +3.540e-02  +1.232e-01  +2.085e-01  +3.786e-02
  +129.0  +1.032e-01  +1.735e-01  +3.280e-02  +1.007e-01  +1.681e-01  +3.335e-02  +1.124e-01  +1.914e-01  +3.338e-02  +1.242e-01  +2.125e-01  +3.583e-02
  +130.0  +9.970e-02  +1.684e-01  +3.100e-02  +9.728e-02  +1.621e-01  +3.247e-02  +1.100e-01  +1.867e-01  +3.335e-02  +1.210e-01  +2.094e-01  +3.253e-02
  +131.0  +9.832e-02  +1.716e-01  +2.503e-02  +9.365e-02  +1.651e-01  +2.224e-02  +1.100e-01  +1.911e-01  +2.901e-02  +1.215e-01  +2.134e-01  +2.951e-02
  +132.0  +9.913e-02  +1.637e-01  +3.458e-02  +9.459e-02  +1.587e-01  +3.051e-02  +1.099e-01  +1.818e-01  +3.805e-02  +1.207e-01  +2.038e-01  +3.751e-02
  +133.0  +9.882e-02  +1.640e-01  +3.361e-02  +9.471e-02  +1.588e-01  +3.064e-02  +1.094e-01  +1.824e-01  +3.633e-02  +1.197e-01  +2.050e-01  +3.432e-02
  +134.0  +1.004e-01  +1.690e-01  +3.169e-02  +9.684e-02  +1.629e-01  +3.078e-02  +1.099e-01  +1.878e-01  +3.208e-02  +1.200e-01  +2.098e-01  +3.030e-02
  +135.0  +9.912e-02  +1.639e-01  +3.435e-02  +9.499e-02  +1.576e-01  +3.239e-02  +1.084e-01  +1.827e-01  +3.423e-02  +1.177e-01  +2.052e-01  +3.014e-02
  +136.0  +9.923e-02  +1.685e-01  +2.998e-02  +9.494e-02  +1.624e-01  +2.745e-02  +1.091e-01  +1.863e-01  +3.190e-02  +1.196e-01  +2.077e-01  +3.148e-02
  +137.0  +1.014e-01  +1.731e-01  +2.980e-02  +9.724e-02  +1.677e-01  +2.682e-02  +1.119e-01  +1.895e-01  +3.421e-02  +1.226e-01  +2.105e-01  +3.462e-02
  +138.0  +1.073e-01  +1.694e-01  +4.517e-02  +1.032e-01  +1.652e-01  +4.111e-02  +1.166e-01  +1.842e-01  +4.893e-02  +1.260e-01  +2.039e-01  +4.806e-02
  +139.0  +1.084e-01  +1.722e-01  +4.470e-02  +1.051e-01  +1.690e-01  +4.118e-02  +1.161e-01  +1.854e-01  +4.681e-02  +1.240e-01  +2.045e-01  +4.355e-02
  +140.0  +1.053e-01  +1.688e-01  +4.180e-02  +1.016e-01  +1.646e-01  +3.861e-02  +1.148e-01  +1.819e-01  +4.762e-02  +1.244e-01  +2.000e-01  +4.887e-02
  +141.0  +1.053e-01  +1.728e-01  +3.787e-02  +1.020e-01  +1.673e-01  +3.668e-02  +1.137e-01  +1.883e-01  +3.902e-02  +1.235e-01  +2.067e-01  +4.039e-02
  +142.0  +1.014e-01  +1.696e-01  +3.320e-02  +9.892e-02  +1.646e-01  +3.328e-02  +1.099e-01  +1.837e-01  +3.609e-02  +1.195e-01  +2.013e-01  +3.764e-02
  +143.0  +9.940e-02  +1.694e-01  +2.940e-02  +9.782e-02  +1.650e-01  +3.067e-02  +1.074e-01  +1.813e-01  +3.349e-02  +1.168e-01  +1.982e-01  +3.540e-02
  +144.0  +1.103e-01  +1.870e-01  +3.366e-02  +1.089e-01  +1.819e-01  +3.594e-02  +1.176e-01  +1.999e-01  +3.526e-02  +1.265e-01  +2.167e-01  +3.640e-02
  +145.0  +1.055e-01  +1.769e-01  +3.418e-02  +1.038e-01  +1.722e-01  +3.544e-02  +1.128e-01  +1.887e-01  +3.692e-02  +1.215e-01  +2.050e-01  +3.800e-02
  +146.0  +1.019e-01  +1.719e-01  +3.190e-02  +1.002e-01  +1.669e-01  +3.342e-02  +1.099e-01  +1.840e-01  +3.571e-02  +1.188e-01  +2.013e-01  +3.628e-02
  +147.0  +1.063e-01  +1.829e-01  +2.973e-02  +1.056e-01  +1.797e-01  +3.152e-02  +1.129e-01  +1.926e-01  +3.314e-02  +1.212e-01  +2.076e-01  +3.483e-02
  +148.0  +1.014e-01  +1.691e-01  +3.362e-02  +9.999e-02  +1.661e-01  +3.387e-02  +1.058e-01  +1.786e-01  +3.295e-02  +1.131e-01  +1.941e-01  +3.221e-02
  +149.0  +9.972e-02  +1.724e-01  +2.708e-02  +9.824e-02  +1.687e-01  +2.782e-02  +1.056e-01  +1.834e-01  +2.778e-02  +1.134e-01  +2.003e-01  +2.643e-02
  +150.0  +1.023e-01  +1.672e-01  +3.738e-02  +1.010e-01  +1.638e-01  +3.819e-02  +1.072e-01  +1.778e-01  +3.651e-02  +1.140e-01  +1.952e-01  +3.270e-02
  +151.0  +1.089e-01  +1.783e-01  +3.944e-02  +1.071e-01  +1.754e-01  +3.886e-02  +1.138e-01  +1.881e-01  +3.954e-02  +1.219e-01  +2.039e-01  +4.001e-02
  +152.0  +1.056e-01  +1.751e-01  +3.603e-02  +1.040e-01  +1.715e-01  +3.647e-02  +1.098e-01  +1.861e-01  +3.346e-02  +1.173e-01  +2.017e-01  +3.289e-02
  +153.0  +9.726e-02  +1.670e-01  +2.753e-02  +9.512e-02  +1.641e-01  +2.616e-02  +1.045e-01  +1.760e-01  +3.304e-02  +1.135e-01  +1.900e-01  +3.696e-02
  +154.0  +1.015e-01  +1.741e-01  +2.890e-02  +9.750e-02  +1.701e-01  +2.486e-02  +1.100e-01  +1.843e-01  +3.565e-02  +1.186e-01  +1.987e-01  +3.842e-02
  +155.0  +9.674e-02  +1.689e-01  +2.460e-02  +9.366e-02  +1.639e-01  +2.337e-02  +1.054e-01  +1.809e-01  +2.997e-02  +1.147e-01  +1.967e-01  +3.275e-02
  +156.0  +9.761e-02  +1.709e-01  +2.432e-02  +9.430e-02  +1.649e-01  +2.374e-02  +1.083e-01  +1.856e-01  +3.096e-02  +1.185e-01  +2.040e-01  +3.304e-02
  +157.0  +9.679e-02  +1.632e-01  +3.037e-02  +9.458e-02  +1.583e-01  +3.090e-02  +1.046e-01  +1.765e-01  +3.282e-02  +1.138e-01  +1.948e-01  +3.290e-02
  +158.0  +9.785e-02  +1.616e-01  +3.409e-02  +9.502e-02  +1.560e-01  +3.402e-02  +1.058e-01  +1.768e-01  +3.475e-02  +1.146e-01  +1.969e-01  +3.233e-02
  +159.0  +9.938e-02  +1.622e-01  +3.653e-02  +9.714e-02  +1.579e-01  +3.640e-02  +1.061e-01  +1.751e-01  +3.715e-02  +1.146e-01  +1.939e-01  +3.532e-02
  +160.0  +9.334e-02  +1.594e-01  +2.732e-02  +9.091e-02  +1.557e-01  +2.617e-02  +1.020e-01  +1.733e-01  +3.063e-02  +1.115e-01  +1.930e-01  +3.009e-02
  +161.0  +9.542e-02  +1.563e-01  +3.457e-02  +9.193e-02  +1.536e-01  +3.027e-02  +1.037e-01  +1.679e-01  +3.959e-02  +1.128e-01  +1.864e-01  +3.928e-02
  +162.0  +9.879e-02  +1.598e-01  +3.779e-02  +9.563e-02  +1.568e-01  +3.450e-02  +1.056e-01  +1.726e-01  +3.862e-02  +1.131e-01  +1.910e-01  +3.520e-02
  +163.0  +9.290e-02  +1.533e-01  +3.249e-02  +9.048e-02  +1.496e-01  +3.136e-02  +9.987e-02  +1.659e-01  +3.388e-02  +1.086e-01  +1.827e-01  +3.447e-02
  +164.0  +9.358e-02  +1.479e-01  +3.925e-02  +9.141e-02  +1.437e-01  +3.908e-02  +1.007e-01  +1.621e-01  +3.924e-02  +1.092e-01  +1.805e-01  +3.797e-02
  +165.0  +9.495e-02  +1.548e-01  +3.508e-02  +9.368e-02  +1.500e-01  +3.736e-02  +1.021e-01  +1.690e-01  +3.520e-02  +1.112e-01  +1.870e-01  +3.540e-02
  +166.0  +1.051e-01  +1.724e-01  +3.778e-02  +1.033e-01  +1.686e-01  +3.808e-02  +1.106e-01  +1.852e-01  +3.606e-02  +1.198e-01  +2.012e-01  +3.842e-02
  +167.0  +1.078e-01  +1.803e-01  +3.526e-02  +1.049e-01  +1.764e-01  +3.354e-02  +1.160e-01  +1.931e-01  +3.892e-02  +1.261e-01  +2.086e-01  +4.371e-02
  +168.0  +1.093e-01  +1.844e-01  +3.417e-02  +1.074e-01  +1.810e-01  +3.371e-02  +1.163e-01  +1.950e-01  +3.749e-02  +1.256e-01  +2.093e-01  +4.187e-02
  +169.0  +1.129e-01  +1.800e-01  +4.571e-02  +1.091e-01  +1.751e-01  +4.308e-02  +1.210e-01  +1.932e-01  +4.886e-02  +1.307e-01  +2.087e-01  +5.280e-02
  +170.0  +1.162e-01  +1.843e-01  +4.815e-02  +1.129e-01  +1.786e-01  +4.715e-02  +1.223e-01  +1.981e-01  +4.661e-02  +1.307e-01  +2.129e-01  +4.854e-02
  +171.0  +1.169e-01  +1.898e-01  +4.408e-02  +1.123e-01  +1.843e-01  +4.028e-02  +1.249e-01  +2.026e-01  +4.726e-02  +1.335e-01  +2.166e-01  +5.035e-02
  +172.0  +1.132e-01  +1.834e-01  +4.306e-02  +1.081e-01  +1.788e-01  +3.741e-02  +1.216e-01  +1.946e-01  +4.872e-02  +1.309e-01  +2.087e-01  +5.310e-02
  +173.0  +1.146e-01  +1.908e-01  +3.847e-02  +1.108e-01  +1.852e-01  +3.631e-02  +1.224e-01  +2.024e-01  +4.240e-02  +1.321e-01  +2.164e-01  +4.771e-02
  +174.0  +1.141e-01  +1.925e-01  +3.576e-02  +1.100e-01  +1.866e-01  +3.340e-02  +1.211e-01  +2.051e-01  +3.710e-02  +1.304e-01  +2.201e-01  +4.072e-02
  +175.0  +1.106e-01  +1.881e-01  +3.301e-02  +1.077e-01  +1.826e-01  +3.284e-02  +1.169e-01  +1.999e-01  +3.377e-02  +1.267e-01  +2.143e-01  +3.911e-02
  +176.0  +1.068e-01  +1.770e-01  +3.650e-02  +1.040e-01  +1.718e-01  +3.622e-02  +1.133e-01  +1.895e-01  +3.719e-02  +1.215e-01  +2.052e-01  +3.784e-02
  +177.0  +1.080e-01  +1.747e-01  +4.127e-02  +1.057e-01  +1.713e-01  +4.003e-02  +1.138e-01  +1.851e-01  +4.244e-02  +1.232e-01  +1.998e-01  +4.663e-02
  +178.0  +1.054e-01  +1.718e-01  +3.896e-02  +1.044e-01  +1.681e-01  +4.064e-02  +1.109e-01  +1.817e-01  +4.002e-02  +1.198e-01  +1.958e-01  +4.375e-02
  +179.0  +1.102e-01  +1.808e-01  +3.964e-02  +1.089e-01  +1.770e-01  +4.083e-02  +1.149e-01  +1.913e-01  +3.844e-02  +1.236e-01  +2.048e-01  +4.230e-02
  +180.0  +1.097e-01  +1.849e-01  +3.445e-02  +1.078e-01  +1.821e-01  +3.354e-02  +1.154e-01  +1.938e-01  +3.697e-02  +1.241e-01  +2.058e-01  +4.241e-02
  +181.0  +1.137e-01  +1.923e-01  +3.508e-02  +1.117e-01  +1.891e-01  +3.444e-02  +1.198e-01  +2.014e-01  +3.825e-02  +1.289e-01  +2.134e-01  +4.448e-02
  +182.0  +1.165e-01  +1.959e-01  +3.710e-02  +1.147e-01  +1.924e-01  +3.706e-02  +1.245e-01  +2.056e-01  +4.335e-02  +1.340e-01  +2.188e-01  +4.918e-02
  +183.0  +1.129e-01  +1.884e-01  +3.743e-02  +1.120e-01  +1.865e-01  +3.749e-02  +1.186e-01  +1.969e-01  +4.022e-02  +1.269e-01  +2.105e-01  +4.318e-02
  +184.0  +1.106e-01  +1.870e-01  +3.409e-02  +1.098e-01  +1.844e-01  +3.507e-02  +1.157e-01  +1.964e-01  +3.501e-02  +1.247e-01  +2.107e-01  +3.863e-02
  +185.0  +1.101e-01  +1.839e-01  +3.634e-02  +1.091e-01  +1.815e-01  +3.664e-02  +1.155e-01  +1.931e-01  +3.798e-02  +1.240e-01  +2.075e-01  +4.041e-02
  +186.0  +1.125e-01  +1.847e-01  +4.027e-02  +1.108e-01  +1.828e-01  +3.872e-02  +1.182e-01  +1.918e-01  +4.466e-02  +1.267e-01  +2.044e-01  +4.897e-02
  +187.0  +1.176e-01  +1.906e-01  +4.466e-02  +1.164e-01  +1.900e-01  +4.283e-02  +1.221e-01  +1.965e-01  +4.771e-02  +1.289e-01  +2.083e-01  +4.946e-02
  +188.0  +1.194e-01  +1.956e-01  +4.320e-02  +1.193e-01  +1.947e-01  +4.388e-02  +1.216e-01  +2.001e-01  +4.309e-02  +1.279e-01  +2.105e-01  +4.531e-02
  +189.0  +1.220e-01  +1.982e-01  +4.580e-02  +1.225e-01  +1.981e-01  +4.699e-02  +1.233e-01  +2.024e-01  +4.430e-02  +1.295e-01  +2.122e-01  +4.682e-02
  +190.0  +1.237e-01  +2.054e-01  +4.195e-02  +1.239e-01  +2.053e-01  +4.249e-02  +1.242e-01  +2.091e-01  +3.932e-02  +1.283e-01  +2.177e-01  +3.902e-02
  +191.0  +1.200e-01  +2.062e-01  +3.374e-02  +1.199e-01  +2.048e-01  +3.501e-02  +1.223e-01  +2.113e-01  +3.338e-02  +1.288e-01  +2.202e-01  +3.728e-02
  +192.0  +1.199e-01  +2.042e-01  +3.547e-02  +1.201e-01  +2.030e-01  +3.716e-02  +1.221e-01  +2.089e-01  +3.530e-02  +1.272e-01  +2.182e-01  +3.627e-02
  +193.0  +1.206e-01  +2.068e-01  +3.441e-02  +1.211e-01  +2.061e-01  +3.617e-02  +1.220e-01  +2.120e-01  +3.207e-02  +1.275e-01  +2.216e-01  +3.335e-02
  +194.0  +1.228e-01  +2.151e-01  +3.045e-02  +1.239e-01  +2.137e-01  +3.419e-02  +1.247e-01  +2.211e-01  +2.839e-02  +1.308e-01  +2.311e-01  +3.045e-02
  +195.0  +1.269e-01  +2.173e-01  +3.641e-02  +1.269e-01  +2.156e-01  +3.834e-02  +1.294e-01  +2.232e-01  +3.562e-02  +1.351e-01  +2.331e-01  +3.711e-02
  +196.0  +1.274e-01  +2.171e-01  +3.764e-02  +1.261e-01  +2.155e-01  +3.675e-02  +1.311e-01  +2.228e-01  +3.938e-02  +1.374e-01  +2.324e-01  +4.225e-02
  +197.0  +1.283e-01  +2.176e-01  +3.898e-02  +1.259e-01  +2.150e-01  +3.670e-02  +1.335e-01  +2.249e-01  +4.206e-02  +1.408e-01  +2.355e-01  +4.617e-02
  +198.0  +1.268e-01  +2.115e-01  +4.215e-02  +1.247e-01  +2.089e-01  +4.057e-02  +1.319e-01  +2.192e-01  +4.450e-02  +1.390e-01  +2.301e-01  +4.787e-02
  +199.0  +1.275e-01  +2.134e-01  +4.171e-02  +1.254e-01  +2.102e-01  +4.068e-02  +1.327e-01  +2.216e-01  +4.374e-02  +1.394e-01  +2.334e-01  +4.547e-02
  +200.0  +1.250e-01  +2.082e-01  +4.187e-02  +1.229e-01  +2.049e-01  +4.091e-02  +1.300e-01  +2.165e-01  +4.344e-02  +1.364e-01  +2.288e-01  +4.405e-02
  +201.0  +1.285e-01  +2.104e-01  +4.647e-02  +1.264e-01  +2.065e-01  +4.629e-02  +1.330e-01  +2.196e-01  +4.639e-02  +1.393e-01  +2.320e-01  +4.666e-02
  +202.0  +1.237e-01  +2.042e-01  +4.313e-02  +1.217e-01  +2.004e-01  +4.292e-02  +1.287e-01  +2.134e-01  +4.391e-02  +1.349e-01  +2.263e-01  +4.361e-02
  +203.0  +1.200e-01  +1.910e-01  +4.888e-02  +1.184e-01  +1.872e-01  +4.954e-02  +1.240e-01  +2.000e-01  +4.791e-02  +1.297e-01  +2.126e-01  +4.691e-02
  +204.0  +1.204e-01  +1.908e-01  +4.991e-02  +1.180e-01  +1.869e-01  +4.908e-02  +1.247e-01  +2.013e-01  +4.817e-02  +1.313e-01  +2.147e-01  +4.803e-02
  +205.0  +1.212e-01  +1.949e-01  +4.752e-02  +1.187e-01  +1.892e-01  +4.822e-02  +1.254e-01  +2.070e-01  +4.385e-02  +1.317e-01  +2.202e-01  +4.316e-02
  +206.0  +1.195e-01  +1.883e-01  +5.071e-02  +1.175e-01  +1.858e-01  +4.915e-02  +1.235e-01  +1.972e-01  +4.980e-02  +1.292e-01  +2.097e-01  +4.877e-02
  +207.0  +1.269e-01  +1.994e-01  +5.440e-02  +1.252e-01  +1.966e-01  +5.393e-02  +1.302e-01  +2.088e-01  +5.157e-02  +1.356e-01  +2.219e-01  +4.943e-02
  +208.0  +1.221e-01  +1.920e-01  +5.225e-02  +1.196e-01  +1.891e-01  +5.020e-02  +1.267e-01  +2.010e-01  +5.251e-02  +1.328e-01  +2.135e-01  +5.218e-02
  +209.0  +1.245e-01  +2.020e-01  +4.693e-02  +1.217e-01  +1.992e-01  +4.420e-02  +1.291e-01  +2.106e-01  +4.768e-02  +1.355e-01  +2.234e-01  +4.755e-02
  +210.0  +1.243e-01  +2.055e-01  +4.305e-02  +1.219e-01  +2.021e-01  +4.177e-02  +1.298e-01  +2.147e-01  +4.492e-02  +1.362e-01  +2.276e-01  +4.477e-02
  +211.0  +1.262e-01  +2.057e-01  +4.667e-02  +1.247e-01  +2.034e-01  +4.602e-02  +1.313e-01  +2.140e-01  +4.866e-02  +1.381e-01  +2.267e-01  +4.941e-02
  +212.0  +1.283e-01  +2.087e-01  +4.791e-02  +1.269e-01  +2.056e-01  +4.824e-02  +1.339e-01  +2.178e-01  +4.993e-02  +1.411e-01  +2.312e-01  +5.108e-02
  +213.0  +1.280e-01  +2.136e-01  +4.242e-02  +1.269e-01  +2.105e-01  +4.322e-02  +1.334e-01  +2.229e-01  +4.385e-02  +1.409e-01  +2.357e-01  +4.606e-02
  +214.0  +1.317e-01  +2.134e-01  +5.002e-02  +1.309e-01  +2.104e-01  +5.134e-02  +1.369e-01  +2.223e-01  +5.149e-02  +1.441e-01  +2.349e-01  +5.340e-02
  +215.0  +1.315e-01  +2.158e-01  +4.712e-02  +1.307e-01  +2.130e-01  +4.851e-02  +1.369e-01  +2.253e-01  +4.860e-02  +1.443e-01  +2.389e-01  +4.969e-02
  +216.0  +1.316e-01  +2.204e-01  +4.276e-02  +1.317e-01  +2.180e-01  +4.537e-02  +1.365e-01  +2.289e-01  +4.415e-02  +1.438e-01  +2.415e-01  +4.621e-02
  +217.0  +1.339e-01  +2.271e-01  +4.074e-02  +1.341e-01  +2.248e-01  +4.325e-02  +1.391e-01  +2.352e-01  +4.299e-02  +1.464e-01  +2.473e-01  +4.552e-02
  +218.0  +1.306e-01  +2.212e-01  +3.996e-02  +1.301e-01  +2.190e-01  +4.123e-02  +1.348e-01  +2.294e-01  +4.028e-02  +1.414e-01  +2.412e-01  +4.164e-02
  +219.0  +1.279e-01  +2.132e-01  +4.262e-02  +1.274e-01  +2.118e-01  +4.301e-02  +1.325e-01  +2.207e-01  +4.424e-02  +1.390e-01  +2.322e-01  +4.577e-02
  +220.0  +1.222e-01  +2.130e-01  +3.137e-02  +1.216e-01  +2.120e-01  +3.125e-02  +1.268e-01  +2.202e-01  +3.346e-02  +1.333e-01  +2.306e-01  +3.607e-02
  +221.0  +1.277e-01  +2.149e-01  +4.055e-02  +1.263e-01  +2.131e-01  +3.956e-02  +1.325e-01  +2.234e-01  +4.170e-02  +1.389e-01  +2.348e-01  +4.292e-02
  +222.0  +1.280e-01  +2.151e-01  +4.097e-02  +1.272e-01  +2.134e-01  +4.101e-02  +1.321e-01  +2.229e-01  +4.119e-02  +1.383e-01  +2.333e-01  +4.333e-02
  +223.0  +1.312e-01  +2.218e-01  +4.061e-02  +1.308e-01  +2.203e-01  +4.124e-02  +1.357e-01  +2.288e-01  +4.266e-02  +1.425e-01  +2.388e-01  +4.609e-02
  +224.0  +1.322e-01  +2.190e-01  +4.532e-02  +1.315e-01  +2.177e-01  +4.521e-02  +1.363e-01  +2.256e-01  +4.690e-02  +1.427e-01  +2.347e-01  +5.059e-02
  +225.0  +1.357e-01  +2.253e-01  +4.603e-02  +1.342e-01  +2.237e-01  +4.474e-02  +1.394e-01  +2.319e-01  +4.687e-02  +1.451e-01  +2.408e-01  +4.947e-02
  +226.0  +1.390e-01  +2.303e-01  +4.774e-02  +1.379e-01  +2.287e-01  +4.716e-02  +1.421e-01  +2.363e-01  +4.787e-02  +1.463e-01  +2.447e-01  +4.783e-02
  +227.0  +1.383e-01  +2.256e-01  +5.097e-02  +1.371e-01  +2.244e-01  +4.983e-02  +1.411e-01  +2.311e-01  +5.102e-02  +1.448e-01  +2.395e-01  +5.001e-02
  +228.0  +1.396e-01  +2.254e-01  +5.384e-02  +1.383e-01  +2.237e-01  +5.292e-02  +1.424e-01  +2.304e-01  +5.434e-02  +1.461e-01  +2.378e-01  +5.442e-02
  +229.0  +1.426e-01  +2.327e-01  +5.250e-02  +1.414e-01  +2.313e-01  +5.154e-02  +1.461e-01  +2.375e-01  +5.465e-02  +1.504e-01  +2.456e-01  +5.523e-02
  +230.0  +1.394e-01  +2.245e-01  +5.425e-02  +1.381e-01  +2.232e-01  +5.292e-02  +1.420e-01  +2.285e-01  +5.549e-02  +1.455e-01  +2.357e-01  +5.522e-02
  +231.0  +1.402e-01  +2.219e-01  +5.864e-02  +1.390e-01  +2.205e-01  +5.749e-02  +1.432e-01  +2.264e-01  +5.991e-02  +1.471e-01  +2.338e-01  +6.047e-02
  +232.0  +1.359e-01  +2.172e-01  +5.462e-02  +1.355e-01  +2.157e-01  +5.533e-02  +1.379e-01  +2.216e-01  +5.425e-02  +1.416e-01  +2.281e-01  +5.510e-02
  +233.0  +1.345e-01  +2.119e-01  +5.714e-02  +1.341e-01  +2.109e-01  +5.726e-02  +1.365e-01  +2.158e-01  +5.731e-02  +1.400e-01  +2.219e-01  +5.805e-02
  +234.0  +1.361e-01  +2.141e-01  +5.809e-02  +1.355e-01  +2.127e-01  +5.828e-02  +1.375e-01  +2.177e-01  +5.732e-02  +1.397e-01  +2.235e-01  +5.589e-02
  +235.0  +1.315e-01  +2.049e-01  +5.802e-02  +1.307e-01  +2.028e-01  +5.860e-02  +1.333e-01  +2.100e-01  +5.663e-02  +1.367e-01  +2.171e-01  +5.641e-02
  +236.0  +1.293e-01  +2.026e-01  +5.599e-02  +1.286e-01  +2.008e-01  +5.645e-02  +1.314e-01  +2.087e-01  +5.410e-02  +1.351e-01  +2.168e-01  +5.333e-02
  +237.0  +1.316e-01  +2.064e-01  +5.688e-02  +1.305e-01  +2.044e-01  +5.664e-02  +1.340e-01  +2.110e-01  +5.703e-02  +1.370e-01  +2.174e-01  +5.662e-02
  +238.0  +1.282e-01  +1.996e-01  +5.673e-02  +1.274e-01  +1.969e-01  +5.791e-02  +1.299e-01  +2.043e-01  +5.543e-02  +1.332e-01  +2.101e-01  +5.630e-02
  +239.0  +1.260e-01  +1.972e-01  +5.490e-02  +1.249e-01  +1.949e-01  +5.485e-02  +1.281e-01  +2.008e-01  +5.534e-02  +1.313e-01  +2.063e-01  +5.632e-02
  +240.0  +1.253e-01  +1.954e-01  +5.525e-02  +1.242e-01  +1.925e-01  +5.583e-02  +1.270e-01  +1.997e-01  +5.432e-02  +1.304e-01  +2.047e-01  +5.602e-02
  +241.0  +1.230e-01  +1.915e-01  +5.462e-02  +1.215e-01  +1.879e-01  +5.523e-02  +1.250e-01  +1.975e-01  +5.251e-02  +1.285e-01  +2.039e-01  +5.305e-02
  +242.0  +1.190e-01  +1.877e-01  +5.032e-02  +1.174e-01  +1.838e-01  +5.098e-02  +1.214e-01  +1.938e-01  +4.897e-02  +1.244e-01  +2.008e-01  +4.808e-02
  +243.0  +1.197e-01  +1.892e-01  +5.014e-02  +1.178e-01  +1.863e-01  +4.927e-02  +1.228e-01  +1.949e-01  +5.065e-02  +1.262e-01  +2.025e-01  +4.994e-02
  +244.0  +1.189e-01  +1.904e-01  +4.734e-02  +1.169e-01  +1.874e-01  +4.626e-02  +1.217e-01  +1.971e-01  +4.623e-02  +1.257e-01  +2.058e-01  +4.557e-02
  +245.0  +1.245e-01  +1.974e-01  +5.165e-02  +1.227e-01  +1.942e-01  +5.124e-02  +1.271e-01  +2.040e-01  +5.023e-02  +1.304e-01  +2.130e-01  +4.775e-02
  +246.0  +1.279e-01  +2.023e-01  +5.354e-02  +1.263e-01  +1.999e-01  +5.275e-02  +1.301e-01  +2.078e-01  +5.230e-02  +1.338e-01  +2.154e-01  +5.220e-02
  +247.0  +1.279e-01  +1.988e-01  +5.696e-02  +1.256e-01  +1.954e-01  +5.587e-02  +1.310e-01  +2.055e-01  +5.650e-02  +1.345e-01  +2.141e-01  +5.498e-02
  +248.0  +1.266e-01  +1.998e-01  +5.341e-02  +1.250e-01  +1.968e-01  +5.321e-02  +1.299e-01  +2.049e-01  +5.484e-02  +1.338e-01  +2.118e-01  +5.580e-02
  +249.0  +1.299e-01  +2.048e-01  +5.509e-02  +1.283e-01  +2.017e-01  +5.503e-02  +1.339e-01  +2.106e-01  +5.718e-02  +1.387e-01  +2.185e-01  +5.882e-02
  +250.0  +1.269e-01  +1.974e-01  +5.632e-02  +1.248e-01  +1.945e-01  +5.507e-02  +1.308e-01  +2.024e-01  +5.928e-02  +1.352e-01  +2.096e-01  +6.070e-02
  +251.0  +1.299e-01  +2.052e-01  +5.455e-02  +1.288e-01  +2.025e-01  +5.514e-02  +1.325e-01  +2.104e-01  +5.459e-02  +1.364e-01  +2.172e-01  +5.546e-02
  +252.0  +1.264e-01  +1.988e-01  +5.395e-02  +1.250e-01  +1.956e-01  +5.435e-02  +1.296e-01  +2.046e-01  +5.453e-02  +1.336e-01  +2.115e-01  +5.581e-02
  +253.0  +1.275e-01  +2.047e-01  +5.042e-02  +1.258e-01  +2.013e-01  +5.036e-02  +1.308e-01  +2.109e-01  +5.063e-02  +1.349e-01  +2.177e-01  +5.214e-02
  +254.0  +1.299e-01  +2.057e-01  +5.412e-02  +1.286e-01  +2.029e-01  +5.430e-02  +1.326e-01  +2.107e-01  +5.440e-02  +1.365e-01  +2.166e-01  +5.632e-02
  +255.0  +1.287e-01  +2.028e-01  +5.453e-02  +1.275e-01  +1.999e-01  +5.514e-02  +1.312e-01  +2.083e-01  +5.415e-02  +1.353e-01  +2.148e-01  +5.586e-02
  +256.0  +1.256e-01  +1.971e-01  +5.409e-02  +1.245e-01  +1.944e-01  +5.462e-02  +1.285e-01  +2.029e-01  +5.399e-02  +1.326e-01  +2.106e-01  +5.463e-02
  +257.0  +1.258e-01  +2.011e-01  +5.043e-02  +1.252e-01  +1.981e-01  +5.233e-02  +1.281e-01  +2.067e-01  +4.961e-02  +1.319e-01  +2.144e-01  +4.933e-02
  +258.0  +1.263e-01  +2.048e-01  +4.769e-02  +1.247e-01  +2.021e-01  +4.724e-02  +1.293e-01  +2.109e-01  +4.770e-02  +1.331e-01  +2.184e-01  +4.782e-02
  +259.0  +1.203e-01  +1.929e-01  +4.772e-02  +1.190e-01  +1.903e-01  +4.779e-02  +1.229e-01  +1.991e-01  +4.669e-02  +1.262e-01  +2.067e-01  +4.571e-02
  +260.0  +1.196e-01  +1.949e-01  +4.428e-02  +1.185e-01  +1.929e-01  +4.414e-02  +1.226e-01  +1.995e-01  +4.573e-02  +1.262e-01  +2.065e-01  +4.591e-02
  +261.0  +1.241e-01  +2.054e-01  +4.279e-02  +1.226e-01  +2.028e-01  +4.240e-02  +1.271e-01  +2.108e-01  +4.352e-02  +1.308e-01  +2.176e-01  +4.404e-02
  +262.0  +1.236e-01  +2.035e-01  +4.362e-02  +1.230e-01  +2.004e-01  +4.557e-02  +1.264e-01  +2.099e-01  +4.289e-02  +1.306e-01  +2.176e-01  +4.367e-02
  +263.0  +1.226e-01  +1.959e-01  +4.930e-02  +1.213e-01  +1.930e-01  +4.955e-02  +1.259e-01  +2.021e-01  +4.969e-02  +1.301e-01  +2.095e-01  +5.076e-02
  +264.0  +1.225e-01  +2.019e-01  +4.315e-02  +1.215e-01  +1.991e-01  +4.403e-02  +1.259e-01  +2.068e-01  +4.496e-02  +1.299e-01  +2.125e-01  +4.741e-02
  +265.0  +1.208e-01  +1.940e-01  +4.764e-02  +1.201e-01  +1.912e-01  +4.895e-02  +1.235e-01  +1.991e-01  +4.782e-02  +1.267e-01  +2.060e-01  +4.745e-02
  +266.0  +1.236e-01  +2.042e-01  +4.296e-02  +1.232e-01  +2.017e-01  +4.476e-02  +1.260e-01  +2.089e-01  +4.311e-02  +1.293e-01  +2.145e-01  +4.418e-02
  +267.0  +1.207e-01  +1.918e-01  +4.959e-02  +1.200e-01  +1.898e-01  +5.023e-02  +1.228e-01  +1.953e-01  +5.035e-02  +1.252e-01  +2.003e-01  +5.014e-02
  +268.0  +1.227e-01  +1.939e-01  +5.137e-02  +1.221e-01  +1.920e-01  +5.214e-02  +1.229e-01  +1.977e-01  +4.819e-02  +1.248e-01  +2.019e-01  +4.770e-02
  +269.0  +1.206e-01  +1.913e-01  +5.000e-02  +1.199e-01  +1.892e-01  +5.054e-02  +1.218e-01  +1.944e-01  +4.919e-02  +1.242e-01  +1.979e-01  +5.058e-02
  +270.0  +1.262e-01  +1.949e-01  +5.745e-02  +1.250e-01  +1.937e-01  +5.635e-02  +1.277e-01  +1.970e-01  +5.842e-02  +1.295e-01  +2.003e-01  +5.869e-02
  +271.0  +1.264e-01  +1.975e-01  +5.536e-02  +1.260e-01  +1.966e-01  +5.544e-02  +1.281e-01  +1.998e-01  +5.634e-02  +1.304e-01  +2.040e-01  +5.675e-02
  +272.0  +1.268e-01  +2.001e-01  +5.344e-02  +1.262e-01  +1.988e-01  +5.351e-02  +1.285e-01  +2.032e-01  +5.380e-02  +1.310e-01  +2.081e-01  +5.393e-02
  +273.0  +1.237e-01  +1.994e-01  +4.795e-02  +1.228e-01  +1.982e-01  +4.739e-02  +1.260e-01  +2.017e-01  +5.032e-02  +1.285e-01  +2.060e-01  +5.095e-02
  +274.0  +1.235e-01  +1.993e-01  +4.769e-02  +1.226e-01  +1.980e-01  +4.719e-02  +1.258e-01  +2.026e-01  +4.907e-02  +1.289e-01  +2.077e-01  +5.003e-02
  +275.0  +1.213e-01  +1.989e-01  +4.379e-02  +1.208e-01  +1.975e-01  +4.410e-02  +1.234e-01  +2.019e-01  +4.490e-02  +1.262e-01  +2.070e-01  +4.539e-02
  +276.0  +1.214e-01  +1.960e-01  +4.671e-02  +1.210e-01  +1.941e-01  +4.783e-02  +1.247e-01  +1.996e-01  +4.987e-02  +1.285e-01  +2.053e-01  +5.178e-02
  +277.0  +1.201e-01  +1.954e-01  +4.473e-02  +1.199e-01  +1.943e-01  +4.552e-02  +1.220e-01  +1.984e-01  +4.563e-02  +1.250e-01  +2.038e-01  +4.621e-02
  +278.0  +1.213e-01  +1.959e-01  +4.668e-02  +1.206e-01  +1.943e-01  +4.681e-02  +1.236e-01  +1.999e-01  +4.734e-02  +1.266e-01  +2.059e-01  +4.730e-02
  +279.0  +1.206e-01  +1.987e-01  +4.244e-02  +1.203e-01  +1.977e-01  +4.281e-02  +1.216e-01  +2.020e-01  +4.117e-02  +1.230e-01  +2.075e-01  +3.846e-02
  +280.0  +1.261e-01  +2.072e-01  +4.498e-02  +1.259e-01  +2.064e-01  +4.539e-02  +1.267e-01  +2.101e-01  +4.331e-02  +1.281e-01  +2.147e-01  +4.156e-02
  +281.0  +1.300e-01  +2.151e-01  +4.484e-02  +1.294e-01  +2.143e-01  +4.445e-02  +1.314e-01  +2.182e-01  +4.455e-02  +1.335e-01  +2.237e-01  +4.322e-02
  +282.0  +1.316e-01  +2.121e-01  +5.113e-02  +1.312e-01  +2.103e-01  +5.204e-02  +1.331e-01  +2.166e-01  +4.957e-02  +1.355e-01  +2.234e-01  +4.768e-02
  +283.0  +1.369e-01  +2.174e-01  +5.633e-02  +1.364e-01  +2.161e-01  +5.673e-02  +1.384e-01  +2.211e-01  +5.559e-02  +1.405e-01  +2.273e-01  +5.380e-02
  +284.0  +1.332e-01  +2.144e-01  +5.189e-02  +1.331e-01  +2.132e-01  +5.304e-02  +1.341e-01  +2.181e-01  +5.009e-02  +1.356e-01  +2.241e-01  +4.716e-02
  +285.0  +1.341e-01  +2.158e-01  +5.238e-02  +1.335e-01  +2.145e-01  +5.260e-02  +1.352e-01  +2.194e-01  +5.111e-02  +1.368e-01  +2.250e-01  +4.849e-02
  +286.0  +1.357e-01  +2.142e-01  +5.721e-02  +1.357e-01  +2.133e-01  +5.806e-02  +1.362e-01  +2.175e-01  +5.502e-02  +1.373e-01  +2.231e-01  +5.147e-02
  +287.0  +1.314e-01  +2.086e-01  +5.412e-02  +1.315e-01  +2.079e-01  +5.513e-02  +1.324e-01  +2.112e-01  +5.373e-02  +1.342e-01  +2.162e-01  +5.212e-02
  +288.0  +1.331e-01  +2.130e-01  +5.321e-02  +1.324e-01  +2.119e-01  +5.287e-02  +1.345e-01  +2.155e-01  +5.343e-02  +1.361e-01  +2.205e-01  +5.164e-02
  +289.0  +1.254e-01  +2.048e-01  +4.602e-02  +1.250e-01  +2.053e-01  +4.465e-02  +1.265e-01  +2.057e-01  +4.742e-02  +1.284e-01  +2.092e-01  +4.755e-02
  +290.0  +1.285e-01  +2.074e-01  +4.959e-02  +1.279e-01  +2.075e-01  +4.840e-02  +1.296e-01  +2.085e-01  +5.079e-02  +1.318e-01  +2.121e-01  +5.147e-02
  +291.0  +1.272e-01  +2.084e-01  +4.594e-02  +1.273e-01  +2.095e-01  +4.507e-02  +1.273e-01  +2.075e-01  +4.716e-02  +1.286e-01  +2.092e-01  +4.800e-02
  +292.0  +1.236e-01  +2.036e-01  +4.367e-02  +1.232e-01  +2.047e-01  +4.168e-02  +1.242e-01  +2.030e-01  +4.531e-02  +1.259e-01  +2.055e-01  +4.628e-02
  +293.0  +1.254e-01  +2.100e-01  +4.080e-02  +1.257e-01  +2.105e-01  +4.096e-02  +1.255e-01  +2.098e-01  +4.122e-02  +1.269e-01  +2.117e-01  +4.204e-02
  +294.0  +1.233e-01  +2.077e-01  +3.891e-02  +1.239e-01  +2.087e-01  +3.917e-02  +1.232e-01  +2.067e-01  +3.966e-02  +1.244e-01  +2.076e-01  +4.128e-02
  +295.0  +1.297e-01  +2.141e-01  +4.533e-02  +1.294e-01  +2.146e-01  +4.429e-02  +1.298e-01  +2.135e-01  +4.619e-02  +1.311e-01  +2.153e-01  +4.686e-02
  +296.0  +1.316e-01  +2.154e-01  +4.789e-02  +1.307e-01  +2.159e-01  +4.546e-02  +1.332e-01  +2.151e-01  +5.131e-02  +1.353e-01  +2.174e-01  +5.312e-02
  +297.0  +1.350e-01  +2.126e-01  +5.741e-02  +1.339e-01  +2.139e-01  +5.393e-02  +1.366e-01  +2.120e-01  +6.113e-02  +1.386e-01  +2.147e-01  +6.253e-02
  +298.0  +1.371e-01  +2.212e-01  +5.307e-02  +1.361e-01  +2.224e-01  +4.979e-02  +1.390e-01  +2.205e-01  +5.749e-02  +1.411e-01  +2.230e-01  +5.929e-02
  +299.0  +1.419e-01  +2.257e-01  +5.815e-02  +1.408e-01  +2.265e-01  +5.521e-02  +1.440e-01  +2.259e-01  +6.216e-02  +1.466e-01  +2.292e-01  +6.386e-02
  +300.0  +1.422e-01  +2.264e-01  +5.796e-02  +1.400e-01  +2.263e-01  +5.373e-02  +1.451e-01  +2.275e-01  +6.273e-02  +1.480e-01  +2.314e-01  +6.455e-02
  +301.0  +1.455e-01  +2.354e-01  +5.564e-02  +1.430e-01  +2.346e-01  +5.143e-02  +1.485e-01  +2.384e-01  +5.862e-02  +1.510e-01  +2.437e-01  +5.831e-02
  +302.0  +1.462e-01  +2.394e-01  +5.312e-02  +1.442e-01  +2.385e-01  +4.995e-02  +1.483e-01  +2.422e-01  +5.429e-02  +1.504e-01  +2.476e-01  +5.313e-02
  +303.0  +1.489e-01  +2.448e-01  +5.292e-02  +1.469e-01  +2.436e-01  +5.029e-02  +1.509e-01  +2.475e-01  +5.439e-02  +1.531e-01  +2.529e-01  +5.322e-02
  +304.0  +1.473e-01  +2.429e-01  +5.174e-02  +1.453e-01  +2.415e-01  +4.906e-02  +1.492e-01  +2.457e-01  +5.267e-02  +1.514e-01  +2.517e-01  +5.111e-02
  +305.0  +1.457e-01  +2.388e-01  +5.263e-02  +1.432e-01  +2.370e-01  +4.943e-02  +1.485e-01  +2.425e-01  +5.453e-02  +1.511e-01  +2.483e-01  +5.379e-02
  +306.0  +1.495e-01  +2.462e-01  +5.290e-02  +1.471e-01  +2.444e-01  +4.992e-02  +1.525e-01  +2.500e-01  +5.507e-02  +1.553e-01  +2.555e-01  +5.523e-02
  +307.0  +1.487e-01  +2.474e-01  +4.996e-02  +1.468e-01  +2.454e-01  +4.817e-02  +1.512e-01  +2.514e-01  +5.094e-02  +1.539e-01  +2.572e-01  +5.074e-02
  +308.0  +1.529e-01  +2.489e-01  +5.690e-02  +1.510e-01  +2.470e-01  +5.500e-02  +1.555e-01  +2.533e-01  +5.768e-02  +1.581e-01  +2.591e-01  +5.699e-02
  +309.0  +1.454e-01  +2.418e-01  +4.894e-02  +1.437e-01  +2.400e-01  +4.732e-02  +1.479e-01  +2.461e-01  +4.962e-02  +1.505e-01  +2.519e-01  +4.914e-02
  +310.0  +1.407e-01  +2.351e-01  +4.631e-02  +1.390e-01  +2.334e-01  +4.463e-02  +1.437e-01  +2.396e-01  +4.778e-02  +1.466e-01  +2.458e-01  +4.747e-02
  +311.0  +1.429e-01  +2.393e-01  +4.651e-02  +1.408e-01  +2.374e-01  +4.425e-02  +1.461e-01  +2.449e-01  +4.725e-02  +1.489e-01  +2.520e-01  +4.577e-02
  +312.0  +1.389e-01  +2.297e-01  +4.800e-02  +1.368e-01  +2.275e-01  +4.617e-02  +1.415e-01  +2.350e-01  +4.791e-02  +1.441e-01  +2.420e-01  +4.625e-02
  +313.0  +1.345e-01  +2.203e-01  +4.867e-02  +1.323e-01  +2.177e-01  +4.696e-02  +1.380e-01  +2.266e-01  +4.933e-02  +1.410e-01  +2.349e-01  +4.716e-02
  +314.0  +1.310e-01  +2.193e-01  +4.274e-02  +1.290e-01  +2.167e-01  +4.124e-02  +1.344e-01  +2.256e-01  +4.320e-02  +1.378e-01  +2.336e-01  +4.193e-02
  +315.0  +1.309e-01  +2.134e-01  +4.836e-02  +1.289e-01  +2.110e-01  +4.675e-02  +1.349e-01  +2.202e-01  +4.949e-02  +1.388e-01  +2.289e-01  +4.879e-02
  +316.0  +1.315e-01  +2.128e-01  +5.015e-02  +1.296e-01  +2.104e-01  +4.888e-02  +1.343e-01  +2.198e-01  +4.890e-02  +1.374e-01  +2.292e-01  +4.560e-02
  +317.0  +1.302e-01  +2.094e-01  +5.105e-02  +1.286e-01  +2.061e-01  +5.107e-02  +1.329e-01  +2.165e-01  +4.944e-02  +1.358e-01  +2.263e-01  +4.535e-02
  +318.0  +1.304e-01  +2.154e-01  +4.536e-02  +1.287e-01  +2.126e-01  +4.488e-02  +1.331e-01  +2.218e-01  +4.445e-02  +1.364e-01  +2.314e-01  +4.141e-02
  +319.0  +1.355e-01  +2.206e-01  +5.038e-02  +1.339e-01  +2.177e-01  +5.002e-02  +1.379e-01  +2.268e-01  +4.900e-02  +1.407e-01  +2.365e-01  +4.492e-02
  +320.0  +1.311e-01  +2.172e-01  +4.511e-02  +1.297e-01  +2.143e-01  +4.514e-02  +1.335e-01  +2.237e-01  +4.327e-02  +1.365e-01  +2.338e-01  +3.914e-02
  +321.0  +1.250e-01  +2.089e-01  +4.117e-02  +1.240e-01  +2.063e-01  +4.161e-02  +1.271e-01  +2.154e-01  +3.884e-02  +1.301e-01  +2.254e-01  +3.482e-02
  +322.0  +1.273e-01  +2.164e-01  +3.812e-02  +1.264e-01  +2.134e-01  +3.941e-02  +1.297e-01  +2.230e-01  +3.638e-02  +1.335e-01  +2.331e-01  +3.391e-02
  +323.0  +1.295e-01  +2.165e-01  +4.253e-02  +1.289e-01  +2.136e-01  +4.420e-02  +1.320e-01  +2.226e-01  +4.134e-02  +1.362e-01  +2.327e-01  +3.975e-02
  +324.0  +1.292e-01  +2.105e-01  +4.792e-02  +1.281e-01  +2.075e-01  +4.867e-02  +1.319e-01  +2.172e-01  +4.665e-02  +1.359e-01  +2.278e-01  +4.399e-02
  +325.0  +1.253e-01  +2.027e-01  +4.799e-02  +1.239e-01  +1.996e-01  +4.813e-02  +1.287e-01  +2.107e-01  +4.670e-02  +1.330e-01  +2.221e-01  +4.384e-02
  +326.0  +1.316e-01  +2.097e-01  +5.351e-02  +1.306e-01  +2.071e-01  +5.401e-02  +1.343e-01  +2.171e-01  +5.141e-02  +1.379e-01  +2.278e-01  +4.787e-02
  +327.0  +1.311e-01  +2.132e-01  +4.897e-02  +1.303e-01  +2.109e-01  +4.972e-02  +1.340e-01  +2.209e-01  +4.711e-02  +1.378e-01  +2.315e-01  +4.419e-02
  +328.0  +1.291e-01  +2.111e-01  +4.703e-02  +1.290e-01  +2.086e-01  +4.945e-02  +1.314e-01  +2.182e-01  +4.458e-02  +1.352e-01  +2.281e-01  +4.232e-02
  +329.0  +1.310e-01  +2.092e-01  +5.279e-02  +1.308e-01  +2.072e-01  +5.444e-02  +1.335e-01  +2.162e-01  +5.071e-02  +1.376e-01  +2.261e-01  +4.912e-02
  +330.0  +1.312e-01  +2.090e-01  +5.337e-02  +1.309e-01  +2.066e-01  +5.525e-02  +1.338e-01  +2.156e-01  +5.206e-02  +1.379e-01  +2.253e-01  +5.062e-02
  +331.0  +1.301e-01  +2.060e-01  +5.424e-02  +1.294e-01  +2.034e-01  +5.537e-02  +1.333e-01  +2.130e-01  +5.358e-02  +1.375e-01  +2.228e-01  +5.219e-02
  +332.0  +1.353e-01  +2.131e-01  +5.758e-02  +1.348e-01  +2.109e-01  +5.871e-02  +1.377e-01  +2.201e-01  +5.532e-02  +1.415e-01  +2.297e-01  +5.323e-02
  +333.0  +1.279e-01  +2.065e-01  +4.931e-02  +1.278e-01  +2.039e-01  +5.165e-02  +1.300e-01  +2.137e-01  +4.627e-02  +1.340e-01  +2.230e-01  +4.504e-02
  +334.0  +1.296e-01  +2.062e-01  +5.295e-02  +1.290e-01  +2.039e-01  +5.404e-02  +1.320e-01  +2.124e-01  +5.167e-02  +1.358e-01  +2.210e-01  +5.055e-02
  +335.0  +1.340e-01  +2.117e-01  +5.622e-02  +1.338e-01  +2.101e-01  +5.751e-02  +1.359e-01  +2.170e-01  +5.468e-02  +1.392e-01  +2.249e-01  +5.351e-02
  +336.0  +1.265e-01  +2.076e-01  +4.533e-02  +1.259e-01  +2.062e-01  +4.565e-02  +1.287e-01  +2.126e-01  +4.477e-02  +1.323e-01  +2.205e-01  +4.412e-02
  +337.0  +1.290e-01  +2.053e-01  +5.272e-02  +1.284e-01  +2.031e-01  +5.378e-02  +1.313e-01  +2.109e-01  +5.168e-02  +1.351e-01  +2.178e-01  +5.249e-02
  +338.0  +1.239e-01  +2.001e-01  +4.775e-02  +1.238e-01  +1.979e-01  +4.971e-02  +1.261e-01  +2.055e-01  +4.671e-02  +1.297e-01  +2.127e-01  +4.675e-02
  +339.0  +1.326e-01  +2.088e-01  +5.645e-02  +1.325e-01  +2.070e-01  +5.798e-02  +1.355e-01  +2.140e-01  +5.691e-02  +1.392e-01  +2.211e-01  +5.731e-02
  +340.0  +1.314e-01  +2.103e-01  +5.258e-02  +1.312e-01  +2.089e-01  +5.351e-02  +1.340e-01  +2.147e-01  +5.332e-02  +1.378e-01  +2.217e-01  +5.381e-02
  +341.0  +1.362e-01  +2.149e-01  +5.745e-02  +1.356e-01  +2.136e-01  +5.768e-02  +1.373e-01  +2.188e-01  +5.588e-02  +1.403e-01  +2.248e-01  +5.578e-02
  +342.0  +1.365e-01  +2.178e-01  +5.521e-02  +1.359e-01  +2.168e-01  +5.495e-02  +1.395e-01  +2.218e-01  +5.725e-02  +1.432e-01  +2.278e-01  +5.863e-02
  +343.0  +1.381e-01  +2.203e-01  +5.596e-02  +1.379e-01  +2.199e-01  +5.599e-02  +1.398e-01  +2.237e-01  +5.591e-02  +1.433e-01  +2.292e-01  +5.737e-02
  +344.0  +1.339e-01  +2.148e-01  +5.293e-02  +1.335e-01  +2.144e-01  +5.253e-02  +1.359e-01  +2.187e-01  +5.309e-02  +1.395e-01  +2.244e-01  +5.463e-02
  +345.0  +1.339e-01  +2.166e-01  +5.118e-02  +1.338e-01  +2.163e-01  +5.119e-02  +1.356e-01  +2.200e-01  +5.128e-02  +1.392e-01  +2.252e-01  +5.313e-02
  +346.0  +1.362e-01  +2.195e-01  +5.297e-02  +1.363e-01  +2.190e-01  +5.353e-02  +1.381e-01  +2.230e-01  +5.325e-02  +1.418e-01  +2.278e-01  +5.573e-02
  +347.0  +1.373e-01  +2.220e-01  +5.259e-02  +1.371e-01  +2.209e-01  +5.317e-02  +1.388e-01  +2.256e-01  +5.207e-02  +1.416e-01  +2.305e-01  +5.277e-02
  +348.0  +1.409e-01  +2.247e-01  +5.719e-02  +1.404e-01  +2.229e-01  +5.795e-02  +1.439e-01  +2.293e-01  +5.850e-02  +1.475e-01  +2.349e-01  +6.001e-02
  +349.0  +1.359e-01  +2.179e-01  +5.400e-02  +1.357e-01  +2.165e-01  +5.501e-02  +1.374e-01  +2.222e-01  +5.256e-02  +1.404e-01  +2.276e-01  +5.313e-02
  +350.0  +1.382e-01  +2.192e-01  +5.726e-02  +1.376e-01  +2.179e-01  +5.736e-02  +1.402e-01  +2.240e-01  +5.645e-02  +1.433e-01  +2.295e-01  +5.710e-02
  +351.0  +1.393e-01  +2.172e-01  +6.148e-02  +1.390e-01  +2.161e-01  +6.192e-02  +1.412e-01  +2.221e-01  +6.032e-02  +1.438e-01  +2.284e-01  +5.929e-02
  +352.0  +1.409e-01  +2.174e-01  +6.448e-02  +1.410e-01  +2.169e-01  +6.515e-02  +1.424e-01  +2.216e-01  +6.315e-02  +1.449e-01  +2.272e-01  +6.261e-02
  +353.0  +1.406e-01  +2.141e-01  +6.705e-02  +1.404e-01  +2.147e-01  +6.606e-02  +1.424e-01  +2.177e-01  +6.706e-02  +1.449e-01  +2.232e-01  +6.659e-02
  +354.0  +1.364e-01  +2.064e-01  +6.642e-02  +1.365e-01  +2.064e-01  +6.657e-02  +1.378e-01  +2.111e-01  +6.460e-02  +1.404e-01  +2.168e-01  +6.399e-02
  +355.0  +1.293e-01  +1.971e-01  +6.149e-02  +1.295e-01  +1.965e-01  +6.243e-02  +1.298e-01  +2.014e-01  +5.827e-02  +1.321e-01  +2.066e-01  +5.755e-02
  +356.0  +1.344e-01  +2.047e-01  +6.415e-02  +1.348e-01  +2.038e-01  +6.569e-02  +1.350e-01  +2.091e-01  +6.092e-02  +1.370e-01  +2.140e-01  +6.005e-02
  +357.0  +1.335e-01  +2.096e-01  +5.731e-02  +1.328e-01  +2.079e-01  +5.774e-02  +1.363e-01  +2.142e-01  +5.834e-02  +1.395e-01  +2.190e-01  +5.995e-02
  +358.0  +1.336e-01  +2.045e-01  +6.267e-02  +1.327e-01  +2.028e-01  +6.269e-02  +1.367e-01  +2.090e-01  +6.442e-02  +1.404e-01  +2.137e-01  +6.714e-02
  +359.0  +1.381e-01  +2.147e-01  +6.162e-02  +1.379e-01  +2.129e-01  +6.289e-02  +1.399e-01  +2.190e-01  +6.069e-02  +1.427e-01  +2.239e-01  +6.152e-02
  +360.0  +1.331e-01  +2.081e-01  +5.810e-02  +1.328e-01  +2.056e-01  +6.009e-02  +1.352e-01  +2.138e-01  +5.664e-02  +1.382e-01  +2.196e-01  +5.675e-02
  +361.0  +1.354e-01  +2.097e-01  +6.110e-02  +1.343e-01  +2.070e-01  +6.161e-02  +1.382e-01  +2.147e-01  +6.164e-02  +1.410e-01  +2.203e-01  +6.166e-02
  +362.0  +1.303e-01  +2.035e-01  +5.717e-02  +1.296e-01  +2.006e-01  +5.853e-02  +1.333e-01  +2.091e-01  +5.749e-02  +1.365e-01  +2.151e-01  +5.800e-02
  +363.0  +1.273e-01  +2.025e-01  +5.198e-02  +1.268e-01  +2.006e-01  +5.306e-02  +1.299e-01  +2.076e-01  +5.212e-02  +1.331e-01  +2.137e-01  +5.263e-02
  +364.0  +1.290e-01  +2.033e-01  +5.475e-02  +1.293e-01  +2.014e-01  +5.713e-02  +1.312e-01  +2.078e-01  +5.468e-02  +1.346e-01  +2.136e-01  +5.561e-02
  +365.0  +1.313e-01  +2.067e-01  +5.597e-02  +1.307e-01  +2.036e-01  +5.784e-02  +1.345e-01  +2.118e-01  +5.726e-02  +1.381e-01  +2.181e-01  +5.817e-02
  +366.0  +1.315e-01  +2.080e-01  +5.498e-02  +1.313e-01  +2.053e-01  +5.731e-02  +1.338e-01  +2.129e-01  +5.473e-02  +1.372e-01  +2.191e-01  +5.533e-02
  +367.0  +1.399e-01  +2.206e-01  +5.928e-02  +1.396e-01  +2.179e-01  +6.136e-02  +1.414e-01  +2.262e-01  +5.655e-02  +1.439e-01  +2.328e-01  +5.498e-02
  +368.0  +1.420e-01  +2.252e-01  +5.884e-02  +1.412e-01  +2.226e-01  +5.985e-02  +1.443e-01  +2.312e-01  +5.738e-02  +1.475e-01  +2.380e-01  +5.704e-02
  +369.0  +1.415e-01  +2.196e-01  +6.330e-02  +1.405e-01  +2.171e-01  +6.379e-02  +1.430e-01  +2.262e-01  +5.985e-02  +1.456e-01  +2.337e-01  +5.743e-02
  +370.0  +1.384e-01  +2.109e-01  +6.580e-02  +1.372e-01  +2.077e-01  +6.668e-02  +1.403e-01  +2.183e-01  +6.218e-02  +1.432e-01  +2.264e-01  +5.995e-02
  +371.0  +1.387e-01  +2.124e-01  +6.489e-02  +1.369e-01  +2.096e-01  +6.428e-02  +1.416e-01  +2.189e-01  +6.427e-02  +1.448e-01  +2.262e-01  +6.329e-02
  +372.0  +1.344e-01  +2.114e-01  +5.733e-02  +1.328e-01  +2.081e-01  +5.738e-02  +1.374e-01  +2.179e-01  +5.692e-02  +1.410e-01  +2.253e-01  +5.673e-02
  +373.0  +1.348e-01  +2.089e-01  +6.069e-02  +1.334e-01  +2.055e-01  +6.124e-02  +1.372e-01  +2.150e-01  +5.938e-02  +1.402e-01  +2.221e-01  +5.834e-02
  +374.0  +1.278e-01  +2.010e-01  +5.464e-02  +1.265e-01  +1.971e-01  +5.595e-02  +1.303e-01  +2.071e-01  +5.345e-02  +1.334e-01  +2.141e-01  +5.272e-02
  +375.0  +1.258e-01  +1.958e-01  +5.571e-02  +1.244e-01  +1.924e-01  +5.641e-02  +1.284e-01  +2.011e-01  +5.566e-02  +1.315e-01  +2.077e-01  +5.530e-02
  +376.0  +1.283e-01  +2.006e-01  +5.603e-02  +1.275e-01  +1.978e-01  +5.726e-02  +1.303e-01  +2.054e-01  +5.519e-02  +1.333e-01  +2.120e-01  +5.461e-02
  +377.0  +1.314e-01  +2.019e-01  +6.086e-02  +1.307e-01  +1.993e-01  +6.200e-02  +1.334e-01  +2.056e-01  +6.122e-02  +1.365e-01  +2.119e-01  +6.115e-02
  +378.0  +1.296e-01  +2.015e-01  +5.773e-02  +1.289e-01  +1.989e-01  +5.880e-02  +1.309e-01  +2.056e-01  +5.613e-02  +1.344e-01  +2.115e-01  +5.720e-02
  +379.0  +1.275e-01  +1.971e-01  +5.794e-02  +1.273e-01  +1.948e-01  +5.972e-02  +1.282e-01  +2.015e-01  +5.483e-02  +1.313e-01  +2.075e-01  +5.507e-02
  +380.0  +1.317e-01  +2.039e-01  +5.954e-02  +1.312e-01  +2.018e-01  +6.070e-02  +1.326e-01  +2.086e-01  +5.665e-02  +1.358e-01  +2.146e-01  +5.703e-02
  +381.0  +1.303e-01  +2.078e-01  +5.280e-02  +1.299e-01  +2.060e-01  +5.368e-02  +1.312e-01  +2.123e-01  +5.001e-02  +1.346e-01  +2.176e-01  +5.153e-02
  +382.0  +1.305e-01  +2.093e-01  +5.166e-02  +1.301e-01  +2.074e-01  +5.272e-02  +1.326e-01  +2.130e-01  +5.220e-02  +1.364e-01  +2.183e-01  +5.460e-02
  +383.0  +1.330e-01  +2.129e-01  +5.300e-02  +1.320e-01  +2.115e-01  +5.258e-02  +1.349e-01  +2.169e-01  +5.294e-02  +1.384e-01  +2.217e-01  +5.507e-02
  +384.0  +1.348e-01  +2.126e-01  +5.701e-02  +1.336e-01  +2.105e-01  +5.666e-02  +1.373e-01  +2.171e-01  +5.741e-02  +1.411e-01  +2.219e-01  +6.026e-02
  +385.0  +1.326e-01  +2.068e-01  +5.841e-02  +1.315e-01  +2.041e-01  +5.883e-02  +1.349e-01  +2.117e-01  +5.801e-02  +1.389e-01  +2.169e-01  +6.096e-02
  +386.0  +1.339e-01  +2.104e-01  +5.734e-02  +1.328e-01  +2.078e-01  +5.782e-02  +1.357e-01  +2.154e-01  +5.600e-02  +1.395e-01  +2.204e-01  +5.857e-02
  +387.0  +1.349e-01  +2.111e-01  +5.860e-02  +1.339e-01  +2.091e-01  +5.860e-02  +1.361e-01  +2.151e-01  +5.697e-02  +1.388e-01  +2.197e-01  +5.796e-02
  +388.0  +1.302e-01  +2.071e-01  +5.328e-02  +1.294e-01  +2.048e-01  +5.402e-02  +1.315e-01  +2.118e-01  +5.114e-02  +1.347e-01  +2.166e-01  +5.287e-02
  +389.0  +1.326e-01  +2.087e-01  +5.643e-02  +1.313e-01  +2.068e-01  +5.590e-02  +1.347e-01  +2.130e-01  +5.642e-02  +1.380e-01  +2.182e-01  +5.777e-02
  +390.0  +1.320e-01  +2.020e-01  +6.194e-02  +1.309e-01  +2.004e-01  +6.140e-02  +1.342e-01  +2.066e-01  +6.171e-02  +1.372e-01  +2.124e-01  +6.194e-02
  +391.0  +1.327e-01  +2.079e-01  +5.756e-02  +1.316e-01  +2.064e-01  +5.683e-02  +1.355e-01  +2.120e-01  +5.896e-02  +1.391e-01  +2.173e-01  +6.083e-02
  +392.0  +1.312e-01  +2.086e-01  +5.373e-02  +1.302e-01  +2.073e-01  +5.310e-02  +1.342e-01  +2.124e-01  +5.592e-02  +1.374e-01  +2.177e-01  +5.719e-02
  +393.0  +1.352e-01  +2.081e-01  +6.236e-02  +1.352e-01  +2.069e-01  +6.354e-02  +1.363e-01  +2.114e-01  +6.127e-02  +1.390e-01  +2.160e-01  +6.193e-02
  +394.0  +1.305e-01  +2.055e-01  +5.557e-02  +1.299e-01  +2.040e-01  +5.587e-02  +1.326e-01  +2.098e-01  +5.540e-02  +1.358e-01  +2.150e-01  +5.667e-02
  +395.0  +1.298e-01  +2.020e-01  +5.763e-02  +1.282e-01  +2.005e-01  +5.583e-02  +1.328e-01  +2.060e-01  +5.951e-02  +1.359e-01  +2.107e-01  +6.103e-02
  +396.0  +1.284e-01  +1.995e-01  +5.740e-02  +1.263e-01  +1.976e-01  +5.513e-02  +1.318e-01  +2.036e-01  +5.990e-02  +1.354e-01  +2.080e-01  +6.283e-02
  +397.0  +1.304e-01  +2.014e-01  +5.942e-02  +1.283e-01  +1.992e-01  +5.742e-02  +1.343e-01  +2.059e-01  +6.266e-02  +1.377e-01  +2.106e-01  +6.479e-02
  +398.0  +1.293e-01  +2.024e-01  +5.619e-02  +1.271e-01  +1.996e-01  +5.457e-02  +1.330e-01  +2.078e-01  +5.824e-02  +1.369e-01  +2.130e-01  +6.080e-02
  +399.0  +1.339e-01  +2.162e-01  +5.168e-02  +1.318e-01  +2.122e-01  +5.137e-02  +1.372e-01  +2.226e-01  +5.195e-02  +1.408e-01  +2.274e-01  +5.434e-02
  +400.0  +1.357e-01  +2.162e-01  +5.521e-02  +1.332e-01  +2.125e-01  +5.399e-02  +1.396e-01  +2.219e-01  +5.722e-02  +1.439e-01  +2.264e-01  +6.130e-02
  +401.0  +1.346e-01  +2.098e-01  +5.935e-02  +1.327e-01  +2.063e-01  +5.916e-02  +1.373e-01  +2.153e-01  +5.927e-02  +1.404e-01  +2.199e-01  +6.085e-02
  +402.0  +1.396e-01  +2.196e-01  +5.955e-02  +1.372e-01  +2.153e-01  +5.909e-02  +1.432e-01  +2.268e-01  +5.949e-02  +1.465e-01  +2.323e-01  +6.073e-02
  +403.0  +1.374e-01  +2.167e-01  +5.806e-02  +1.356e-01  +2.129e-01  +5.836e-02  +1.406e-01  +2.232e-01  +5.795e-02  +1.439e-01  +2.288e-01  +5.903e-02
  +404.0  +1.380e-01  +2.232e-01  +5.274e-02  +1.364e-01  +2.200e-01  +5.276e-02  +1.410e-01  +2.288e-01  +5.330e-02  +1.442e-01  +2.339e-01  +5.440e-02
  +405.0  +1.351e-01  +2.168e-01  +5.347e-02  +1.334e-01  +2.136e-01  +5.331e-02  +1.375e-01  +2.230e-01  +5.191e-02  +1.401e-01  +2.284e-01  +5.181e-02
  +406.0  +1.387e-01  +2.285e-01  +4.893e-02  +1.372e-01  +2.260e-01  +4.840e-02  +1.414e-01  +2.332e-01  +4.955e-02  +1.444e-01  +2.380e-01  +5.077e-02
  +407.0  +1.358e-01  +2.205e-01  +5.100e-02  +1.346e-01  +2.185e-01  +5.080e-02  +1.374e-01  +2.252e-01  +4.963e-02  +1.399e-01  +2.305e-01  +4.918e-02
  +408.0  +1.397e-01  +2.254e-01  +5.403e-02  +1.388e-01  +2.237e-01  +5.394e-02  +1.416e-01  +2.296e-01  +5.369e-02  +1.441e-01  +2.344e-01  +5.378e-02
  +409.0  +1.320e-01  +2.186e-01  +4.535e-02  +1.313e-01  +2.171e-01  +4.547e-02  +1.337e-01  +2.222e-01  +4.510e-02  +1.360e-01  +2.271e-01  +4.502e-02
  +410.0  +1.354e-01  +2.215e-01  +4.935e-02  +1.343e-01  +2.195e-01  +4.909e-02  +1.370e-01  +2.259e-01  +4.804e-02  +1.388e-01  +2.311e-01  +4.655e-02
  +411.0  +1.341e-01  +2.207e-01  +4.748e-02  +1.331e-01  +2.187e-01  +4.753e-02  +1.362e-01  +2.257e-01  +4.666e-02  +1.388e-01  +2.313e-01  +4.638e-02
  +412.0  +1.356e-01  +2.222e-01  +4.899e-02  +1.343e-01  +2.194e-01  +4.912e-02  +1.380e-01  +2.287e-01  +4.729e-02  +1.409e-01  +2.348e-01  +4.698e-02
  +413.0  +1.372e-01  +2.252e-01  +4.918e-02  +1.361e-01  +2.224e-01  +4.975e-02  +1.394e-01  +2.312e-01  +4.761e-02  +1.420e-01  +2.367e-01  +4.736e-02
  +414.0  +1.357e-01  +2.210e-01  +5.048e-02  +1.345e-01  +2.177e-01  +5.121e-02  +1.384e-01  +2.277e-01  +4.898e-02  +1.407e-01  +2.336e-01  +4.787e-02
  +415.0  +1.341e-01  +2.192e-01  +4.893e-02  +1.323e-01  +2.157e-01  +4.883e-02  +1.363e-01  +2.258e-01  +4.678e-02  +1.386e-01  +2.317e-01  +4.548e-02
  +416.0  +1.340e-01  +2.181e-01  +4.980e-02  +1.320e-01  +2.142e-01  +4.973e-02  +1.365e-01  +2.249e-01  +4.802e-02  +1.392e-01  +2.310e-01  +4.741e-02
  +417.0  +1.376e-01  +2.269e-01  +4.837e-02  +1.355e-01  +2.225e-01  +4.839e-02  +1.409e-01  +2.344e-01  +4.738e-02  +1.440e-01  +2.407e-01  +4.723e-02
  +418.0  +1.360e-01  +2.263e-01  +4.566e-02  +1.337e-01  +2.219e-01  +4.548e-02  +1.392e-01  +2.337e-01  +4.482e-02  +1.422e-01  +2.401e-01  +4.432e-02
  +419.0  +1.381e-01  +2.236e-01  +5.261e-02  +1.357e-01  +2.187e-01  +5.263e-02  +1.412e-01  +2.313e-01  +5.106e-02  +1.438e-01  +2.378e-01  +4.987e-02
  +420.0  +1.367e-01  +2.256e-01  +4.787e-02  +1.341e-01  +2.207e-01  +4.751e-02  +1.402e-01  +2.333e-01  +4.707e-02  +1.431e-01  +2.396e-01  +4.666e-02
  +421.0  +1.409e-01  +2.336e-01  +4.827e-02  +1.386e-01  +2.284e-01  +4.872e-02  +1.450e-01  +2.413e-01  +4.875e-02  +1.487e-01  +2.473e-01  +5.000e-02
  +422.0  +1.409e-01  +2.357e-01  +4.604e-02  +1.385e-01  +2.316e-01  +4.545e-02  +1.445e-01  +2.428e-01  +4.626e-02  +1.475e-01  +2.487e-01  +4.624e-02
  +423.0  +1.405e-01  +2.364e-01  +4.466e-02  +1.371e-01  +2.324e-01  +4.174e-02  +1.451e-01  +2.442e-01  +4.595e-02  +1.486e-01  +2.505e-01  +4.677e-02
  +424.0  +1.364e-01  +2.322e-01  +4.069e-02  +1.331e-01  +2.283e-01  +3.794e-02  +1.414e-01  +2.400e-01  +4.273e-02  +1.453e-01  +2.464e-01  +4.419e-02
  +425.0  +1.384e-01  +2.342e-01  +4.255e-02  +1.364e-01  +2.304e-01  +4.244e-02  +1.421e-01  +2.417e-01  +4.253e-02  +1.453e-01  +2.482e-01  +4.248e-02
  +426.0  +1.417e-01  +2.372e-01  +4.629e-02  +1.395e-01  +2.335e-01  +4.551e-02  +1.454e-01  +2.448e-01  +4.593e-02  +1.486e-01  +2.515e-01  +4.583e-02
  +427.0  +1.399e-01  +2.372e-01  +4.257e-02  +1.378e-01  +2.341e-01  +4.153e-02  +1.439e-01  +2.443e-01  +4.361e-02  +1.478e-01  +2.506e-01  +4.495e-02
  +428.0  +1.345e-01  +2.333e-01  +3.563e-02  +1.320e-01  +2.301e-01  +3.384e-02  +1.391e-01  +2.400e-01  +3.818e-02  +1.433e-01  +2.463e-01  +4.025e-02
  +429.0  +1.349e-01  +2.307e-01  +3.909e-02  +1.318e-01  +2.273e-01  +3.633e-02  +1.396e-01  +2.379e-01  +4.126e-02  +1.435e-01  +2.451e-01  +4.201e-02
  +430.0  +1.306e-01  +2.300e-01  +3.119e-02  +1.276e-01  +2.266e-01  +2.870e-02  +1.351e-01  +2.366e-01  +3.356e-02  +1.386e-01  +2.434e-01  +3.387e-02
  +431.0  +1.322e-01  +2.285e-01  +3.587e-02  +1.294e-01  +2.259e-01  +3.289e-02  +1.368e-01  +2.347e-01  +3.894e-02  +1.408e-01  +2.414e-01  +4.025e-02
  +432.0  +1.322e-01  +2.307e-01  +3.365e-02  +1.295e-01  +2.281e-01  +3.088e-02  +1.370e-01  +2.368e-01  +3.725e-02  +1.411e-01  +2.436e-01  +3.868e-02
  +433.0  +1.344e-01  +2.346e-01  +3.412e-02  +1.324e-01  +2.324e-01  +3.244e-02  +1.381e-01  +2.399e-01  +3.635e-02  +1.427e-01  +2.459e-01  +3.948e-02
  +434.0  +1.390e-01  +2.420e-01  +3.598e-02  +1.369e-01  +2.395e-01  +3.421e-02  +1.428e-01  +2.475e-01  +3.812e-02  +1.472e-01  +2.538e-01  +4.058e-02
  +435.0  +1.395e-01  +2.459e-01  +3.308e-02  +1.371e-01  +2.438e-01  +3.038e-02  +1.438e-01  +2.511e-01  +3.662e-02  +1.483e-01  +2.573e-01  +3.939e-02
  +436.0  +1.370e-01  +2.369e-01  +3.718e-02  +1.348e-01  +2.344e-01  +3.516e-02  +1.414e-01  +2.424e-01  +4.048e-02  +1.455e-01  +2.483e-01  +4.266e-02
  +437.0  +1.373e-01  +2.404e-01  +3.422e-02  +1.360e-01  +2.386e-01  +3.329e-02  +1.408e-01  +2.449e-01  +3.671e-02  +1.442e-01  +2.503e-01  +3.814e-02
  +438.0  +1.365e-01  +2.351e-01  +3.795e-02  +1.346e-01  +2.335e-01  +3.582e-02  +1.400e-01  +2.385e-01  +4.149e-02  +1.431e-01  +2.434e-01  +4.284e-02
  +439.0  +1.352e-01  +2.302e-01  +4.014e-02  +1.334e-01  +2.287e-01  +3.808e-02  +1.388e-01  +2.331e-01  +4.443e-02  +1.420e-01  +2.379e-01  +4.612e-02
  +440.0  +1.319e-01  +2.217e-01  +4.210e-02  +1.303e-01  +2.203e-01  +4.036e-02  +1.355e-01  +2.250e-01  +4.595e-02  +1.389e-01  +2.302e-01  +4.769e-02
  +441.0  +1.283e-01  +2.137e-01  +4.282e-02  +1.268e-01  +2.121e-01  +4.160e-02  +1.323e-01  +2.175e-01  +4.719e-02  +1.364e-01  +2.221e-01  +5.071e-02
  +442.0  +1.276e-01  +2.092e-01  +4.600e-02  +1.265e-01  +2.076e-01  +4.541e-02  +1.306e-01  +2.129e-01  +4.819e-02  +1.338e-01  +2.177e-01  +4.988e-02
  +443.0  +1.339e-01  +2.205e-01  +4.732e-02  +1.327e-01  +2.188e-01  +4.659e-02  +1.377e-01  +2.248e-01  +5.068e-02  +1.416e-01  +2.301e-01  +5.304e-02
  +444.0  +1.336e-01  +2.123e-01  +5.482e-02  +1.320e-01  +2.105e-01  +5.363e-02  +1.371e-01  +2.169e-01  +5.724e-02  +1.408e-01  +2.224e-01  +5.927e-02
  +445.0  +1.308e-01  +2.101e-01  +5.140e-02  +1.291e-01  +2.087e-01  +4.955e-02  +1.346e-01  +2.146e-01  +5.449e-02  +1.384e-01  +2.204e-01  +5.650e-02
  +446.0  +1.310e-01  +2.098e-01  +5.225e-02  +1.292e-01  +2.080e-01  +5.034e-02  +1.353e-01  +2.145e-01  +5.608e-02  +1.398e-01  +2.205e-01  +5.920e-02
  +447.0  +1.380e-01  +2.205e-01  +5.540e-02  +1.360e-01  +2.182e-01  +5.373e-02  +1.416e-01  +2.259e-01  +5.741e-02  +1.462e-01  +2.316e-01  +6.071e-02
  +448.0  +1.325e-01  +2.121e-01  +5.290e-02  +1.309e-01  +2.100e-01  +5.169e-02  +1.357e-01  +2.172e-01  +5.415e-02  +1.395e-01  +2.229e-01  +5.617e-02
  +449.0  +1.346e-01  +2.101e-01  +5.925e-02  +1.324e-01  +2.078e-01  +5.703e-02  +1.383e-01  +2.158e-01  +6.079e-02  +1.423e-01  +2.219e-01  +6.268e-02
  +450.0  +1.325e-01  +2.087e-01  +5.626e-02  +1.303e-01  +2.069e-01  +5.372e-02  +1.361e-01  +2.141e-01  +5.820e-02  +1.401e-01  +2.202e-01  +6.004e-02
  +451.0  +1.299e-01  +2.062e-01  +5.368e-02  +1.287e-01  +2.040e-01  +5.351e-02  +1.329e-01  +2.121e-01  +5.377e-02  +1.366e-01  +2.182e-01  +5.501e-02
  +452.0  +1.307e-01  +2.088e-01  +5.268e-02  +1.294e-01  +2.067e-01  +5.215e-02  +1.339e-01  +2.138e-01  +5.407e-02  +1.378e-01  +2.193e-01  +5.636e-02
  +453.0  +1.273e-01  +2.046e-01  +5.009e-02  +1.256e-01  +2.023e-01  +4.882e-02  +1.304e-01  +2.103e-01  +5.050e-02  +1.345e-01  +2.160e-01  +5.305e-02
  +454.0  +1.271e-01  +1.986e-01  +5.557e-02  +1.248e-01  +1.965e-01  +5.319e-02  +1.313e-01  +2.037e-01  +5.885e-02  +1.351e-01  +2.097e-01  +6.050e-02
  +455.0  +1.281e-01  +1.973e-01  +5.889e-02  +1.263e-01  +1.953e-01  +5.720e-02  +1.314e-01  +2.022e-01  +6.068e-02  +1.349e-01  +2.075e-01  +6.241e-02
  +456.0  +1.321e-01  +2.023e-01  +6.193e-02  +1.303e-01  +2.000e-01  +6.065e-02  +1.348e-01  +2.083e-01  +6.125e-02  +1.375e-01  +2.143e-01  +6.067e-02
  +457.0  +1.326e-01  +2.053e-01  +5.991e-02  +1.308e-01  +2.028e-01  +5.867e-02  +1.358e-01  +2.116e-01  +6.001e-02  +1.390e-01  +2.173e-01  +6.076e-02
  +458.0  +1.276e-01  +1.983e-01  +5.688e-02  +1.261e-01  +1.964e-01  +5.583e-02  +1.307e-01  +2.035e-01  +5.795e-02  +1.342e-01  +2.088e-01  +5.959e-02
  +459.0  +1.265e-01  +1.975e-01  +5.547e-02  +1.240e-01  +1.947e-01  +5.326e-02  +1.305e-01  +2.041e-01  +5.697e-02  +1.339e-01  +2.100e-01  +5.791e-02
  +460.0  +1.274e-01  +1.975e-01  +5.742e-02  +1.261e-01  +1.941e-01  +5.805e-02  +1.306e-01  +2.044e-01  +5.678e-02  +1.336e-01  +2.116e-01  +5.559e-02
  +461.0  +1.332e-01  +2.065e-01  +6.005e-02  +1.325e-01  +2.033e-01  +6.170e-02  +1.367e-01  +2.126e-01  +6.073e-02  +1.398e-01  +2.192e-01  +6.040e-02
  +462.0  +1.296e-01  +2.029e-01  +5.624e-02  +1.279e-01  +2.000e-01  +5.584e-02  +1.335e-01  +2.098e-01  +5.727e-02  +1.370e-01  +2.163e-01  +5.765e-02
  +463.0  +1.272e-01  +1.994e-01  +5.508e-02  +1.260e-01  +1.965e-01  +5.539e-02  +1.310e-01  +2.053e-01  +5.664e-02  +1.343e-01  +2.114e-01  +5.709e-02
  +464.0  +1.307e-01  +2.042e-01  +5.713e-02  +1.289e-01  +2.011e-01  +5.679e-02  +1.345e-01  +2.112e-01  +5.767e-02  +1.379e-01  +2.178e-01  +5.807e-02
  +465.0  +1.277e-01  +2.058e-01  +4.964e-02  +1.262e-01  +2.037e-01  +4.865e-02  +1.310e-01  +2.122e-01  +4.986e-02  +1.344e-01  +2.185e-01  +5.038e-02
  +466.0  +1.265e-01  +2.065e-01  +4.659e-02  +1.250e-01  +2.031e-01  +4.692e-02  +1.298e-01  +2.138e-01  +4.585e-02  +1.333e-01  +2.206e-01  +4.600e-02
  +467.0  +1.278e-01  +2.060e-01  +4.954e-02  +1.260e-01  +2.024e-01  +4.965e-02  +1.311e-01  +2.135e-01  +4.882e-02  +1.344e-01  +2.202e-01  +4.851e-02
  +468.0  +1.265e-01  +2.021e-01  +5.092e-02  +1.251e-01  +1.982e-01  +5.203e-02  +1.294e-01  +2.096e-01  +4.922e-02  +1.322e-01  +2.163e-01  +4.806e-02
  +469.0  +1.235e-01  +1.986e-01  +4.852e-02  +1.219e-01  +1.957e-01  +4.814e-02  +1.267e-01  +2.051e-01  +4.820e-02  +1.300e-01  +2.112e-01  +4.867e-02
  +470.0  +1.218e-01  +1.973e-01  +4.629e-02  +1.200e-01  +1.941e-01  +4.594e-02  +1.255e-01  +2.040e-01  +4.691e-02  +1.291e-01  +2.100e-01  +4.823e-02
  +471.0  +1.236e-01  +1.990e-01  +4.820e-02  +1.218e-01  +1.956e-01  +4.802e-02  +1.274e-01  +2.065e-01  +4.835e-02  +1.308e-01  +2.128e-01  +4.883e-02
  +472.0  +1.251e-01  +1.987e-01  +5.148e-02  +1.231e-01  +1.964e-01  +4.988e-02  +1.293e-01  +2.056e-01  +5.304e-02  +1.336e-01  +2.122e-01  +5.504e-02
  +473.0  +1.243e-01  +1.957e-01  +5.290e-02  +1.225e-01  +1.936e-01  +5.149e-02  +1.278e-01  +2.029e-01  +5.273e-02  +1.312e-01  +2.090e-01  +5.346e-02
  +474.0  +1.229e-01  +1.990e-01  +4.688e-02  +1.212e-01  +1.972e-01  +4.518e-02  +1.261e-01  +2.045e-01  +4.776e-02  +1.290e-01  +2.093e-01  +4.872e-02
  +475.0  +1.220e-01  +1.959e-01  +4.812e-02  +1.208e-01  +1.944e-01  +4.730e-02  +1.250e-01  +2.019e-01  +4.804e-02  +1.280e-01  +2.072e-01  +4.884e-02
  +476.0  +1.269e-01  +2.070e-01  +4.675e-02  +1.249e-01  +2.056e-01  +4.427e-02  +1.304e-01  +2.124e-01  +4.837e-02  +1.338e-01  +2.176e-01  +5.003e-02
  +477.0  +1.301e-01  +2.089e-01  +5.127e-02  +1.291e-01  +2.071e-01  +5.099e-02  +1.326e-01  +2.145e-01  +5.076e-02  +1.352e-01  +2.197e-01  +5.074e-02
  +478.0  +1.319e-01  +2.139e-01  +4.996e-02  +1.301e-01  +2.117e-01  +4.847e-02  +1.349e-01  +2.199e-01  +4.992e-02  +1.380e-01  +2.251e-01  +5.079e-02
  +479.0  +1.360e-01  +2.166e-01  +5.543e-02  +1.345e-01  +2.145e-01  +5.453e-02  +1.388e-01  +2.221e-01  +5.547e-02  +1.409e-01  +2.267e-01  +5.504e-02
  +480.0  +1.347e-01  +2.170e-01  +5.243e-02  +1.325e-01  +2.150e-01  +5.002e-02  +1.381e-01  +2.224e-01  +5.386e-02  +1.408e-01  +2.271e-01  +5.456e-02
  +481.0  +1.356e-01  +2.179e-01  +5.324e-02  +1.336e-01  +2.167e-01  +5.063e-02  +1.385e-01  +2.222e-01  +5.479e-02  +1.409e-01  +2.268e-01  +5.507e-02
  +482.0  +1.380e-01  +2.209e-01  +5.508e-02  +1.365e-01  +2.202e-01  +5.286e-02  +1.405e-01  +2.251e-01  +5.594e-02  +1.429e-01  +2.300e-01  +5.578e-02
  +483.0  +1.393e-01  +2.190e-01  +5.950e-02  +1.378e-01  +2.190e-01  +5.666e-02  +1.416e-01  +2.231e-01  +6.011e-02  +1.438e-01  +2.278e-01  +5.984e-02
  +484.0  +1.387e-01  +2.180e-01  +5.935e-02  +1.376e-01  +2.175e-01  +5.767e-02  +1.413e-01  +2.223e-01  +6.027e-02  +1.442e-01  +2.271e-01  +6.138e-02
  +485.0  +1.367e-01  +2.183e-01  +5.512e-02  +1.356e-01  +2.177e-01  +5.348e-02  +1.394e-01  +2.223e-01  +5.656e-02  +1.426e-01  +2.274e-01  +5.781e-02
  +486.0  +1.425e-01  +2.227e-01  +6.237e-02  +1.408e-01  +2.215e-01  +6.013e-02  +1.456e-01  +2.266e-01  +6.462e-02  +1.487e-01  +2.310e-01  +6.631e-02
  +487.0  +1.388e-01  +2.214e-01  +5.626e-02  +1.370e-01  +2.200e-01  +5.403e-02  +1.421e-01  +2.249e-01  +5.925e-02  +1.449e-01  +2.285e-01  +6.118e-02
  +488.0  +1.369e-01  +2.180e-01  +5.569e-02  +1.350e-01  +2.166e-01  +5.340e-02  +1.398e-01  +2.219e-01  +5.765e-02  +1.430e-01  +2.256e-01  +6.041e-02
  +489.0  +1.403e-01  +2.198e-01  +6.071e-02  +1.385e-01  +2.181e-01  +5.891e-02  +1.426e-01  +2.235e-01  +6.175e-02  +1.455e-01  +2.268e-01  +6.413e-02
  +490.0  +1.350e-01  +2.194e-01  +5.064e-02  +1.334e-01  +2.174e-01  +4.943e-02  +1.375e-01  +2.237e-01  +5.128e-02  +1.405e-01  +2.281e-01  +5.276e-02
  +491.0  +1.321e-01  +2.133e-01  +5.093e-02  +1.301e-01  +2.111e-01  +4.922e-02  +1.350e-01  +2.176e-01  +5.243e-02  +1.386e-01  +2.215e-01  +5.568e-02
  +492.0  +1.302e-01  +2.112e-01  +4.923e-02  +1.286e-01  +2.089e-01  +4.832e-02  +1.329e-01  +2.155e-01  +5.033e-02  +1.363e-01  +2.200e-01  +5.258e-02
  +493.0  +1.282e-01  +2.027e-01  +5.371e-02  +1.268e-01  +2.003e-01  +5.329e-02  +1.303e-01  +2.074e-01  +5.314e-02  +1.325e-01  +2.120e-01  +5.292e-02
  +494.0  +1.279e-01  +2.024e-01  +5.345e-02  +1.266e-01  +2.005e-01  +5.273e-02  +1.298e-01  +2.064e-01  +5.319e-02  +1.318e-01  +2.108e-01  +5.283e-02
  +495.0  +1.308e-01  +2.024e-01  +5.911e-02  +1.294e-01  +2.015e-01  +5.725e-02  +1.329e-01  +2.064e-01  +5.952e-02  +1.355e-01  +2.109e-01  +6.013e-02
  +496.0  +1.280e-01  +2.009e-01  +5.510e-02  +1.267e-01  +1.994e-01  +5.400e-02  +1.304e-01  +2.054e-01  +5.542e-02  +1.336e-01  +2.103e-01  +5.688e-02
  +497.0  +1.250e-01  +2.011e-01  +4.899e-02  +1.230e-01  +1.990e-01  +4.700e-02  +1.285e-01  +2.064e-01  +5.065e-02  +1.321e-01  +2.116e-01  +5.253e-02
  +498.0  +1.252e-01  +2.008e-01  +4.970e-02  +1.237e-01  +1.989e-01  +4.845e-02  +1.283e-01  +2.058e-01  +5.080e-02  +1.315e-01  +2.104e-01  +5.267e-02
  +499.0  +1.247e-01  +1.983e-01  +5.105e-02  +1.228e-01  +1.962e-01  +4.929e-02  +1.281e-01  +2.034e-01  +5.280e-02  +1.319e-01  +2.080e-01  +5.580e-02
  +500.0  +1.279e-01  +2.056e-01  +5.026e-02  +1.260e-01  +2.034e-01  +4.863e-02  +1.313e-01  +2.102e-01  +5.240e-02  +1.341e-01  +2.144e-01  +5.383e-02


==> figs/ch10_ana/versus_acc/versus_acc_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +6.904e-02  +1.139e-01  +2.418e-02  +7.175e-02  +1.199e-01  +2.355e-02  +7.396e-02  +1.253e-01  +2.261e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.299e-02  +1.463e-01  +1.969e-02  +8.622e-02  +1.528e-01  +1.968e-02  +8.918e-02  +1.584e-01  +1.995e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.608e-02  +1.356e-01  +1.655e-02  +8.061e-02  +1.459e-01  +1.535e-02  +8.446e-02  +1.532e-01  +1.571e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +8.965e-02  +1.509e-01  +2.840e-02  +9.255e-02  +1.572e-01  +2.788e-02  +9.559e-02  +1.639e-01  +2.727e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +8.705e-02  +1.483e-01  +2.578e-02  +9.149e-02  +1.578e-01  +2.523e-02  +9.541e-02  +1.679e-01  +2.289e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +9.635e-02  +1.700e-01  +2.266e-02  +1.019e-01  +1.802e-01  +2.354e-02  +1.079e-01  +1.896e-01  +2.612e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +9.371e-02  +1.631e-01  +2.433e-02  +9.773e-02  +1.707e-01  +2.475e-02  +1.025e-01  +1.779e-01  +2.708e-02
   +70.0  +9.310e-02  +1.671e-01  +1.911e-02  +9.252e-02  +1.657e-01  +1.934e-02  +9.614e-02  +1.736e-01  +1.868e-02  +1.001e-01  +1.818e-01  +1.838e-02
   +80.0  +8.533e-02  +1.567e-01  +1.392e-02  +8.506e-02  +1.538e-01  +1.636e-02  +8.971e-02  +1.669e-01  +1.250e-02  +9.509e-02  +1.772e-01  +1.296e-02
   +90.0  +9.191e-02  +1.516e-01  +3.226e-02  +9.106e-02  +1.480e-01  +3.413e-02  +9.711e-02  +1.650e-01  +2.917e-02  +1.031e-01  +1.790e-01  +2.721e-02
  +100.0  +8.506e-02  +1.458e-01  +2.431e-02  +8.323e-02  +1.446e-01  +2.188e-02  +9.038e-02  +1.539e-01  +2.684e-02  +9.651e-02  +1.643e-01  +2.873e-02
  +110.0  +9.555e-02  +1.603e-01  +3.084e-02  +9.387e-02  +1.571e-01  +3.065e-02  +1.009e-01  +1.714e-01  +3.043e-02  +1.071e-01  +1.852e-01  +2.896e-02
  +120.0  +1.094e-01  +1.852e-01  +3.348e-02  +1.071e-01  +1.805e-01  +3.369e-02  +1.172e-01  +1.979e-01  +3.654e-02  +1.269e-01  +2.158e-01  +3.793e-02
  +130.0  +1.001e-01  +1.701e-01  +3.006e-02  +9.794e-02  +1.638e-01  +3.210e-02  +1.104e-01  +1.886e-01  +3.218e-02  +1.214e-01  +2.114e-01  +3.138e-02
  +140.0  +1.057e-01  +1.699e-01  +4.150e-02  +1.023e-01  +1.657e-01  +3.886e-02  +1.152e-01  +1.834e-01  +4.694e-02  +1.248e-01  +2.016e-01  +4.806e-02
  +150.0  +1.026e-01  +1.667e-01  +3.843e-02  +1.007e-01  +1.633e-01  +3.801e-02  +1.076e-01  +1.778e-01  +3.739e-02  +1.144e-01  +1.955e-01  +3.332e-02
  +160.0  +9.488e-02  +1.615e-01  +2.829e-02  +9.238e-02  +1.573e-01  +2.751e-02  +1.036e-01  +1.762e-01  +3.090e-02  +1.132e-01  +1.960e-01  +3.034e-02
  +170.0  +1.149e-01  +1.841e-01  +4.566e-02  +1.119e-01  +1.802e-01  +4.362e-02  +1.216e-01  +1.967e-01  +4.645e-02  +1.304e-01  +2.118e-01  +4.900e-02
  +180.0  +1.082e-01  +1.870e-01  +2.941e-02  +1.067e-01  +1.840e-01  +2.951e-02  +1.143e-01  +1.963e-01  +3.230e-02  +1.235e-01  +2.087e-01  +3.823e-02
  +190.0  +1.194e-01  +1.967e-01  +4.220e-02  +1.189e-01  +1.958e-01  +4.204e-02  +1.205e-01  +2.011e-01  +3.984e-02  +1.249e-01  +2.100e-01  +3.975e-02
  +200.0  +1.196e-01  +1.940e-01  +4.513e-02  +1.177e-01  +1.910e-01  +4.445e-02  +1.239e-01  +2.029e-01  +4.485e-02  +1.305e-01  +2.165e-01  +4.446e-02
  +210.0  +1.147e-01  +1.887e-01  +4.078e-02  +1.149e-01  +1.876e-01  +4.223e-02  +1.187e-01  +1.957e-01  +4.171e-02  +1.256e-01  +2.082e-01  +4.307e-02
  +220.0  +1.166e-01  +1.938e-01  +3.942e-02  +1.158e-01  +1.943e-01  +3.725e-02  +1.220e-01  +2.005e-01  +4.347e-02  +1.292e-01  +2.118e-01  +4.668e-02
  +230.0  +1.246e-01  +2.035e-01  +4.576e-02  +1.224e-01  +2.026e-01  +4.212e-02  +1.297e-01  +2.094e-01  +4.990e-02  +1.361e-01  +2.189e-01  +5.326e-02
  +240.0  +1.269e-01  +2.098e-01  +4.390e-02  +1.245e-01  +2.066e-01  +4.245e-02  +1.306e-01  +2.162e-01  +4.493e-02  +1.360e-01  +2.243e-01  +4.778e-02
  +250.0  +1.311e-01  +2.119e-01  +5.027e-02  +1.285e-01  +2.076e-01  +4.928e-02  +1.351e-01  +2.176e-01  +5.260e-02  +1.406e-01  +2.254e-01  +5.575e-02
  +260.0  +1.385e-01  +2.240e-01  +5.299e-02  +1.346e-01  +2.197e-01  +4.945e-02  +1.437e-01  +2.303e-01  +5.713e-02  +1.491e-01  +2.378e-01  +6.027e-02
  +270.0  +1.370e-01  +2.146e-01  +5.935e-02  +1.336e-01  +2.123e-01  +5.490e-02  +1.414e-01  +2.175e-01  +6.527e-02  +1.443e-01  +2.210e-01  +6.753e-02
  +280.0  +1.341e-01  +2.238e-01  +4.442e-02  +1.317e-01  +2.200e-01  +4.344e-02  +1.379e-01  +2.297e-01  +4.604e-02  +1.420e-01  +2.365e-01  +4.758e-02
  +290.0  +1.348e-01  +2.250e-01  +4.460e-02  +1.309e-01  +2.195e-01  +4.233e-02  +1.398e-01  +2.325e-01  +4.714e-02  +1.447e-01  +2.398e-01  +4.966e-02
  +300.0  +1.400e-01  +2.342e-01  +4.580e-02  +1.374e-01  +2.296e-01  +4.521e-02  +1.447e-01  +2.397e-01  +4.961e-02  +1.497e-01  +2.465e-01  +5.285e-02
  +310.0  +1.311e-01  +2.286e-01  +3.361e-02  +1.277e-01  +2.222e-01  +3.320e-02  +1.355e-01  +2.361e-01  +3.491e-02  +1.410e-01  +2.441e-01  +3.793e-02
  +320.0  +1.424e-01  +2.407e-01  +4.406e-02  +1.373e-01  +2.339e-01  +4.078e-02  +1.485e-01  +2.487e-01  +4.828e-02  +1.541e-01  +2.575e-01  +5.072e-02
  +330.0  +1.405e-01  +2.352e-01  +4.584e-02  +1.374e-01  +2.286e-01  +4.621e-02  +1.448e-01  +2.431e-01  +4.650e-02  +1.495e-01  +2.519e-01  +4.707e-02
  +340.0  +1.481e-01  +2.481e-01  +4.811e-02  +1.452e-01  +2.413e-01  +4.913e-02  +1.509e-01  +2.545e-01  +4.720e-02  +1.554e-01  +2.610e-01  +4.968e-02
  +350.0  +1.476e-01  +2.517e-01  +4.346e-02  +1.451e-01  +2.439e-01  +4.639e-02  +1.515e-01  +2.594e-01  +4.363e-02  +1.557e-01  +2.669e-01  +4.458e-02
  +360.0  +1.541e-01  +2.501e-01  +5.806e-02  +1.505e-01  +2.417e-01  +5.935e-02  +1.576e-01  +2.595e-01  +5.566e-02  +1.614e-01  +2.677e-01  +5.500e-02
  +370.0  +1.626e-01  +2.602e-01  +6.511e-02  +1.585e-01  +2.523e-01  +6.473e-02  +1.686e-01  +2.697e-01  +6.749e-02  +1.746e-01  +2.791e-01  +7.015e-02
  +380.0  +1.570e-01  +2.581e-01  +5.585e-02  +1.526e-01  +2.488e-01  +5.645e-02  +1.631e-01  +2.682e-01  +5.808e-02  +1.691e-01  +2.770e-01  +6.124e-02
  +390.0  +1.539e-01  +2.583e-01  +4.937e-02  +1.509e-01  +2.514e-01  +5.037e-02  +1.583e-01  +2.646e-01  +5.210e-02  +1.632e-01  +2.708e-01  +5.551e-02
  +400.0  +1.608e-01  +2.704e-01  +5.118e-02  +1.582e-01  +2.627e-01  +5.366e-02  +1.632e-01  +2.783e-01  +4.806e-02  +1.674e-01  +2.848e-01  +4.995e-02
  +410.0  +1.560e-01  +2.613e-01  +5.072e-02  +1.535e-01  +2.547e-01  +5.227e-02  +1.597e-01  +2.691e-01  +5.032e-02  +1.646e-01  +2.782e-01  +5.095e-02
  +420.0  +1.534e-01  +2.691e-01  +3.768e-02  +1.493e-01  +2.604e-01  +3.825e-02  +1.596e-01  +2.796e-01  +3.954e-02  +1.665e-01  +2.882e-01  +4.472e-02
  +430.0  +1.493e-01  +2.497e-01  +4.900e-02  +1.463e-01  +2.441e-01  +4.850e-02  +1.549e-01  +2.593e-01  +5.061e-02  +1.608e-01  +2.697e-01  +5.195e-02
  +440.0  +1.515e-01  +2.582e-01  +4.482e-02  +1.466e-01  +2.519e-01  +4.132e-02  +1.586e-01  +2.666e-01  +5.062e-02  +1.656e-01  +2.763e-01  +5.483e-02
  +450.0  +1.581e-01  +2.652e-01  +5.099e-02  +1.534e-01  +2.587e-01  +4.816e-02  +1.664e-01  +2.751e-01  +5.768e-02  +1.740e-01  +2.857e-01  +6.222e-02
  +460.0  +1.546e-01  +2.558e-01  +5.333e-02  +1.484e-01  +2.495e-01  +4.720e-02  +1.645e-01  +2.659e-01  +6.299e-02  +1.731e-01  +2.765e-01  +6.969e-02
  +470.0  +1.541e-01  +2.575e-01  +5.063e-02  +1.488e-01  +2.510e-01  +4.666e-02  +1.627e-01  +2.669e-01  +5.856e-02  +1.706e-01  +2.762e-01  +6.511e-02
  +480.0  +1.533e-01  +2.518e-01  +5.487e-02  +1.500e-01  +2.453e-01  +5.473e-02  +1.611e-01  +2.613e-01  +6.099e-02  +1.682e-01  +2.705e-01  +6.596e-02
  +490.0  +1.441e-01  +2.465e-01  +4.168e-02  +1.400e-01  +2.410e-01  +3.899e-02  +1.522e-01  +2.554e-01  +4.894e-02  +1.596e-01  +2.658e-01  +5.339e-02
  +500.0  +1.503e-01  +2.550e-01  +4.561e-02  +1.460e-01  +2.493e-01  +4.268e-02  +1.576e-01  +2.637e-01  +5.156e-02  +1.647e-01  +2.725e-01  +5.682e-02
  +510.0  +1.442e-01  +2.428e-01  +4.562e-02  +1.414e-01  +2.393e-01  +4.349e-02  +1.507e-01  +2.496e-01  +5.187e-02  +1.572e-01  +2.579e-01  +5.650e-02
  +520.0  +1.459e-01  +2.557e-01  +3.609e-02  +1.430e-01  +2.474e-01  +3.861e-02  +1.520e-01  +2.664e-01  +3.759e-02  +1.587e-01  +2.748e-01  +4.255e-02
  +530.0  +1.562e-01  +3.091e-01  +3.281e-03  +1.535e-01  +3.042e-01  +2.837e-03  +1.622e-01  +3.158e-01  +8.510e-03  +1.687e-01  +3.235e-01  +1.385e-02
  +540.0  +1.569e-01  +3.108e-01  +3.065e-03  +1.525e-01  +3.049e-01  +1.109e-04  +1.638e-01  +3.176e-01  +1.010e-02  +1.697e-01  +3.247e-01  +1.479e-02
  +550.0  +1.568e-01  +3.000e-01  +1.363e-02  +1.551e-01  +2.956e-01  +1.460e-02  +1.613e-01  +3.064e-01  +1.625e-02  +1.663e-01  +3.130e-01  +1.958e-02
  +560.0  +1.492e-01  +2.810e-01  +1.733e-02  +1.458e-01  +2.767e-01  +1.491e-02  +1.546e-01  +2.887e-01  +2.045e-02  +1.601e-01  +2.969e-01  +2.324e-02
  +570.0  +1.496e-01  +2.721e-01  +2.711e-02  +1.453e-01  +2.657e-01  +2.486e-02  +1.583e-01  +2.811e-01  +3.553e-02  +1.658e-01  +2.897e-01  +4.190e-02
  +580.0  +1.600e-01  +2.903e-01  +2.972e-02  +1.565e-01  +2.843e-01  +2.875e-02  +1.649e-01  +2.979e-01  +3.198e-02  +1.707e-01  +3.070e-01  +3.434e-02
  +590.0  +1.571e-01  +2.821e-01  +3.202e-02  +1.526e-01  +2.760e-01  +2.920e-02  +1.642e-01  +2.888e-01  +3.950e-02  +1.712e-01  +2.953e-01  +4.714e-02
  +600.0  +1.505e-01  +2.660e-01  +3.496e-02  +1.485e-01  +2.623e-01  +3.467e-02  +1.546e-01  +2.698e-01  +3.931e-02  +1.596e-01  +2.757e-01  +4.348e-02
  +610.0  +1.572e-01  +2.669e-01  +4.746e-02  +1.539e-01  +2.611e-01  +4.657e-02  +1.624e-01  +2.737e-01  +5.116e-02  +1.672e-01  +2.802e-01  +5.428e-02
  +620.0  +1.550e-01  +2.696e-01  +4.047e-02  +1.517e-01  +2.653e-01  +3.810e-02  +1.598e-01  +2.751e-01  +4.450e-02  +1.638e-01  +2.807e-01  +4.678e-02
  +630.0  +1.572e-01  +2.772e-01  +3.724e-02  +1.539e-01  +2.717e-01  +3.621e-02  +1.619e-01  +2.823e-01  +4.138e-02  +1.658e-01  +2.873e-01  +4.435e-02
  +640.0  +1.588e-01  +2.753e-01  +4.217e-02  +1.565e-01  +2.709e-01  +4.217e-02  +1.609e-01  +2.798e-01  +4.193e-02  +1.637e-01  +2.844e-01  +4.300e-02
  +650.0  +1.514e-01  +2.621e-01  +4.074e-02  +1.488e-01  +2.578e-01  +3.991e-02  +1.542e-01  +2.654e-01  +4.304e-02  +1.574e-01  +2.690e-01  +4.566e-02
  +660.0  +1.484e-01  +2.568e-01  +3.996e-02  +1.465e-01  +2.529e-01  +4.018e-02  +1.494e-01  +2.597e-01  +3.908e-02  +1.516e-01  +2.643e-01  +3.895e-02
  +670.0  +1.733e-01  +2.939e-01  +5.277e-02  +1.724e-01  +2.898e-01  +5.502e-02  +1.731e-01  +2.957e-01  +5.056e-02  +1.748e-01  +2.987e-01  +5.088e-02
  +680.0  +1.770e-01  +3.048e-01  +4.921e-02  +1.745e-01  +3.003e-01  +4.878e-02  +1.797e-01  +3.092e-01  +5.021e-02  +1.835e-01  +3.148e-01  +5.212e-02
  +690.0  +1.678e-01  +2.808e-01  +5.479e-02  +1.655e-01  +2.761e-01  +5.480e-02  +1.700e-01  +2.870e-01  +5.297e-02  +1.739e-01  +2.930e-01  +5.487e-02
  +700.0  +1.673e-01  +2.821e-01  +5.249e-02  +1.649e-01  +2.781e-01  +5.180e-02  +1.704e-01  +2.875e-01  +5.331e-02  +1.736e-01  +2.930e-01  +5.421e-02
  +710.0  +1.644e-01  +2.762e-01  +5.260e-02  +1.629e-01  +2.726e-01  +5.319e-02  +1.674e-01  +2.807e-01  +5.408e-02  +1.718e-01  +2.862e-01  +5.730e-02
  +720.0  +1.580e-01  +2.719e-01  +4.399e-02  +1.579e-01  +2.698e-01  +4.604e-02  +1.586e-01  +2.740e-01  +4.321e-02  +1.624e-01  +2.788e-01  +4.604e-02
  +730.0  +1.738e-01  +2.978e-01  +4.987e-02  +1.734e-01  +2.968e-01  +4.999e-02  +1.755e-01  +2.993e-01  +5.165e-02  +1.794e-01  +3.043e-01  +5.453e-02
  +740.0  +1.663e-01  +3.013e-01  +3.117e-02  +1.669e-01  +3.001e-01  +3.369e-02  +1.680e-01  +3.032e-01  +3.273e-02  +1.729e-01  +3.076e-01  +3.814e-02
  +750.0  +1.784e-01  +3.289e-01  +2.788e-02  +1.774e-01  +3.263e-01  +2.849e-02  +1.803e-01  +3.325e-01  +2.813e-02  +1.844e-01  +3.380e-01  +3.078e-02
  +760.0  +1.668e-01  +3.201e-01  +1.356e-02  +1.656e-01  +3.158e-01  +1.530e-02  +1.691e-01  +3.239e-01  +1.440e-02  +1.722e-01  +3.295e-01  +1.497e-02
  +770.0  +1.654e-01  +2.887e-01  +4.196e-02  +1.631e-01  +2.842e-01  +4.197e-02  +1.664e-01  +2.921e-01  +4.080e-02  +1.685e-01  +2.965e-01  +4.058e-02
  +780.0  +1.549e-01  +2.714e-01  +3.828e-02  +1.530e-01  +2.661e-01  +3.998e-02  +1.573e-01  +2.762e-01  +3.851e-02  +1.613e-01  +2.822e-01  +4.038e-02
  +790.0  +1.690e-01  +2.765e-01  +6.154e-02  +1.666e-01  +2.713e-01  +6.189e-02  +1.712e-01  +2.812e-01  +6.126e-02  +1.747e-01  +2.867e-01  +6.262e-02
  +800.0  +1.658e-01  +2.687e-01  +6.298e-02  +1.635e-01  +2.643e-01  +6.279e-02  +1.677e-01  +2.737e-01  +6.173e-02  +1.714e-01  +2.801e-01  +6.272e-02
  +810.0  +1.669e-01  +2.923e-01  +4.147e-02  +1.655e-01  +2.887e-01  +4.219e-02  +1.695e-01  +2.964e-01  +4.261e-02  +1.736e-01  +3.025e-01  +4.464e-02
  +820.0  +1.661e-01  +3.007e-01  +3.140e-02  +1.646e-01  +2.964e-01  +3.275e-02  +1.688e-01  +3.033e-01  +3.426e-02  +1.731e-01  +3.079e-01  +3.827e-02
  +830.0  +1.673e-01  +2.989e-01  +3.567e-02  +1.661e-01  +2.956e-01  +3.666e-02  +1.679e-01  +3.004e-01  +3.531e-02  +1.715e-01  +3.053e-01  +3.778e-02
  +840.0  +1.595e-01  +2.852e-01  +3.393e-02  +1.578e-01  +2.811e-01  +3.456e-02  +1.616e-01  +2.885e-01  +3.478e-02  +1.663e-01  +2.938e-01  +3.869e-02
  +850.0  +1.729e-01  +2.984e-01  +4.732e-02  +1.703e-01  +2.935e-01  +4.720e-02  +1.753e-01  +3.013e-01  +4.941e-02  +1.789e-01  +3.048e-01  +5.293e-02
  +860.0  +1.729e-01  +2.989e-01  +4.693e-02  +1.697e-01  +2.948e-01  +4.467e-02  +1.767e-01  +3.027e-01  +5.067e-02  +1.807e-01  +3.060e-01  +5.540e-02
  +870.0  +1.602e-01  +2.808e-01  +3.961e-02  +1.582e-01  +2.763e-01  +4.014e-02  +1.625e-01  +2.858e-01  +3.922e-02  +1.663e-01  +2.900e-01  +4.259e-02
  +880.0  +1.590e-01  +2.883e-01  +2.974e-02  +1.557e-01  +2.845e-01  +2.690e-02  +1.639e-01  +2.926e-01  +3.512e-02  +1.687e-01  +2.979e-01  +3.951e-02
  +890.0  +1.506e-01  +2.708e-01  +3.037e-02  +1.487e-01  +2.664e-01  +3.105e-02  +1.539e-01  +2.742e-01  +3.368e-02  +1.569e-01  +2.782e-01  +3.555e-02
  +900.0  +1.530e-01  +2.697e-01  +3.642e-02  +1.505e-01  +2.638e-01  +3.716e-02  +1.578e-01  +2.768e-01  +3.892e-02  +1.626e-01  +2.834e-01  +4.175e-02
  +910.0  +1.566e-01  +2.928e-01  +2.036e-02  +1.541e-01  +2.892e-01  +1.897e-02  +1.610e-01  +2.968e-01  +2.507e-02  +1.651e-01  +3.012e-01  +2.892e-02
  +920.0  +1.579e-01  +2.823e-01  +3.362e-02  +1.545e-01  +2.775e-01  +3.140e-02  +1.624e-01  +2.873e-01  +3.754e-02  +1.662e-01  +2.918e-01  +4.053e-02
  +930.0  +1.502e-01  +2.865e-01  +1.398e-02  +1.472e-01  +2.816e-01  +1.284e-02  +1.549e-01  +2.910e-01  +1.880e-02  +1.592e-01  +2.953e-01  +2.317e-02
  +940.0  +1.543e-01  +2.743e-01  +3.440e-02  +1.523e-01  +2.696e-01  +3.496e-02  +1.562e-01  +2.782e-01  +3.412e-02  +1.596e-01  +2.833e-01  +3.602e-02
  +950.0  +1.542e-01  +2.777e-01  +3.058e-02  +1.519e-01  +2.720e-01  +3.179e-02  +1.569e-01  +2.820e-01  +3.185e-02  +1.595e-01  +2.860e-01  +3.295e-02
  +960.0  +1.522e-01  +2.662e-01  +3.829e-02  +1.498e-01  +2.608e-01  +3.871e-02  +1.553e-01  +2.725e-01  +3.815e-02  +1.587e-01  +2.782e-01  +3.919e-02
  +970.0  +1.494e-01  +2.569e-01  +4.184e-02  +1.470e-01  +2.517e-01  +4.226e-02  +1.537e-01  +2.631e-01  +4.424e-02  +1.576e-01  +2.687e-01  +4.650e-02
  +980.0  +1.485e-01  +2.489e-01  +4.807e-02  +1.442e-01  +2.439e-01  +4.447e-02  +1.544e-01  +2.552e-01  +5.360e-02  +1.592e-01  +2.605e-01  +5.792e-02
  +990.0  +1.497e-01  +2.551e-01  +4.433e-02  +1.453e-01  +2.498e-01  +4.079e-02  +1.560e-01  +2.629e-01  +4.916e-02  +1.612e-01  +2.695e-01  +5.298e-02
 +1000.0  +1.603e-01  +2.719e-01  +4.877e-02  +1.560e-01  +2.661e-01  +4.598e-02  +1.651e-01  +2.779e-01  +5.240e-02  +1.700e-01  +2.835e-01  +5.640e-02
 +1010.0  +1.518e-01  +2.577e-01  +4.592e-02  +1.460e-01  +2.500e-01  +4.203e-02  +1.587e-01  +2.661e-01  +5.143e-02  +1.632e-01  +2.729e-01  +5.362e-02
 +1020.0  +1.550e-01  +2.634e-01  +4.648e-02  +1.508e-01  +2.563e-01  +4.522e-02  +1.607e-01  +2.710e-01  +5.049e-02  +1.655e-01  +2.785e-01  +5.245e-02
 +1030.0  +1.560e-01  +2.620e-01  +4.992e-02  +1.514e-01  +2.565e-01  +4.635e-02  +1.621e-01  +2.698e-01  +5.436e-02  +1.683e-01  +2.775e-01  +5.915e-02
 +1040.0  +1.472e-01  +2.491e-01  +4.526e-02  +1.437e-01  +2.439e-01  +4.346e-02  +1.537e-01  +2.583e-01  +4.921e-02  +1.600e-01  +2.678e-01  +5.209e-02
 +1050.0  +1.576e-01  +2.585e-01  +5.676e-02  +1.540e-01  +2.554e-01  +5.260e-02  +1.636e-01  +2.642e-01  +6.299e-02  +1.693e-01  +2.710e-01  +6.757e-02
 +1060.0  +1.528e-01  +2.498e-01  +5.570e-02  +1.497e-01  +2.453e-01  +5.417e-02  +1.576e-01  +2.566e-01  +5.857e-02  +1.631e-01  +2.636e-01  +6.260e-02
 +1070.0  +1.466e-01  +2.440e-01  +4.914e-02  +1.433e-01  +2.384e-01  +4.823e-02  +1.502e-01  +2.517e-01  +4.865e-02  +1.548e-01  +2.588e-01  +5.077e-02
 +1080.0  +1.592e-01  +2.686e-01  +4.984e-02  +1.557e-01  +2.640e-01  +4.729e-02  +1.650e-01  +2.743e-01  +5.575e-02  +1.713e-01  +2.807e-01  +6.203e-02
 +1090.0  +1.475e-01  +2.455e-01  +4.958e-02  +1.449e-01  +2.398e-01  +4.996e-02  +1.527e-01  +2.515e-01  +5.398e-02  +1.595e-01  +2.580e-01  +6.098e-02
 +1100.0  +1.478e-01  +2.423e-01  +5.327e-02  +1.452e-01  +2.389e-01  +5.140e-02  +1.517e-01  +2.469e-01  +5.653e-02  +1.570e-01  +2.544e-01  +5.967e-02
 +1110.0  +1.421e-01  +2.516e-01  +3.264e-02  +1.393e-01  +2.469e-01  +3.181e-02  +1.457e-01  +2.565e-01  +3.488e-02  +1.505e-01  +2.628e-01  +3.826e-02
 +1120.0  +1.462e-01  +2.487e-01  +4.363e-02  +1.441e-01  +2.439e-01  +4.429e-02  +1.490e-01  +2.532e-01  +4.480e-02  +1.532e-01  +2.596e-01  +4.679e-02
 +1130.0  +1.502e-01  +2.494e-01  +5.088e-02  +1.472e-01  +2.442e-01  +5.015e-02  +1.553e-01  +2.548e-01  +5.573e-02  +1.615e-01  +2.615e-01  +6.152e-02
 +1140.0  +1.624e-01  +2.685e-01  +5.639e-02  +1.583e-01  +2.628e-01  +5.379e-02  +1.686e-01  +2.757e-01  +6.147e-02  +1.751e-01  +2.836e-01  +6.672e-02
 +1150.0  +1.604e-01  +2.702e-01  +5.051e-02  +1.558e-01  +2.650e-01  +4.661e-02  +1.668e-01  +2.757e-01  +5.795e-02  +1.727e-01  +2.823e-01  +6.312e-02
 +1160.0  +1.582e-01  +2.645e-01  +5.202e-02  +1.531e-01  +2.591e-01  +4.716e-02  +1.649e-01  +2.708e-01  +5.901e-02  +1.714e-01  +2.783e-01  +6.458e-02
 +1170.0  +1.709e-01  +2.807e-01  +6.102e-02  +1.665e-01  +2.739e-01  +5.904e-02  +1.776e-01  +2.876e-01  +6.763e-02  +1.844e-01  +2.964e-01  +7.247e-02
 +1180.0  +1.638e-01  +2.861e-01  +4.150e-02  +1.602e-01  +2.807e-01  +3.964e-02  +1.686e-01  +2.924e-01  +4.481e-02  +1.744e-01  +3.002e-01  +4.864e-02
 +1190.0  +1.554e-01  +2.606e-01  +5.015e-02  +1.537e-01  +2.566e-01  +5.074e-02  +1.580e-01  +2.644e-01  +5.165e-02  +1.633e-01  +2.716e-01  +5.500e-02
 +1200.0  +1.539e-01  +2.537e-01  +5.412e-02  +1.509e-01  +2.487e-01  +5.313e-02  +1.582e-01  +2.586e-01  +5.782e-02  +1.637e-01  +2.644e-01  +6.303e-02
 +1210.0  +1.533e-01  +2.358e-01  +7.084e-02  +1.511e-01  +2.310e-01  +7.109e-02  +1.571e-01  +2.423e-01  +7.201e-02  +1.624e-01  +2.510e-01  +7.376e-02
 +1220.0  +1.444e-01  +2.477e-01  +4.098e-02  +1.418e-01  +2.429e-01  +4.067e-02  +1.484e-01  +2.558e-01  +4.106e-02  +1.541e-01  +2.650e-01  +4.309e-02
 +1230.0  +1.518e-01  +2.569e-01  +4.676e-02  +1.497e-01  +2.518e-01  +4.766e-02  +1.562e-01  +2.643e-01  +4.804e-02  +1.622e-01  +2.724e-01  +5.195e-02
 +1240.0  +1.494e-01  +2.621e-01  +3.670e-02  +1.460e-01  +2.567e-01  +3.527e-02  +1.556e-01  +2.704e-01  +4.084e-02  +1.628e-01  +2.798e-01  +4.574e-02
 +1250.0  +1.592e-01  +2.705e-01  +4.782e-02  +1.552e-01  +2.646e-01  +4.572e-02  +1.650e-01  +2.789e-01  +5.106e-02  +1.711e-01  +2.887e-01  +5.363e-02
 +1260.0  +1.707e-01  +2.793e-01  +6.212e-02  +1.667e-01  +2.720e-01  +6.148e-02  +1.760e-01  +2.870e-01  +6.495e-02  +1.825e-01  +2.949e-01  +7.007e-02
 +1270.0  +1.765e-01  +3.041e-01  +4.899e-02  +1.715e-01  +2.955e-01  +4.749e-02  +1.828e-01  +3.130e-01  +5.249e-02  +1.894e-01  +3.207e-01  +5.810e-02
 +1280.0  +1.580e-01  +2.610e-01  +5.506e-02  +1.541e-01  +2.531e-01  +5.506e-02  +1.634e-01  +2.691e-01  +5.766e-02  +1.702e-01  +2.775e-01  +6.288e-02
 +1290.0  +1.435e-01  +2.547e-01  +3.235e-02  +1.399e-01  +2.483e-01  +3.142e-02  +1.486e-01  +2.605e-01  +3.665e-02  +1.548e-01  +2.676e-01  +4.206e-02
 +1300.0  +1.525e-01  +2.617e-01  +4.326e-02  +1.490e-01  +2.540e-01  +4.404e-02  +1.562e-01  +2.702e-01  +4.220e-02  +1.614e-01  +2.781e-01  +4.465e-02
 +1310.0  +1.568e-01  +2.638e-01  +4.977e-02  +1.512e-01  +2.562e-01  +4.623e-02  +1.636e-01  +2.719e-01  +5.525e-02  +1.705e-01  +2.807e-01  +6.031e-02
 +1320.0  +1.513e-01  +2.649e-01  +3.773e-02  +1.488e-01  +2.585e-01  +3.917e-02  +1.551e-01  +2.711e-01  +3.912e-02  +1.597e-01  +2.781e-01  +4.131e-02
 +1330.0  +1.424e-01  +2.478e-01  +3.704e-02  +1.392e-01  +2.421e-01  +3.622e-02  +1.477e-01  +2.544e-01  +4.111e-02  +1.526e-01  +2.617e-01  +4.352e-02
 +1340.0  +1.420e-01  +2.371e-01  +4.691e-02  +1.390e-01  +2.321e-01  +4.586e-02  +1.478e-01  +2.447e-01  +5.101e-02  +1.533e-01  +2.526e-01  +5.397e-02
 +1350.0  +1.481e-01  +2.570e-01  +3.913e-02  +1.464e-01  +2.532e-01  +3.953e-02  +1.536e-01  +2.629e-01  +4.422e-02  +1.598e-01  +2.711e-01  +4.857e-02
 +1360.0  +1.482e-01  +2.591e-01  +3.735e-02  +1.459e-01  +2.556e-01  +3.618e-02  +1.526e-01  +2.652e-01  +4.004e-02  +1.581e-01  +2.729e-01  +4.333e-02
 +1370.0  +1.588e-01  +2.692e-01  +4.834e-02  +1.579e-01  +2.651e-01  +5.076e-02  +1.618e-01  +2.754e-01  +4.818e-02  +1.680e-01  +2.827e-01  +5.331e-02
 +1380.0  +1.532e-01  +2.634e-01  +4.297e-02  +1.516e-01  +2.606e-01  +4.261e-02  +1.570e-01  +2.682e-01  +4.581e-02  +1.626e-01  +2.756e-01  +4.967e-02
 +1390.0  +1.476e-01  +2.713e-01  +2.387e-02  +1.469e-01  +2.697e-01  +2.414e-02  +1.489e-01  +2.732e-01  +2.465e-02  +1.534e-01  +2.793e-01  +2.740e-02
 +1400.0  +1.530e-01  +2.641e-01  +4.185e-02  +1.493e-01  +2.590e-01  +3.949e-02  +1.574e-01  +2.688e-01  +4.596e-02  +1.635e-01  +2.758e-01  +5.119e-02
 +1410.0  +1.596e-01  +2.707e-01  +4.854e-02  +1.568e-01  +2.673e-01  +4.625e-02  +1.638e-01  +2.752e-01  +5.243e-02  +1.699e-01  +2.822e-01  +5.759e-02
 +1420.0  +1.623e-01  +2.728e-01  +5.172e-02  +1.608e-01  +2.698e-01  +5.175e-02  +1.654e-01  +2.786e-01  +5.227e-02  +1.702e-01  +2.853e-01  +5.498e-02
 +1430.0  +1.606e-01  +2.697e-01  +5.151e-02  +1.591e-01  +2.676e-01  +5.068e-02  +1.631e-01  +2.729e-01  +5.325e-02  +1.675e-01  +2.790e-01  +5.605e-02
 +1440.0  +1.538e-01  +2.585e-01  +4.911e-02  +1.517e-01  +2.557e-01  +4.766e-02  +1.583e-01  +2.632e-01  +5.343e-02  +1.632e-01  +2.691e-01  +5.741e-02
 +1450.0  +1.504e-01  +2.532e-01  +4.768e-02  +1.483e-01  +2.473e-01  +4.926e-02  +1.534e-01  +2.598e-01  +4.692e-02  +1.582e-01  +2.669e-01  +4.953e-02
 +1460.0  +1.519e-01  +2.762e-01  +2.771e-02  +1.492e-01  +2.710e-01  +2.735e-02  +1.559e-01  +2.809e-01  +3.083e-02  +1.605e-01  +2.868e-01  +3.423e-02
 +1470.0  +1.497e-01  +2.684e-01  +3.114e-02  +1.446e-01  +2.594e-01  +2.988e-02  +1.558e-01  +2.775e-01  +3.406e-02  +1.603e-01  +2.838e-01  +3.679e-02
 +1480.0  +1.377e-01  +2.443e-01  +3.110e-02  +1.348e-01  +2.375e-01  +3.207e-02  +1.419e-01  +2.493e-01  +3.441e-02  +1.467e-01  +2.546e-01  +3.869e-02
 +1490.0  +1.479e-01  +2.552e-01  +4.061e-02  +1.437e-01  +2.472e-01  +4.017e-02  +1.521e-01  +2.610e-01  +4.327e-02  +1.573e-01  +2.667e-01  +4.787e-02
 +1500.0  +1.548e-01  +2.676e-01  +4.208e-02  +1.508e-01  +2.609e-01  +4.082e-02  +1.590e-01  +2.743e-01  +4.366e-02  +1.633e-01  +2.814e-01  +4.520e-02
 +1510.0  +1.478e-01  +2.596e-01  +3.613e-02  +1.446e-01  +2.548e-01  +3.432e-02  +1.526e-01  +2.657e-01  +3.953e-02  +1.572e-01  +2.731e-01  +4.134e-02
 +1520.0  +1.486e-01  +2.593e-01  +3.783e-02  +1.455e-01  +2.538e-01  +3.724e-02  +1.518e-01  +2.657e-01  +3.788e-02  +1.559e-01  +2.727e-01  +3.912e-02
 +1530.0  +1.470e-01  +2.542e-01  +3.980e-02  +1.452e-01  +2.489e-01  +4.143e-02  +1.499e-01  +2.597e-01  +4.015e-02  +1.535e-01  +2.653e-01  +4.170e-02
 +1540.0  +1.545e-01  +2.705e-01  +3.855e-02  +1.528e-01  +2.656e-01  +3.999e-02  +1.593e-01  +2.768e-01  +4.167e-02  +1.651e-01  +2.838e-01  +4.636e-02
 +1550.0  +1.509e-01  +2.692e-01  +3.258e-02  +1.476e-01  +2.632e-01  +3.203e-02  +1.565e-01  +2.771e-01  +3.603e-02  +1.616e-01  +2.855e-01  +3.771e-02
 +1560.0  +1.491e-01  +2.654e-01  +3.278e-02  +1.446e-01  +2.576e-01  +3.161e-02  +1.548e-01  +2.734e-01  +3.614e-02  +1.611e-01  +2.812e-01  +4.105e-02
 +1570.0  +1.587e-01  +2.832e-01  +3.417e-02  +1.556e-01  +2.767e-01  +3.452e-02  +1.617e-01  +2.904e-01  +3.292e-02  +1.650e-01  +2.965e-01  +3.339e-02
 +1580.0  +1.655e-01  +2.819e-01  +4.916e-02  +1.622e-01  +2.744e-01  +5.009e-02  +1.698e-01  +2.887e-01  +5.093e-02  +1.747e-01  +2.959e-01  +5.353e-02
 +1590.0  +1.724e-01  +2.860e-01  +5.885e-02  +1.681e-01  +2.782e-01  +5.807e-02  +1.770e-01  +2.926e-01  +6.130e-02  +1.820e-01  +2.989e-01  +6.513e-02
 +1600.0  +1.586e-01  +2.659e-01  +5.130e-02  +1.557e-01  +2.594e-01  +5.192e-02  +1.608e-01  +2.717e-01  +4.995e-02  +1.633e-01  +2.773e-01  +4.934e-02
 +1610.0  +1.518e-01  +2.489e-01  +5.472e-02  +1.482e-01  +2.428e-01  +5.371e-02  +1.559e-01  +2.565e-01  +5.534e-02  +1.602e-01  +2.646e-01  +5.588e-02
 +1620.0  +1.551e-01  +2.560e-01  +5.426e-02  +1.517e-01  +2.490e-01  +5.448e-02  +1.591e-01  +2.618e-01  +5.632e-02  +1.646e-01  +2.679e-01  +6.127e-02
 +1630.0  +1.641e-01  +2.735e-01  +5.457e-02  +1.597e-01  +2.672e-01  +5.208e-02  +1.697e-01  +2.790e-01  +6.051e-02  +1.756e-01  +2.848e-01  +6.636e-02
 +1640.0  +1.678e-01  +2.714e-01  +6.423e-02  +1.651e-01  +2.672e-01  +6.310e-02  +1.717e-01  +2.749e-01  +6.842e-02  +1.767e-01  +2.802e-01  +7.310e-02
 +1650.0  +1.653e-01  +2.698e-01  +6.089e-02  +1.616e-01  +2.661e-01  +5.716e-02  +1.698e-01  +2.753e-01  +6.423e-02  +1.737e-01  +2.818e-01  +6.566e-02
 +1660.0  +1.586e-01  +2.694e-01  +4.776e-02  +1.549e-01  +2.653e-01  +4.451e-02  +1.635e-01  +2.739e-01  +5.298e-02  +1.680e-01  +2.807e-01  +5.537e-02
 +1670.0  +1.593e-01  +2.726e-01  +4.603e-02  +1.576e-01  +2.692e-01  +4.607e-02  +1.618e-01  +2.766e-01  +4.704e-02  +1.660e-01  +2.832e-01  +4.878e-02
 +1680.0  +1.558e-01  +2.592e-01  +5.240e-02  +1.532e-01  +2.556e-01  +5.069e-02  +1.590e-01  +2.631e-01  +5.486e-02  +1.631e-01  +2.688e-01  +5.729e-02
 +1690.0  +1.560e-01  +2.539e-01  +5.799e-02  +1.534e-01  +2.498e-01  +5.696e-02  +1.600e-01  +2.586e-01  +6.148e-02  +1.643e-01  +2.646e-01  +6.387e-02
 +1700.0  +1.539e-01  +2.592e-01  +4.865e-02  +1.509e-01  +2.553e-01  +4.655e-02  +1.595e-01  +2.641e-01  +5.492e-02  +1.654e-01  +2.706e-01  +6.022e-02
 +1710.0  +1.411e-01  +2.444e-01  +3.790e-02  +1.377e-01  +2.388e-01  +3.664e-02  +1.464e-01  +2.505e-01  +4.225e-02  +1.511e-01  +2.572e-01  +4.509e-02
 +1720.0  +1.492e-01  +2.617e-01  +3.667e-02  +1.450e-01  +2.557e-01  +3.434e-02  +1.546e-01  +2.672e-01  +4.212e-02  +1.596e-01  +2.739e-01  +4.522e-02
 +1730.0  +1.437e-01  +2.442e-01  +4.319e-02  +1.391e-01  +2.373e-01  +4.080e-02  +1.504e-01  +2.525e-01  +4.835e-02  +1.561e-01  +2.602e-01  +5.205e-02
 +1740.0  +1.572e-01  +2.540e-01  +6.034e-02  +1.531e-01  +2.471e-01  +5.900e-02  +1.627e-01  +2.623e-01  +6.309e-02  +1.684e-01  +2.708e-01  +6.605e-02
 +1750.0  +1.600e-01  +2.740e-01  +4.590e-02  +1.570e-01  +2.672e-01  +4.676e-02  +1.644e-01  +2.819e-01  +4.692e-02  +1.700e-01  +2.905e-01  +4.949e-02
 +1760.0  +1.663e-01  +2.777e-01  +5.481e-02  +1.628e-01  +2.715e-01  +5.415e-02  +1.725e-01  +2.857e-01  +5.927e-02  +1.796e-01  +2.956e-01  +6.360e-02
 +1770.0  +1.677e-01  +2.777e-01  +5.778e-02  +1.655e-01  +2.757e-01  +5.531e-02  +1.728e-01  +2.810e-01  +6.463e-02  +1.793e-01  +2.873e-01  +7.123e-02
 +1780.0  +1.672e-01  +2.763e-01  +5.797e-02  +1.639e-01  +2.726e-01  +5.533e-02  +1.721e-01  +2.807e-01  +6.355e-02  +1.771e-01  +2.867e-01  +6.759e-02
 +1790.0  +1.594e-01  +2.617e-01  +5.712e-02  +1.570e-01  +2.579e-01  +5.601e-02  +1.634e-01  +2.664e-01  +6.032e-02  +1.687e-01  +2.734e-01  +6.399e-02
 +1800.0  +1.609e-01  +2.713e-01  +5.039e-02  +1.558e-01  +2.663e-01  +4.532e-02  +1.671e-01  +2.785e-01  +5.560e-02  +1.720e-01  +2.862e-01  +5.783e-02
 +1810.0  +1.557e-01  +2.588e-01  +5.256e-02  +1.518e-01  +2.523e-01  +5.138e-02  +1.611e-01  +2.644e-01  +5.786e-02  +1.667e-01  +2.697e-01  +6.374e-02
 +1820.0  +1.557e-01  +2.578e-01  +5.355e-02  +1.511e-01  +2.508e-01  +5.141e-02  +1.614e-01  +2.640e-01  +5.886e-02  +1.684e-01  +2.752e-01  +6.159e-02
 +1830.0  +1.555e-01  +2.448e-01  +6.618e-02  +1.514e-01  +2.385e-01  +6.430e-02  +1.599e-01  +2.520e-01  +6.776e-02  +1.649e-01  +2.596e-01  +7.007e-02
 +1840.0  +1.524e-01  +2.503e-01  +5.459e-02  +1.499e-01  +2.461e-01  +5.373e-02  +1.559e-01  +2.542e-01  +5.748e-02  +1.603e-01  +2.610e-01  +5.959e-02
 +1850.0  +1.463e-01  +2.482e-01  +4.433e-02  +1.430e-01  +2.429e-01  +4.309e-02  +1.500e-01  +2.536e-01  +4.640e-02  +1.535e-01  +2.597e-01  +4.734e-02
 +1860.0  +1.383e-01  +2.426e-01  +3.396e-02  +1.372e-01  +2.395e-01  +3.496e-02  +1.412e-01  +2.439e-01  +3.856e-02  +1.441e-01  +2.480e-01  +4.022e-02
 +1870.0  +1.450e-01  +2.476e-01  +4.240e-02  +1.441e-01  +2.442e-01  +4.395e-02  +1.473e-01  +2.513e-01  +4.331e-02  +1.521e-01  +2.581e-01  +4.604e-02
 +1880.0  +1.500e-01  +2.634e-01  +3.657e-02  +1.475e-01  +2.596e-01  +3.534e-02  +1.540e-01  +2.662e-01  +4.178e-02  +1.586e-01  +2.707e-01  +4.651e-02
 +1890.0  +1.544e-01  +2.677e-01  +4.107e-02  +1.514e-01  +2.633e-01  +3.953e-02  +1.597e-01  +2.738e-01  +4.563e-02  +1.661e-01  +2.834e-01  +4.890e-02
 +1900.0  +1.613e-01  +2.886e-01  +3.401e-02  +1.606e-01  +2.865e-01  +3.476e-02  +1.639e-01  +2.921e-01  +3.561e-02  +1.674e-01  +2.995e-01  +3.539e-02
 +1910.0  +1.492e-01  +2.697e-01  +2.871e-02  +1.464e-01  +2.661e-01  +2.683e-02  +1.533e-01  +2.755e-01  +3.116e-02  +1.586e-01  +2.840e-01  +3.314e-02
 +1920.0  +1.454e-01  +2.503e-01  +4.060e-02  +1.432e-01  +2.461e-01  +4.026e-02  +1.501e-01  +2.569e-01  +4.319e-02  +1.560e-01  +2.647e-01  +4.741e-02
 +1930.0  +1.488e-01  +2.615e-01  +3.605e-02  +1.456e-01  +2.558e-01  +3.533e-02  +1.546e-01  +2.686e-01  +4.056e-02  +1.608e-01  +2.777e-01  +4.395e-02
 +1940.0  +1.444e-01  +2.532e-01  +3.551e-02  +1.423e-01  +2.487e-01  +3.601e-02  +1.496e-01  +2.594e-01  +3.978e-02  +1.559e-01  +2.672e-01  +4.456e-02
 +1950.0  +1.430e-01  +2.353e-01  +5.075e-02  +1.388e-01  +2.289e-01  +4.868e-02  +1.488e-01  +2.432e-01  +5.446e-02  +1.543e-01  +2.505e-01  +5.809e-02
 +1960.0  +1.697e-01  +2.669e-01  +7.255e-02  +1.666e-01  +2.600e-01  +7.316e-02  +1.725e-01  +2.746e-01  +7.040e-02  +1.758e-01  +2.818e-01  +6.967e-02
 +1970.0  +1.705e-01  +2.720e-01  +6.901e-02  +1.662e-01  +2.653e-01  +6.706e-02  +1.751e-01  +2.788e-01  +7.133e-02  +1.799e-01  +2.848e-01  +7.494e-02
 +1980.0  +1.559e-01  +2.558e-01  +5.602e-02  +1.526e-01  +2.505e-01  +5.473e-02  +1.588e-01  +2.600e-01  +5.749e-02  +1.627e-01  +2.650e-01  +6.043e-02
 +1990.0  +1.529e-01  +2.561e-01  +4.967e-02  +1.502e-01  +2.519e-01  +4.840e-02  +1.550e-01  +2.589e-01  +5.112e-02  +1.589e-01  +2.640e-01  +5.382e-02
 +2000.0  +1.452e-01  +2.376e-01  +5.271e-02  +1.409e-01  +2.310e-01  +5.085e-02  +1.505e-01  +2.438e-01  +5.724e-02  +1.555e-01  +2.501e-01  +6.097e-02
 +2010.0  +1.425e-01  +2.462e-01  +3.870e-02  +1.400e-01  +2.399e-01  +4.022e-02  +1.454e-01  +2.516e-01  +3.914e-02  +1.506e-01  +2.576e-01  +4.364e-02
 +2020.0  +1.541e-01  +2.457e-01  +6.255e-02  +1.507e-01  +2.383e-01  +6.321e-02  +1.580e-01  +2.534e-01  +6.258e-02  +1.626e-01  +2.612e-01  +6.392e-02
 +2030.0  +1.477e-01  +2.412e-01  +5.412e-02  +1.448e-01  +2.342e-01  +5.546e-02  +1.513e-01  +2.477e-01  +5.494e-02  +1.566e-01  +2.539e-01  +5.926e-02
 +2040.0  +1.540e-01  +2.530e-01  +5.502e-02  +1.512e-01  +2.468e-01  +5.571e-02  +1.584e-01  +2.607e-01  +5.624e-02  +1.638e-01  +2.681e-01  +5.939e-02
 +2050.0  +1.587e-01  +2.670e-01  +5.032e-02  +1.562e-01  +2.621e-01  +5.037e-02  +1.614e-01  +2.724e-01  +5.035e-02  +1.650e-01  +2.780e-01  +5.192e-02
 +2060.0  +1.459e-01  +2.531e-01  +3.874e-02  +1.427e-01  +2.478e-01  +3.768e-02  +1.510e-01  +2.596e-01  +4.231e-02  +1.562e-01  +2.666e-01  +4.589e-02
 +2070.0  +1.583e-01  +2.579e-01  +5.875e-02  +1.563e-01  +2.547e-01  +5.790e-02  +1.610e-01  +2.615e-01  +6.050e-02  +1.654e-01  +2.676e-01  +6.319e-02
 +2080.0  +1.496e-01  +2.535e-01  +4.571e-02  +1.483e-01  +2.498e-01  +4.674e-02  +1.526e-01  +2.584e-01  +4.692e-02  +1.572e-01  +2.659e-01  +4.857e-02
 +2090.0  +1.481e-01  +2.547e-01  +4.160e-02  +1.450e-01  +2.505e-01  +3.942e-02  +1.535e-01  +2.604e-01  +4.653e-02  +1.598e-01  +2.675e-01  +5.215e-02
 +2100.0  +1.392e-01  +2.426e-01  +3.583e-02  +1.364e-01  +2.370e-01  +3.576e-02  +1.449e-01  +2.491e-01  +4.055e-02  +1.502e-01  +2.547e-01  +4.576e-02
 +2110.0  +1.481e-01  +2.551e-01  +4.100e-02  +1.447e-01  +2.490e-01  +4.031e-02  +1.541e-01  +2.614e-01  +4.691e-02  +1.608e-01  +2.679e-01  +5.362e-02
 +2120.0  +1.485e-01  +2.575e-01  +3.944e-02  +1.454e-01  +2.531e-01  +3.759e-02  +1.542e-01  +2.631e-01  +4.517e-02  +1.596e-01  +2.691e-01  +5.006e-02
 +2130.0  +1.575e-01  +2.574e-01  +5.757e-02  +1.524e-01  +2.498e-01  +5.510e-02  +1.644e-01  +2.665e-01  +6.226e-02  +1.706e-01  +2.747e-01  +6.652e-02
 +2140.0  +1.574e-01  +2.572e-01  +5.768e-02  +1.536e-01  +2.506e-01  +5.658e-02  +1.628e-01  +2.655e-01  +6.013e-02  +1.681e-01  +2.733e-01  +6.284e-02
 +2150.0  +1.520e-01  +2.633e-01  +4.065e-02  +1.488e-01  +2.565e-01  +4.115e-02  +1.581e-01  +2.725e-01  +4.376e-02  +1.649e-01  +2.806e-01  +4.921e-02
 +2160.0  +1.474e-01  +2.545e-01  +4.038e-02  +1.430e-01  +2.472e-01  +3.874e-02  +1.543e-01  +2.642e-01  +4.438e-02  +1.606e-01  +2.721e-01  +4.914e-02
 +2170.0  +1.589e-01  +2.692e-01  +4.867e-02  +1.545e-01  +2.626e-01  +4.631e-02  +1.661e-01  +2.783e-01  +5.394e-02  +1.725e-01  +2.864e-01  +5.862e-02
 +2180.0  +1.586e-01  +2.710e-01  +4.620e-02  +1.550e-01  +2.635e-01  +4.649e-02  +1.634e-01  +2.809e-01  +4.599e-02  +1.687e-01  +2.889e-01  +4.855e-02
 +2190.0  +1.496e-01  +2.654e-01  +3.379e-02  +1.459e-01  +2.581e-01  +3.372e-02  +1.552e-01  +2.740e-01  +3.632e-02  +1.606e-01  +2.811e-01  +4.014e-02
 +2200.0  +1.608e-01  +2.762e-01  +4.536e-02  +1.560e-01  +2.680e-01  +4.409e-02  +1.665e-01  +2.851e-01  +4.789e-02  +1.714e-01  +2.925e-01  +5.026e-02
 +2210.0  +1.561e-01  +2.627e-01  +4.944e-02  +1.517e-01  +2.562e-01  +4.712e-02  +1.617e-01  +2.706e-01  +5.289e-02  +1.675e-01  +2.798e-01  +5.526e-02
 +2220.0  +1.491e-01  +2.556e-01  +4.265e-02  +1.462e-01  +2.505e-01  +4.179e-02  +1.518e-01  +2.616e-01  +4.198e-02  +1.564e-01  +2.691e-01  +4.376e-02
 +2230.0  +1.570e-01  +2.584e-01  +5.551e-02  +1.537e-01  +2.526e-01  +5.478e-02  +1.618e-01  +2.662e-01  +5.746e-02  +1.674e-01  +2.745e-01  +6.027e-02
 +2240.0  +1.536e-01  +2.644e-01  +4.288e-02  +1.492e-01  +2.578e-01  +4.067e-02  +1.608e-01  +2.736e-01  +4.807e-02  +1.673e-01  +2.831e-01  +5.150e-02
 +2250.0  +1.517e-01  +2.614e-01  +4.196e-02  +1.484e-01  +2.561e-01  +4.068e-02  +1.580e-01  +2.706e-01  +4.545e-02  +1.654e-01  +2.795e-01  +5.125e-02
 +2260.0  +1.571e-01  +2.717e-01  +4.244e-02  +1.545e-01  +2.670e-01  +4.197e-02  +1.616e-01  +2.782e-01  +4.504e-02  +1.681e-01  +2.854e-01  +5.087e-02
 +2270.0  +1.674e-01  +2.845e-01  +5.042e-02  +1.642e-01  +2.790e-01  +4.933e-02  +1.720e-01  +2.908e-01  +5.331e-02  +1.777e-01  +2.988e-01  +5.665e-02
 +2280.0  +1.582e-01  +2.711e-01  +4.526e-02  +1.562e-01  +2.666e-01  +4.577e-02  +1.609e-01  +2.764e-01  +4.551e-02  +1.664e-01  +2.841e-01  +4.874e-02
 +2290.0  +1.646e-01  +2.860e-01  +4.315e-02  +1.618e-01  +2.809e-01  +4.259e-02  +1.690e-01  +2.922e-01  +4.580e-02  +1.751e-01  +3.005e-01  +4.961e-02
 +2300.0  +1.606e-01  +2.685e-01  +5.263e-02  +1.584e-01  +2.652e-01  +5.168e-02  +1.656e-01  +2.728e-01  +5.834e-02  +1.708e-01  +2.800e-01  +6.169e-02
 +2310.0  +1.610e-01  +2.592e-01  +6.288e-02  +1.571e-01  +2.549e-01  +5.927e-02  +1.670e-01  +2.659e-01  +6.805e-02  +1.737e-01  +2.747e-01  +7.276e-02
 +2320.0  +1.538e-01  +2.634e-01  +4.426e-02  +1.496e-01  +2.582e-01  +4.104e-02  +1.595e-01  +2.689e-01  +5.010e-02  +1.659e-01  +2.766e-01  +5.518e-02
 +2330.0  +1.565e-01  +2.657e-01  +4.736e-02  +1.528e-01  +2.593e-01  +4.622e-02  +1.618e-01  +2.721e-01  +5.143e-02  +1.672e-01  +2.790e-01  +5.550e-02
 +2340.0  +1.516e-01  +2.727e-01  +3.046e-02  +1.483e-01  +2.664e-01  +3.011e-02  +1.557e-01  +2.783e-01  +3.300e-02  +1.597e-01  +2.833e-01  +3.607e-02
 +2350.0  +1.561e-01  +2.742e-01  +3.808e-02  +1.531e-01  +2.690e-01  +3.719e-02  +1.603e-01  +2.788e-01  +4.176e-02  +1.652e-01  +2.835e-01  +4.693e-02
 +2360.0  +1.553e-01  +2.635e-01  +4.708e-02  +1.526e-01  +2.572e-01  +4.795e-02  +1.590e-01  +2.687e-01  +4.925e-02  +1.633e-01  +2.740e-01  +5.258e-02
 +2370.0  +1.549e-01  +2.564e-01  +5.342e-02  +1.507e-01  +2.489e-01  +5.240e-02  +1.616e-01  +2.635e-01  +5.974e-02  +1.681e-01  +2.714e-01  +6.469e-02
 +2380.0  +1.573e-01  +2.674e-01  +4.711e-02  +1.549e-01  +2.606e-01  +4.925e-02  +1.604e-01  +2.740e-01  +4.676e-02  +1.651e-01  +2.800e-01  +5.019e-02
 +2390.0  +1.551e-01  +2.666e-01  +4.355e-02  +1.511e-01  +2.598e-01  +4.240e-02  +1.604e-01  +2.744e-01  +4.639e-02  +1.647e-01  +2.810e-01  +4.840e-02
 +2400.0  +1.476e-01  +2.500e-01  +4.512e-02  +1.438e-01  +2.441e-01  +4.340e-02  +1.533e-01  +2.575e-01  +4.914e-02  +1.589e-01  +2.648e-01  +5.295e-02
 +2410.0  +1.671e-01  +2.722e-01  +6.208e-02  +1.645e-01  +2.663e-01  +6.260e-02  +1.727e-01  +2.809e-01  +6.460e-02  +1.778e-01  +2.881e-01  +6.750e-02
 +2420.0  +1.689e-01  +2.762e-01  +6.151e-02  +1.657e-01  +2.692e-01  +6.226e-02  +1.738e-01  +2.862e-01  +6.145e-02  +1.795e-01  +2.950e-01  +6.387e-02
 +2430.0  +1.504e-01  +2.508e-01  +4.990e-02  +1.499e-01  +2.460e-01  +5.387e-02  +1.522e-01  +2.564e-01  +4.803e-02  +1.567e-01  +2.625e-01  +5.091e-02
 +2440.0  +1.442e-01  +2.505e-01  +3.792e-02  +1.412e-01  +2.437e-01  +3.881e-02  +1.474e-01  +2.564e-01  +3.844e-02  +1.514e-01  +2.619e-01  +4.079e-02
 +2450.0  +1.534e-01  +2.583e-01  +4.852e-02  +1.498e-01  +2.523e-01  +4.720e-02  +1.576e-01  +2.628e-01  +5.248e-02  +1.624e-01  +2.681e-01  +5.675e-02
 +2460.0  +1.612e-01  +2.670e-01  +5.550e-02  +1.578e-01  +2.610e-01  +5.449e-02  +1.656e-01  +2.730e-01  +5.820e-02  +1.695e-01  +2.800e-01  +5.903e-02
 +2470.0  +1.585e-01  +2.701e-01  +4.690e-02  +1.558e-01  +2.646e-01  +4.700e-02  +1.633e-01  +2.747e-01  +5.179e-02  +1.688e-01  +2.802e-01  +5.744e-02
 +2480.0  +1.605e-01  +2.706e-01  +5.033e-02  +1.573e-01  +2.658e-01  +4.888e-02  +1.650e-01  +2.759e-01  +5.409e-02  +1.710e-01  +2.822e-01  +5.970e-02
 +2490.0  +1.653e-01  +2.883e-01  +4.229e-02  +1.613e-01  +2.828e-01  +3.976e-02  +1.714e-01  +2.947e-01  +4.815e-02  +1.757e-01  +3.005e-01  +5.086e-02
 +2500.0  +1.607e-01  +2.824e-01  +3.896e-02  +1.567e-01  +2.755e-01  +3.799e-02  +1.658e-01  +2.890e-01  +4.259e-02  +1.709e-01  +2.952e-01  +4.667e-02
 +2510.0  +1.645e-01  +2.725e-01  +5.637e-02  +1.603e-01  +2.660e-01  +5.471e-02  +1.692e-01  +2.772e-01  +6.117e-02  +1.733e-01  +2.810e-01  +6.551e-02
 +2520.0  +1.589e-01  +2.643e-01  +5.352e-02  +1.547e-01  +2.581e-01  +5.133e-02  +1.634e-01  +2.699e-01  +5.689e-02  +1.669e-01  +2.752e-01  +5.863e-02
 +2530.0  +1.634e-01  +2.676e-01  +5.922e-02  +1.598e-01  +2.597e-01  +5.992e-02  +1.678e-01  +2.744e-01  +6.121e-02  +1.721e-01  +2.795e-01  +6.480e-02
 +2540.0  +1.676e-01  +2.690e-01  +6.620e-02  +1.650e-01  +2.638e-01  +6.627e-02  +1.731e-01  +2.757e-01  +7.037e-02  +1.788e-01  +2.815e-01  +7.606e-02
 +2550.0  +1.620e-01  +2.612e-01  +6.276e-02  +1.591e-01  +2.565e-01  +6.177e-02  +1.664e-01  +2.668e-01  +6.597e-02  +1.721e-01  +2.728e-01  +7.144e-02
 +2560.0  +1.580e-01  +2.624e-01  +5.358e-02  +1.551e-01  +2.568e-01  +5.328e-02  +1.633e-01  +2.679e-01  +5.877e-02  +1.688e-01  +2.737e-01  +6.391e-02
 +2570.0  +1.611e-01  +2.717e-01  +5.050e-02  +1.586e-01  +2.670e-01  +5.012e-02  +1.654e-01  +2.757e-01  +5.504e-02  +1.702e-01  +2.806e-01  +5.972e-02
 +2580.0  +1.506e-01  +2.547e-01  +4.657e-02  +1.492e-01  +2.510e-01  +4.742e-02  +1.547e-01  +2.569e-01  +5.253e-02  +1.588e-01  +2.609e-01  +5.673e-02
 +2590.0  +1.616e-01  +2.747e-01  +4.851e-02  +1.594e-01  +2.698e-01  +4.900e-02  +1.655e-01  +2.776e-01  +5.329e-02  +1.696e-01  +2.806e-01  +5.852e-02
 +2600.0  +1.443e-01  +2.501e-01  +3.849e-02  +1.400e-01  +2.443e-01  +3.582e-02  +1.492e-01  +2.544e-01  +4.404e-02  +1.531e-01  +2.592e-01  +4.695e-02
 +2610.0  +1.463e-01  +2.426e-01  +5.005e-02  +1.448e-01  +2.376e-01  +5.198e-02  +1.484e-01  +2.458e-01  +5.104e-02  +1.527e-01  +2.514e-01  +5.400e-02
 +2620.0  +1.464e-01  +2.442e-01  +4.867e-02  +1.449e-01  +2.393e-01  +5.049e-02  +1.499e-01  +2.484e-01  +5.142e-02  +1.548e-01  +2.526e-01  +5.699e-02
 +2630.0  +1.556e-01  +2.547e-01  +5.652e-02  +1.532e-01  +2.489e-01  +5.746e-02  +1.597e-01  +2.595e-01  +5.984e-02  +1.642e-01  +2.644e-01  +6.389e-02
 +2640.0  +1.647e-01  +2.747e-01  +5.468e-02  +1.624e-01  +2.696e-01  +5.526e-02  +1.685e-01  +2.787e-01  +5.827e-02  +1.730e-01  +2.830e-01  +6.310e-02
 +2650.0  +1.567e-01  +2.825e-01  +3.090e-02  +1.535e-01  +2.748e-01  +3.212e-02  +1.602e-01  +2.888e-01  +3.169e-02  +1.640e-01  +2.929e-01  +3.509e-02
 +2660.0  +1.685e-01  +2.789e-01  +5.807e-02  +1.654e-01  +2.733e-01  +5.754e-02  +1.718e-01  +2.849e-01  +5.880e-02  +1.760e-01  +2.909e-01  +6.106e-02
 +2670.0  +1.724e-01  +2.923e-01  +5.255e-02  +1.694e-01  +2.882e-01  +5.068e-02  +1.759e-01  +2.967e-01  +5.518e-02  +1.800e-01  +3.028e-01  +5.719e-02
 +2680.0  +1.658e-01  +2.802e-01  +5.140e-02  +1.621e-01  +2.740e-01  +5.025e-02  +1.711e-01  +2.863e-01  +5.588e-02  +1.770e-01  +2.924e-01  +6.153e-02
 +2690.0  +1.602e-01  +2.731e-01  +4.724e-02  +1.573e-01  +2.673e-01  +4.729e-02  +1.649e-01  +2.796e-01  +5.018e-02  +1.705e-01  +2.867e-01  +5.432e-02
 +2700.0  +1.632e-01  +2.818e-01  +4.449e-02  +1.598e-01  +2.776e-01  +4.198e-02  +1.683e-01  +2.871e-01  +4.947e-02  +1.739e-01  +2.942e-01  +5.368e-02
 +2710.0  +1.551e-01  +2.678e-01  +4.236e-02  +1.532e-01  +2.640e-01  +4.243e-02  +1.587e-01  +2.718e-01  +4.561e-02  +1.642e-01  +2.783e-01  +5.007e-02
 +2720.0  +1.586e-01  +2.662e-01  +5.100e-02  +1.560e-01  +2.594e-01  +5.261e-02  +1.630e-01  +2.727e-01  +5.329e-02  +1.687e-01  +2.785e-01  +5.884e-02
 +2730.0  +1.521e-01  +2.537e-01  +5.060e-02  +1.484e-01  +2.491e-01  +4.770e-02  +1.566e-01  +2.592e-01  +5.389e-02  +1.608e-01  +2.654e-01  +5.622e-02
 +2740.0  +1.549e-01  +2.663e-01  +4.347e-02  +1.512e-01  +2.617e-01  +4.058e-02  +1.594e-01  +2.707e-01  +4.811e-02  +1.630e-01  +2.755e-01  +5.044e-02
 +2750.0  +1.629e-01  +2.866e-01  +3.909e-02  +1.588e-01  +2.811e-01  +3.656e-02  +1.678e-01  +2.926e-01  +4.312e-02  +1.708e-01  +2.971e-01  +4.452e-02
 +2760.0  +1.644e-01  +2.811e-01  +4.778e-02  +1.606e-01  +2.755e-01  +4.562e-02  +1.706e-01  +2.884e-01  +5.286e-02  +1.767e-01  +2.951e-01  +5.832e-02
 +2770.0  +1.586e-01  +2.682e-01  +4.903e-02  +1.554e-01  +2.618e-01  +4.903e-02  +1.646e-01  +2.749e-01  +5.420e-02  +1.707e-01  +2.822e-01  +5.917e-02
 +2780.0  +1.583e-01  +2.635e-01  +5.303e-02  +1.550e-01  +2.571e-01  +5.289e-02  +1.642e-01  +2.700e-01  +5.829e-02  +1.705e-01  +2.759e-01  +6.505e-02
 +2790.0  +1.512e-01  +2.588e-01  +4.365e-02  +1.467e-01  +2.519e-01  +4.142e-02  +1.563e-01  +2.650e-01  +4.756e-02  +1.606e-01  +2.717e-01  +4.954e-02
 +2800.0  +1.478e-01  +2.529e-01  +4.270e-02  +1.444e-01  +2.480e-01  +4.088e-02  +1.530e-01  +2.577e-01  +4.832e-02  +1.581e-01  +2.632e-01  +5.301e-02
 +2810.0  +1.567e-01  +2.700e-01  +4.344e-02  +1.552e-01  +2.648e-01  +4.553e-02  +1.610e-01  +2.759e-01  +4.601e-02  +1.657e-01  +2.829e-01  +4.846e-02
 +2820.0  +1.425e-01  +2.457e-01  +3.921e-02  +1.399e-01  +2.395e-01  +4.029e-02  +1.469e-01  +2.528e-01  +4.107e-02  +1.513e-01  +2.588e-01  +4.383e-02
 +2830.0  +1.432e-01  +2.403e-01  +4.610e-02  +1.410e-01  +2.367e-01  +4.533e-02  +1.466e-01  +2.451e-01  +4.801e-02  +1.516e-01  +2.512e-01  +5.193e-02
 +2840.0  +1.476e-01  +2.464e-01  +4.876e-02  +1.449e-01  +2.416e-01  +4.820e-02  +1.528e-01  +2.527e-01  +5.280e-02  +1.581e-01  +2.599e-01  +5.637e-02
 +2850.0  +1.418e-01  +2.409e-01  +4.275e-02  +1.399e-01  +2.373e-01  +4.255e-02  +1.460e-01  +2.454e-01  +4.657e-02  +1.516e-01  +2.523e-01  +5.086e-02
 +2860.0  +1.491e-01  +2.544e-01  +4.386e-02  +1.453e-01  +2.489e-01  +4.180e-02  +1.554e-01  +2.618e-01  +4.904e-02  +1.614e-01  +2.691e-01  +5.377e-02
 +2870.0  +1.545e-01  +2.531e-01  +5.594e-02  +1.524e-01  +2.488e-01  +5.592e-02  +1.587e-01  +2.578e-01  +5.954e-02  +1.641e-01  +2.638e-01  +6.448e-02
 +2880.0  +1.553e-01  +2.654e-01  +4.515e-02  +1.518e-01  +2.605e-01  +4.315e-02  +1.603e-01  +2.709e-01  +4.973e-02  +1.659e-01  +2.785e-01  +5.333e-02
 +2890.0  +1.583e-01  +2.576e-01  +5.902e-02  +1.553e-01  +2.540e-01  +5.671e-02  +1.619e-01  +2.602e-01  +6.361e-02  +1.661e-01  +2.661e-01  +6.609e-02
 +2900.0  +1.518e-01  +2.586e-01  +4.500e-02  +1.486e-01  +2.541e-01  +4.316e-02  +1.547e-01  +2.629e-01  +4.650e-02  +1.594e-01  +2.696e-01  +4.926e-02
 +2910.0  +1.377e-01  +2.358e-01  +3.965e-02  +1.345e-01  +2.305e-01  +3.844e-02  +1.415e-01  +2.398e-01  +4.309e-02  +1.471e-01  +2.453e-01  +4.878e-02
 +2920.0  +1.449e-01  +2.445e-01  +4.520e-02  +1.416e-01  +2.385e-01  +4.464e-02  +1.488e-01  +2.496e-01  +4.805e-02  +1.540e-01  +2.568e-01  +5.131e-02
 +2930.0  +1.446e-01  +2.512e-01  +3.800e-02  +1.410e-01  +2.441e-01  +3.798e-02  +1.483e-01  +2.565e-01  +4.016e-02  +1.528e-01  +2.628e-01  +4.277e-02
 +2940.0  +1.547e-01  +2.621e-01  +4.729e-02  +1.535e-01  +2.563e-01  +5.072e-02  +1.573e-01  +2.682e-01  +4.633e-02  +1.628e-01  +2.763e-01  +4.933e-02
 +2950.0  +1.570e-01  +2.706e-01  +4.341e-02  +1.555e-01  +2.653e-01  +4.565e-02  +1.594e-01  +2.769e-01  +4.177e-02  +1.632e-01  +2.837e-01  +4.273e-02
 +2960.0  +1.597e-01  +2.725e-01  +4.698e-02  +1.570e-01  +2.671e-01  +4.687e-02  +1.654e-01  +2.787e-01  +5.221e-02  +1.719e-01  +2.869e-01  +5.685e-02
 +2970.0  +1.518e-01  +2.610e-01  +4.268e-02  +1.508e-01  +2.569e-01  +4.478e-02  +1.553e-01  +2.656e-01  +4.496e-02  +1.605e-01  +2.728e-01  +4.823e-02
 +2980.0  +1.589e-01  +2.700e-01  +4.767e-02  +1.567e-01  +2.655e-01  +4.795e-02  +1.629e-01  +2.764e-01  +4.934e-02  +1.681e-01  +2.842e-01  +5.195e-02
 +2990.0  +1.459e-01  +2.465e-01  +4.535e-02  +1.430e-01  +2.401e-01  +4.587e-02  +1.502e-01  +2.529e-01  +4.754e-02  +1.549e-01  +2.598e-01  +5.001e-02
 +3000.0  +1.536e-01  +2.528e-01  +5.429e-02  +1.500e-01  +2.476e-01  +5.237e-02  +1.572e-01  +2.574e-01  +5.704e-02  +1.610e-01  +2.633e-01  +5.869e-02
 +3010.0  +1.610e-01  +2.803e-01  +4.175e-02  +1.588e-01  +2.753e-01  +4.226e-02  +1.646e-01  +2.847e-01  +4.452e-02  +1.691e-01  +2.906e-01  +4.767e-02
 +3020.0  +1.583e-01  +2.791e-01  +3.743e-02  +1.563e-01  +2.743e-01  +3.819e-02  +1.615e-01  +2.835e-01  +3.959e-02  +1.665e-01  +2.896e-01  +4.343e-02
 +3030.0  +1.509e-01  +2.543e-01  +4.739e-02  +1.487e-01  +2.509e-01  +4.649e-02  +1.545e-01  +2.577e-01  +5.120e-02  +1.601e-01  +2.641e-01  +5.613e-02
 +3040.0  +1.686e-01  +2.851e-01  +5.201e-02  +1.672e-01  +2.802e-01  +5.421e-02  +1.713e-01  +2.899e-01  +5.281e-02  +1.765e-01  +2.968e-01  +5.617e-02
 +3050.0  +1.720e-01  +2.885e-01  +5.557e-02  +1.693e-01  +2.832e-01  +5.549e-02  +1.764e-01  +2.932e-01  +5.959e-02  +1.805e-01  +2.988e-01  +6.218e-02
 +3060.0  +1.617e-01  +2.619e-01  +6.142e-02  +1.590e-01  +2.575e-01  +6.049e-02  +1.666e-01  +2.662e-01  +6.692e-02  +1.721e-01  +2.720e-01  +7.224e-02
 +3070.0  +1.523e-01  +2.500e-01  +5.463e-02  +1.493e-01  +2.449e-01  +5.367e-02  +1.573e-01  +2.560e-01  +5.864e-02  +1.619e-01  +2.628e-01  +6.089e-02
 +3080.0  +1.488e-01  +2.581e-01  +3.938e-02  +1.450e-01  +2.531e-01  +3.699e-02  +1.531e-01  +2.635e-01  +4.277e-02  +1.571e-01  +2.694e-01  +4.484e-02
 +3090.0  +1.628e-01  +2.861e-01  +3.945e-02  +1.610e-01  +2.825e-01  +3.953e-02  +1.661e-01  +2.905e-01  +4.166e-02  +1.708e-01  +2.969e-01  +4.478e-02
 +3100.0  +1.620e-01  +2.759e-01  +4.810e-02  +1.590e-01  +2.717e-01  +4.624e-02  +1.669e-01  +2.811e-01  +5.273e-02  +1.726e-01  +2.881e-01  +5.702e-02
 +3110.0  +1.622e-01  +2.787e-01  +4.561e-02  +1.604e-01  +2.742e-01  +4.662e-02  +1.648e-01  +2.835e-01  +4.605e-02  +1.684e-01  +2.904e-01  +4.643e-02
 +3120.0  +1.632e-01  +2.772e-01  +4.906e-02  +1.603e-01  +2.719e-01  +4.875e-02  +1.680e-01  +2.832e-01  +5.287e-02  +1.732e-01  +2.904e-01  +5.597e-02
 +3130.0  +1.656e-01  +2.861e-01  +4.518e-02  +1.631e-01  +2.809e-01  +4.533e-02  +1.700e-01  +2.902e-01  +4.975e-02  +1.763e-01  +2.968e-01  +5.585e-02
 +3140.0  +1.621e-01  +2.772e-01  +4.702e-02  +1.613e-01  +2.723e-01  +5.030e-02  +1.638e-01  +2.808e-01  +4.675e-02  +1.676e-01  +2.868e-01  +4.846e-02
 +3150.0  +1.589e-01  +2.536e-01  +6.412e-02  +1.577e-01  +2.504e-01  +6.497e-02  +1.602e-01  +2.556e-01  +6.488e-02  +1.637e-01  +2.608e-01  +6.661e-02
 +3160.0  +1.505e-01  +2.503e-01  +5.083e-02  +1.484e-01  +2.461e-01  +5.062e-02  +1.551e-01  +2.549e-01  +5.536e-02  +1.596e-01  +2.609e-01  +5.832e-02
 +3170.0  +1.543e-01  +2.458e-01  +6.282e-02  +1.521e-01  +2.419e-01  +6.235e-02  +1.570e-01  +2.500e-01  +6.404e-02  +1.617e-01  +2.558e-01  +6.767e-02
 +3180.0  +1.559e-01  +2.659e-01  +4.584e-02  +1.539e-01  +2.614e-01  +4.634e-02  +1.597e-01  +2.717e-01  +4.757e-02  +1.653e-01  +2.789e-01  +5.165e-02
 +3190.0  +1.561e-01  +2.605e-01  +5.169e-02  +1.533e-01  +2.554e-01  +5.118e-02  +1.599e-01  +2.656e-01  +5.425e-02  +1.646e-01  +2.727e-01  +5.652e-02
 +3200.0  +1.551e-01  +2.598e-01  +5.053e-02  +1.512e-01  +2.545e-01  +4.798e-02  +1.601e-01  +2.652e-01  +5.494e-02  +1.646e-01  +2.717e-01  +5.758e-02
 +3210.0  +1.610e-01  +2.627e-01  +5.926e-02  +1.596e-01  +2.594e-01  +5.982e-02  +1.648e-01  +2.677e-01  +6.194e-02  +1.705e-01  +2.755e-01  +6.557e-02
 +3220.0  +1.661e-01  +2.767e-01  +5.552e-02  +1.644e-01  +2.740e-01  +5.484e-02  +1.700e-01  +2.811e-01  +5.889e-02  +1.749e-01  +2.874e-01  +6.239e-02
 +3230.0  +1.607e-01  +2.728e-01  +4.853e-02  +1.586e-01  +2.680e-01  +4.931e-02  +1.653e-01  +2.786e-01  +5.192e-02  +1.714e-01  +2.855e-01  +5.724e-02
 +3240.0  +1.665e-01  +2.768e-01  +5.620e-02  +1.635e-01  +2.727e-01  +5.431e-02  +1.710e-01  +2.820e-01  +6.002e-02  +1.772e-01  +2.887e-01  +6.558e-02
 +3250.0  +1.645e-01  +2.576e-01  +7.133e-02  +1.624e-01  +2.526e-01  +7.211e-02  +1.677e-01  +2.636e-01  +7.185e-02  +1.714e-01  +2.700e-01  +7.275e-02
 +3260.0  +1.541e-01  +2.594e-01  +4.876e-02  +1.515e-01  +2.519e-01  +5.121e-02  +1.575e-01  +2.652e-01  +4.968e-02  +1.618e-01  +2.706e-01  +5.296e-02
 +3270.0  +1.611e-01  +2.655e-01  +5.673e-02  +1.584e-01  +2.583e-01  +5.856e-02  +1.648e-01  +2.713e-01  +5.841e-02  +1.684e-01  +2.757e-01  +6.115e-02
 +3280.0  +1.577e-01  +2.548e-01  +6.068e-02  +1.553e-01  +2.493e-01  +6.141e-02  +1.605e-01  +2.598e-01  +6.127e-02  +1.631e-01  +2.632e-01  +6.296e-02
 +3290.0  +1.493e-01  +2.410e-01  +5.767e-02  +1.469e-01  +2.352e-01  +5.860e-02  +1.539e-01  +2.483e-01  +5.961e-02  +1.590e-01  +2.557e-01  +6.232e-02
 +3300.0  +1.562e-01  +2.593e-01  +5.314e-02  +1.534e-01  +2.549e-01  +5.178e-02  +1.608e-01  +2.624e-01  +5.920e-02  +1.655e-01  +2.680e-01  +6.293e-02
 +3310.0  +1.526e-01  +2.543e-01  +5.087e-02  +1.499e-01  +2.477e-01  +5.202e-02  +1.580e-01  +2.612e-01  +5.479e-02  +1.639e-01  +2.692e-01  +5.864e-02
 +3320.0  +1.480e-01  +2.455e-01  +5.057e-02  +1.463e-01  +2.404e-01  +5.220e-02  +1.514e-01  +2.502e-01  +5.268e-02  +1.564e-01  +2.566e-01  +5.614e-02
 +3330.0  +1.682e-01  +2.722e-01  +6.417e-02  +1.649e-01  +2.671e-01  +6.279e-02  +1.726e-01  +2.774e-01  +6.778e-02  +1.779e-01  +2.839e-01  +7.192e-02
 +3340.0  +1.601e-01  +2.522e-01  +6.799e-02  +1.572e-01  +2.469e-01  +6.758e-02  +1.647e-01  +2.599e-01  +6.951e-02  +1.701e-01  +2.683e-01  +7.178e-02
 +3350.0  +1.568e-01  +2.608e-01  +5.280e-02  +1.528e-01  +2.547e-01  +5.094e-02  +1.620e-01  +2.684e-01  +5.554e-02  +1.674e-01  +2.761e-01  +5.863e-02
 +3360.0  +1.683e-01  +2.770e-01  +5.962e-02  +1.639e-01  +2.698e-01  +5.808e-02  +1.750e-01  +2.853e-01  +6.467e-02  +1.811e-01  +2.929e-01  +6.928e-02
 +3370.0  +1.673e-01  +2.706e-01  +6.392e-02  +1.641e-01  +2.650e-01  +6.325e-02  +1.713e-01  +2.760e-01  +6.657e-02  +1.760e-01  +2.833e-01  +6.865e-02
 +3380.0  +1.608e-01  +2.656e-01  +5.611e-02  +1.583e-01  +2.611e-01  +5.545e-02  +1.627e-01  +2.700e-01  +5.531e-02  +1.656e-01  +2.763e-01  +5.492e-02
 +3390.0  +1.474e-01  +2.469e-01  +4.788e-02  +1.445e-01  +2.405e-01  +4.852e-02  +1.526e-01  +2.529e-01  +5.216e-02  +1.579e-01  +2.594e-01  +5.636e-02
 +3400.0  +1.559e-01  +2.527e-01  +5.897e-02  +1.520e-01  +2.454e-01  +5.869e-02  +1.615e-01  +2.598e-01  +6.321e-02  +1.673e-01  +2.674e-01  +6.728e-02
 +3410.0  +1.411e-01  +2.389e-01  +4.324e-02  +1.375e-01  +2.318e-01  +4.323e-02  +1.475e-01  +2.477e-01  +4.728e-02  +1.545e-01  +2.565e-01  +5.248e-02
 +3420.0  +1.500e-01  +2.471e-01  +5.290e-02  +1.473e-01  +2.417e-01  +5.280e-02  +1.546e-01  +2.546e-01  +5.465e-02  +1.601e-01  +2.626e-01  +5.748e-02
 +3430.0  +1.545e-01  +2.539e-01  +5.514e-02  +1.513e-01  +2.482e-01  +5.441e-02  +1.593e-01  +2.610e-01  +5.771e-02  +1.649e-01  +2.679e-01  +6.188e-02
 +3440.0  +1.461e-01  +2.470e-01  +4.524e-02  +1.433e-01  +2.423e-01  +4.439e-02  +1.500e-01  +2.531e-01  +4.695e-02  +1.546e-01  +2.600e-01  +4.924e-02
 +3450.0  +1.431e-01  +2.385e-01  +4.762e-02  +1.400e-01  +2.324e-01  +4.760e-02  +1.482e-01  +2.460e-01  +5.047e-02  +1.534e-01  +2.535e-01  +5.338e-02
 +3460.0  +1.519e-01  +2.436e-01  +6.016e-02  +1.488e-01  +2.370e-01  +6.053e-02  +1.562e-01  +2.517e-01  +6.058e-02  +1.611e-01  +2.604e-01  +6.180e-02
 +3470.0  +1.541e-01  +2.559e-01  +5.235e-02  +1.499e-01  +2.487e-01  +5.112e-02  +1.600e-01  +2.647e-01  +5.534e-02  +1.651e-01  +2.741e-01  +5.614e-02
 +3480.0  +1.506e-01  +2.566e-01  +4.466e-02  +1.476e-01  +2.482e-01  +4.700e-02  +1.552e-01  +2.652e-01  +4.524e-02  +1.603e-01  +2.729e-01  +4.769e-02
 +3490.0  +1.577e-01  +2.777e-01  +3.771e-02  +1.537e-01  +2.716e-01  +3.571e-02  +1.628e-01  +2.828e-01  +4.272e-02  +1.670e-01  +2.889e-01  +4.513e-02
 +3500.0  +1.598e-01  +2.717e-01  +4.786e-02  +1.576e-01  +2.669e-01  +4.837e-02  +1.626e-01  +2.743e-01  +5.082e-02  +1.662e-01  +2.786e-01  +5.388e-02
 +3510.0  +1.646e-01  +2.672e-01  +6.194e-02  +1.623e-01  +2.622e-01  +6.245e-02  +1.676e-01  +2.712e-01  +6.387e-02  +1.716e-01  +2.771e-01  +6.606e-02
 +3520.0  +1.746e-01  +2.894e-01  +5.984e-02  +1.722e-01  +2.833e-01  +6.103e-02  +1.780e-01  +2.944e-01  +6.159e-02  +1.820e-01  +3.005e-01  +6.356e-02
 +3530.0  +1.586e-01  +2.708e-01  +4.631e-02  +1.560e-01  +2.646e-01  +4.741e-02  +1.625e-01  +2.772e-01  +4.773e-02  +1.664e-01  +2.825e-01  +5.031e-02
 +3540.0  +1.693e-01  +2.739e-01  +6.480e-02  +1.659e-01  +2.681e-01  +6.368e-02  +1.746e-01  +2.806e-01  +6.851e-02  +1.801e-01  +2.877e-01  +7.250e-02
 +3550.0  +1.691e-01  +2.800e-01  +5.830e-02  +1.659e-01  +2.731e-01  +5.863e-02  +1.740e-01  +2.877e-01  +6.026e-02  +1.793e-01  +2.945e-01  +6.412e-02
 +3560.0  +1.663e-01  +2.760e-01  +5.663e-02  +1.638e-01  +2.704e-01  +5.710e-02  +1.704e-01  +2.821e-01  +5.868e-02  +1.751e-01  +2.884e-01  +6.191e-02
 +3570.0  +1.648e-01  +2.806e-01  +4.909e-02  +1.617e-01  +2.748e-01  +4.860e-02  +1.698e-01  +2.857e-01  +5.376e-02  +1.742e-01  +2.903e-01  +5.820e-02
 +3580.0  +1.562e-01  +2.770e-01  +3.538e-02  +1.541e-01  +2.717e-01  +3.648e-02  +1.575e-01  +2.812e-01  +3.385e-02  +1.613e-01  +2.853e-01  +3.726e-02
 +3590.0  +1.651e-01  +2.786e-01  +5.162e-02  +1.619e-01  +2.723e-01  +5.160e-02  +1.698e-01  +2.850e-01  +5.470e-02  +1.752e-01  +2.907e-01  +5.974e-02
 +3600.0  +1.634e-01  +2.764e-01  +5.036e-02  +1.597e-01  +2.689e-01  +5.056e-02  +1.669e-01  +2.815e-01  +5.227e-02  +1.699e-01  +2.860e-01  +5.391e-02
 +3610.0  +1.627e-01  +2.779e-01  +4.760e-02  +1.593e-01  +2.715e-01  +4.714e-02  +1.654e-01  +2.820e-01  +4.874e-02  +1.677e-01  +2.859e-01  +4.940e-02
 +3620.0  +1.641e-01  +2.795e-01  +4.866e-02  +1.615e-01  +2.730e-01  +4.992e-02  +1.671e-01  +2.850e-01  +4.915e-02  +1.700e-01  +2.892e-01  +5.090e-02
 +3630.0  +1.502e-01  +2.519e-01  +4.863e-02  +1.479e-01  +2.472e-01  +4.855e-02  +1.533e-01  +2.571e-01  +4.948e-02  +1.567e-01  +2.611e-01  +5.232e-02
 +3640.0  +1.569e-01  +2.681e-01  +4.576e-02  +1.545e-01  +2.615e-01  +4.750e-02  +1.607e-01  +2.745e-01  +4.685e-02  +1.641e-01  +2.782e-01  +5.000e-02
 +3650.0  +1.591e-01  +2.703e-01  +4.784e-02  +1.574e-01  +2.650e-01  +4.976e-02  +1.616e-01  +2.750e-01  +4.832e-02  +1.648e-01  +2.794e-01  +5.014e-02
 +3660.0  +1.657e-01  +2.893e-01  +4.218e-02  +1.644e-01  +2.858e-01  +4.305e-02  +1.680e-01  +2.926e-01  +4.348e-02  +1.717e-01  +2.972e-01  +4.628e-02
 +3670.0  +1.606e-01  +2.791e-01  +4.222e-02  +1.589e-01  +2.741e-01  +4.369e-02  +1.640e-01  +2.838e-01  +4.422e-02  +1.684e-01  +2.889e-01  +4.799e-02
 +3680.0  +1.668e-01  +2.842e-01  +4.944e-02  +1.642e-01  +2.798e-01  +4.855e-02  +1.690e-01  +2.868e-01  +5.125e-02  +1.707e-01  +2.903e-01  +5.110e-02
 +3690.0  +1.549e-01  +2.732e-01  +3.660e-02  +1.529e-01  +2.685e-01  +3.731e-02  +1.577e-01  +2.776e-01  +3.772e-02  +1.615e-01  +2.825e-01  +4.037e-02
 +3700.0  +1.685e-01  +2.887e-01  +4.832e-02  +1.669e-01  +2.846e-01  +4.929e-02  +1.705e-01  +2.912e-01  +4.975e-02  +1.741e-01  +2.956e-01  +5.263e-02
 +3710.0  +1.571e-01  +2.731e-01  +4.110e-02  +1.557e-01  +2.676e-01  +4.374e-02  +1.596e-01  +2.789e-01  +4.024e-02  +1.630e-01  +2.848e-01  +4.110e-02
 +3720.0  +1.588e-01  +2.680e-01  +4.964e-02  +1.554e-01  +2.614e-01  +4.949e-02  +1.641e-01  +2.752e-01  +5.296e-02  +1.690e-01  +2.823e-01  +5.573e-02
 +3730.0  +1.627e-01  +2.729e-01  +5.245e-02  +1.600e-01  +2.685e-01  +5.158e-02  +1.669e-01  +2.773e-01  +5.658e-02  +1.713e-01  +2.833e-01  +5.933e-02
 +3740.0  +1.486e-01  +2.590e-01  +3.818e-02  +1.471e-01  +2.558e-01  +3.839e-02  +1.525e-01  +2.622e-01  +4.289e-02  +1.573e-01  +2.673e-01  +4.724e-02
 +3750.0  +1.531e-01  +2.600e-01  +4.615e-02  +1.498e-01  +2.567e-01  +4.291e-02  +1.572e-01  +2.642e-01  +5.024e-02  +1.618e-01  +2.705e-01  +5.313e-02
 +3760.0  +1.442e-01  +2.442e-01  +4.431e-02  +1.421e-01  +2.402e-01  +4.398e-02  +1.481e-01  +2.479e-01  +4.819e-02  +1.530e-01  +2.529e-01  +5.305e-02
 +3770.0  +1.575e-01  +2.595e-01  +5.548e-02  +1.550e-01  +2.553e-01  +5.468e-02  +1.620e-01  +2.638e-01  +6.024e-02  +1.677e-01  +2.712e-01  +6.417e-02
 +3780.0  +1.590e-01  +2.521e-01  +6.584e-02  +1.568e-01  +2.486e-01  +6.494e-02  +1.624e-01  +2.563e-01  +6.856e-02  +1.671e-01  +2.616e-01  +7.256e-02
 +3790.0  +1.619e-01  +2.703e-01  +5.347e-02  +1.601e-01  +2.662e-01  +5.414e-02  +1.639e-01  +2.735e-01  +5.429e-02  +1.674e-01  +2.779e-01  +5.689e-02
 +3800.0  +1.623e-01  +2.763e-01  +4.832e-02  +1.600e-01  +2.711e-01  +4.902e-02  +1.664e-01  +2.815e-01  +5.122e-02  +1.717e-01  +2.862e-01  +5.710e-02


==> figs/ch10_ana/versus_att_filter/versus_att_filter_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +6.933e-02  +1.145e-01  +2.413e-02  +6.671e-02  +1.106e-01  +2.281e-02  +7.592e-02  +3.183e-01  -1.664e-01
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.396e-02  +1.480e-01  +1.990e-02  +7.588e-02  +1.322e-01  +1.956e-02  +4.753e-02  +3.255e-01  -2.304e-01
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.780e-02  +1.405e-01  +1.505e-02  +7.360e-02  +1.293e-01  +1.785e-02  +5.165e-02  +3.227e-01  -2.194e-01
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +9.030e-02  +1.510e-01  +2.956e-02  +8.136e-02  +1.397e-01  +2.299e-02  +8.025e-02  +3.544e-01  -1.939e-01
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +8.877e-02  +1.505e-01  +2.705e-02  +7.419e-02  +1.284e-01  +1.995e-02  +5.849e-02  +3.393e-01  -2.223e-01
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +9.856e-02  +1.762e-01  +2.089e-02  +9.028e-02  +1.653e-01  +1.529e-02  +5.839e-02  +3.455e-01  -2.287e-01
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +9.347e-02  +1.668e-01  +2.019e-02  +8.862e-02  +1.508e-01  +2.640e-02  +3.161e-02  +2.863e-01  -2.230e-01
   +70.0  +9.310e-02  +1.671e-01  +1.911e-02  +9.470e-02  +1.696e-01  +1.985e-02  +8.579e-02  +1.518e-01  +1.976e-02  +6.990e-02  +3.727e-01  -2.329e-01
   +80.0  +8.533e-02  +1.567e-01  +1.392e-02  +8.829e-02  +1.593e-01  +1.726e-02  +7.651e-02  +1.303e-01  +2.271e-02  +6.492e-02  +3.447e-01  -2.149e-01
   +90.0  +9.191e-02  +1.516e-01  +3.226e-02  +9.310e-02  +1.547e-01  +3.152e-02  +7.950e-02  +1.317e-01  +2.733e-02  +2.112e-02  +2.745e-01  -2.323e-01
  +100.0  +8.506e-02  +1.458e-01  +2.431e-02  +8.568e-02  +1.472e-01  +2.415e-02  +8.043e-02  +1.389e-01  +2.195e-02  +2.731e-02  +3.187e-01  -2.641e-01
  +110.0  +9.555e-02  +1.603e-01  +3.084e-02  +9.770e-02  +1.634e-01  +3.200e-02  +1.020e-01  +1.706e-01  +3.334e-02  +1.361e-01  +8.566e-01  -5.845e-01
  +120.0  +1.094e-01  +1.852e-01  +3.348e-02  +1.104e-01  +1.861e-01  +3.472e-02  +1.314e-01  +2.793e-01  -1.661e-02  +1.190e-02  +1.950e+00  -1.927e+00
  +130.0  +1.001e-01  +1.701e-01  +3.006e-02  +1.225e-01  +2.339e-01  +1.106e-02  +3.627e-01  +1.167e+00  -4.420e-01  +1.140e-01  +4.620e+00  -4.392e+00
  +140.0  +1.057e-01  +1.699e-01  +4.150e-02  +1.933e-01  +4.518e-01  -6.527e-02  +7.480e-01  +2.098e+00  -6.021e-01  +6.088e-01  +5.705e+00  -4.487e+00
  +150.0  +1.026e-01  +1.667e-01  +3.843e-02  +2.798e-01  +7.143e-01  -1.547e-01  +1.055e+00  +2.698e+00  -5.874e-01  +1.736e-01  +5.171e+00  -4.824e+00
  +160.0  +9.488e-02  +1.615e-01  +2.829e-02  +3.529e-01  +9.246e-01  -2.188e-01  +1.394e+00  +3.345e+00  -5.575e-01  +2.443e-01  +5.595e+00  -5.107e+00
  +170.0  +1.149e-01  +1.841e-01  +4.566e-02  +4.128e-01  +1.050e+00  -2.241e-01  +1.862e+00  +4.082e+00  -3.581e-01  +7.465e-02  +5.213e+00  -5.064e+00
  +180.0  +1.082e-01  +1.870e-01  +2.941e-02  +4.390e-01  +1.091e+00  -2.130e-01  +2.131e+00  +4.458e+00  -1.961e-01  +4.576e-01  +5.175e+00  -4.260e+00
  +190.0  +1.194e-01  +1.967e-01  +4.220e-02  +4.876e-01  +1.154e+00  -1.792e-01  +2.263e+00  +4.464e+00  +6.226e-02  +3.678e-01  +5.098e+00  -4.362e+00
  +200.0  +1.196e-01  +1.940e-01  +4.513e-02  +5.447e-01  +1.237e+00  -1.474e-01  +2.464e+00  +4.557e+00  +3.703e-01  +2.321e-01  +5.344e+00  -4.879e+00
  +210.0  +1.147e-01  +1.887e-01  +4.078e-02  +5.566e-01  +1.284e+00  -1.706e-01  +2.631e+00  +4.840e+00  +4.219e-01  +4.263e-01  +4.721e+00  -3.869e+00
  +220.0  +1.166e-01  +1.938e-01  +3.942e-02  +5.687e-01  +1.278e+00  -1.405e-01  +2.557e+00  +4.658e+00  +4.557e-01  -2.021e-01  +3.772e+00  -4.177e+00
  +230.0  +1.246e-01  +2.035e-01  +4.576e-02  +5.527e-01  +1.241e+00  -1.353e-01  +2.368e+00  +4.366e+00  +3.703e-01  -3.238e-02  +2.976e+00  -3.041e+00
  +240.0  +1.269e-01  +2.098e-01  +4.390e-02  +5.463e-01  +1.287e+00  -1.940e-01  +2.126e+00  +3.909e+00  +3.418e-01  +8.414e-02  +2.827e+00  -2.659e+00
  +250.0  +1.311e-01  +2.119e-01  +5.027e-02  +5.231e-01  +1.284e+00  -2.378e-01  +1.930e+00  +3.510e+00  +3.506e-01  -1.027e-01  +2.435e+00  -2.640e+00
  +260.0  +1.385e-01  +2.240e-01  +5.299e-02  +5.051e-01  +1.265e+00  -2.551e-01  +1.792e+00  +3.293e+00  +2.909e-01  -8.464e-02  +1.854e+00  -2.024e+00
  +270.0  +1.370e-01  +2.146e-01  +5.935e-02  +4.538e-01  +1.144e+00  -2.361e-01  +1.561e+00  +2.910e+00  +2.115e-01  +9.568e-02  +8.768e-01  -6.855e-01
  +280.0  +1.341e-01  +2.238e-01  +4.442e-02  +4.071e-01  +1.009e+00  -1.951e-01  +1.331e+00  +2.506e+00  +1.556e-01  +2.257e-01  +9.900e-01  -5.385e-01
  +290.0  +1.348e-01  +2.250e-01  +4.460e-02  +3.657e-01  +9.068e-01  -1.754e-01  +1.134e+00  +2.158e+00  +1.107e-01  +7.641e-03  +7.195e-01  -7.042e-01
  +300.0  +1.400e-01  +2.342e-01  +4.580e-02  +3.220e-01  +7.953e-01  -1.514e-01  +9.552e-01  +1.850e+00  +6.079e-02  -5.070e-02  +7.101e-01  -8.115e-01
  +310.0  +1.311e-01  +2.286e-01  +3.361e-02  +2.966e-01  +7.281e-01  -1.349e-01  +7.913e-01  +1.554e+00  +2.890e-02  +6.008e-02  +7.432e-01  -6.231e-01
  +320.0  +1.424e-01  +2.407e-01  +4.406e-02  +2.770e-01  +6.665e-01  -1.125e-01  +6.564e-01  +1.297e+00  +1.534e-02  +5.430e-02  +8.686e-01  -7.600e-01
  +330.0  +1.405e-01  +2.352e-01  +4.584e-02  +2.496e-01  +5.956e-01  -9.640e-02  +5.447e-01  +1.083e+00  +6.973e-03  +2.532e-02  +7.728e-01  -7.222e-01
  +340.0  +1.481e-01  +2.481e-01  +4.811e-02  +2.364e-01  +5.519e-01  -7.923e-02  +4.597e-01  +9.014e-01  +1.804e-02  +4.297e-02  +7.507e-01  -6.648e-01
  +350.0  +1.476e-01  +2.517e-01  +4.346e-02  +2.189e-01  +5.014e-01  -6.363e-02  +3.803e-01  +7.451e-01  +1.542e-02  +5.700e-02  +7.891e-01  -6.751e-01
  +360.0  +1.541e-01  +2.501e-01  +5.806e-02  +2.199e-01  +4.769e-01  -3.713e-02  +3.348e-01  +6.336e-01  +3.611e-02  +1.530e-01  +7.156e-01  -4.096e-01
  +370.0  +1.626e-01  +2.602e-01  +6.511e-02  +2.238e-01  +4.692e-01  -2.173e-02  +2.868e-01  +5.176e-01  +5.602e-02  +8.991e-02  +8.302e-01  -6.504e-01
  +380.0  +1.570e-01  +2.581e-01  +5.585e-02  +2.080e-01  +4.284e-01  -1.248e-02  +2.422e-01  +4.274e-01  +5.708e-02  -8.113e-03  +7.335e-01  -7.498e-01
  +390.0  +1.539e-01  +2.583e-01  +4.937e-02  +2.028e-01  +3.938e-01  +1.175e-02  +2.277e-01  +3.885e-01  +6.685e-02  -5.884e-02  +6.738e-01  -7.915e-01
  +400.0  +1.608e-01  +2.704e-01  +5.118e-02  +2.032e-01  +3.815e-01  +2.478e-02  +2.142e-01  +3.685e-01  +5.980e-02  +1.715e-01  +9.507e-01  -6.077e-01
  +410.0  +1.560e-01  +2.613e-01  +5.072e-02  +1.926e-01  +3.723e-01  +1.289e-02  +2.065e-01  +3.466e-01  +6.643e-02  +5.782e-03  +7.609e-01  -7.493e-01
  +420.0  +1.534e-01  +2.691e-01  +3.768e-02  +1.877e-01  +3.635e-01  +1.198e-02  +2.048e-01  +3.559e-01  +5.380e-02  +1.478e-01  +9.528e-01  -6.571e-01
  +430.0  +1.493e-01  +2.497e-01  +4.900e-02  +1.782e-01  +3.330e-01  +2.331e-02  +2.063e-01  +3.552e-01  +5.738e-02  +1.277e-01  +8.415e-01  -5.861e-01
  +440.0  +1.515e-01  +2.582e-01  +4.482e-02  +1.771e-01  +3.253e-01  +2.890e-02  +2.164e-01  +3.721e-01  +6.065e-02  +1.528e-02  +8.535e-01  -8.230e-01
  +450.0  +1.581e-01  +2.652e-01  +5.099e-02  +1.738e-01  +3.117e-01  +3.590e-02  +2.253e-01  +3.818e-01  +6.877e-02  +4.432e-02  +7.555e-01  -6.668e-01
  +460.0  +1.546e-01  +2.558e-01  +5.333e-02  +1.783e-01  +3.041e-01  +5.256e-02  +2.280e-01  +3.960e-01  +6.011e-02  +3.863e-02  +8.871e-01  -8.099e-01
  +470.0  +1.541e-01  +2.575e-01  +5.063e-02  +1.723e-01  +2.937e-01  +5.098e-02  +2.253e-01  +3.908e-01  +5.977e-02  +7.858e-02  +8.132e-01  -6.560e-01
  +480.0  +1.533e-01  +2.518e-01  +5.487e-02  +1.746e-01  +2.914e-01  +5.787e-02  +2.269e-01  +3.991e-01  +5.461e-02  -9.202e-02  +6.232e-01  -8.072e-01
  +490.0  +1.441e-01  +2.465e-01  +4.168e-02  +1.718e-01  +2.893e-01  +5.440e-02  +2.339e-01  +4.071e-01  +6.083e-02  +2.752e-03  +7.329e-01  -7.274e-01
  +500.0  +1.503e-01  +2.550e-01  +4.561e-02  +1.851e-01  +3.015e-01  +6.872e-02  +2.415e-01  +4.205e-01  +6.245e-02  -6.465e-02  +6.107e-01  -7.400e-01
  +510.0  +1.442e-01  +2.428e-01  +4.562e-02  +1.715e-01  +2.789e-01  +6.413e-02  +2.267e-01  +3.977e-01  +5.579e-02  +7.772e-02  +9.211e-01  -7.656e-01
  +520.0  +1.459e-01  +2.557e-01  +3.609e-02  +1.742e-01  +2.888e-01  +5.951e-02  +2.353e-01  +4.173e-01  +5.335e-02  +4.992e-02  +8.144e-01  -7.146e-01
  +530.0  +1.562e-01  +3.091e-01  +3.281e-03  +1.752e-01  +3.346e-01  +1.574e-02  +2.428e-01  +4.475e-01  +3.813e-02  +1.256e-02  +8.451e-01  -8.199e-01
  +540.0  +1.569e-01  +3.108e-01  +3.065e-03  +1.735e-01  +3.210e-01  +2.607e-02  +2.448e-01  +4.357e-01  +5.392e-02  +4.288e-02  +8.002e-01  -7.144e-01
  +550.0  +1.568e-01  +3.000e-01  +1.363e-02  +1.693e-01  +3.048e-01  +3.394e-02  +2.386e-01  +4.232e-01  +5.407e-02  +1.428e-01  +8.428e-01  -5.573e-01
  +560.0  +1.492e-01  +2.810e-01  +1.733e-02  +1.714e-01  +3.049e-01  +3.796e-02  +2.187e-01  +3.903e-01  +4.717e-02  +6.718e-02  +7.392e-01  -6.049e-01
  +570.0  +1.496e-01  +2.721e-01  +2.711e-02  +1.707e-01  +3.043e-01  +3.701e-02  +2.130e-01  +3.695e-01  +5.657e-02  -2.585e-02  +6.936e-01  -7.454e-01
  +580.0  +1.600e-01  +2.903e-01  +2.972e-02  +1.650e-01  +2.982e-01  +3.184e-02  +2.269e-01  +3.945e-01  +5.928e-02  -1.411e-02  +6.976e-01  -7.258e-01
  +590.0  +1.571e-01  +2.821e-01  +3.202e-02  +1.767e-01  +3.060e-01  +4.753e-02  +2.212e-01  +3.676e-01  +7.472e-02  +1.187e-02  +6.393e-01  -6.156e-01
  +600.0  +1.505e-01  +2.660e-01  +3.496e-02  +1.665e-01  +2.918e-01  +4.115e-02  +2.052e-01  +3.515e-01  +5.885e-02  +1.029e-01  +7.904e-01  -5.846e-01
  +610.0  +1.572e-01  +2.669e-01  +4.746e-02  +1.727e-01  +2.911e-01  +5.424e-02  +2.075e-01  +3.535e-01  +6.162e-02  -2.269e-02  +6.596e-01  -7.050e-01
  +620.0  +1.550e-01  +2.696e-01  +4.047e-02  +1.711e-01  +2.924e-01  +4.970e-02  +2.048e-01  +3.465e-01  +6.302e-02  +1.184e-01  +8.953e-01  -6.585e-01
  +630.0  +1.572e-01  +2.772e-01  +3.724e-02  +1.814e-01  +3.147e-01  +4.800e-02  +2.036e-01  +3.491e-01  +5.821e-02  +1.823e-01  +9.130e-01  -5.484e-01
  +640.0  +1.588e-01  +2.753e-01  +4.217e-02  +1.740e-01  +2.963e-01  +5.163e-02  +1.878e-01  +3.184e-01  +5.720e-02  +2.226e-01  +9.569e-01  -5.116e-01
  +650.0  +1.514e-01  +2.621e-01  +4.074e-02  +1.689e-01  +2.880e-01  +4.975e-02  +1.869e-01  +3.110e-01  +6.276e-02  +6.598e-02  +8.706e-01  -7.387e-01
  +660.0  +1.484e-01  +2.568e-01  +3.996e-02  +1.655e-01  +2.789e-01  +5.206e-02  +1.828e-01  +3.018e-01  +6.384e-02  +1.112e-01  +8.916e-01  -6.691e-01
  +670.0  +1.733e-01  +2.939e-01  +5.277e-02  +1.928e-01  +3.164e-01  +6.931e-02  +1.950e-01  +3.344e-01  +5.564e-02  -4.156e-02  +5.610e-01  -6.442e-01
  +680.0  +1.770e-01  +3.048e-01  +4.921e-02  +1.932e-01  +3.282e-01  +5.828e-02  +2.011e-01  +3.283e-01  +7.397e-02  +8.035e-02  +7.779e-01  -6.172e-01
  +690.0  +1.678e-01  +2.808e-01  +5.479e-02  +1.869e-01  +3.044e-01  +6.935e-02  +1.807e-01  +2.997e-01  +6.169e-02  +1.428e-01  +9.499e-01  -6.644e-01
  +700.0  +1.673e-01  +2.821e-01  +5.249e-02  +1.775e-01  +2.943e-01  +6.063e-02  +1.703e-01  +3.012e-01  +3.937e-02  +1.043e-01  +8.228e-01  -6.143e-01
  +710.0  +1.644e-01  +2.762e-01  +5.260e-02  +1.698e-01  +2.949e-01  +4.478e-02  +1.685e-01  +2.849e-01  +5.209e-02  +4.814e-02  +8.332e-01  -7.369e-01
  +720.0  +1.580e-01  +2.719e-01  +4.399e-02  +1.703e-01  +2.885e-01  +5.217e-02  +1.722e-01  +2.924e-01  +5.208e-02  -4.185e-03  +7.281e-01  -7.365e-01
  +730.0  +1.738e-01  +2.978e-01  +4.987e-02  +1.735e-01  +2.946e-01  +5.237e-02  +1.757e-01  +2.972e-01  +5.420e-02  +1.874e-03  +7.475e-01  -7.437e-01
  +740.0  +1.663e-01  +3.013e-01  +3.117e-02  +1.785e-01  +3.097e-01  +4.723e-02  +1.683e-01  +3.088e-01  +2.779e-02  +1.258e-01  +8.833e-01  -6.317e-01
  +750.0  +1.784e-01  +3.289e-01  +2.788e-02  +1.758e-01  +3.136e-01  +3.802e-02  +1.906e-01  +3.359e-01  +4.534e-02  +3.184e-02  +8.700e-01  -8.063e-01
  +760.0  +1.668e-01  +3.201e-01  +1.356e-02  +1.775e-01  +3.238e-01  +3.127e-02  +1.720e-01  +3.125e-01  +3.146e-02  +1.254e-02  +7.786e-01  -7.536e-01
  +770.0  +1.654e-01  +2.887e-01  +4.196e-02  +1.785e-01  +2.969e-01  +6.004e-02  +1.715e-01  +2.911e-01  +5.198e-02  +9.037e-02  +7.577e-01  -5.769e-01
  +780.0  +1.549e-01  +2.714e-01  +3.828e-02  +1.716e-01  +2.969e-01  +4.626e-02  +1.597e-01  +2.775e-01  +4.194e-02  +1.722e-01  +8.741e-01  -5.297e-01
  +790.0  +1.690e-01  +2.765e-01  +6.154e-02  +1.794e-01  +3.031e-01  +5.575e-02  +1.620e-01  +2.790e-01  +4.506e-02  +5.933e-02  +7.507e-01  -6.321e-01
  +800.0  +1.658e-01  +2.687e-01  +6.298e-02  +1.650e-01  +2.751e-01  +5.479e-02  +1.655e-01  +2.699e-01  +6.122e-02  -5.097e-02  +6.872e-01  -7.891e-01
  +810.0  +1.669e-01  +2.923e-01  +4.147e-02  +1.818e-01  +3.140e-01  +4.961e-02  +1.594e-01  +2.816e-01  +3.723e-02  +1.989e-01  +1.012e+00  -6.142e-01
  +820.0  +1.661e-01  +3.007e-01  +3.140e-02  +1.826e-01  +3.206e-01  +4.454e-02  +1.573e-01  +2.955e-01  +1.916e-02  +9.467e-02  +9.094e-01  -7.201e-01
  +830.0  +1.673e-01  +2.989e-01  +3.567e-02  +1.794e-01  +3.126e-01  +4.616e-02  +1.626e-01  +2.897e-01  +3.561e-02  +8.217e-02  +8.830e-01  -7.186e-01
  +840.0  +1.595e-01  +2.852e-01  +3.393e-02  +1.728e-01  +3.045e-01  +4.101e-02  +1.599e-01  +2.747e-01  +4.506e-02  +5.133e-03  +8.328e-01  -8.225e-01
  +850.0  +1.729e-01  +2.984e-01  +4.732e-02  +1.831e-01  +3.183e-01  +4.781e-02  +1.688e-01  +2.833e-01  +5.427e-02  +1.534e-01  +9.871e-01  -6.803e-01
  +860.0  +1.729e-01  +2.989e-01  +4.693e-02  +1.784e-01  +3.107e-01  +4.621e-02  +1.634e-01  +2.811e-01  +4.577e-02  +1.678e-02  +7.288e-01  -6.953e-01
  +870.0  +1.602e-01  +2.808e-01  +3.961e-02  +1.717e-01  +2.938e-01  +4.953e-02  +1.539e-01  +2.601e-01  +4.768e-02  +6.146e-02  +7.411e-01  -6.182e-01
  +880.0  +1.590e-01  +2.883e-01  +2.974e-02  +1.710e-01  +3.041e-01  +3.795e-02  +1.562e-01  +2.557e-01  +5.667e-02  -1.269e-01  +6.243e-01  -8.782e-01
  +890.0  +1.506e-01  +2.708e-01  +3.037e-02  +1.683e-01  +3.011e-01  +3.545e-02  +1.460e-01  +2.395e-01  +5.242e-02  +9.662e-02  +8.370e-01  -6.438e-01
  +900.0  +1.530e-01  +2.697e-01  +3.642e-02  +1.668e-01  +2.973e-01  +3.639e-02  +1.385e-01  +2.283e-01  +4.872e-02  +1.320e-01  +9.107e-01  -6.468e-01
  +910.0  +1.566e-01  +2.928e-01  +2.036e-02  +1.742e-01  +3.227e-01  +2.560e-02  +1.498e-01  +2.591e-01  +4.042e-02  +9.519e-02  +8.019e-01  -6.115e-01
  +920.0  +1.579e-01  +2.823e-01  +3.362e-02  +1.696e-01  +2.958e-01  +4.338e-02  +1.417e-01  +2.396e-01  +4.380e-02  +7.758e-02  +8.282e-01  -6.730e-01
  +930.0  +1.502e-01  +2.865e-01  +1.398e-02  +1.708e-01  +3.074e-01  +3.420e-02  +1.402e-01  +2.416e-01  +3.880e-02  +8.365e-02  +7.766e-01  -6.093e-01
  +940.0  +1.543e-01  +2.743e-01  +3.440e-02  +1.690e-01  +2.895e-01  +4.856e-02  +1.456e-01  +2.487e-01  +4.262e-02  -4.148e-02  +7.274e-01  -8.104e-01
  +950.0  +1.542e-01  +2.777e-01  +3.058e-02  +1.806e-01  +3.186e-01  +4.271e-02  +1.517e-01  +2.548e-01  +4.855e-02  +1.255e-01  +7.454e-01  -4.945e-01
  +960.0  +1.522e-01  +2.662e-01  +3.829e-02  +1.809e-01  +3.130e-01  +4.879e-02  +1.465e-01  +2.427e-01  +5.033e-02  +6.189e-02  +8.630e-01  -7.392e-01
  +970.0  +1.494e-01  +2.569e-01  +4.184e-02  +1.749e-01  +3.045e-01  +4.536e-02  +1.381e-01  +2.265e-01  +4.973e-02  +1.236e-01  +8.385e-01  -5.913e-01
  +980.0  +1.485e-01  +2.489e-01  +4.807e-02  +1.715e-01  +3.076e-01  +3.527e-02  +1.339e-01  +2.239e-01  +4.385e-02  -6.034e-02  +6.871e-01  -8.078e-01
  +990.0  +1.497e-01  +2.551e-01  +4.433e-02  +1.730e-01  +3.095e-01  +3.649e-02  +1.323e-01  +2.169e-01  +4.761e-02  +5.437e-02  +8.877e-01  -7.789e-01
 +1000.0  +1.603e-01  +2.719e-01  +4.877e-02  +1.816e-01  +3.206e-01  +4.248e-02  +1.450e-01  +2.360e-01  +5.400e-02  +2.906e-02  +7.499e-01  -6.918e-01
 +1010.0  +1.518e-01  +2.577e-01  +4.592e-02  +1.728e-01  +2.960e-01  +4.950e-02  +1.405e-01  +2.263e-01  +5.476e-02  +1.813e-01  +9.810e-01  -6.183e-01
 +1020.0  +1.550e-01  +2.634e-01  +4.648e-02  +1.777e-01  +3.044e-01  +5.091e-02  +1.417e-01  +2.478e-01  +3.553e-02  +6.237e-02  +8.690e-01  -7.442e-01
 +1030.0  +1.560e-01  +2.620e-01  +4.992e-02  +1.769e-01  +2.965e-01  +5.736e-02  +1.401e-01  +2.231e-01  +5.705e-02  +7.050e-02  +7.839e-01  -6.429e-01
 +1040.0  +1.472e-01  +2.491e-01  +4.526e-02  +1.650e-01  +2.892e-01  +4.080e-02  +1.260e-01  +2.112e-01  +4.076e-02  +3.770e-02  +8.446e-01  -7.692e-01
 +1050.0  +1.576e-01  +2.585e-01  +5.676e-02  +1.699e-01  +3.023e-01  +3.750e-02  +1.318e-01  +2.216e-01  +4.193e-02  +2.990e-02  +8.896e-01  -8.298e-01
 +1060.0  +1.528e-01  +2.498e-01  +5.570e-02  +1.742e-01  +2.983e-01  +5.010e-02  +1.397e-01  +2.216e-01  +5.776e-02  +5.293e-02  +7.606e-01  -6.547e-01
 +1070.0  +1.466e-01  +2.440e-01  +4.914e-02  +1.669e-01  +3.009e-01  +3.295e-02  +1.365e-01  +2.173e-01  +5.559e-02  +9.552e-02  +8.390e-01  -6.480e-01
 +1080.0  +1.592e-01  +2.686e-01  +4.984e-02  +1.676e-01  +2.859e-01  +4.931e-02  +1.380e-01  +2.244e-01  +5.154e-02  +1.761e-01  +1.000e+00  -6.480e-01
 +1090.0  +1.475e-01  +2.455e-01  +4.958e-02  +1.611e-01  +2.724e-01  +4.982e-02  +1.350e-01  +2.262e-01  +4.385e-02  +2.626e-02  +7.256e-01  -6.731e-01
 +1100.0  +1.478e-01  +2.423e-01  +5.327e-02  +1.642e-01  +2.840e-01  +4.438e-02  +1.327e-01  +2.197e-01  +4.573e-02  +4.819e-02  +7.844e-01  -6.880e-01
 +1110.0  +1.421e-01  +2.516e-01  +3.264e-02  +1.628e-01  +2.825e-01  +4.314e-02  +1.373e-01  +2.282e-01  +4.648e-02  +1.718e-02  +7.728e-01  -7.385e-01
 +1120.0  +1.462e-01  +2.487e-01  +4.363e-02  +1.700e-01  +2.961e-01  +4.384e-02  +1.386e-01  +2.301e-01  +4.705e-02  +1.322e-01  +8.929e-01  -6.285e-01
 +1130.0  +1.502e-01  +2.494e-01  +5.088e-02  +1.716e-01  +2.889e-01  +5.437e-02  +1.354e-01  +2.231e-01  +4.771e-02  -1.766e-02  +7.913e-01  -8.266e-01
 +1140.0  +1.624e-01  +2.685e-01  +5.639e-02  +1.757e-01  +2.958e-01  +5.554e-02  +1.411e-01  +2.268e-01  +5.528e-02  +8.195e-02  +8.572e-01  -6.933e-01
 +1150.0  +1.604e-01  +2.702e-01  +5.051e-02  +1.768e-01  +3.008e-01  +5.284e-02  +1.342e-01  +2.329e-01  +3.548e-02  +6.015e-02  +8.180e-01  -6.977e-01
 +1160.0  +1.582e-01  +2.645e-01  +5.202e-02  +1.867e-01  +3.171e-01  +5.628e-02  +1.356e-01  +2.312e-01  +3.998e-02  +1.222e-01  +9.087e-01  -6.642e-01
 +1170.0  +1.709e-01  +2.807e-01  +6.102e-02  +1.993e-01  +3.361e-01  +6.258e-02  +1.487e-01  +2.440e-01  +5.345e-02  +1.518e-01  +7.984e-01  -4.949e-01
 +1180.0  +1.638e-01  +2.861e-01  +4.150e-02  +1.810e-01  +3.257e-01  +3.640e-02  +1.445e-01  +2.350e-01  +5.408e-02  +1.191e-01  +9.082e-01  -6.700e-01
 +1190.0  +1.554e-01  +2.606e-01  +5.015e-02  +1.768e-01  +3.144e-01  +3.913e-02  +1.249e-01  +2.034e-01  +4.631e-02  +3.316e-02  +8.154e-01  -7.491e-01
 +1200.0  +1.539e-01  +2.537e-01  +5.412e-02  +1.766e-01  +3.100e-01  +4.313e-02  +1.254e-01  +2.120e-01  +3.890e-02  +1.115e-01  +8.509e-01  -6.279e-01
 +1210.0  +1.533e-01  +2.358e-01  +7.084e-02  +1.777e-01  +2.992e-01  +5.629e-02  +1.347e-01  +2.260e-01  +4.336e-02  +6.881e-02  +8.681e-01  -7.305e-01
 +1220.0  +1.444e-01  +2.477e-01  +4.098e-02  +1.680e-01  +3.034e-01  +3.251e-02  +1.254e-01  +2.194e-01  +3.136e-02  +3.456e-02  +8.087e-01  -7.396e-01
 +1230.0  +1.518e-01  +2.569e-01  +4.676e-02  +1.753e-01  +3.106e-01  +4.009e-02  +1.338e-01  +2.345e-01  +3.308e-02  +7.424e-03  +6.157e-01  -6.009e-01
 +1240.0  +1.494e-01  +2.621e-01  +3.670e-02  +1.687e-01  +3.007e-01  +3.659e-02  +1.367e-01  +2.380e-01  +3.537e-02  +6.523e-02  +8.733e-01  -7.428e-01
 +1250.0  +1.592e-01  +2.705e-01  +4.782e-02  +1.679e-01  +2.996e-01  +3.625e-02  +1.387e-01  +2.379e-01  +3.948e-02  +1.510e-01  +8.455e-01  -5.435e-01
 +1260.0  +1.707e-01  +2.793e-01  +6.212e-02  +1.944e-01  +3.448e-01  +4.394e-02  +1.423e-01  +2.503e-01  +3.430e-02  +5.224e-02  +8.876e-01  -7.832e-01
 +1270.0  +1.765e-01  +3.041e-01  +4.899e-02  +1.958e-01  +3.500e-01  +4.151e-02  +1.458e-01  +2.570e-01  +3.461e-02  -1.343e-01  +5.653e-01  -8.339e-01
 +1280.0  +1.580e-01  +2.610e-01  +5.506e-02  +1.847e-01  +3.302e-01  +3.931e-02  +1.333e-01  +2.323e-01  +3.432e-02  +6.612e-02  +6.983e-01  -5.661e-01
 +1290.0  +1.435e-01  +2.547e-01  +3.235e-02  +1.781e-01  +3.360e-01  +2.013e-02  +1.296e-01  +2.237e-01  +3.557e-02  +1.131e-01  +9.737e-01  -7.474e-01
 +1300.0  +1.525e-01  +2.617e-01  +4.326e-02  +1.831e-01  +3.286e-01  +3.765e-02  +1.301e-01  +2.263e-01  +3.395e-02  +1.240e-01  +9.053e-01  -6.572e-01
 +1310.0  +1.568e-01  +2.638e-01  +4.977e-02  +1.933e-01  +3.318e-01  +5.478e-02  +1.378e-01  +2.398e-01  +3.568e-02  +5.794e-02  +7.255e-01  -6.097e-01
 +1320.0  +1.513e-01  +2.649e-01  +3.773e-02  +1.914e-01  +3.324e-01  +5.050e-02  +1.358e-01  +2.297e-01  +4.188e-02  +1.246e-01  +8.561e-01  -6.069e-01
 +1330.0  +1.424e-01  +2.478e-01  +3.704e-02  +1.817e-01  +3.136e-01  +4.976e-02  +1.377e-01  +2.235e-01  +5.185e-02  +4.154e-02  +7.948e-01  -7.117e-01
 +1340.0  +1.420e-01  +2.371e-01  +4.691e-02  +1.775e-01  +3.002e-01  +5.479e-02  +1.290e-01  +2.046e-01  +5.342e-02  +5.401e-02  +8.142e-01  -7.062e-01
 +1350.0  +1.481e-01  +2.570e-01  +3.913e-02  +1.742e-01  +3.137e-01  +3.476e-02  +1.313e-01  +2.228e-01  +3.982e-02  +1.650e-01  +9.019e-01  -5.718e-01
 +1360.0  +1.482e-01  +2.591e-01  +3.735e-02  +1.771e-01  +3.106e-01  +4.363e-02  +1.350e-01  +2.205e-01  +4.943e-02  +3.202e-02  +7.973e-01  -7.333e-01
 +1370.0  +1.588e-01  +2.692e-01  +4.834e-02  +1.735e-01  +2.995e-01  +4.756e-02  +1.384e-01  +2.260e-01  +5.078e-02  -2.419e-02  +6.525e-01  -7.009e-01
 +1380.0  +1.532e-01  +2.634e-01  +4.297e-02  +1.723e-01  +2.909e-01  +5.373e-02  +1.330e-01  +2.123e-01  +5.364e-02  +6.680e-02  +8.884e-01  -7.548e-01
 +1390.0  +1.476e-01  +2.713e-01  +2.387e-02  +1.724e-01  +2.996e-01  +4.533e-02  +1.352e-01  +2.261e-01  +4.433e-02  -1.210e-02  +6.998e-01  -7.240e-01
 +1400.0  +1.530e-01  +2.641e-01  +4.185e-02  +1.849e-01  +3.111e-01  +5.874e-02  +1.326e-01  +2.216e-01  +4.372e-02  +7.516e-02  +8.015e-01  -6.512e-01
 +1410.0  +1.596e-01  +2.707e-01  +4.854e-02  +1.944e-01  +3.285e-01  +6.039e-02  +1.419e-01  +2.312e-01  +5.260e-02  +1.663e-01  +9.336e-01  -6.009e-01
 +1420.0  +1.623e-01  +2.728e-01  +5.172e-02  +1.893e-01  +3.163e-01  +6.223e-02  +1.430e-01  +2.297e-01  +5.639e-02  +1.208e-01  +9.496e-01  -7.080e-01
 +1430.0  +1.606e-01  +2.697e-01  +5.151e-02  +1.907e-01  +3.324e-01  +4.896e-02  +1.423e-01  +2.374e-01  +4.724e-02  +2.075e-01  +8.836e-01  -4.686e-01
 +1440.0  +1.538e-01  +2.585e-01  +4.911e-02  +1.831e-01  +3.201e-01  +4.611e-02  +1.340e-01  +2.254e-01  +4.261e-02  -4.771e-02  +7.539e-01  -8.493e-01
 +1450.0  +1.504e-01  +2.532e-01  +4.768e-02  +1.788e-01  +3.155e-01  +4.215e-02  +1.354e-01  +2.202e-01  +5.060e-02  +5.783e-02  +7.807e-01  -6.651e-01
 +1460.0  +1.519e-01  +2.762e-01  +2.771e-02  +1.770e-01  +3.283e-01  +2.566e-02  +1.421e-01  +2.389e-01  +4.520e-02  +7.084e-02  +7.718e-01  -6.301e-01
 +1470.0  +1.497e-01  +2.684e-01  +3.114e-02  +1.880e-01  +3.330e-01  +4.308e-02  +1.368e-01  +2.277e-01  +4.587e-02  +1.168e-01  +8.340e-01  -6.003e-01
 +1480.0  +1.377e-01  +2.443e-01  +3.110e-02  +1.723e-01  +3.182e-01  +2.641e-02  +1.260e-01  +2.197e-01  +3.218e-02  +1.002e-01  +8.082e-01  -6.078e-01
 +1490.0  +1.479e-01  +2.552e-01  +4.061e-02  +1.837e-01  +3.256e-01  +4.185e-02  +1.217e-01  +2.017e-01  +4.173e-02  +2.182e-01  +9.361e-01  -4.997e-01
 +1500.0  +1.548e-01  +2.676e-01  +4.208e-02  +1.886e-01  +3.319e-01  +4.523e-02  +1.345e-01  +2.169e-01  +5.210e-02  +1.584e-02  +7.235e-01  -6.918e-01
 +1510.0  +1.478e-01  +2.596e-01  +3.613e-02  +1.739e-01  +3.035e-01  +4.427e-02  +1.167e-01  +1.892e-01  +4.425e-02  +4.106e-02  +7.432e-01  -6.610e-01
 +1520.0  +1.486e-01  +2.593e-01  +3.783e-02  +1.777e-01  +3.081e-01  +4.727e-02  +1.246e-01  +2.056e-01  +4.347e-02  -1.813e-02  +7.594e-01  -7.956e-01
 +1530.0  +1.470e-01  +2.542e-01  +3.980e-02  +1.791e-01  +3.198e-01  +3.833e-02  +1.265e-01  +2.076e-01  +4.535e-02  +5.698e-02  +7.621e-01  -6.482e-01
 +1540.0  +1.545e-01  +2.705e-01  +3.855e-02  +1.827e-01  +3.182e-01  +4.722e-02  +1.322e-01  +2.241e-01  +4.035e-02  +2.094e-01  +1.071e+00  -6.518e-01
 +1550.0  +1.509e-01  +2.692e-01  +3.258e-02  +1.862e-01  +3.267e-01  +4.574e-02  +1.347e-01  +2.233e-01  +4.612e-02  +1.365e-01  +9.261e-01  -6.532e-01
 +1560.0  +1.491e-01  +2.654e-01  +3.278e-02  +1.803e-01  +3.144e-01  +4.617e-02  +1.331e-01  +2.239e-01  +4.235e-02  +1.540e-02  +7.395e-01  -7.087e-01
 +1570.0  +1.587e-01  +2.832e-01  +3.417e-02  +1.820e-01  +3.203e-01  +4.380e-02  +1.382e-01  +2.226e-01  +5.379e-02  -4.281e-02  +8.126e-01  -8.983e-01
 +1580.0  +1.655e-01  +2.819e-01  +4.916e-02  +1.995e-01  +3.454e-01  +5.360e-02  +1.425e-01  +2.311e-01  +5.388e-02  +4.530e-02  +8.169e-01  -7.263e-01
 +1590.0  +1.724e-01  +2.860e-01  +5.885e-02  +1.969e-01  +3.450e-01  +4.879e-02  +1.530e-01  +2.511e-01  +5.480e-02  -5.052e-03  +7.691e-01  -7.792e-01
 +1600.0  +1.586e-01  +2.659e-01  +5.130e-02  +1.919e-01  +3.369e-01  +4.682e-02  +1.427e-01  +2.335e-01  +5.193e-02  +5.536e-02  +7.772e-01  -6.664e-01
 +1610.0  +1.518e-01  +2.489e-01  +5.472e-02  +1.756e-01  +3.250e-01  +2.626e-02  +1.304e-01  +2.175e-01  +4.330e-02  -1.962e-02  +8.314e-01  -8.706e-01
 +1620.0  +1.551e-01  +2.560e-01  +5.426e-02  +1.881e-01  +3.393e-01  +3.685e-02  +1.442e-01  +2.363e-01  +5.212e-02  +8.585e-02  +8.594e-01  -6.877e-01
 +1630.0  +1.641e-01  +2.735e-01  +5.457e-02  +1.970e-01  +3.405e-01  +5.342e-02  +1.458e-01  +2.364e-01  +5.521e-02  +1.419e-01  +8.456e-01  -5.619e-01
 +1640.0  +1.678e-01  +2.714e-01  +6.423e-02  +2.000e-01  +3.358e-01  +6.424e-02  +1.453e-01  +2.429e-01  +4.769e-02  +9.341e-02  +7.637e-01  -5.769e-01
 +1650.0  +1.653e-01  +2.698e-01  +6.089e-02  +1.882e-01  +3.242e-01  +5.218e-02  +1.435e-01  +2.377e-01  +4.933e-02  +2.394e-03  +8.042e-01  -7.994e-01
 +1660.0  +1.586e-01  +2.694e-01  +4.776e-02  +1.791e-01  +3.245e-01  +3.371e-02  +1.458e-01  +2.420e-01  +4.963e-02  +8.386e-02  +7.091e-01  -5.414e-01
 +1670.0  +1.593e-01  +2.726e-01  +4.603e-02  +1.870e-01  +3.289e-01  +4.506e-02  +1.390e-01  +2.346e-01  +4.345e-02  +9.362e-02  +9.151e-01  -7.279e-01
 +1680.0  +1.558e-01  +2.592e-01  +5.240e-02  +1.724e-01  +3.009e-01  +4.395e-02  +1.317e-01  +2.228e-01  +4.048e-02  +1.127e-01  +8.856e-01  -6.603e-01
 +1690.0  +1.560e-01  +2.539e-01  +5.799e-02  +1.769e-01  +3.031e-01  +5.079e-02  +1.435e-01  +2.356e-01  +5.140e-02  -2.364e-02  +6.760e-01  -7.233e-01
 +1700.0  +1.539e-01  +2.592e-01  +4.865e-02  +1.748e-01  +3.006e-01  +4.898e-02  +1.361e-01  +2.298e-01  +4.236e-02  +2.694e-02  +7.109e-01  -6.570e-01
 +1710.0  +1.411e-01  +2.444e-01  +3.790e-02  +1.671e-01  +2.988e-01  +3.530e-02  +1.218e-01  +2.057e-01  +3.798e-02  +6.613e-02  +8.231e-01  -6.908e-01
 +1720.0  +1.492e-01  +2.617e-01  +3.667e-02  +1.781e-01  +3.151e-01  +4.113e-02  +1.287e-01  +2.151e-01  +4.235e-02  +6.016e-02  +8.540e-01  -7.336e-01
 +1730.0  +1.437e-01  +2.442e-01  +4.319e-02  +1.842e-01  +3.275e-01  +4.082e-02  +1.284e-01  +2.072e-01  +4.968e-02  +1.126e-01  +8.293e-01  -6.042e-01
 +1740.0  +1.572e-01  +2.540e-01  +6.034e-02  +1.923e-01  +3.310e-01  +5.355e-02  +1.295e-01  +2.091e-01  +5.003e-02  -2.090e-02  +7.192e-01  -7.610e-01
 +1750.0  +1.600e-01  +2.740e-01  +4.590e-02  +1.891e-01  +3.476e-01  +3.048e-02  +1.392e-01  +2.324e-01  +4.596e-02  -2.218e-02  +7.412e-01  -7.856e-01
 +1760.0  +1.663e-01  +2.777e-01  +5.481e-02  +1.985e-01  +3.551e-01  +4.197e-02  +1.428e-01  +2.398e-01  +4.577e-02  +1.177e-01  +8.794e-01  -6.439e-01
 +1770.0  +1.677e-01  +2.777e-01  +5.778e-02  +1.949e-01  +3.443e-01  +4.536e-02  +1.441e-01  +2.297e-01  +5.844e-02  +1.595e-01  +8.950e-01  -5.761e-01
 +1780.0  +1.672e-01  +2.763e-01  +5.797e-02  +1.921e-01  +3.274e-01  +5.687e-02  +1.408e-01  +2.352e-01  +4.634e-02  +1.471e-01  +9.750e-01  -6.809e-01
 +1790.0  +1.594e-01  +2.617e-01  +5.712e-02  +1.888e-01  +3.365e-01  +4.104e-02  +1.465e-01  +2.399e-01  +5.314e-02  +1.190e-01  +8.435e-01  -6.056e-01
 +1800.0  +1.609e-01  +2.713e-01  +5.039e-02  +1.891e-01  +3.315e-01  +4.676e-02  +1.398e-01  +2.352e-01  +4.451e-02  +1.140e-01  +8.150e-01  -5.869e-01
 +1810.0  +1.557e-01  +2.588e-01  +5.256e-02  +1.867e-01  +3.353e-01  +3.812e-02  +1.384e-01  +2.268e-01  +5.004e-02  +1.048e-01  +7.651e-01  -5.556e-01
 +1820.0  +1.557e-01  +2.578e-01  +5.355e-02  +1.958e-01  +3.249e-01  +6.673e-02  +1.372e-01  +2.282e-01  +4.625e-02  +7.707e-02  +8.320e-01  -6.779e-01
 +1830.0  +1.555e-01  +2.448e-01  +6.618e-02  +1.880e-01  +3.192e-01  +5.669e-02  +1.384e-01  +2.281e-01  +4.861e-02  -4.681e-02  +6.740e-01  -7.677e-01
 +1840.0  +1.524e-01  +2.503e-01  +5.459e-02  +1.903e-01  +3.383e-01  +4.233e-02  +1.283e-01  +2.119e-01  +4.456e-02  +4.752e-02  +8.950e-01  -7.999e-01
 +1850.0  +1.463e-01  +2.482e-01  +4.433e-02  +1.840e-01  +3.283e-01  +3.961e-02  +1.194e-01  +1.993e-01  +3.946e-02  +5.238e-02  +8.073e-01  -7.026e-01
 +1860.0  +1.383e-01  +2.426e-01  +3.396e-02  +1.718e-01  +3.215e-01  +2.215e-02  +1.233e-01  +2.101e-01  +3.659e-02  +1.189e-02  +8.074e-01  -7.837e-01
 +1870.0  +1.450e-01  +2.476e-01  +4.240e-02  +1.738e-01  +3.127e-01  +3.490e-02  +1.305e-01  +2.087e-01  +5.234e-02  +2.512e-02  +7.494e-01  -6.992e-01
 +1880.0  +1.500e-01  +2.634e-01  +3.657e-02  +1.785e-01  +3.330e-01  +2.408e-02  +1.313e-01  +2.214e-01  +4.128e-02  -1.564e-02  +8.452e-01  -8.765e-01
 +1890.0  +1.544e-01  +2.677e-01  +4.107e-02  +1.854e-01  +3.438e-01  +2.690e-02  +1.335e-01  +2.233e-01  +4.368e-02  -1.292e-02  +8.013e-01  -8.272e-01
 +1900.0  +1.613e-01  +2.886e-01  +3.401e-02  +1.775e-01  +3.393e-01  +1.561e-02  +1.272e-01  +2.100e-01  +4.439e-02  +7.253e-02  +8.645e-01  -7.194e-01
 +1910.0  +1.492e-01  +2.697e-01  +2.871e-02  +1.691e-01  +3.131e-01  +2.513e-02  +1.190e-01  +1.939e-01  +4.414e-02  +1.216e-01  +8.665e-01  -6.233e-01
 +1920.0  +1.454e-01  +2.503e-01  +4.060e-02  +1.734e-01  +3.109e-01  +3.591e-02  +1.224e-01  +2.030e-01  +4.171e-02  +4.251e-02  +7.500e-01  -6.650e-01
 +1930.0  +1.488e-01  +2.615e-01  +3.605e-02  +1.832e-01  +3.267e-01  +3.970e-02  +1.204e-01  +2.036e-01  +3.723e-02  +3.417e-02  +8.314e-01  -7.631e-01
 +1940.0  +1.444e-01  +2.532e-01  +3.551e-02  +1.768e-01  +3.178e-01  +3.583e-02  +1.218e-01  +2.042e-01  +3.945e-02  +1.077e-02  +7.664e-01  -7.449e-01
 +1950.0  +1.430e-01  +2.353e-01  +5.075e-02  +1.753e-01  +3.095e-01  +4.103e-02  +1.230e-01  +2.016e-01  +4.440e-02  +2.839e-02  +7.764e-01  -7.196e-01
 +1960.0  +1.697e-01  +2.669e-01  +7.255e-02  +1.985e-01  +3.533e-01  +4.377e-02  +1.444e-01  +2.335e-01  +5.531e-02  +2.236e-02  +8.562e-01  -8.115e-01
 +1970.0  +1.705e-01  +2.720e-01  +6.901e-02  +2.021e-01  +3.472e-01  +5.702e-02  +1.512e-01  +2.442e-01  +5.834e-02  +2.520e-02  +8.536e-01  -8.032e-01
 +1980.0  +1.559e-01  +2.558e-01  +5.602e-02  +1.879e-01  +3.354e-01  +4.043e-02  +1.400e-01  +2.329e-01  +4.705e-02  +5.165e-02  +7.706e-01  -6.673e-01
 +1990.0  +1.529e-01  +2.561e-01  +4.967e-02  +1.878e-01  +3.405e-01  +3.511e-02  +1.364e-01  +2.247e-01  +4.811e-02  +6.914e-02  +8.176e-01  -6.793e-01
 +2000.0  +1.452e-01  +2.376e-01  +5.271e-02  +1.907e-01  +3.449e-01  +3.639e-02  +1.378e-01  +2.296e-01  +4.608e-02  +1.634e-01  +9.922e-01  -6.653e-01
 +2010.0  +1.425e-01  +2.462e-01  +3.870e-02  +1.898e-01  +3.415e-01  +3.816e-02  +1.338e-01  +2.297e-01  +3.801e-02  +1.284e-01  +8.543e-01  -5.974e-01
 +2020.0  +1.541e-01  +2.457e-01  +6.255e-02  +1.892e-01  +3.224e-01  +5.595e-02  +1.366e-01  +2.228e-01  +5.029e-02  +9.778e-02  +8.515e-01  -6.559e-01
 +2030.0  +1.477e-01  +2.412e-01  +5.412e-02  +1.807e-01  +3.273e-01  +3.411e-02  +1.303e-01  +2.158e-01  +4.492e-02  +9.810e-02  +8.776e-01  -6.814e-01
 +2040.0  +1.540e-01  +2.530e-01  +5.502e-02  +1.935e-01  +3.409e-01  +4.607e-02  +1.384e-01  +2.288e-01  +4.789e-02  +5.131e-02  +7.946e-01  -6.920e-01
 +2050.0  +1.587e-01  +2.670e-01  +5.032e-02  +2.027e-01  +3.475e-01  +5.785e-02  +1.365e-01  +2.319e-01  +4.105e-02  +5.569e-02  +9.888e-01  -8.774e-01
 +2060.0  +1.459e-01  +2.531e-01  +3.874e-02  +1.832e-01  +3.190e-01  +4.737e-02  +1.273e-01  +2.154e-01  +3.913e-02  +1.435e-02  +8.620e-01  -8.333e-01
 +2070.0  +1.583e-01  +2.579e-01  +5.875e-02  +1.901e-01  +3.398e-01  +4.048e-02  +1.379e-01  +2.271e-01  +4.876e-02  +3.588e-02  +7.110e-01  -6.392e-01
 +2080.0  +1.496e-01  +2.535e-01  +4.571e-02  +1.815e-01  +3.280e-01  +3.509e-02  +1.285e-01  +2.070e-01  +5.010e-02  +5.205e-02  +7.292e-01  -6.251e-01
 +2090.0  +1.481e-01  +2.547e-01  +4.160e-02  +1.860e-01  +3.246e-01  +4.749e-02  +1.235e-01  +2.045e-01  +4.246e-02  +8.764e-02  +8.056e-01  -6.303e-01
 +2100.0  +1.392e-01  +2.426e-01  +3.583e-02  +1.661e-01  +2.951e-01  +3.706e-02  +1.175e-01  +1.893e-01  +4.561e-02  -9.208e-02  +6.920e-01  -8.761e-01
 +2110.0  +1.481e-01  +2.551e-01  +4.100e-02  +1.702e-01  +3.120e-01  +2.841e-02  +1.279e-01  +2.131e-01  +4.274e-02  +2.638e-02  +8.456e-01  -7.929e-01
 +2120.0  +1.485e-01  +2.575e-01  +3.944e-02  +1.772e-01  +3.135e-01  +4.089e-02  +1.271e-01  +2.147e-01  +3.947e-02  +1.964e-01  +9.815e-01  -5.886e-01
 +2130.0  +1.575e-01  +2.574e-01  +5.757e-02  +1.936e-01  +3.460e-01  +4.129e-02  +1.437e-01  +2.371e-01  +5.019e-02  +4.335e-02  +7.894e-01  -7.027e-01
 +2140.0  +1.574e-01  +2.572e-01  +5.768e-02  +1.996e-01  +3.644e-01  +3.476e-02  +1.424e-01  +2.366e-01  +4.820e-02  +1.225e-01  +8.605e-01  -6.156e-01
 +2150.0  +1.520e-01  +2.633e-01  +4.065e-02  +1.871e-01  +3.323e-01  +4.201e-02  +1.342e-01  +2.263e-01  +4.203e-02  +9.772e-02  +8.472e-01  -6.518e-01
 +2160.0  +1.474e-01  +2.545e-01  +4.038e-02  +1.820e-01  +3.275e-01  +3.650e-02  +1.326e-01  +2.203e-01  +4.479e-02  -4.664e-02  +6.852e-01  -7.785e-01
 +2170.0  +1.589e-01  +2.692e-01  +4.867e-02  +1.845e-01  +3.209e-01  +4.824e-02  +1.345e-01  +2.172e-01  +5.173e-02  +1.426e-01  +7.809e-01  -4.957e-01
 +2180.0  +1.586e-01  +2.710e-01  +4.620e-02  +1.887e-01  +3.344e-01  +4.304e-02  +1.354e-01  +2.233e-01  +4.747e-02  -3.954e-03  +7.353e-01  -7.432e-01
 +2190.0  +1.496e-01  +2.654e-01  +3.379e-02  +1.739e-01  +3.208e-01  +2.698e-02  +1.273e-01  +2.182e-01  +3.641e-02  +4.350e-02  +8.755e-01  -7.885e-01
 +2200.0  +1.608e-01  +2.762e-01  +4.536e-02  +1.886e-01  +3.296e-01  +4.758e-02  +1.352e-01  +2.290e-01  +4.127e-02  -1.772e-03  +8.063e-01  -8.099e-01
 +2210.0  +1.561e-01  +2.627e-01  +4.944e-02  +1.909e-01  +3.518e-01  +2.998e-02  +1.263e-01  +2.079e-01  +4.475e-02  +1.338e-01  +8.160e-01  -5.483e-01
 +2220.0  +1.491e-01  +2.556e-01  +4.265e-02  +1.753e-01  +3.364e-01  +1.414e-02  +1.321e-01  +2.128e-01  +5.136e-02  +3.626e-02  +7.438e-01  -6.713e-01
 +2230.0  +1.570e-01  +2.584e-01  +5.551e-02  +1.924e-01  +3.552e-01  +2.959e-02  +1.355e-01  +2.216e-01  +4.937e-02  +5.599e-02  +8.857e-01  -7.737e-01
 +2240.0  +1.536e-01  +2.644e-01  +4.288e-02  +1.986e-01  +3.513e-01  +4.587e-02  +1.396e-01  +2.305e-01  +4.871e-02  +2.002e-01  +9.320e-01  -5.315e-01
 +2250.0  +1.517e-01  +2.614e-01  +4.196e-02  +1.782e-01  +3.161e-01  +4.030e-02  +1.265e-01  +2.124e-01  +4.063e-02  +1.061e-01  +8.574e-01  -6.453e-01
 +2260.0  +1.571e-01  +2.717e-01  +4.244e-02  +1.759e-01  +3.139e-01  +3.789e-02  +1.289e-01  +2.197e-01  +3.812e-02  +5.115e-03  +7.751e-01  -7.649e-01
 +2270.0  +1.674e-01  +2.845e-01  +5.042e-02  +1.851e-01  +3.287e-01  +4.149e-02  +1.387e-01  +2.272e-01  +5.019e-02  -7.045e-03  +7.321e-01  -7.461e-01
 +2280.0  +1.582e-01  +2.711e-01  +4.526e-02  +1.837e-01  +3.446e-01  +2.275e-02  +1.388e-01  +2.359e-01  +4.161e-02  +1.958e-01  +8.986e-01  -5.070e-01
 +2290.0  +1.646e-01  +2.860e-01  +4.315e-02  +1.924e-01  +3.456e-01  +3.923e-02  +1.379e-01  +2.316e-01  +4.427e-02  +2.215e-01  +9.941e-01  -5.512e-01
 +2300.0  +1.606e-01  +2.685e-01  +5.263e-02  +1.923e-01  +3.424e-01  +4.226e-02  +1.459e-01  +2.438e-01  +4.798e-02  -1.413e-02  +6.530e-01  -6.813e-01
 +2310.0  +1.610e-01  +2.592e-01  +6.288e-02  +1.906e-01  +3.390e-01  +4.232e-02  +1.297e-01  +2.226e-01  +3.691e-02  +2.946e-02  +7.628e-01  -7.039e-01
 +2320.0  +1.538e-01  +2.634e-01  +4.426e-02  +1.922e-01  +3.458e-01  +3.850e-02  +1.243e-01  +2.109e-01  +3.767e-02  +4.425e-02  +8.729e-01  -7.844e-01
 +2330.0  +1.565e-01  +2.657e-01  +4.736e-02  +1.968e-01  +3.628e-01  +3.080e-02  +1.336e-01  +2.267e-01  +4.042e-02  +1.708e-02  +8.159e-01  -7.818e-01
 +2340.0  +1.516e-01  +2.727e-01  +3.046e-02  +1.916e-01  +3.604e-01  +2.283e-02  +1.371e-01  +2.360e-01  +3.815e-02  +5.994e-02  +8.479e-01  -7.280e-01
 +2350.0  +1.561e-01  +2.742e-01  +3.808e-02  +1.991e-01  +3.582e-01  +4.007e-02  +1.326e-01  +2.351e-01  +3.017e-02  +1.004e-01  +8.535e-01  -6.527e-01
 +2360.0  +1.553e-01  +2.635e-01  +4.708e-02  +1.891e-01  +3.408e-01  +3.742e-02  +1.389e-01  +2.395e-01  +3.831e-02  +1.629e-01  +9.252e-01  -5.995e-01
 +2370.0  +1.549e-01  +2.564e-01  +5.342e-02  +1.992e-01  +3.673e-01  +3.104e-02  +1.357e-01  +2.226e-01  +4.876e-02  +2.068e-02  +7.792e-01  -7.378e-01
 +2380.0  +1.573e-01  +2.674e-01  +4.711e-02  +1.990e-01  +3.622e-01  +3.592e-02  +1.394e-01  +2.296e-01  +4.915e-02  +3.820e-02  +9.167e-01  -8.403e-01
 +2390.0  +1.551e-01  +2.666e-01  +4.355e-02  +1.883e-01  +3.536e-01  +2.305e-02  +1.324e-01  +2.291e-01  +3.562e-02  +1.259e-01  +8.262e-01  -5.744e-01
 +2400.0  +1.476e-01  +2.500e-01  +4.512e-02  +1.859e-01  +3.544e-01  +1.737e-02  +1.273e-01  +2.063e-01  +4.832e-02  +8.766e-02  +8.043e-01  -6.290e-01
 +2410.0  +1.671e-01  +2.722e-01  +6.208e-02  +2.073e-01  +3.765e-01  +3.809e-02  +1.431e-01  +2.278e-01  +5.843e-02  +5.607e-02  +8.229e-01  -7.108e-01
 +2420.0  +1.689e-01  +2.762e-01  +6.151e-02  +2.039e-01  +3.748e-01  +3.291e-02  +1.457e-01  +2.352e-01  +5.623e-02  +8.918e-02  +9.344e-01  -7.560e-01
 +2430.0  +1.504e-01  +2.508e-01  +4.990e-02  +1.973e-01  +3.571e-01  +3.742e-02  +1.297e-01  +2.174e-01  +4.189e-02  -5.666e-02  +7.884e-01  -9.017e-01
 +2440.0  +1.442e-01  +2.505e-01  +3.792e-02  +1.901e-01  +3.484e-01  +3.187e-02  +1.300e-01  +2.193e-01  +4.064e-02  +8.236e-02  +7.560e-01  -5.913e-01
 +2450.0  +1.534e-01  +2.583e-01  +4.852e-02  +1.925e-01  +3.486e-01  +3.643e-02  +1.320e-01  +2.172e-01  +4.686e-02  +3.726e-02  +7.140e-01  -6.395e-01
 +2460.0  +1.612e-01  +2.670e-01  +5.550e-02  +1.867e-01  +3.512e-01  +2.213e-02  +1.279e-01  +2.134e-01  +4.236e-02  -1.379e-01  +6.086e-01  -8.843e-01
 +2470.0  +1.585e-01  +2.701e-01  +4.690e-02  +1.907e-01  +3.541e-01  +2.741e-02  +1.346e-01  +2.270e-01  +4.221e-02  +3.963e-02  +8.388e-01  -7.595e-01
 +2480.0  +1.605e-01  +2.706e-01  +5.033e-02  +2.057e-01  +3.659e-01  +4.541e-02  +1.381e-01  +2.287e-01  +4.750e-02  +1.025e-01  +8.732e-01  -6.683e-01
 +2490.0  +1.653e-01  +2.883e-01  +4.229e-02  +2.033e-01  +3.702e-01  +3.636e-02  +1.524e-01  +2.490e-01  +5.572e-02  +2.883e-02  +8.314e-01  -7.738e-01
 +2500.0  +1.607e-01  +2.824e-01  +3.896e-02  +2.001e-01  +3.638e-01  +3.648e-02  +1.456e-01  +2.443e-01  +4.694e-02  +8.023e-02  +7.708e-01  -6.104e-01
 +2510.0  +1.645e-01  +2.725e-01  +5.637e-02  +2.030e-01  +3.658e-01  +4.017e-02  +1.438e-01  +2.422e-01  +4.549e-02  -4.547e-02  +7.311e-01  -8.220e-01
 +2520.0  +1.589e-01  +2.643e-01  +5.352e-02  +2.033e-01  +3.687e-01  +3.796e-02  +1.403e-01  +2.312e-01  +4.933e-02  +3.926e-02  +7.927e-01  -7.142e-01
 +2530.0  +1.634e-01  +2.676e-01  +5.922e-02  +2.042e-01  +3.602e-01  +4.826e-02  +1.315e-01  +2.207e-01  +4.227e-02  +3.563e-02  +7.926e-01  -7.214e-01
 +2540.0  +1.676e-01  +2.690e-01  +6.620e-02  +2.156e-01  +3.743e-01  +5.681e-02  +1.421e-01  +2.413e-01  +4.291e-02  +1.735e-02  +9.122e-01  -8.775e-01
 +2550.0  +1.620e-01  +2.612e-01  +6.276e-02  +2.093e-01  +3.801e-01  +3.848e-02  +1.413e-01  +2.400e-01  +4.258e-02  -4.393e-03  +7.720e-01  -7.807e-01
 +2560.0  +1.580e-01  +2.624e-01  +5.358e-02  +2.082e-01  +3.765e-01  +3.979e-02  +1.375e-01  +2.316e-01  +4.337e-02  +3.637e-02  +7.904e-01  -7.176e-01
 +2570.0  +1.611e-01  +2.717e-01  +5.050e-02  +2.086e-01  +3.830e-01  +3.411e-02  +1.309e-01  +2.297e-01  +3.221e-02  +7.583e-02  +9.546e-01  -8.029e-01
 +2580.0  +1.506e-01  +2.547e-01  +4.657e-02  +2.062e-01  +3.761e-01  +3.629e-02  +1.339e-01  +2.280e-01  +3.973e-02  +1.040e-01  +7.534e-01  -5.454e-01
 +2590.0  +1.616e-01  +2.747e-01  +4.851e-02  +2.125e-01  +3.866e-01  +3.840e-02  +1.351e-01  +2.350e-01  +3.517e-02  +7.342e-02  +7.942e-01  -6.474e-01
 +2600.0  +1.443e-01  +2.501e-01  +3.849e-02  +1.942e-01  +3.660e-01  +2.249e-02  +1.362e-01  +2.274e-01  +4.494e-02  +1.152e-02  +7.374e-01  -7.143e-01
 +2610.0  +1.463e-01  +2.426e-01  +5.005e-02  +1.933e-01  +3.597e-01  +2.686e-02  +1.419e-01  +2.334e-01  +5.034e-02  +1.967e-01  +8.847e-01  -4.914e-01
 +2620.0  +1.464e-01  +2.442e-01  +4.867e-02  +1.911e-01  +3.583e-01  +2.385e-02  +1.304e-01  +2.168e-01  +4.386e-02  +1.576e-01  +9.181e-01  -6.029e-01
 +2630.0  +1.556e-01  +2.547e-01  +5.652e-02  +1.997e-01  +3.781e-01  +2.132e-02  +1.293e-01  +2.163e-01  +4.226e-02  +6.503e-02  +9.283e-01  -7.982e-01
 +2640.0  +1.647e-01  +2.747e-01  +5.468e-02  +2.058e-01  +3.713e-01  +4.028e-02  +1.447e-01  +2.418e-01  +4.759e-02  +2.867e-02  +7.233e-01  -6.659e-01
 +2650.0  +1.567e-01  +2.825e-01  +3.090e-02  +2.027e-01  +3.686e-01  +3.672e-02  +1.315e-01  +2.405e-01  +2.257e-02  +8.013e-02  +8.751e-01  -7.148e-01
 +2660.0  +1.685e-01  +2.789e-01  +5.807e-02  +1.972e-01  +3.601e-01  +3.442e-02  +1.309e-01  +2.259e-01  +3.598e-02  +5.380e-02  +8.024e-01  -6.948e-01
 +2670.0  +1.724e-01  +2.923e-01  +5.255e-02  +1.988e-01  +3.689e-01  +2.875e-02  +1.342e-01  +2.144e-01  +5.397e-02  +2.955e-01  +9.968e-01  -4.058e-01
 +2680.0  +1.658e-01  +2.802e-01  +5.140e-02  +2.000e-01  +3.611e-01  +3.893e-02  +1.305e-01  +2.177e-01  +4.337e-02  -7.260e-03  +7.383e-01  -7.529e-01
 +2690.0  +1.602e-01  +2.731e-01  +4.724e-02  +1.965e-01  +3.546e-01  +3.851e-02  +1.334e-01  +2.267e-01  +4.009e-02  +2.885e-03  +7.429e-01  -7.371e-01
 +2700.0  +1.632e-01  +2.818e-01  +4.449e-02  +2.015e-01  +3.637e-01  +3.932e-02  +1.310e-01  +2.157e-01  +4.636e-02  +4.065e-02  +7.765e-01  -6.952e-01
 +2710.0  +1.551e-01  +2.678e-01  +4.236e-02  +1.951e-01  +3.570e-01  +3.307e-02  +1.265e-01  +2.170e-01  +3.599e-02  +1.181e-01  +7.715e-01  -5.354e-01
 +2720.0  +1.586e-01  +2.662e-01  +5.100e-02  +2.025e-01  +3.710e-01  +3.401e-02  +1.347e-01  +2.254e-01  +4.389e-02  +7.394e-02  +8.717e-01  -7.239e-01
 +2730.0  +1.521e-01  +2.537e-01  +5.060e-02  +1.961e-01  +3.543e-01  +3.789e-02  +1.302e-01  +2.007e-01  +5.960e-02  +4.433e-02  +7.033e-01  -6.146e-01
 +2740.0  +1.549e-01  +2.663e-01  +4.347e-02  +1.984e-01  +3.708e-01  +2.602e-02  +1.230e-01  +1.867e-01  +5.940e-02  +3.793e-02  +7.966e-01  -7.207e-01
 +2750.0  +1.629e-01  +2.866e-01  +3.909e-02  +1.892e-01  +3.531e-01  +2.533e-02  +1.330e-01  +2.139e-01  +5.201e-02  +7.277e-02  +7.927e-01  -6.472e-01
 +2760.0  +1.644e-01  +2.811e-01  +4.778e-02  +2.006e-01  +3.507e-01  +5.048e-02  +1.346e-01  +2.219e-01  +4.741e-02  +1.097e-01  +8.652e-01  -6.457e-01
 +2770.0  +1.586e-01  +2.682e-01  +4.903e-02  +2.020e-01  +3.493e-01  +5.475e-02  +1.361e-01  +2.212e-01  +5.114e-02  +9.652e-02  +7.666e-01  -5.736e-01
 +2780.0  +1.583e-01  +2.635e-01  +5.303e-02  +2.093e-01  +3.715e-01  +4.715e-02  +1.311e-01  +2.253e-01  +3.684e-02  +1.090e-01  +8.791e-01  -6.612e-01
 +2790.0  +1.512e-01  +2.588e-01  +4.365e-02  +1.971e-01  +3.608e-01  +3.345e-02  +1.293e-01  +2.151e-01  +4.342e-02  +4.121e-02  +8.359e-01  -7.535e-01
 +2800.0  +1.478e-01  +2.529e-01  +4.270e-02  +1.850e-01  +3.438e-01  +2.616e-02  +1.266e-01  +2.120e-01  +4.130e-02  +3.218e-02  +7.285e-01  -6.641e-01
 +2810.0  +1.567e-01  +2.700e-01  +4.344e-02  +1.823e-01  +3.296e-01  +3.495e-02  +1.359e-01  +2.218e-01  +4.998e-02  +3.584e-02  +7.391e-01  -6.674e-01
 +2820.0  +1.425e-01  +2.457e-01  +3.921e-02  +1.788e-01  +3.369e-01  +2.068e-02  +1.211e-01  +1.936e-01  +4.851e-02  +1.798e-03  +7.984e-01  -7.948e-01
 +2830.0  +1.432e-01  +2.403e-01  +4.610e-02  +1.839e-01  +3.402e-01  +2.766e-02  +1.174e-01  +1.920e-01  +4.281e-02  +1.118e-01  +7.673e-01  -5.436e-01
 +2840.0  +1.476e-01  +2.464e-01  +4.876e-02  +1.865e-01  +3.507e-01  +2.224e-02  +1.230e-01  +2.026e-01  +4.346e-02  +2.085e-01  +8.359e-01  -4.190e-01
 +2850.0  +1.418e-01  +2.409e-01  +4.275e-02  +1.867e-01  +3.459e-01  +2.754e-02  +1.264e-01  +1.981e-01  +5.479e-02  +7.541e-02  +7.793e-01  -6.285e-01
 +2860.0  +1.491e-01  +2.544e-01  +4.386e-02  +1.900e-01  +3.544e-01  +2.551e-02  +1.270e-01  +2.053e-01  +4.866e-02  +8.468e-02  +8.343e-01  -6.649e-01
 +2870.0  +1.545e-01  +2.531e-01  +5.594e-02  +2.029e-01  +3.660e-01  +3.985e-02  +1.323e-01  +2.080e-01  +5.658e-02  +1.707e-01  +9.696e-01  -6.282e-01
 +2880.0  +1.553e-01  +2.654e-01  +4.515e-02  +1.986e-01  +3.600e-01  +3.709e-02  +1.341e-01  +2.218e-01  +4.637e-02  +2.727e-02  +6.998e-01  -6.453e-01
 +2890.0  +1.583e-01  +2.576e-01  +5.902e-02  +1.958e-01  +3.559e-01  +3.575e-02  +1.353e-01  +2.274e-01  +4.323e-02  -1.270e-02  +7.857e-01  -8.111e-01
 +2900.0  +1.518e-01  +2.586e-01  +4.500e-02  +1.939e-01  +3.550e-01  +3.286e-02  +1.323e-01  +2.145e-01  +5.007e-02  +1.107e-01  +8.106e-01  -5.893e-01
 +2910.0  +1.377e-01  +2.358e-01  +3.965e-02  +1.847e-01  +3.416e-01  +2.784e-02  +1.282e-01  +2.145e-01  +4.189e-02  -2.792e-02  +7.239e-01  -7.797e-01
 +2920.0  +1.449e-01  +2.445e-01  +4.520e-02  +1.918e-01  +3.463e-01  +3.730e-02  +1.329e-01  +2.173e-01  +4.844e-02  +1.321e-01  +9.346e-01  -6.705e-01
 +2930.0  +1.446e-01  +2.512e-01  +3.800e-02  +1.820e-01  +3.358e-01  +2.819e-02  +1.367e-01  +2.195e-01  +5.399e-02  -8.062e-02  +6.683e-01  -8.296e-01
 +2940.0  +1.547e-01  +2.621e-01  +4.729e-02  +1.969e-01  +3.698e-01  +2.403e-02  +1.267e-01  +2.124e-01  +4.109e-02  +9.455e-02  +8.314e-01  -6.423e-01
 +2950.0  +1.570e-01  +2.706e-01  +4.341e-02  +2.002e-01  +3.659e-01  +3.457e-02  +1.379e-01  +2.274e-01  +4.849e-02  +1.202e-01  +7.633e-01  -5.229e-01
 +2960.0  +1.597e-01  +2.725e-01  +4.698e-02  +1.987e-01  +3.579e-01  +3.957e-02  +1.320e-01  +2.182e-01  +4.586e-02  +4.871e-02  +7.891e-01  -6.917e-01
 +2970.0  +1.518e-01  +2.610e-01  +4.268e-02  +1.900e-01  +3.533e-01  +2.661e-02  +1.266e-01  +2.145e-01  +3.876e-02  -1.283e-01  +6.645e-01  -9.211e-01
 +2980.0  +1.589e-01  +2.700e-01  +4.767e-02  +2.009e-01  +3.601e-01  +4.168e-02  +1.335e-01  +2.212e-01  +4.579e-02  +7.001e-02  +8.324e-01  -6.924e-01
 +2990.0  +1.459e-01  +2.465e-01  +4.535e-02  +1.966e-01  +3.576e-01  +3.555e-02  +1.276e-01  +2.131e-01  +4.218e-02  -2.007e-02  +7.438e-01  -7.840e-01
 +3000.0  +1.536e-01  +2.528e-01  +5.429e-02  +2.092e-01  +3.677e-01  +5.068e-02  +1.344e-01  +2.249e-01  +4.384e-02  +1.698e-01  +9.320e-01  -5.924e-01
 +3010.0  +1.610e-01  +2.803e-01  +4.175e-02  +2.034e-01  +3.844e-01  +2.232e-02  +1.359e-01  +2.240e-01  +4.774e-02  +4.494e-02  +8.174e-01  -7.275e-01
 +3020.0  +1.583e-01  +2.791e-01  +3.743e-02  +2.059e-01  +3.773e-01  +3.440e-02  +1.307e-01  +2.199e-01  +4.147e-02  +1.297e-02  +7.612e-01  -7.352e-01
 +3030.0  +1.509e-01  +2.543e-01  +4.739e-02  +1.990e-01  +3.623e-01  +3.558e-02  +1.266e-01  +2.086e-01  +4.459e-02  +7.245e-03  +7.337e-01  -7.192e-01
 +3040.0  +1.686e-01  +2.851e-01  +5.201e-02  +2.092e-01  +3.756e-01  +4.272e-02  +1.328e-01  +2.242e-01  +4.139e-02  -2.332e-02  +7.268e-01  -7.735e-01
 +3050.0  +1.720e-01  +2.885e-01  +5.557e-02  +2.168e-01  +3.991e-01  +3.442e-02  +1.370e-01  +2.285e-01  +4.544e-02  +9.684e-02  +8.621e-01  -6.684e-01
 +3060.0  +1.617e-01  +2.619e-01  +6.142e-02  +2.180e-01  +3.958e-01  +4.009e-02  +1.430e-01  +2.411e-01  +4.499e-02  +8.214e-02  +7.894e-01  -6.251e-01
 +3070.0  +1.523e-01  +2.500e-01  +5.463e-02  +2.070e-01  +3.860e-01  +2.810e-02  +1.385e-01  +2.219e-01  +5.508e-02  +7.901e-02  +8.553e-01  -6.973e-01
 +3080.0  +1.488e-01  +2.581e-01  +3.938e-02  +1.933e-01  +3.615e-01  +2.502e-02  +1.258e-01  +2.117e-01  +3.989e-02  +2.106e-01  +1.017e+00  -5.956e-01
 +3090.0  +1.628e-01  +2.861e-01  +3.945e-02  +1.967e-01  +3.613e-01  +3.220e-02  +1.350e-01  +2.288e-01  +4.125e-02  +6.698e-02  +8.537e-01  -7.197e-01
 +3100.0  +1.620e-01  +2.759e-01  +4.810e-02  +2.010e-01  +3.728e-01  +2.911e-02  +1.359e-01  +2.284e-01  +4.338e-02  +7.877e-02  +7.015e-01  -5.439e-01
 +3110.0  +1.622e-01  +2.787e-01  +4.561e-02  +2.055e-01  +3.760e-01  +3.503e-02  +1.305e-01  +2.165e-01  +4.443e-02  +7.312e-02  +8.550e-01  -7.088e-01
 +3120.0  +1.632e-01  +2.772e-01  +4.906e-02  +1.990e-01  +3.622e-01  +3.576e-02  +1.330e-01  +2.192e-01  +4.684e-02  +8.428e-03  +8.030e-01  -7.861e-01
 +3130.0  +1.656e-01  +2.861e-01  +4.518e-02  +2.105e-01  +3.789e-01  +4.218e-02  +1.358e-01  +2.391e-01  +3.242e-02  +4.772e-02  +8.886e-01  -7.931e-01
 +3140.0  +1.621e-01  +2.772e-01  +4.702e-02  +2.100e-01  +3.887e-01  +3.137e-02  +1.433e-01  +2.391e-01  +4.756e-02  +2.210e-02  +7.243e-01  -6.801e-01
 +3150.0  +1.589e-01  +2.536e-01  +6.412e-02  +2.138e-01  +3.911e-01  +3.648e-02  +1.458e-01  +2.379e-01  +5.369e-02  +1.969e-02  +8.044e-01  -7.650e-01
 +3160.0  +1.505e-01  +2.503e-01  +5.083e-02  +2.082e-01  +3.922e-01  +2.424e-02  +1.364e-01  +2.202e-01  +5.249e-02  +9.344e-02  +8.254e-01  -6.385e-01
 +3170.0  +1.543e-01  +2.458e-01  +6.282e-02  +2.072e-01  +3.791e-01  +3.530e-02  +1.377e-01  +2.274e-01  +4.794e-02  -3.617e-02  +6.259e-01  -6.982e-01
 +3180.0  +1.559e-01  +2.659e-01  +4.584e-02  +2.030e-01  +3.728e-01  +3.324e-02  +1.326e-01  +2.159e-01  +4.925e-02  -2.250e-02  +6.605e-01  -7.055e-01
 +3190.0  +1.561e-01  +2.605e-01  +5.169e-02  +2.045e-01  +3.816e-01  +2.735e-02  +1.384e-01  +2.209e-01  +5.591e-02  -2.584e-02  +8.013e-01  -8.529e-01
 +3200.0  +1.551e-01  +2.598e-01  +5.053e-02  +2.075e-01  +3.702e-01  +4.480e-02  +1.316e-01  +2.024e-01  +6.075e-02  +8.288e-02  +8.238e-01  -6.580e-01
 +3210.0  +1.610e-01  +2.627e-01  +5.926e-02  +2.049e-01  +3.561e-01  +5.360e-02  +1.337e-01  +2.157e-01  +5.183e-02  -9.669e-02  +5.894e-01  -7.828e-01
 +3220.0  +1.661e-01  +2.767e-01  +5.552e-02  +2.106e-01  +3.848e-01  +3.645e-02  +1.372e-01  +2.206e-01  +5.376e-02  +1.000e-01  +8.527e-01  -6.527e-01
 +3230.0  +1.607e-01  +2.728e-01  +4.853e-02  +1.998e-01  +3.775e-01  +2.214e-02  +1.371e-01  +2.266e-01  +4.752e-02  +3.610e-02  +7.924e-01  -7.202e-01
 +3240.0  +1.665e-01  +2.768e-01  +5.620e-02  +2.073e-01  +3.857e-01  +2.885e-02  +1.333e-01  +2.290e-01  +3.760e-02  +8.115e-02  +8.675e-01  -7.052e-01
 +3250.0  +1.645e-01  +2.576e-01  +7.133e-02  +2.018e-01  +3.766e-01  +2.703e-02  +1.325e-01  +2.163e-01  +4.880e-02  +2.277e-02  +6.715e-01  -6.260e-01
 +3260.0  +1.541e-01  +2.594e-01  +4.876e-02  +2.076e-01  +3.994e-01  +1.588e-02  +1.318e-01  +2.247e-01  +3.882e-02  -1.908e-02  +8.135e-01  -8.517e-01
 +3270.0  +1.611e-01  +2.655e-01  +5.673e-02  +2.151e-01  +4.066e-01  +2.357e-02  +1.442e-01  +2.431e-01  +4.519e-02  -3.890e-02  +7.177e-01  -7.954e-01
 +3280.0  +1.577e-01  +2.548e-01  +6.068e-02  +2.108e-01  +3.940e-01  +2.772e-02  +1.438e-01  +2.312e-01  +5.638e-02  +2.367e-01  +1.104e+00  -6.304e-01
 +3290.0  +1.493e-01  +2.410e-01  +5.767e-02  +2.007e-01  +3.706e-01  +3.079e-02  +1.355e-01  +2.082e-01  +6.292e-02  -1.194e-02  +6.852e-01  -7.091e-01
 +3300.0  +1.562e-01  +2.593e-01  +5.314e-02  +2.119e-01  +3.905e-01  +3.331e-02  +1.431e-01  +2.291e-01  +5.708e-02  +9.497e-02  +9.025e-01  -7.126e-01
 +3310.0  +1.526e-01  +2.543e-01  +5.087e-02  +2.097e-01  +3.888e-01  +3.068e-02  +1.322e-01  +2.275e-01  +3.685e-02  -2.048e-02  +6.475e-01  -6.884e-01
 +3320.0  +1.480e-01  +2.455e-01  +5.057e-02  +2.027e-01  +3.821e-01  +2.326e-02  +1.332e-01  +2.156e-01  +5.077e-02  +8.726e-02  +7.700e-01  -5.955e-01
 +3330.0  +1.682e-01  +2.722e-01  +6.417e-02  +2.171e-01  +3.994e-01  +3.479e-02  +1.364e-01  +2.246e-01  +4.809e-02  +7.783e-02  +7.707e-01  -6.150e-01
 +3340.0  +1.601e-01  +2.522e-01  +6.799e-02  +2.218e-01  +4.009e-01  +4.277e-02  +1.359e-01  +2.161e-01  +5.577e-02  +7.745e-02  +8.311e-01  -6.761e-01
 +3350.0  +1.568e-01  +2.608e-01  +5.280e-02  +2.185e-01  +3.984e-01  +3.855e-02  +1.347e-01  +2.172e-01  +5.230e-02  +7.295e-02  +8.362e-01  -6.904e-01
 +3360.0  +1.683e-01  +2.770e-01  +5.962e-02  +2.215e-01  +3.960e-01  +4.691e-02  +1.432e-01  +2.386e-01  +4.767e-02  +2.399e-02  +8.251e-01  -7.771e-01
 +3370.0  +1.673e-01  +2.706e-01  +6.392e-02  +2.212e-01  +3.961e-01  +4.634e-02  +1.433e-01  +2.296e-01  +5.696e-02  +1.582e-01  +9.751e-01  -6.587e-01
 +3380.0  +1.608e-01  +2.656e-01  +5.611e-02  +2.141e-01  +4.063e-01  +2.193e-02  +1.364e-01  +2.266e-01  +4.617e-02  +2.184e-02  +8.569e-01  -8.132e-01
 +3390.0  +1.474e-01  +2.469e-01  +4.788e-02  +2.120e-01  +3.890e-01  +3.494e-02  +1.274e-01  +2.068e-01  +4.796e-02  -1.055e-01  +7.004e-01  -9.114e-01
 +3400.0  +1.559e-01  +2.527e-01  +5.897e-02  +2.138e-01  +3.881e-01  +3.959e-02  +1.357e-01  +2.212e-01  +5.013e-02  +6.623e-02  +6.995e-01  -5.671e-01
 +3410.0  +1.411e-01  +2.389e-01  +4.324e-02  +2.004e-01  +3.717e-01  +2.904e-02  +1.250e-01  +2.037e-01  +4.632e-02  -3.913e-02  +7.157e-01  -7.940e-01
 +3420.0  +1.500e-01  +2.471e-01  +5.290e-02  +1.938e-01  +3.592e-01  +2.829e-02  +1.251e-01  +2.055e-01  +4.482e-02  +5.910e-02  +7.796e-01  -6.614e-01
 +3430.0  +1.545e-01  +2.539e-01  +5.514e-02  +1.979e-01  +3.574e-01  +3.843e-02  +1.280e-01  +2.060e-01  +4.991e-02  +1.108e-01  +9.452e-01  -7.237e-01
 +3440.0  +1.461e-01  +2.470e-01  +4.524e-02  +1.867e-01  +3.656e-01  +7.778e-03  +1.289e-01  +2.060e-01  +5.184e-02  +4.095e-02  +8.081e-01  -7.261e-01
 +3450.0  +1.431e-01  +2.385e-01  +4.762e-02  +2.035e-01  +3.907e-01  +1.635e-02  +1.242e-01  +2.072e-01  +4.119e-02  +1.024e-01  +8.555e-01  -6.507e-01
 +3460.0  +1.519e-01  +2.436e-01  +6.016e-02  +2.116e-01  +4.131e-01  +9.989e-03  +1.378e-01  +2.262e-01  +4.940e-02  +8.504e-02  +7.885e-01  -6.185e-01
 +3470.0  +1.541e-01  +2.559e-01  +5.235e-02  +2.185e-01  +4.099e-01  +2.714e-02  +1.354e-01  +2.183e-01  +5.245e-02  +9.783e-02  +6.727e-01  -4.770e-01
 +3480.0  +1.506e-01  +2.566e-01  +4.466e-02  +2.104e-01  +3.925e-01  +2.835e-02  +1.321e-01  +2.149e-01  +4.922e-02  +1.170e-01  +7.648e-01  -5.308e-01
 +3490.0  +1.577e-01  +2.777e-01  +3.771e-02  +2.126e-01  +3.896e-01  +3.559e-02  +1.301e-01  +2.057e-01  +5.456e-02  +6.210e-02  +8.144e-01  -6.902e-01
 +3500.0  +1.598e-01  +2.717e-01  +4.786e-02  +2.132e-01  +3.898e-01  +3.656e-02  +1.447e-01  +2.340e-01  +5.546e-02  +1.462e-01  +9.521e-01  -6.596e-01
 +3510.0  +1.646e-01  +2.672e-01  +6.194e-02  +2.174e-01  +3.923e-01  +4.240e-02  +1.392e-01  +2.269e-01  +5.153e-02  +1.433e-01  +9.045e-01  -6.178e-01
 +3520.0  +1.746e-01  +2.894e-01  +5.984e-02  +2.266e-01  +3.963e-01  +5.678e-02  +1.516e-01  +2.455e-01  +5.773e-02  +3.858e-02  +7.887e-01  -7.115e-01
 +3530.0  +1.586e-01  +2.708e-01  +4.631e-02  +2.149e-01  +3.999e-01  +2.991e-02  +1.456e-01  +2.348e-01  +5.649e-02  +1.577e-02  +7.869e-01  -7.554e-01
 +3540.0  +1.693e-01  +2.739e-01  +6.480e-02  +2.139e-01  +4.027e-01  +2.506e-02  +1.450e-01  +2.458e-01  +4.413e-02  -9.609e-02  +7.334e-01  -9.256e-01
 +3550.0  +1.691e-01  +2.800e-01  +5.830e-02  +2.174e-01  +4.034e-01  +3.133e-02  +1.467e-01  +2.413e-01  +5.205e-02  +7.710e-02  +8.729e-01  -7.187e-01
 +3560.0  +1.663e-01  +2.760e-01  +5.663e-02  +2.067e-01  +3.892e-01  +2.425e-02  +1.437e-01  +2.400e-01  +4.740e-02  +1.279e-01  +1.054e+00  -7.982e-01
 +3570.0  +1.648e-01  +2.806e-01  +4.909e-02  +2.158e-01  +4.006e-01  +3.109e-02  +1.361e-01  +2.318e-01  +4.038e-02  +1.275e-01  +8.386e-01  -5.836e-01
 +3580.0  +1.562e-01  +2.770e-01  +3.538e-02  +2.066e-01  +3.932e-01  +1.995e-02  +1.394e-01  +2.315e-01  +4.739e-02  -3.537e-02  +7.152e-01  -7.859e-01
 +3590.0  +1.651e-01  +2.786e-01  +5.162e-02  +2.151e-01  +3.978e-01  +3.237e-02  +1.394e-01  +2.290e-01  +4.982e-02  +1.325e-01  +9.008e-01  -6.358e-01
 +3600.0  +1.634e-01  +2.764e-01  +5.036e-02  +2.140e-01  +3.929e-01  +3.516e-02  +1.343e-01  +2.229e-01  +4.560e-02  +1.138e-02  +6.925e-01  -6.698e-01
 +3610.0  +1.627e-01  +2.779e-01  +4.760e-02  +2.072e-01  +3.847e-01  +2.968e-02  +1.440e-01  +2.231e-01  +6.484e-02  +7.090e-02  +7.644e-01  -6.226e-01
 +3620.0  +1.641e-01  +2.795e-01  +4.866e-02  +2.191e-01  +3.957e-01  +4.247e-02  +1.424e-01  +2.350e-01  +4.975e-02  -4.412e-02  +7.412e-01  -8.294e-01
 +3630.0  +1.502e-01  +2.519e-01  +4.863e-02  +2.071e-01  +3.814e-01  +3.284e-02  +1.431e-01  +2.282e-01  +5.805e-02  +9.098e-02  +8.272e-01  -6.453e-01
 +3640.0  +1.569e-01  +2.681e-01  +4.576e-02  +2.135e-01  +3.788e-01  +4.827e-02  +1.434e-01  +2.265e-01  +6.020e-02  +2.527e-02  +7.287e-01  -6.781e-01
 +3650.0  +1.591e-01  +2.703e-01  +4.784e-02  +2.090e-01  +3.832e-01  +3.483e-02  +1.392e-01  +2.241e-01  +5.427e-02  +6.740e-02  +6.933e-01  -5.586e-01
 +3660.0  +1.657e-01  +2.893e-01  +4.218e-02  +2.097e-01  +3.942e-01  +2.521e-02  +1.424e-01  +2.370e-01  +4.774e-02  +2.627e-02  +7.171e-01  -6.645e-01
 +3670.0  +1.606e-01  +2.791e-01  +4.222e-02  +2.117e-01  +3.887e-01  +3.480e-02  +1.361e-01  +2.134e-01  +5.885e-02  +1.312e-01  +8.028e-01  -5.404e-01
 +3680.0  +1.668e-01  +2.842e-01  +4.944e-02  +2.261e-01  +4.014e-01  +5.083e-02  +1.326e-01  +2.216e-01  +4.361e-02  +1.799e-02  +7.818e-01  -7.458e-01
 +3690.0  +1.549e-01  +2.732e-01  +3.660e-02  +2.169e-01  +3.958e-01  +3.807e-02  +1.359e-01  +2.265e-01  +4.519e-02  +2.494e-02  +8.700e-01  -8.201e-01
 +3700.0  +1.685e-01  +2.887e-01  +4.832e-02  +2.208e-01  +4.052e-01  +3.633e-02  +1.435e-01  +2.409e-01  +4.611e-02  +1.811e-02  +6.528e-01  -6.166e-01
 +3710.0  +1.571e-01  +2.731e-01  +4.110e-02  +2.175e-01  +3.972e-01  +3.782e-02  +1.352e-01  +2.230e-01  +4.727e-02  -9.564e-03  +7.997e-01  -8.188e-01
 +3720.0  +1.588e-01  +2.680e-01  +4.964e-02  +2.236e-01  +3.895e-01  +5.758e-02  +1.364e-01  +2.158e-01  +5.710e-02  +1.095e-01  +8.184e-01  -5.993e-01
 +3730.0  +1.627e-01  +2.729e-01  +5.245e-02  +2.203e-01  +4.012e-01  +3.945e-02  +1.349e-01  +2.164e-01  +5.347e-02  +1.615e-01  +9.427e-01  -6.197e-01
 +3740.0  +1.486e-01  +2.590e-01  +3.818e-02  +2.131e-01  +4.020e-01  +2.426e-02  +1.308e-01  +2.119e-01  +4.967e-02  +1.066e-01  +8.192e-01  -6.060e-01
 +3750.0  +1.531e-01  +2.600e-01  +4.615e-02  +2.042e-01  +3.991e-01  +9.232e-03  +1.266e-01  +2.133e-01  +4.003e-02  +9.268e-02  +8.488e-01  -6.634e-01
 +3760.0  +1.442e-01  +2.442e-01  +4.431e-02  +2.034e-01  +4.074e-01  -5.609e-04  +1.278e-01  +2.115e-01  +4.404e-02  +1.042e-01  +8.261e-01  -6.177e-01
 +3770.0  +1.575e-01  +2.595e-01  +5.548e-02  +2.238e-01  +4.195e-01  +2.811e-02  +1.316e-01  +2.128e-01  +5.046e-02  +1.896e-02  +7.398e-01  -7.019e-01
 +3780.0  +1.590e-01  +2.521e-01  +6.584e-02  +2.103e-01  +4.084e-01  +1.228e-02  +1.328e-01  +2.056e-01  +5.995e-02  +2.171e-01  +1.049e+00  -6.147e-01
 +3790.0  +1.619e-01  +2.703e-01  +5.347e-02  +2.175e-01  +4.181e-01  +1.686e-02  +1.411e-01  +2.338e-01  +4.829e-02  +1.802e-01  +9.778e-01  -6.173e-01
 +3800.0  +1.623e-01  +2.763e-01  +4.832e-02  +2.169e-01  +4.098e-01  +2.389e-02  +1.354e-01  +2.258e-01  +4.507e-02  +5.061e-03  +7.746e-01  -7.645e-01


==> figs/ch10_ana/versus_att_filter/versus_att_filter_turn_location.txt <==
    +0.0   +0.00
    +1.0   +0.00
    +2.0   +0.00
    +3.0   +0.00
    +4.0   +0.00
    +5.0   +0.00
    +6.0   +0.00
    +7.0   +0.00
    +8.0   +0.00
    +9.0   +0.00
   +10.0   +0.00
   +11.0   +0.00
   +12.0   +0.00
   +13.0   +0.00
   +14.0   +0.00
   +15.0   +0.00
   +16.0   +0.00
   +17.0   +0.00
   +18.0   +0.00
   +19.0   +0.00
   +20.0   +0.00
   +21.0   +0.00
   +22.0   +0.00
   +23.0   +0.00
   +24.0   +0.00
   +25.0   +0.00
   +26.0   +0.00
   +27.0   +0.00
   +28.0   +0.00
   +29.0   +0.00
   +30.0   +0.00
   +31.0   +0.00
   +32.0   +0.00
   +33.0   +0.00
   +34.0   +0.00
   +35.0   +0.00
   +36.0   +0.00
   +37.0   +0.00
   +38.0   +0.00
   +39.0   +0.00
   +40.0   +0.00
   +41.0   +0.00
   +42.0   +0.00
   +43.0   +0.00
   +44.0   +0.00
   +45.0   +0.00
   +46.0   +0.00
   +47.0   +0.00
   +48.0   +0.00
   +49.0   +0.00
   +50.0   +0.00
   +51.0   +0.00
   +52.0   +0.00
   +53.0   +0.00
   +54.0   +0.00
   +55.0   +0.00
   +56.0   +0.00
   +57.0   +0.00
   +58.0   +0.00
   +59.0   +0.00
   +60.0   +0.00
   +61.0   +0.00
   +62.0   +0.00
   +63.0   +0.00
   +64.0   +0.00
   +65.0   +0.00
   +66.0   +0.00
   +67.0   +0.00
   +68.0   +0.00
   +69.0   +0.00
   +70.0   +0.00
   +71.0   +0.00
   +72.0   +0.00
   +73.0   +0.00
   +74.0   +0.00
   +75.0   +0.00
   +76.0   +0.00
   +77.0   +0.00
   +78.0   +0.00
   +79.0   +0.00
   +80.0   +0.00
   +81.0   +0.00
   +82.0   +0.00
   +83.0   +0.00
   +84.0   +0.00
   +85.0   +0.00
   +86.0   +0.00
   +87.0   +0.00
   +88.0   +0.00
   +89.0   +0.00
   +90.0   +0.00
   +91.0   +0.00
   +92.0   +0.00
   +93.0   +0.00
   +94.0   +0.00
   +95.0   +0.00
   +96.0   +0.00
   +97.0   +0.00
   +98.0   +0.00
   +99.0   +0.00
  +100.0   +0.00
  +101.0   +0.00
  +102.0   +0.00
  +103.0   +0.00
  +104.0   +0.00
  +105.0   +0.00
  +106.0   +0.00
  +107.0   +0.00
  +108.0   +0.00
  +109.0   +0.00
  +110.0   +0.00
  +111.0   +0.00
  +112.0   +0.00
  +113.0   +0.00
  +114.0   +0.00
  +115.0   +0.00
  +116.0   +0.00
  +117.0   +0.20
  +118.0   +0.30
  +119.0   +0.40
  +120.0   +0.60
  +121.0   +0.80
  +122.0   +0.90
  +123.0   +1.20
  +124.0   +1.20
  +125.0   +1.20
  +126.0   +1.40
  +127.0   +1.60
  +128.0   +1.90
  +129.0   +2.10
  +130.0   +2.20
  +131.0   +2.30
  +132.0   +2.50
  +133.0   +2.50
  +134.0   +2.60
  +135.0   +2.50
  +136.0   +2.40
  +137.0   +2.50
  +138.0   +2.60
  +139.0   +2.60
  +140.0   +2.60
  +141.0   +2.70
  +142.0   +3.00
  +143.0   +2.70
  +144.0   +2.70
  +145.0   +2.90
  +146.0   +2.80
  +147.0   +2.80
  +148.0   +2.60
  +149.0   +2.40
  +150.0   +2.70
  +151.0   +2.90
  +152.0   +3.00
  +153.0   +2.70
  +154.0   +2.70
  +155.0   +2.80
  +156.0   +2.70
  +157.0   +2.80
  +158.0   +2.80
  +159.0   +2.90
  +160.0   +2.80
  +161.0   +3.00
  +162.0   +2.90
  +163.0   +2.80
  +164.0   +2.60
  +165.0   +2.60
  +166.0   +2.50
  +167.0   +2.50
  +168.0   +2.60
  +169.0   +2.70
  +170.0   +2.70
  +171.0   +2.50
  +172.0   +2.50
  +173.0   +2.60
  +174.0   +2.40
  +175.0   +2.20
  +176.0   +2.20
  +177.0   +2.20
  +178.0   +2.20
  +179.0   +2.20
  +180.0   +2.20
  +181.0   +2.30
  +182.0   +2.30
  +183.0   +2.30
  +184.0   +2.20
  +185.0   +2.30
  +186.0   +2.30
  +187.0   +2.30
  +188.0   +2.30
  +189.0   +2.30
  +190.0   +2.50
  +191.0   +2.50
  +192.0   +2.50
  +193.0   +2.60
  +194.0   +2.70
  +195.0   +2.70
  +196.0   +2.80
  +197.0   +2.80
  +198.0   +2.60
  +199.0   +2.50
  +200.0   +2.50
  +201.0   +2.30
  +202.0   +2.10
  +203.0   +2.10
  +204.0   +1.90
  +205.0   +2.00
  +206.0   +2.00
  +207.0   +2.00
  +208.0   +1.80
  +209.0   +1.80
  +210.0   +1.80
  +211.0   +1.60
  +212.0   +1.50
  +213.0   +1.60
  +214.0   +1.60
  +215.0   +1.70
  +216.0   +1.80
  +217.0   +1.70
  +218.0   +1.70
  +219.0   +1.50
  +220.0   +1.50
  +221.0   +1.40
  +222.0   +1.20
  +223.0   +1.20
  +224.0   +1.20
  +225.0   +1.10
  +226.0   +1.00
  +227.0   +0.90
  +228.0   +0.90
  +229.0   +0.80
  +230.0   +0.80
  +231.0   +0.60
  +232.0   +0.70
  +233.0   +0.60
  +234.0   +0.70
  +235.0   +0.70
  +236.0   +0.70
  +237.0   +0.70
  +238.0   +0.70
  +239.0   +0.70
  +240.0   +0.60
  +241.0   +0.60
  +242.0   +0.50
  +243.0   +0.50
  +244.0   +0.50
  +245.0   +0.50
  +246.0   +0.50
  +247.0   +0.60
  +248.0   +0.60
  +249.0   +0.60
  +250.0   +0.60
  +251.0   +0.60
  +252.0   +0.60
  +253.0   +0.60
  +254.0   +0.60
  +255.0   +0.60
  +256.0   +0.60
  +257.0   +0.50
  +258.0   +0.40
  +259.0   +0.30
  +260.0   +0.30
  +261.0   +0.20
  +262.0   +0.20
  +263.0   +0.10
  +264.0   +0.10
  +265.0   +0.00
  +266.0   +0.00
  +267.0   +0.00
  +268.0   +0.00
  +269.0   +0.00
  +270.0   +0.00
  +271.0   +0.00
  +272.0   +0.00
  +273.0   +0.00
  +274.0   +0.00
  +275.0   +0.00
  +276.0   +0.00
  +277.0   +0.00
  +278.0   +0.00
  +279.0   +0.00
  +280.0   +0.00
  +281.0   +0.00
  +282.0   +0.00
  +283.0   +0.00
  +284.0   +0.00
  +285.0   +0.00
  +286.0   +0.00
  +287.0   +0.00
  +288.0   +0.00
  +289.0   +0.00
  +290.0   +0.00
  +291.0   +0.00
  +292.0   +0.00
  +293.0   +0.00
  +294.0   +0.00
  +295.0   +0.00
  +296.0   +0.00
  +297.0   +0.00
  +298.0   +0.00
  +299.0   +0.00
  +300.0   +0.00
  +301.0   +0.00
  +302.0   +0.00
  +303.0   +0.00
  +304.0   +0.00
  +305.0   +0.00
  +306.0   +0.00
  +307.0   +0.00
  +308.0   +0.00
  +309.0   +0.00
  +310.0   +0.00
  +311.0   +0.00
  +312.0   +0.00
  +313.0   +0.00
  +314.0   +0.00
  +315.0   +0.00
  +316.0   +0.00
  +317.0   +0.00
  +318.0   +0.00
  +319.0   +0.00
  +320.0   +0.00
  +321.0   +0.00
  +322.0   +0.00
  +323.0   +0.00
  +324.0   +0.00
  +325.0   +0.00
  +326.0   +0.00
  +327.0   +0.00
  +328.0   +0.00
  +329.0   +0.00
  +330.0   +0.00
  +331.0   +0.00
  +332.0   +0.00
  +333.0   +0.00
  +334.0   +0.00
  +335.0   +0.00
  +336.0   +0.00
  +337.0   +0.00
  +338.0   +0.00
  +339.0   +0.00
  +340.0   +0.00
  +341.0   +0.00
  +342.0   +0.00
  +343.0   +0.00
  +344.0   +0.00
  +345.0   +0.00
  +346.0   +0.00
  +347.0   +0.00
  +348.0   +0.00
  +349.0   +0.00
  +350.0   +0.00
  +351.0   +0.00
  +352.0   +0.00
  +353.0   +0.00
  +354.0   +0.00
  +355.0   +0.00
  +356.0   +0.00
  +357.0   +0.00
  +358.0   +0.00
  +359.0   +0.00
  +360.0   +0.00
  +361.0   +0.00
  +362.0   +0.00
  +363.0   +0.00
  +364.0   +0.00
  +365.0   +0.00
  +366.0   +0.00
  +367.0   +0.00
  +368.0   +0.00
  +369.0   +0.00
  +370.0   +0.00
  +371.0   +0.00
  +372.0   +0.00
  +373.0   +0.00
  +374.0   +0.00
  +375.0   +0.00
  +376.0   +0.00
  +377.0   +0.00
  +378.0   +0.00
  +379.0   +0.00
  +380.0   +0.00
  +381.0   +0.00
  +382.0   +0.00
  +383.0   +0.00
  +384.0   +0.00
  +385.0   +0.00
  +386.0   +0.00
  +387.0   +0.00
  +388.0   +0.00
  +389.0   +0.00
  +390.0   +0.00
  +391.0   +0.00
  +392.0   +0.00
  +393.0   +0.00
  +394.0   +0.00
  +395.0   +0.00
  +396.0   +0.00
  +397.0   +0.00
  +398.0   +0.00
  +399.0   +0.00
  +400.0   +0.00
  +401.0   +0.00
  +402.0   +0.00
  +403.0   +0.00
  +404.0   +0.00
  +405.0   +0.00
  +406.0   +0.00
  +407.0   +0.00
  +408.0   +0.00
  +409.0   +0.00
  +410.0   +0.00
  +411.0   +0.00
  +412.0   +0.00
  +413.0   +0.00
  +414.0   +0.00
  +415.0   +0.00
  +416.0   +0.00
  +417.0   +0.00
  +418.0   +0.00
  +419.0   +0.00
  +420.0   +0.00
  +421.0   +0.00
  +422.0   +0.00
  +423.0   +0.00
  +424.0   +0.00
  +425.0   +0.00
  +426.0   +0.00
  +427.0   +0.00
  +428.0   +0.00
  +429.0   +0.00
  +430.0   +0.00
  +431.0   +0.00
  +432.0   +0.00
  +433.0   +0.00
  +434.0   +0.00
  +435.0   +0.00
  +436.0   +0.00
  +437.0   +0.00
  +438.0   +0.00
  +439.0   +0.00
  +440.0   +0.00
  +441.0   +0.00
  +442.0   +0.00
  +443.0   +0.00
  +444.0   +0.00
  +445.0   +0.00
  +446.0   +0.00
  +447.0   +0.00
  +448.0   +0.00
  +449.0   +0.00
  +450.0   +0.00
  +451.0   +0.00
  +452.0   +0.00
  +453.0   +0.00
  +454.0   +0.00
  +455.0   +0.00
  +456.0   +0.00
  +457.0   +0.00
  +458.0   +0.00
  +459.0   +0.00
  +460.0   +0.00
  +461.0   +0.00
  +462.0   +0.00
  +463.0   +0.00
  +464.0   +0.00
  +465.0   +0.00
  +466.0   +0.00
  +467.0   +0.00
  +468.0   +0.00
  +469.0   +0.00
  +470.0   +0.00
  +471.0   +0.00
  +472.0   +0.00
  +473.0   +0.00
  +474.0   +0.00
  +475.0   +0.00
  +476.0   +0.00
  +477.0   +0.00
  +478.0   +0.00
  +479.0   +0.00
  +480.0   +0.00
  +481.0   +0.00
  +482.0   +0.00
  +483.0   +0.00
  +484.0   +0.00
  +485.0   +0.00
  +486.0   +0.00
  +487.0   +0.00
  +488.0   +0.00
  +489.0   +0.00
  +490.0   +0.00
  +491.0   +0.00
  +492.0   +0.00
  +493.0   +0.00
  +494.0   +0.00
  +495.0   +0.00
  +496.0   +0.00
  +497.0   +0.00
  +498.0   +0.00
  +499.0   +0.00
  +500.0   +0.00


==> figs/ch10_ana/versus_att_filter_alter/versus_att_filter_alter_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +7.256e-02  +1.266e-01  +1.848e-02  +6.671e-02  +1.106e-01  +2.281e-02  +7.592e-02  +3.183e-01  -1.664e-01
    +1.0  +6.923e-02  +1.158e-01  +2.269e-02  +7.281e-02  +1.279e-01  +1.773e-02  +6.636e-02  +1.107e-01  +2.201e-02  +7.155e-02  +3.277e-01  -1.846e-01
    +2.0  +7.204e-02  +1.193e-01  +2.476e-02  +7.595e-02  +1.320e-01  +1.988e-02  +6.896e-02  +1.142e-01  +2.372e-02  +8.336e-02  +3.301e-01  -1.634e-01
    +3.0  +7.378e-02  +1.240e-01  +2.358e-02  +7.792e-02  +1.364e-01  +1.947e-02  +7.185e-02  +1.201e-01  +2.359e-02  +9.180e-02  +3.430e-01  -1.594e-01
    +4.0  +7.319e-02  +1.235e-01  +2.287e-02  +7.824e-02  +1.367e-01  +1.982e-02  +7.345e-02  +1.236e-01  +2.329e-02  +1.015e-01  +3.556e-01  -1.525e-01
    +5.0  +7.405e-02  +1.295e-01  +1.859e-02  +7.907e-02  +1.418e-01  +1.634e-02  +7.296e-02  +1.261e-01  +1.984e-02  +8.437e-02  +3.144e-01  -1.457e-01
    +6.0  +7.770e-02  +1.357e-01  +1.969e-02  +8.252e-02  +1.477e-01  +1.737e-02  +7.441e-02  +1.283e-01  +2.050e-02  +5.385e-02  +3.092e-01  -2.015e-01
    +7.0  +7.646e-02  +1.330e-01  +1.995e-02  +8.156e-02  +1.460e-01  +1.711e-02  +7.484e-02  +1.283e-01  +2.136e-02  +8.837e-02  +3.677e-01  -1.909e-01
    +8.0  +7.648e-02  +1.333e-01  +1.968e-02  +8.082e-02  +1.443e-01  +1.736e-02  +7.684e-02  +1.311e-01  +2.263e-02  +9.080e-02  +3.601e-01  -1.785e-01
    +9.0  +8.327e-02  +1.429e-01  +2.360e-02  +8.672e-02  +1.521e-01  +2.130e-02  +7.728e-02  +1.329e-01  +2.169e-02  +9.416e-02  +3.571e-01  -1.688e-01
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.715e-02  +1.571e-01  +1.720e-02  +7.588e-02  +1.322e-01  +1.956e-02  +4.753e-02  +3.255e-01  -2.304e-01
   +11.0  +8.680e-02  +1.510e-01  +2.257e-02  +8.963e-02  +1.599e-01  +1.933e-02  +7.775e-02  +1.354e-01  +2.014e-02  +5.359e-02  +2.965e-01  -1.893e-01
   +12.0  +8.647e-02  +1.498e-01  +2.319e-02  +8.985e-02  +1.590e-01  +2.066e-02  +7.771e-02  +1.351e-01  +2.031e-02  +3.718e-02  +2.582e-01  -1.838e-01
   +13.0  +8.739e-02  +1.496e-01  +2.524e-02  +9.155e-02  +1.600e-01  +2.311e-02  +7.710e-02  +1.347e-01  +1.948e-02  +5.242e-02  +3.103e-01  -2.055e-01
   +14.0  +8.474e-02  +1.496e-01  +1.991e-02  +8.800e-02  +1.587e-01  +1.732e-02  +7.630e-02  +1.353e-01  +1.725e-02  +5.741e-02  +2.952e-01  -1.804e-01
   +15.0  +8.131e-02  +1.452e-01  +1.739e-02  +8.505e-02  +1.554e-01  +1.474e-02  +7.637e-02  +1.388e-01  +1.398e-02  +4.341e-02  +2.934e-01  -2.066e-01
   +16.0  +8.309e-02  +1.482e-01  +1.799e-02  +8.675e-02  +1.583e-01  +1.524e-02  +7.729e-02  +1.402e-01  +1.434e-02  +9.345e-02  +3.356e-01  -1.487e-01
   +17.0  +8.260e-02  +1.506e-01  +1.456e-02  +8.657e-02  +1.613e-01  +1.190e-02  +7.868e-02  +1.400e-01  +1.731e-02  +7.171e-02  +3.468e-01  -2.034e-01
   +18.0  +8.576e-02  +1.547e-01  +1.679e-02  +8.923e-02  +1.642e-01  +1.428e-02  +7.926e-02  +1.396e-01  +1.888e-02  +4.059e-02  +2.868e-01  -2.056e-01
   +19.0  +8.154e-02  +1.474e-01  +1.562e-02  +8.529e-02  +1.580e-01  +1.253e-02  +7.579e-02  +1.329e-01  +1.870e-02  +3.230e-02  +3.140e-01  -2.494e-01
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +8.096e-02  +1.500e-01  +1.191e-02  +7.360e-02  +1.293e-01  +1.785e-02  +5.165e-02  +3.227e-01  -2.194e-01
   +21.0  +7.809e-02  +1.410e-01  +1.514e-02  +8.274e-02  +1.522e-01  +1.325e-02  +7.233e-02  +1.262e-01  +1.847e-02  +8.161e-02  +3.684e-01  -2.052e-01
   +22.0  +7.627e-02  +1.389e-01  +1.362e-02  +8.174e-02  +1.512e-01  +1.229e-02  +7.333e-02  +1.274e-01  +1.926e-02  +6.029e-02  +3.155e-01  -1.949e-01
   +23.0  +7.442e-02  +1.310e-01  +1.781e-02  +8.024e-02  +1.442e-01  +1.630e-02  +7.216e-02  +1.247e-01  +1.962e-02  +6.620e-02  +3.089e-01  -1.765e-01
   +24.0  +7.461e-02  +1.268e-01  +2.242e-02  +7.977e-02  +1.392e-01  +2.029e-02  +7.318e-02  +1.238e-01  +2.261e-02  +7.890e-02  +3.206e-01  -1.628e-01
   +25.0  +7.840e-02  +1.311e-01  +2.568e-02  +8.216e-02  +1.435e-01  +2.082e-02  +7.474e-02  +1.261e-01  +2.334e-02  +9.222e-02  +3.215e-01  -1.370e-01
   +26.0  +8.244e-02  +1.371e-01  +2.777e-02  +8.568e-02  +1.476e-01  +2.371e-02  +7.586e-02  +1.301e-01  +2.158e-02  +3.513e-02  +2.829e-01  -2.126e-01
   +27.0  +8.388e-02  +1.382e-01  +2.953e-02  +8.688e-02  +1.466e-01  +2.719e-02  +7.798e-02  +1.318e-01  +2.420e-02  +3.582e-02  +3.179e-01  -2.462e-01
   +28.0  +8.557e-02  +1.450e-01  +2.615e-02  +8.873e-02  +1.525e-01  +2.495e-02  +8.020e-02  +1.381e-01  +2.227e-02  +4.485e-02  +3.264e-01  -2.367e-01
   +29.0  +8.556e-02  +1.442e-01  +2.695e-02  +8.927e-02  +1.532e-01  +2.539e-02  +7.997e-02  +1.387e-01  +2.120e-02  +8.597e-02  +3.455e-01  -1.736e-01
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +9.346e-02  +1.601e-01  +2.681e-02  +8.136e-02  +1.397e-01  +2.299e-02  +8.025e-02  +3.544e-01  -1.939e-01
   +31.0  +9.166e-02  +1.554e-01  +2.788e-02  +9.602e-02  +1.642e-01  +2.783e-02  +8.135e-02  +1.377e-01  +2.496e-02  +6.437e-02  +3.282e-01  -1.995e-01
   +32.0  +9.055e-02  +1.474e-01  +3.366e-02  +9.554e-02  +1.579e-01  +3.321e-02  +7.988e-02  +1.354e-01  +2.434e-02  +5.483e-02  +2.979e-01  -1.883e-01
   +33.0  +8.829e-02  +1.439e-01  +3.271e-02  +9.284e-02  +1.547e-01  +3.103e-02  +7.777e-02  +1.334e-01  +2.216e-02  +6.220e-02  +3.020e-01  -1.776e-01
   +34.0  +8.768e-02  +1.434e-01  +3.194e-02  +9.124e-02  +1.534e-01  +2.909e-02  +7.618e-02  +1.305e-01  +2.187e-02  +6.830e-02  +3.381e-01  -2.015e-01
   +35.0  +8.640e-02  +1.454e-01  +2.735e-02  +8.999e-02  +1.546e-01  +2.539e-02  +7.393e-02  +1.284e-01  +1.949e-02  +7.548e-02  +3.552e-01  -2.042e-01
   +36.0  +8.691e-02  +1.460e-01  +2.782e-02  +8.958e-02  +1.543e-01  +2.481e-02  +7.214e-02  +1.280e-01  +1.633e-02  +4.918e-02  +3.072e-01  -2.089e-01
   +37.0  +8.324e-02  +1.417e-01  +2.477e-02  +8.653e-02  +1.502e-01  +2.290e-02  +7.292e-02  +1.284e-01  +1.747e-02  +4.876e-02  +3.288e-01  -2.313e-01
   +38.0  +8.492e-02  +1.469e-01  +2.295e-02  +8.792e-02  +1.542e-01  +2.160e-02  +7.266e-02  +1.281e-01  +1.727e-02  +5.768e-02  +3.868e-01  -2.714e-01
   +39.0  +8.689e-02  +1.505e-01  +2.331e-02  +8.976e-02  +1.566e-01  +2.290e-02  +7.459e-02  +1.294e-01  +1.977e-02  +7.608e-02  +3.475e-01  -1.954e-01
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +9.184e-02  +1.595e-01  +2.418e-02  +7.419e-02  +1.284e-01  +1.995e-02  +5.849e-02  +3.393e-01  -2.223e-01
   +41.0  +8.859e-02  +1.476e-01  +2.957e-02  +9.209e-02  +1.556e-01  +2.860e-02  +7.597e-02  +1.286e-01  +2.338e-02  +5.709e-02  +3.197e-01  -2.055e-01
   +42.0  +8.646e-02  +1.432e-01  +2.970e-02  +9.125e-02  +1.511e-01  +3.142e-02  +7.619e-02  +1.287e-01  +2.364e-02  +3.585e-02  +2.950e-01  -2.233e-01
   +43.0  +8.996e-02  +1.523e-01  +2.766e-02  +9.379e-02  +1.585e-01  +2.910e-02  +7.815e-02  +1.324e-01  +2.388e-02  +3.093e-02  +3.211e-01  -2.592e-01
   +44.0  +8.972e-02  +1.521e-01  +2.736e-02  +9.374e-02  +1.584e-01  +2.905e-02  +7.949e-02  +1.361e-01  +2.284e-02  +4.471e-02  +3.131e-01  -2.237e-01
   +45.0  +8.860e-02  +1.502e-01  +2.699e-02  +9.286e-02  +1.584e-01  +2.736e-02  +8.195e-02  +1.418e-01  +2.208e-02  +5.204e-02  +3.394e-01  -2.353e-01
   +46.0  +9.107e-02  +1.555e-01  +2.664e-02  +9.449e-02  +1.635e-01  +2.552e-02  +8.257e-02  +1.466e-01  +1.854e-02  +5.726e-02  +3.096e-01  -1.950e-01
   +47.0  +9.692e-02  +1.640e-01  +2.981e-02  +1.010e-01  +1.734e-01  +2.862e-02  +8.486e-02  +1.538e-01  +1.588e-02  +8.244e-02  +3.708e-01  -2.059e-01
   +48.0  +9.751e-02  +1.699e-01  +2.512e-02  +1.019e-01  +1.801e-01  +2.372e-02  +8.606e-02  +1.574e-01  +1.467e-02  +2.039e-02  +2.680e-01  -2.272e-01
   +49.0  +9.818e-02  +1.723e-01  +2.402e-02  +1.020e-01  +1.824e-01  +2.166e-02  +8.828e-02  +1.619e-01  +1.466e-02  +4.607e-02  +3.082e-01  -2.161e-01
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +1.017e-01  +1.838e-01  +1.962e-02  +9.028e-02  +1.653e-01  +1.529e-02  +5.839e-02  +3.455e-01  -2.287e-01
   +51.0  +1.012e-01  +1.794e-01  +2.297e-02  +1.043e-01  +1.902e-01  +1.837e-02  +9.144e-02  +1.657e-01  +1.715e-02  +5.108e-02  +3.299e-01  -2.277e-01
   +52.0  +1.039e-01  +1.822e-01  +2.559e-02  +1.067e-01  +1.929e-01  +2.059e-02  +9.398e-02  +1.684e-01  +1.952e-02  +5.294e-02  +3.084e-01  -2.025e-01
   +53.0  +1.082e-01  +1.879e-01  +2.843e-02  +1.105e-01  +1.983e-01  +2.274e-02  +9.631e-02  +1.740e-01  +1.867e-02  +2.776e-02  +2.941e-01  -2.386e-01
   +54.0  +1.059e-01  +1.878e-01  +2.398e-02  +1.088e-01  +1.988e-01  +1.872e-02  +9.767e-02  +1.771e-01  +1.829e-02  +4.992e-02  +3.009e-01  -2.010e-01
   +55.0  +1.013e-01  +1.832e-01  +1.943e-02  +1.047e-01  +1.943e-01  +1.518e-02  +9.708e-02  +1.743e-01  +1.991e-02  +5.837e-02  +3.068e-01  -1.900e-01
   +56.0  +9.922e-02  +1.787e-01  +1.978e-02  +1.027e-01  +1.890e-01  +1.635e-02  +9.349e-02  +1.678e-01  +1.922e-02  +7.119e-02  +3.268e-01  -1.844e-01
   +57.0  +9.531e-02  +1.713e-01  +1.935e-02  +9.764e-02  +1.792e-01  +1.605e-02  +9.107e-02  +1.598e-01  +2.233e-02  +8.791e-02  +3.701e-01  -1.942e-01
   +58.0  +9.358e-02  +1.658e-01  +2.132e-02  +9.571e-02  +1.749e-01  +1.649e-02  +8.996e-02  +1.554e-01  +2.450e-02  +7.652e-02  +3.355e-01  -1.825e-01
   +59.0  +9.350e-02  +1.639e-01  +2.311e-02  +9.594e-02  +1.740e-01  +1.784e-02  +8.834e-02  +1.508e-01  +2.585e-02  +6.561e-02  +3.166e-01  -1.854e-01
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +9.654e-02  +1.747e-01  +1.837e-02  +8.862e-02  +1.508e-01  +2.640e-02  +3.161e-02  +2.863e-01  -2.230e-01
   +61.0  +9.548e-02  +1.665e-01  +2.447e-02  +9.849e-02  +1.760e-01  +2.099e-02  +8.807e-02  +1.500e-01  +2.612e-02  +3.980e-02  +3.319e-01  -2.522e-01
   +62.0  +9.546e-02  +1.687e-01  +2.220e-02  +9.980e-02  +1.781e-01  +2.150e-02  +8.952e-02  +1.520e-01  +2.701e-02  +6.456e-02  +3.312e-01  -2.021e-01
   +63.0  +9.203e-02  +1.669e-01  +1.721e-02  +9.585e-02  +1.754e-01  +1.635e-02  +8.684e-02  +1.496e-01  +2.405e-02  +6.206e-02  +3.207e-01  -1.966e-01
   +64.0  +9.342e-02  +1.648e-01  +2.203e-02  +9.676e-02  +1.741e-01  +1.943e-02  +8.695e-02  +1.488e-01  +2.507e-02  +7.490e-02  +3.414e-01  -1.916e-01
   +65.0  +9.416e-02  +1.655e-01  +2.283e-02  +9.741e-02  +1.746e-01  +2.023e-02  +8.643e-02  +1.491e-01  +2.378e-02  +6.497e-02  +3.381e-01  -2.082e-01
   +66.0  +9.594e-02  +1.697e-01  +2.216e-02  +9.884e-02  +1.774e-01  +2.023e-02  +8.622e-02  +1.487e-01  +2.372e-02  +2.808e-02  +2.827e-01  -2.266e-01
   +67.0  +9.261e-02  +1.649e-01  +2.028e-02  +9.486e-02  +1.733e-01  +1.643e-02  +8.519e-02  +1.495e-01  +2.087e-02  +2.720e-02  +2.969e-01  -2.425e-01
   +68.0  +9.213e-02  +1.664e-01  +1.789e-02  +9.518e-02  +1.743e-01  +1.603e-02  +8.402e-02  +1.490e-01  +1.901e-02  +8.660e-02  +3.586e-01  -1.854e-01
   +69.0  +9.551e-02  +1.678e-01  +2.320e-02  +9.969e-02  +1.778e-01  +2.159e-02  +8.576e-02  +1.515e-01  +1.998e-02  +3.599e-02  +3.335e-01  -2.615e-01
   +70.0  +9.303e-02  +1.668e-01  +1.924e-02  +9.712e-02  +1.766e-01  +1.767e-02  +8.577e-02  +1.518e-01  +1.977e-02  +6.991e-02  +3.727e-01  -2.329e-01
   +71.0  +9.570e-02  +1.740e-01  +1.744e-02  +1.002e-01  +1.829e-01  +1.755e-02  +8.577e-02  +1.535e-01  +1.806e-02  +7.684e-02  +3.624e-01  -2.087e-01
   +72.0  +9.587e-02  +1.694e-01  +2.234e-02  +1.004e-01  +1.787e-01  +2.212e-02  +8.684e-02  +1.533e-01  +2.042e-02  +4.722e-02  +2.970e-01  -2.026e-01
   +73.0  +9.879e-02  +1.737e-01  +2.385e-02  +1.023e-01  +1.842e-01  +2.043e-02  +8.851e-02  +1.529e-01  +2.418e-02  +2.245e-02  +2.672e-01  -2.223e-01
   +74.0  +9.911e-02  +1.738e-01  +2.438e-02  +1.043e-01  +1.854e-01  +2.321e-02  +8.786e-02  +1.485e-01  +2.720e-02  +2.999e-02  +2.780e-01  -2.180e-01
   +75.0  +9.846e-02  +1.716e-01  +2.528e-02  +1.034e-01  +1.822e-01  +2.464e-02  +8.539e-02  +1.419e-01  +2.888e-02  +6.222e-02  +3.089e-01  -1.844e-01
   +76.0  +9.337e-02  +1.653e-01  +2.144e-02  +9.855e-02  +1.768e-01  +2.025e-02  +8.242e-02  +1.378e-01  +2.699e-02  +5.712e-02  +3.267e-01  -2.125e-01
   +77.0  +8.571e-02  +1.538e-01  +1.758e-02  +9.094e-02  +1.673e-01  +1.459e-02  +7.886e-02  +1.332e-01  +2.453e-02  +6.221e-02  +3.514e-01  -2.270e-01
   +78.0  +8.342e-02  +1.485e-01  +1.829e-02  +8.806e-02  +1.624e-01  +1.369e-02  +7.752e-02  +1.325e-01  +2.254e-02  +5.712e-02  +3.126e-01  -1.984e-01
   +79.0  +8.417e-02  +1.521e-01  +1.621e-02  +8.936e-02  +1.651e-01  +1.366e-02  +7.703e-02  +1.310e-01  +2.307e-02  +5.507e-02  +3.527e-01  -2.426e-01
   +80.0  +8.519e-02  +1.561e-01  +1.424e-02  +9.061e-02  +1.664e-01  +1.479e-02  +7.646e-02  +1.302e-01  +2.273e-02  +6.494e-02  +3.447e-01  -2.148e-01
   +81.0  +8.760e-02  +1.579e-01  +1.726e-02  +9.400e-02  +1.697e-01  +1.831e-02  +7.598e-02  +1.290e-01  +2.292e-02  +4.423e-02  +3.375e-01  -2.490e-01
   +82.0  +8.632e-02  +1.529e-01  +1.972e-02  +9.242e-02  +1.662e-01  +1.863e-02  +7.616e-02  +1.299e-01  +2.238e-02  +4.213e-02  +3.314e-01  -2.471e-01
   +83.0  +8.278e-02  +1.447e-01  +2.085e-02  +8.744e-02  +1.559e-01  +1.900e-02  +7.560e-02  +1.325e-01  +1.868e-02  +5.727e-02  +3.253e-01  -2.108e-01
   +84.0  +8.073e-02  +1.422e-01  +1.924e-02  +8.509e-02  +1.518e-01  +1.838e-02  +7.687e-02  +1.365e-01  +1.728e-02  +9.706e-02  +3.601e-01  -1.659e-01
   +85.0  +8.578e-02  +1.503e-01  +2.130e-02  +8.874e-02  +1.592e-01  +1.825e-02  +7.974e-02  +1.385e-01  +2.096e-02  +1.027e-01  +3.817e-01  -1.763e-01
   +86.0  +8.646e-02  +1.501e-01  +2.284e-02  +9.013e-02  +1.591e-01  +2.116e-02  +8.147e-02  +1.399e-01  +2.309e-02  +5.453e-02  +3.147e-01  -2.056e-01
   +87.0  +8.886e-02  +1.529e-01  +2.482e-02  +9.452e-02  +1.635e-01  +2.551e-02  +8.170e-02  +1.362e-01  +2.718e-02  +4.720e-02  +2.885e-01  -1.941e-01
   +88.0  +9.062e-02  +1.535e-01  +2.773e-02  +9.480e-02  +1.638e-01  +2.581e-02  +8.196e-02  +1.325e-01  +3.142e-02  +5.867e-02  +3.109e-01  -1.936e-01
   +89.0  +9.043e-02  +1.494e-01  +3.149e-02  +9.440e-02  +1.596e-01  +2.917e-02  +8.100e-02  +1.302e-01  +3.177e-02  +5.745e-02  +3.267e-01  -2.118e-01
   +90.0  +9.171e-02  +1.512e-01  +3.226e-02  +9.585e-02  +1.631e-01  +2.865e-02  +7.941e-02  +1.315e-01  +2.733e-02  +2.114e-02  +2.746e-01  -2.323e-01
   +91.0  +9.152e-02  +1.493e-01  +3.375e-02  +9.492e-02  +1.621e-01  +2.771e-02  +7.875e-02  +1.324e-01  +2.512e-02  +3.777e-02  +3.125e-01  -2.369e-01
   +92.0  +9.197e-02  +1.481e-01  +3.585e-02  +9.522e-02  +1.621e-01  +2.830e-02  +7.849e-02  +1.348e-01  +2.218e-02  +2.518e-02  +3.265e-01  -2.762e-01
   +93.0  +9.065e-02  +1.439e-01  +3.744e-02  +9.247e-02  +1.562e-01  +2.872e-02  +8.113e-02  +1.367e-01  +2.556e-02  +4.847e-02  +3.729e-01  -2.760e-01
   +94.0  +9.286e-02  +1.491e-01  +3.664e-02  +9.694e-02  +1.615e-01  +3.237e-02  +8.169e-02  +1.357e-01  +2.765e-02  +6.767e-02  +3.586e-01  -2.232e-01
   +95.0  +9.352e-02  +1.499e-01  +3.718e-02  +9.755e-02  +1.602e-01  +3.491e-02  +8.032e-02  +1.309e-01  +2.977e-02  +5.706e-02  +3.529e-01  -2.387e-01
   +96.0  +8.929e-02  +1.459e-01  +3.272e-02  +9.352e-02  +1.583e-01  +2.879e-02  +7.924e-02  +1.302e-01  +2.832e-02  +7.982e-02  +3.619e-01  -2.023e-01
   +97.0  +8.380e-02  +1.370e-01  +3.058e-02  +8.802e-02  +1.518e-01  +2.427e-02  +7.677e-02  +1.285e-01  +2.501e-02  +7.196e-02  +3.337e-01  -1.898e-01
   +98.0  +8.617e-02  +1.406e-01  +3.178e-02  +9.095e-02  +1.524e-01  +2.947e-02  +7.648e-02  +1.280e-01  +2.496e-02  +8.255e-02  +3.407e-01  -1.756e-01
   +99.0  +8.318e-02  +1.402e-01  +2.620e-02  +8.688e-02  +1.515e-01  +2.229e-02  +7.931e-02  +1.343e-01  +2.428e-02  +3.609e-02  +3.065e-01  -2.343e-01
  +100.0  +8.477e-02  +1.451e-01  +2.442e-02  +8.856e-02  +1.558e-01  +2.133e-02  +8.024e-02  +1.387e-01  +2.177e-02  +2.732e-02  +3.188e-01  -2.641e-01
  +101.0  +9.386e-02  +1.588e-01  +2.893e-02  +9.635e-02  +1.684e-01  +2.432e-02  +8.042e-02  +1.406e-01  +2.025e-02  -3.655e-02  +7.441e-01  -8.172e-01
  +102.0  +8.771e-02  +1.478e-01  +2.766e-02  +9.086e-02  +1.568e-01  +2.493e-02  +8.088e-02  +1.425e-01  +1.923e-02  -1.173e-01  +6.125e-01  -8.472e-01
  +103.0  +8.622e-02  +1.464e-01  +2.603e-02  +8.863e-02  +1.547e-01  +2.254e-02  +8.466e-02  +1.464e-01  +2.295e-02  +1.804e-02  +6.634e-01  -6.273e-01
  +104.0  +8.994e-02  +1.506e-01  +2.931e-02  +9.118e-02  +1.588e-01  +2.357e-02  +8.650e-02  +1.480e-01  +2.499e-02  +1.426e-01  +9.092e-01  -6.240e-01
  +105.0  +8.968e-02  +1.473e-01  +3.210e-02  +9.265e-02  +1.583e-01  +2.696e-02  +8.868e-02  +1.546e-01  +2.273e-02  +1.496e-01  +9.394e-01  -6.403e-01
  +106.0  +8.889e-02  +1.513e-01  +2.645e-02  +9.135e-02  +1.617e-01  +2.095e-02  +9.195e-02  +1.614e-01  +2.251e-02  +1.467e-01  +8.586e-01  -5.653e-01
  +107.0  +9.363e-02  +1.569e-01  +3.034e-02  +9.710e-02  +1.690e-01  +2.519e-02  +9.288e-02  +1.670e-01  +1.874e-02  +1.419e-01  +9.213e-01  -6.374e-01
  +108.0  +9.893e-02  +1.663e-01  +3.153e-02  +1.027e-01  +1.756e-01  +2.986e-02  +9.562e-02  +1.713e-01  +1.998e-02  +5.735e-02  +8.371e-01  -7.224e-01
  +109.0  +9.550e-02  +1.618e-01  +2.919e-02  +1.013e-01  +1.733e-01  +2.924e-02  +1.004e-01  +1.727e-01  +2.811e-02  +5.234e-02  +8.451e-01  -7.404e-01
  +110.0  +9.525e-02  +1.600e-01  +3.049e-02  +9.965e-02  +1.706e-01  +2.867e-02  +1.018e-01  +1.703e-01  +3.322e-02  +1.362e-01  +8.568e-01  -5.844e-01
  +111.0  +9.734e-02  +1.663e-01  +2.836e-02  +1.018e-01  +1.775e-01  +2.606e-02  +1.064e-01  +1.771e-01  +3.573e-02  +1.539e-01  +7.923e-01  -4.846e-01
  +112.0  +9.879e-02  +1.691e-01  +2.845e-02  +1.013e-01  +1.770e-01  +2.572e-02  +1.066e-01  +1.826e-01  +3.059e-02  +9.438e-02  +7.658e-01  -5.770e-01
  +113.0  +9.774e-02  +1.702e-01  +2.532e-02  +1.020e-01  +1.802e-01  +2.392e-02  +1.044e-01  +1.847e-01  +2.420e-02  +5.461e-02  +7.745e-01  -6.653e-01
  +114.0  +9.553e-02  +1.633e-01  +2.781e-02  +1.008e-01  +1.756e-01  +2.595e-02  +1.045e-01  +1.863e-01  +2.266e-02  +6.881e-02  +7.233e-01  -5.857e-01
  +115.0  +9.842e-02  +1.777e-01  +1.910e-02  +1.057e-01  +1.881e-01  +2.328e-02  +1.068e-01  +1.891e-01  +2.444e-02  +1.265e-01  +8.978e-01  -6.448e-01
  +116.0  +9.758e-02  +1.767e-01  +1.848e-02  +1.037e-01  +1.866e-01  +2.072e-02  +1.064e-01  +1.941e-01  +1.876e-02  +5.806e-02  +8.650e-01  -7.489e-01
  +117.0  +1.060e-01  +1.883e-01  +2.368e-02  +1.125e-01  +1.992e-01  +2.582e-02  +1.099e-01  +2.023e-01  +1.755e-02  -5.908e-02  +7.567e-01  -8.749e-01
  +118.0  +1.105e-01  +1.925e-01  +2.842e-02  +1.152e-01  +2.013e-01  +2.908e-02  +1.135e-01  +2.102e-01  +1.688e-02  -5.073e-02  +1.262e+00  -1.364e+00
  +119.0  +1.101e-01  +1.868e-01  +3.335e-02  +1.139e-01  +1.948e-01  +3.296e-02  +1.221e-01  +2.352e-01  +8.925e-03  +1.541e-02  +1.714e+00  -1.684e+00
  +120.0  +1.087e-01  +1.843e-01  +3.323e-02  +1.114e-01  +1.905e-01  +3.238e-02  +1.308e-01  +2.788e-01  -1.711e-02  +1.208e-02  +1.950e+00  -1.926e+00
  +121.0  +1.085e-01  +1.820e-01  +3.498e-02  +1.119e-01  +1.903e-01  +3.338e-02  +1.389e-01  +3.361e-01  -5.821e-02  +4.318e-02  +2.333e+00  -2.247e+00
  +122.0  +1.094e-01  +1.791e-01  +3.967e-02  +1.137e-01  +1.868e-01  +4.056e-02  +1.526e-01  +4.063e-01  -1.011e-01  +9.377e-02  +2.768e+00  -2.581e+00
  +123.0  +1.063e-01  +1.802e-01  +3.239e-02  +1.128e-01  +1.894e-01  +3.611e-02  +1.718e-01  +4.859e-01  -1.424e-01  +9.883e-02  +3.096e+00  -2.898e+00
  +124.0  +1.115e-01  +1.902e-01  +3.281e-02  +1.189e-01  +1.986e-01  +3.914e-02  +1.923e-01  +5.737e-01  -1.892e-01  -5.277e-02  +3.282e+00  -3.388e+00
  +125.0  +1.032e-01  +1.741e-01  +3.235e-02  +1.162e-01  +1.960e-01  +3.654e-02  +2.155e-01  +6.666e-01  -2.356e-01  -4.585e-02  +3.445e+00  -3.537e+00
  +126.0  +1.016e-01  +1.731e-01  +3.013e-02  +1.174e-01  +2.010e-01  +3.380e-02  +2.390e-01  +7.585e-01  -2.805e-01  +6.941e-02  +3.638e+00  -3.500e+00
  +127.0  +1.007e-01  +1.683e-01  +3.304e-02  +1.160e-01  +2.027e-01  +2.938e-02  +2.616e-01  +8.529e-01  -3.296e-01  +8.956e-02  +3.821e+00  -3.642e+00
  +128.0  +1.024e-01  +1.691e-01  +3.575e-02  +1.186e-01  +2.109e-01  +2.632e-02  +2.898e-01  +9.524e-01  -3.727e-01  +9.908e-02  +4.068e+00  -3.870e+00
  +129.0  +1.032e-01  +1.735e-01  +3.280e-02  +1.247e-01  +2.311e-01  +1.838e-02  +3.248e-01  +1.058e+00  -4.087e-01  +7.958e-02  +4.298e+00  -4.139e+00
  +130.0  +9.970e-02  +1.684e-01  +3.100e-02  +1.247e-01  +2.380e-01  +1.135e-02  +3.625e-01  +1.167e+00  -4.423e-01  +1.140e-01  +4.620e+00  -4.392e+00
  +131.0  +9.832e-02  +1.716e-01  +2.503e-02  +1.248e-01  +2.445e-01  +5.159e-03  +4.013e-01  +1.274e+00  -4.715e-01  +1.779e-01  +4.880e+00  -4.524e+00
  +132.0  +9.913e-02  +1.637e-01  +3.458e-02  +1.341e-01  +2.623e-01  +5.937e-03  +4.404e-01  +1.374e+00  -4.932e-01  +4.359e-01  +5.226e+00  -4.354e+00
  +133.0  +9.882e-02  +1.640e-01  +3.361e-02  +1.392e-01  +2.794e-01  -1.090e-03  +4.820e-01  +1.466e+00  -5.022e-01  +6.979e-01  +5.548e+00  -4.152e+00
  +134.0  +1.004e-01  +1.690e-01  +3.169e-02  +1.485e-01  +3.071e-01  -1.008e-02  +5.233e-01  +1.557e+00  -5.108e-01  +7.212e-01  +5.688e+00  -4.246e+00
  +135.0  +9.912e-02  +1.639e-01  +3.435e-02  +1.524e-01  +3.331e-01  -2.828e-02  +5.634e-01  +1.650e+00  -5.233e-01  +8.030e-01  +5.842e+00  -4.236e+00
  +136.0  +9.923e-02  +1.685e-01  +2.998e-02  +1.626e-01  +3.578e-01  -3.259e-02  +6.012e-01  +1.745e+00  -5.425e-01  +8.141e-01  +5.827e+00  -4.199e+00
  +137.0  +1.014e-01  +1.731e-01  +2.980e-02  +1.689e-01  +3.833e-01  -4.541e-02  +6.358e-01  +1.833e+00  -5.609e-01  +8.159e-01  +5.748e+00  -4.117e+00
  +138.0  +1.073e-01  +1.694e-01  +4.517e-02  +1.848e-01  +4.117e-01  -4.206e-02  +6.745e-01  +1.924e+00  -5.749e-01  +8.022e-01  +5.752e+00  -4.148e+00
  +139.0  +1.084e-01  +1.722e-01  +4.470e-02  +1.883e-01  +4.311e-01  -5.455e-02  +7.099e-01  +2.011e+00  -5.908e-01  +7.864e-01  +5.790e+00  -4.217e+00
  +140.0  +1.053e-01  +1.688e-01  +4.180e-02  +1.953e-01  +4.542e-01  -6.350e-02  +7.475e-01  +2.098e+00  -6.029e-01  +6.090e-01  +5.705e+00  -4.487e+00
  +141.0  +1.053e-01  +1.728e-01  +3.787e-02  +1.967e-01  +4.779e-01  -8.451e-02  +7.780e-01  +2.170e+00  -6.139e-01  +5.537e-01  +5.666e+00  -4.558e+00
  +142.0  +1.014e-01  +1.696e-01  +3.320e-02  +2.018e-01  +5.023e-01  -9.865e-02  +8.067e-01  +2.224e+00  -6.108e-01  +4.966e-01  +5.667e+00  -4.674e+00
  +143.0  +9.940e-02  +1.694e-01  +2.940e-02  +2.113e-01  +5.216e-01  -9.903e-02  +8.333e-01  +2.273e+00  -6.059e-01  +4.254e-01  +5.716e+00  -4.866e+00
  +144.0  +1.103e-01  +1.870e-01  +3.366e-02  +2.273e-01  +5.475e-01  -9.284e-02  +8.622e-01  +2.324e+00  -5.996e-01  +3.309e-01  +5.606e+00  -4.944e+00
  +145.0  +1.055e-01  +1.769e-01  +3.418e-02  +2.366e-01  +5.809e-01  -1.078e-01  +8.986e-01  +2.386e+00  -5.887e-01  +1.797e-01  +5.487e+00  -5.128e+00
  +146.0  +1.019e-01  +1.719e-01  +3.190e-02  +2.409e-01  +6.037e-01  -1.219e-01  +9.321e-01  +2.446e+00  -5.822e-01  -4.071e-02  +5.394e+00  -5.475e+00
  +147.0  +1.063e-01  +1.829e-01  +2.973e-02  +2.556e-01  +6.424e-01  -1.311e-01  +9.660e-01  +2.509e+00  -5.767e-01  -1.095e-01  +5.329e+00  -5.547e+00
  +148.0  +1.014e-01  +1.691e-01  +3.362e-02  +2.603e-01  +6.611e-01  -1.406e-01  +9.982e-01  +2.574e+00  -5.773e-01  -6.382e-02  +5.359e+00  -5.486e+00
  +149.0  +9.972e-02  +1.724e-01  +2.708e-02  +2.685e-01  +6.799e-01  -1.430e-01  +1.030e+00  +2.637e+00  -5.763e-01  +1.372e-01  +5.392e+00  -5.117e+00
  +150.0  +1.023e-01  +1.672e-01  +3.738e-02  +2.830e-01  +7.169e-01  -1.508e-01  +1.059e+00  +2.701e+00  -5.831e-01  +7.331e-02  +5.170e+00  -5.024e+00
  +151.0  +1.089e-01  +1.783e-01  +3.944e-02  +2.943e-01  +7.433e-01  -1.547e-01  +1.087e+00  +2.763e+00  -5.896e-01  -8.349e-02  +5.092e+00  -5.259e+00
  +152.0  +1.056e-01  +1.751e-01  +3.603e-02  +2.987e-01  +7.673e-01  -1.699e-01  +1.115e+00  +2.822e+00  -5.909e-01  -7.366e-02  +5.224e+00  -5.371e+00
  +153.0  +9.726e-02  +1.670e-01  +2.753e-02  +2.996e-01  +7.805e-01  -1.814e-01  +1.146e+00  +2.880e+00  -5.880e-01  -4.162e-02  +5.481e+00  -5.564e+00
  +154.0  +1.015e-01  +1.741e-01  +2.890e-02  +3.113e-01  +8.040e-01  -1.814e-01  +1.173e+00  +2.933e+00  -5.877e-01  -9.661e-02  +5.373e+00  -5.566e+00
  +155.0  +9.674e-02  +1.689e-01  +2.460e-02  +3.164e-01  +8.213e-01  -1.885e-01  +1.200e+00  +2.986e+00  -5.864e-01  -1.635e-01  +5.275e+00  -5.602e+00
  +156.0  +9.761e-02  +1.709e-01  +2.432e-02  +3.198e-01  +8.381e-01  -1.986e-01  +1.232e+00  +3.048e+00  -5.840e-01  -1.760e-01  +5.263e+00  -5.615e+00
  +157.0  +9.679e-02  +1.632e-01  +3.037e-02  +3.314e-01  +8.600e-01  -1.971e-01  +1.264e+00  +3.120e+00  -5.913e-01  -6.442e-02  +5.369e+00  -5.497e+00
  +158.0  +9.785e-02  +1.616e-01  +3.409e-02  +3.438e-01  +8.906e-01  -2.029e-01  +1.297e+00  +3.191e+00  -5.978e-01  +1.035e-01  +5.544e+00  -5.337e+00
  +159.0  +9.938e-02  +1.622e-01  +3.653e-02  +3.473e-01  +9.063e-01  -2.117e-01  +1.335e+00  +3.260e+00  -5.898e-01  +1.313e-01  +5.630e+00  -5.368e+00
  +160.0  +9.334e-02  +1.594e-01  +2.732e-02  +3.594e-01  +9.296e-01  -2.108e-01  +1.380e+00  +3.333e+00  -5.738e-01  +3.593e-02  +5.577e+00  -5.505e+00
  +161.0  +9.542e-02  +1.563e-01  +3.457e-02  +3.703e-01  +9.586e-01  -2.180e-01  +1.427e+00  +3.404e+00  -5.501e-01  +8.397e-02  +5.592e+00  -5.424e+00
  +162.0  +9.879e-02  +1.598e-01  +3.779e-02  +3.748e-01  +9.739e-01  -2.244e-01  +1.475e+00  +3.470e+00  -5.206e-01  +1.796e-01  +5.698e+00  -5.339e+00
  +163.0  +9.290e-02  +1.533e-01  +3.249e-02  +3.735e-01  +9.792e-01  -2.322e-01  +1.526e+00  +3.541e+00  -4.892e-01  +1.095e-01  +5.606e+00  -5.386e+00
  +164.0  +9.358e-02  +1.479e-01  +3.925e-02  +3.817e-01  +9.928e-01  -2.294e-01  +1.578e+00  +3.614e+00  -4.576e-01  -1.654e-01  +5.364e+00  -5.695e+00
  +165.0  +9.495e-02  +1.548e-01  +3.508e-02  +3.853e-01  +1.005e+00  -2.342e-01  +1.632e+00  +3.689e+00  -4.251e-01  -3.957e-01  +5.072e+00  -5.864e+00
  +166.0  +1.051e-01  +1.724e-01  +3.778e-02  +3.931e-01  +1.014e+00  -2.278e-01  +1.682e+00  +3.764e+00  -3.997e-01  -2.936e-01  +5.336e+00  -5.923e+00
  +167.0  +1.078e-01  +1.803e-01  +3.526e-02  +3.972e-01  +1.025e+00  -2.304e-01  +1.728e+00  +3.834e+00  -3.782e-01  -2.065e-01  +5.545e+00  -5.958e+00
  +168.0  +1.093e-01  +1.844e-01  +3.417e-02  +4.025e-01  +1.034e+00  -2.292e-01  +1.770e+00  +3.903e+00  -3.627e-01  -6.083e-02  +5.805e+00  -5.927e+00
  +169.0  +1.129e-01  +1.800e-01  +4.571e-02  +4.085e-01  +1.038e+00  -2.208e-01  +1.813e+00  +3.966e+00  -3.395e-01  +1.057e-02  +6.128e+00  -6.107e+00
  +170.0  +1.162e-01  +1.843e-01  +4.815e-02  +4.193e-01  +1.063e+00  -2.239e-01  +1.854e+00  +4.030e+00  -3.210e-01  +1.704e-01  +6.430e+00  -6.089e+00
  +171.0  +1.169e-01  +1.898e-01  +4.408e-02  +4.139e-01  +1.059e+00  -2.309e-01  +1.892e+00  +4.092e+00  -3.078e-01  +3.602e-01  +6.757e+00  -6.037e+00
  +172.0  +1.132e-01  +1.834e-01  +4.306e-02  +4.154e-01  +1.065e+00  -2.345e-01  +1.927e+00  +4.155e+00  -3.006e-01  +3.229e-01  +6.716e+00  -6.071e+00
  +173.0  +1.146e-01  +1.908e-01  +3.847e-02  +4.244e-01  +1.078e+00  -2.296e-01  +1.964e+00  +4.211e+00  -2.830e-01  +2.790e-01  +6.686e+00  -6.128e+00
  +174.0  +1.141e-01  +1.925e-01  +3.576e-02  +4.322e-01  +1.090e+00  -2.258e-01  +2.002e+00  +4.263e+00  -2.587e-01  +4.648e-01  +6.892e+00  -5.962e+00
  +175.0  +1.106e-01  +1.881e-01  +3.301e-02  +4.345e-01  +1.098e+00  -2.286e-01  +2.035e+00  +4.307e+00  -2.381e-01  +5.491e-01  +6.868e+00  -5.770e+00
  +176.0  +1.068e-01  +1.770e-01  +3.650e-02  +4.451e-01  +1.115e+00  -2.247e-01  +2.061e+00  +4.345e+00  -2.233e-01  +3.985e-01  +6.547e+00  -5.750e+00
  +177.0  +1.080e-01  +1.747e-01  +4.127e-02  +4.548e-01  +1.136e+00  -2.265e-01  +2.087e+00  +4.388e+00  -2.145e-01  +3.046e-01  +6.437e+00  -5.828e+00
  +178.0  +1.054e-01  +1.718e-01  +3.896e-02  +4.619e-01  +1.153e+00  -2.291e-01  +2.116e+00  +4.434e+00  -2.014e-01  +4.429e-01  +6.486e+00  -5.600e+00
  +179.0  +1.102e-01  +1.808e-01  +3.964e-02  +4.760e-01  +1.167e+00  -2.146e-01  +2.155e+00  +4.481e+00  -1.715e-01  +7.955e-01  +6.788e+00  -5.197e+00
  +180.0  +1.097e-01  +1.849e-01  +3.445e-02  +4.798e-01  +1.170e+00  -2.107e-01  +2.194e+00  +4.525e+00  -1.366e-01  +9.894e-01  +7.082e+00  -5.103e+00
  +181.0  +1.137e-01  +1.923e-01  +3.508e-02  +4.916e-01  +1.182e+00  -1.989e-01  +2.242e+00  +4.575e+00  -9.006e-02  +1.017e+00  +7.222e+00  -5.187e+00
  +182.0  +1.165e-01  +1.959e-01  +3.710e-02  +5.050e-01  +1.203e+00  -1.926e-01  +2.294e+00  +4.629e+00  -4.068e-02  +1.064e+00  +7.345e+00  -5.217e+00
  +183.0  +1.129e-01  +1.884e-01  +3.743e-02  +5.092e-01  +1.212e+00  -1.940e-01  +2.349e+00  +4.688e+00  +1.035e-02  +1.149e+00  +7.475e+00  -5.177e+00
  +184.0  +1.106e-01  +1.870e-01  +3.409e-02  +5.201e-01  +1.226e+00  -1.856e-01  +2.404e+00  +4.749e+00  +5.927e-02  +9.670e-01  +7.351e+00  -5.417e+00
  +185.0  +1.101e-01  +1.839e-01  +3.634e-02  +5.243e-01  +1.237e+00  -1.887e-01  +2.459e+00  +4.810e+00  +1.076e-01  +8.343e-01  +7.185e+00  -5.516e+00
  +186.0  +1.125e-01  +1.847e-01  +4.027e-02  +5.300e-01  +1.248e+00  -1.877e-01  +2.517e+00  +4.874e+00  +1.606e-01  +8.267e-01  +7.178e+00  -5.524e+00
  +187.0  +1.176e-01  +1.906e-01  +4.466e-02  +5.375e-01  +1.255e+00  -1.802e-01  +2.570e+00  +4.931e+00  +2.092e-01  +9.369e-01  +7.302e+00  -5.428e+00
  +188.0  +1.194e-01  +1.956e-01  +4.320e-02  +5.431e-01  +1.268e+00  -1.814e-01  +2.620e+00  +4.985e+00  +2.547e-01  +8.747e-01  +7.305e+00  -5.556e+00
  +189.0  +1.220e-01  +1.982e-01  +4.580e-02  +5.555e-01  +1.288e+00  -1.774e-01  +2.662e+00  +5.028e+00  +2.963e-01  +6.980e-01  +7.206e+00  -5.810e+00
  +190.0  +1.237e-01  +2.054e-01  +4.195e-02  +5.629e-01  +1.299e+00  -1.727e-01  +2.703e+00  +5.068e+00  +3.387e-01  +6.619e-01  +7.227e+00  -5.903e+00
  +191.0  +1.200e-01  +2.062e-01  +3.374e-02  +5.715e-01  +1.321e+00  -1.782e-01  +2.753e+00  +5.109e+00  +3.962e-01  +8.158e-01  +7.521e+00  -5.889e+00
  +192.0  +1.199e-01  +2.042e-01  +3.547e-02  +5.797e-01  +1.337e+00  -1.773e-01  +2.805e+00  +5.152e+00  +4.573e-01  +7.018e-01  +7.560e+00  -6.156e+00
  +193.0  +1.206e-01  +2.068e-01  +3.441e-02  +5.949e-01  +1.367e+00  -1.775e-01  +2.856e+00  +5.196e+00  +5.163e-01  +7.714e-01  +7.717e+00  -6.174e+00
  +194.0  +1.228e-01  +2.151e-01  +3.045e-02  +6.084e-01  +1.385e+00  -1.683e-01  +2.907e+00  +5.238e+00  +5.760e-01  +7.912e-01  +7.862e+00  -6.280e+00
  +195.0  +1.269e-01  +2.173e-01  +3.641e-02  +6.187e-01  +1.398e+00  -1.609e-01  +2.958e+00  +5.280e+00  +6.367e-01  +6.256e-01  +7.874e+00  -6.622e+00
  +196.0  +1.274e-01  +2.171e-01  +3.764e-02  +6.255e-01  +1.410e+00  -1.589e-01  +3.015e+00  +5.331e+00  +6.984e-01  +4.826e-01  +7.839e+00  -6.874e+00
  +197.0  +1.283e-01  +2.176e-01  +3.898e-02  +6.307e-01  +1.423e+00  -1.615e-01  +3.071e+00  +5.383e+00  +7.589e-01  +2.856e-01  +7.629e+00  -7.058e+00
  +198.0  +1.268e-01  +2.115e-01  +4.215e-02  +6.420e-01  +1.443e+00  -1.589e-01  +3.123e+00  +5.435e+00  +8.119e-01  +2.248e-01  +7.554e+00  -7.104e+00
  +199.0  +1.275e-01  +2.134e-01  +4.171e-02  +6.509e-01  +1.461e+00  -1.594e-01  +3.170e+00  +5.489e+00  +8.505e-01  +2.533e-01  +7.446e+00  -6.940e+00
  +200.0  +1.250e-01  +2.082e-01  +4.187e-02  +6.553e-01  +1.474e+00  -1.631e-01  +3.216e+00  +5.548e+00  +8.847e-01  +2.186e-01  +7.322e+00  -6.885e+00
  +201.0  +1.285e-01  +2.104e-01  +4.647e-02  +6.616e-01  +1.480e+00  -1.565e-01  +3.264e+00  +5.614e+00  +9.146e-01  +2.246e-01  +7.282e+00  -6.832e+00
  +202.0  +1.237e-01  +2.042e-01  +4.313e-02  +6.685e-01  +1.492e+00  -1.552e-01  +3.309e+00  +5.679e+00  +9.390e-01  +4.466e-01  +7.418e+00  -6.525e+00
  +203.0  +1.200e-01  +1.910e-01  +4.888e-02  +6.712e-01  +1.503e+00  -1.608e-01  +3.349e+00  +5.739e+00  +9.592e-01  +5.865e-01  +7.429e+00  -6.256e+00
  +204.0  +1.204e-01  +1.908e-01  +4.991e-02  +6.760e-01  +1.516e+00  -1.643e-01  +3.388e+00  +5.791e+00  +9.853e-01  +4.409e-01  +7.181e+00  -6.300e+00
  +205.0  +1.212e-01  +1.949e-01  +4.752e-02  +6.794e-01  +1.527e+00  -1.687e-01  +3.424e+00  +5.838e+00  +1.011e+00  +2.333e-01  +6.861e+00  -6.394e+00
  +206.0  +1.195e-01  +1.883e-01  +5.071e-02  +6.789e-01  +1.534e+00  -1.764e-01  +3.459e+00  +5.884e+00  +1.035e+00  +9.467e-02  +6.697e+00  -6.508e+00
  +207.0  +1.269e-01  +1.994e-01  +5.440e-02  +6.918e-01  +1.550e+00  -1.666e-01  +3.493e+00  +5.924e+00  +1.063e+00  +3.865e-02  +6.738e+00  -6.661e+00
  +208.0  +1.221e-01  +1.920e-01  +5.225e-02  +6.918e-01  +1.549e+00  -1.651e-01  +3.523e+00  +5.962e+00  +1.084e+00  -8.544e-03  +6.614e+00  -6.631e+00
  +209.0  +1.245e-01  +2.020e-01  +4.693e-02  +6.942e-01  +1.548e+00  -1.594e-01  +3.549e+00  +6.001e+00  +1.097e+00  -8.011e-03  +6.616e+00  -6.632e+00
  +210.0  +1.243e-01  +2.055e-01  +4.305e-02  +7.043e-01  +1.554e+00  -1.458e-01  +3.570e+00  +6.038e+00  +1.101e+00  +1.500e-01  +6.824e+00  -6.524e+00
  +211.0  +1.262e-01  +2.057e-01  +4.667e-02  +7.045e-01  +1.563e+00  -1.538e-01  +3.585e+00  +6.071e+00  +1.099e+00  +2.338e-01  +6.957e+00  -6.490e+00
  +212.0  +1.283e-01  +2.087e-01  +4.791e-02  +7.051e-01  +1.556e+00  -1.455e-01  +3.595e+00  +6.093e+00  +1.097e+00  +1.657e-01  +6.900e+00  -6.568e+00
  +213.0  +1.280e-01  +2.136e-01  +4.242e-02  +7.140e-01  +1.568e+00  -1.398e-01  +3.608e+00  +6.109e+00  +1.108e+00  +2.186e-02  +6.731e+00  -6.688e+00
  +214.0  +1.317e-01  +2.134e-01  +5.002e-02  +7.127e-01  +1.567e+00  -1.416e-01  +3.615e+00  +6.118e+00  +1.113e+00  -1.455e-01  +6.627e+00  -6.918e+00
  +215.0  +1.315e-01  +2.158e-01  +4.712e-02  +7.189e-01  +1.575e+00  -1.376e-01  +3.615e+00  +6.113e+00  +1.117e+00  -1.809e-01  +6.667e+00  -7.029e+00
  +216.0  +1.316e-01  +2.204e-01  +4.276e-02  +7.252e-01  +1.588e+00  -1.373e-01  +3.612e+00  +6.101e+00  +1.122e+00  -2.385e-01  +6.700e+00  -7.177e+00
  +217.0  +1.339e-01  +2.271e-01  +4.074e-02  +7.254e-01  +1.589e+00  -1.381e-01  +3.605e+00  +6.081e+00  +1.128e+00  -5.367e-01  +6.442e+00  -7.516e+00
  +218.0  +1.306e-01  +2.212e-01  +3.996e-02  +7.284e-01  +1.584e+00  -1.274e-01  +3.597e+00  +6.052e+00  +1.142e+00  -5.807e-01  +6.469e+00  -7.630e+00
  +219.0  +1.279e-01  +2.132e-01  +4.262e-02  +7.333e-01  +1.587e+00  -1.202e-01  +3.586e+00  +6.022e+00  +1.150e+00  -3.880e-01  +6.670e+00  -7.446e+00
  +220.0  +1.222e-01  +2.130e-01  +3.137e-02  +7.348e-01  +1.581e+00  -1.114e-01  +3.568e+00  +5.991e+00  +1.144e+00  -2.635e-01  +6.839e+00  -7.366e+00
  +221.0  +1.277e-01  +2.149e-01  +4.055e-02  +7.400e-01  +1.587e+00  -1.072e-01  +3.544e+00  +5.959e+00  +1.130e+00  -1.250e-01  +6.808e+00  -7.058e+00
  +222.0  +1.280e-01  +2.151e-01  +4.097e-02  +7.447e-01  +1.595e+00  -1.056e-01  +3.520e+00  +5.928e+00  +1.113e+00  -1.182e-01  +6.805e+00  -7.041e+00
  +223.0  +1.312e-01  +2.218e-01  +4.061e-02  +7.473e-01  +1.593e+00  -9.864e-02  +3.500e+00  +5.897e+00  +1.102e+00  -2.626e-01  +6.624e+00  -7.149e+00
  +224.0  +1.322e-01  +2.190e-01  +4.532e-02  +7.492e-01  +1.592e+00  -9.311e-02  +3.489e+00  +5.869e+00  +1.109e+00  -5.182e-01  +6.460e+00  -7.496e+00
  +225.0  +1.357e-01  +2.253e-01  +4.603e-02  +7.536e-01  +1.589e+00  -8.136e-02  +3.475e+00  +5.839e+00  +1.110e+00  -7.216e-01  +6.327e+00  -7.770e+00
  +226.0  +1.390e-01  +2.303e-01  +4.774e-02  +7.491e-01  +1.584e+00  -8.576e-02  +3.457e+00  +5.809e+00  +1.104e+00  -8.057e-01  +6.130e+00  -7.741e+00
  +227.0  +1.383e-01  +2.256e-01  +5.097e-02  +7.526e-01  +1.589e+00  -8.324e-02  +3.431e+00  +5.773e+00  +1.088e+00  -1.030e+00  +5.823e+00  -7.882e+00
  +228.0  +1.396e-01  +2.254e-01  +5.384e-02  +7.508e-01  +1.581e+00  -7.889e-02  +3.398e+00  +5.723e+00  +1.072e+00  -1.030e+00  +5.741e+00  -7.801e+00
  +229.0  +1.426e-01  +2.327e-01  +5.250e-02  +7.588e-01  +1.583e+00  -6.516e-02  +3.359e+00  +5.663e+00  +1.055e+00  -8.105e-01  +5.888e+00  -7.509e+00
  +230.0  +1.394e-01  +2.245e-01  +5.425e-02  +7.500e-01  +1.577e+00  -7.667e-02  +3.319e+00  +5.604e+00  +1.033e+00  -5.650e-01  +6.142e+00  -7.272e+00
  +231.0  +1.402e-01  +2.219e-01  +5.864e-02  +7.485e-01  +1.577e+00  -7.962e-02  +3.281e+00  +5.547e+00  +1.015e+00  -3.782e-01  +6.241e+00  -6.998e+00
  +232.0  +1.359e-01  +2.172e-01  +5.462e-02  +7.551e-01  +1.590e+00  -7.936e-02  +3.246e+00  +5.492e+00  +1.000e+00  -5.609e-02  +6.401e+00  -6.513e+00
  +233.0  +1.345e-01  +2.119e-01  +5.714e-02  +7.567e-01  +1.594e+00  -8.070e-02  +3.221e+00  +5.435e+00  +1.006e+00  +1.221e-01  +6.529e+00  -6.285e+00
  +234.0  +1.361e-01  +2.141e-01  +5.809e-02  +7.609e-01  +1.605e+00  -8.322e-02  +3.201e+00  +5.373e+00  +1.029e+00  +1.989e-01  +6.548e+00  -6.151e+00
  +235.0  +1.315e-01  +2.049e-01  +5.802e-02  +7.690e-01  +1.618e+00  -7.967e-02  +3.181e+00  +5.315e+00  +1.047e+00  +8.800e-02  +6.449e+00  -6.273e+00
  +236.0  +1.293e-01  +2.026e-01  +5.599e-02  +7.746e-01  +1.638e+00  -8.829e-02  +3.160e+00  +5.258e+00  +1.063e+00  -7.259e-02  +6.344e+00  -6.489e+00
  +237.0  +1.316e-01  +2.064e-01  +5.688e-02  +7.778e-01  +1.656e+00  -1.004e-01  +3.140e+00  +5.212e+00  +1.068e+00  -3.761e-02  +6.505e+00  -6.580e+00
  +238.0  +1.282e-01  +1.996e-01  +5.673e-02  +7.826e-01  +1.673e+00  -1.079e-01  +3.113e+00  +5.159e+00  +1.066e+00  -1.063e-01  +6.547e+00  -6.759e+00
  +239.0  +1.260e-01  +1.972e-01  +5.490e-02  +7.929e-01  +1.688e+00  -1.025e-01  +3.081e+00  +5.108e+00  +1.055e+00  -1.104e-01  +6.600e+00  -6.821e+00
  +240.0  +1.253e-01  +1.954e-01  +5.525e-02  +8.004e-01  +1.704e+00  -1.032e-01  +3.056e+00  +5.062e+00  +1.051e+00  -7.732e-02  +6.723e+00  -6.878e+00
  +241.0  +1.230e-01  +1.915e-01  +5.462e-02  +8.100e-01  +1.722e+00  -1.022e-01  +3.040e+00  +5.014e+00  +1.066e+00  -1.516e-01  +6.741e+00  -7.044e+00
  +242.0  +1.190e-01  +1.877e-01  +5.032e-02  +8.110e-01  +1.731e+00  -1.087e-01  +3.025e+00  +4.969e+00  +1.082e+00  -3.325e-01  +6.627e+00  -7.292e+00
  +243.0  +1.197e-01  +1.892e-01  +5.014e-02  +8.210e-01  +1.748e+00  -1.056e-01  +3.011e+00  +4.928e+00  +1.095e+00  -5.332e-01  +6.458e+00  -7.525e+00
  +244.0  +1.189e-01  +1.904e-01  +4.734e-02  +8.329e-01  +1.768e+00  -1.025e-01  +3.001e+00  +4.887e+00  +1.115e+00  -6.765e-01  +6.417e+00  -7.770e+00
  +245.0  +1.245e-01  +1.974e-01  +5.165e-02  +8.436e-01  +1.787e+00  -9.989e-02  +2.995e+00  +4.843e+00  +1.148e+00  -5.087e-01  +6.677e+00  -7.694e+00
  +246.0  +1.279e-01  +2.023e-01  +5.354e-02  +8.520e-01  +1.806e+00  -1.020e-01  +2.982e+00  +4.798e+00  +1.166e+00  -2.116e-01  +7.019e+00  -7.442e+00
  +247.0  +1.279e-01  +1.988e-01  +5.696e-02  +8.549e-01  +1.813e+00  -1.036e-01  +2.958e+00  +4.753e+00  +1.162e+00  -1.284e-01  +7.077e+00  -7.333e+00
  +248.0  +1.266e-01  +1.998e-01  +5.341e-02  +8.573e-01  +1.818e+00  -1.036e-01  +2.925e+00  +4.717e+00  +1.133e+00  -5.430e-02  +7.042e+00  -7.151e+00
  +249.0  +1.299e-01  +2.048e-01  +5.509e-02  +8.623e-01  +1.824e+00  -9.917e-02  +2.889e+00  +4.682e+00  +1.096e+00  -8.825e-02  +7.013e+00  -7.190e+00
  +250.0  +1.269e-01  +1.974e-01  +5.632e-02  +8.625e-01  +1.820e+00  -9.509e-02  +2.854e+00  +4.649e+00  +1.059e+00  -3.328e-01  +6.686e+00  -7.352e+00
  +251.0  +1.299e-01  +2.052e-01  +5.455e-02  +8.638e-01  +1.814e+00  -8.608e-02  +2.822e+00  +4.619e+00  +1.026e+00  -6.739e-01  +6.143e+00  -7.491e+00
  +252.0  +1.264e-01  +1.988e-01  +5.395e-02  +8.693e-01  +1.827e+00  -8.823e-02  +2.792e+00  +4.589e+00  +9.950e-01  -8.303e-01  +6.021e+00  -7.681e+00
  +253.0  +1.275e-01  +2.047e-01  +5.042e-02  +8.704e-01  +1.830e+00  -8.922e-02  +2.762e+00  +4.553e+00  +9.702e-01  -7.886e-01  +6.040e+00  -7.617e+00
  +254.0  +1.299e-01  +2.057e-01  +5.412e-02  +8.685e-01  +1.826e+00  -8.884e-02  +2.731e+00  +4.522e+00  +9.396e-01  -6.309e-01  +6.131e+00  -7.393e+00
  +255.0  +1.287e-01  +2.028e-01  +5.453e-02  +8.716e-01  +1.836e+00  -9.257e-02  +2.708e+00  +4.497e+00  +9.183e-01  -3.884e-01  +6.286e+00  -7.063e+00
  +256.0  +1.256e-01  +1.971e-01  +5.409e-02  +8.673e-01  +1.827e+00  -9.263e-02  +2.689e+00  +4.474e+00  +9.033e-01  -3.484e-01  +6.332e+00  -7.029e+00
  +257.0  +1.258e-01  +2.011e-01  +5.043e-02  +8.707e-01  +1.834e+00  -9.240e-02  +2.667e+00  +4.457e+00  +8.774e-01  -5.758e-01  +6.193e+00  -7.345e+00
  +258.0  +1.263e-01  +2.048e-01  +4.769e-02  +8.728e-01  +1.835e+00  -8.941e-02  +2.653e+00  +4.435e+00  +8.712e-01  -9.543e-01  +5.821e+00  -7.729e+00
  +259.0  +1.203e-01  +1.929e-01  +4.772e-02  +8.668e-01  +1.831e+00  -9.734e-02  +2.636e+00  +4.411e+00  +8.610e-01  -1.202e+00  +5.479e+00  -7.882e+00
  +260.0  +1.196e-01  +1.949e-01  +4.428e-02  +8.706e-01  +1.836e+00  -9.477e-02  +2.622e+00  +4.386e+00  +8.588e-01  -1.247e+00  +5.432e+00  -7.927e+00
  +261.0  +1.241e-01  +2.054e-01  +4.279e-02  +8.749e-01  +1.848e+00  -9.795e-02  +2.607e+00  +4.362e+00  +8.529e-01  -1.244e+00  +5.553e+00  -8.041e+00
  +262.0  +1.236e-01  +2.035e-01  +4.362e-02  +8.749e-01  +1.844e+00  -9.387e-02  +2.588e+00  +4.338e+00  +8.377e-01  -1.160e+00  +5.780e+00  -8.100e+00
  +263.0  +1.226e-01  +1.959e-01  +4.930e-02  +8.664e-01  +1.839e+00  -1.059e-01  +2.568e+00  +4.320e+00  +8.173e-01  -9.730e-01  +6.049e+00  -7.995e+00
  +264.0  +1.225e-01  +2.019e-01  +4.315e-02  +8.621e-01  +1.830e+00  -1.055e-01  +2.561e+00  +4.300e+00  +8.214e-01  -8.054e-01  +6.266e+00  -7.876e+00
  +265.0  +1.208e-01  +1.940e-01  +4.764e-02  +8.540e-01  +1.820e+00  -1.121e-01  +2.560e+00  +4.278e+00  +8.424e-01  -6.310e-01  +6.450e+00  -7.712e+00
  +266.0  +1.236e-01  +2.042e-01  +4.296e-02  +8.605e-01  +1.839e+00  -1.178e-01  +2.561e+00  +4.254e+00  +8.677e-01  -7.067e-01  +6.299e+00  -7.712e+00
  +267.0  +1.207e-01  +1.918e-01  +4.959e-02  +8.587e-01  +1.847e+00  -1.302e-01  +2.564e+00  +4.241e+00  +8.881e-01  -6.593e-01  +6.457e+00  -7.776e+00
  +268.0  +1.227e-01  +1.939e-01  +5.137e-02  +8.634e-01  +1.863e+00  -1.364e-01  +2.573e+00  +4.237e+00  +9.099e-01  -5.309e-01  +6.622e+00  -7.684e+00
  +269.0  +1.206e-01  +1.913e-01  +5.000e-02  +8.674e-01  +1.878e+00  -1.438e-01  +2.583e+00  +4.238e+00  +9.285e-01  -4.169e-01  +6.665e+00  -7.499e+00
  +270.0  +1.262e-01  +1.949e-01  +5.745e-02  +8.692e-01  +1.889e+00  -1.502e-01  +2.596e+00  +4.251e+00  +9.414e-01  -3.578e-01  +6.740e+00  -7.455e+00
  +271.0  +1.264e-01  +1.975e-01  +5.536e-02  +8.724e-01  +1.906e+00  -1.609e-01  +2.606e+00  +4.272e+00  +9.396e-01  -3.392e-01  +6.824e+00  -7.503e+00
  +272.0  +1.268e-01  +2.001e-01  +5.344e-02  +8.760e-01  +1.910e+00  -1.584e-01  +2.618e+00  +4.294e+00  +9.414e-01  -2.807e-01  +6.851e+00  -7.412e+00
  +273.0  +1.237e-01  +1.994e-01  +4.795e-02  +8.828e-01  +1.929e+00  -1.631e-01  +2.633e+00  +4.314e+00  +9.528e-01  -2.141e-01  +6.822e+00  -7.250e+00
  +274.0  +1.235e-01  +1.993e-01  +4.769e-02  +8.941e-01  +1.943e+00  -1.551e-01  +2.657e+00  +4.345e+00  +9.699e-01  -8.825e-02  +6.998e+00  -7.175e+00
  +275.0  +1.213e-01  +1.989e-01  +4.379e-02  +8.961e-01  +1.959e+00  -1.668e-01  +2.684e+00  +4.379e+00  +9.892e-01  +2.235e-01  +7.261e+00  -6.814e+00
  +276.0  +1.214e-01  +1.960e-01  +4.671e-02  +8.997e-01  +1.963e+00  -1.635e-01  +2.716e+00  +4.411e+00  +1.021e+00  +1.690e-01  +7.257e+00  -6.919e+00
  +277.0  +1.201e-01  +1.954e-01  +4.473e-02  +9.006e-01  +1.956e+00  -1.545e-01  +2.748e+00  +4.442e+00  +1.053e+00  +9.907e-02  +7.191e+00  -6.992e+00
  +278.0  +1.213e-01  +1.959e-01  +4.668e-02  +9.019e-01  +1.963e+00  -1.593e-01  +2.775e+00  +4.474e+00  +1.077e+00  +4.868e-02  +7.032e+00  -6.935e+00
  +279.0  +1.206e-01  +1.987e-01  +4.244e-02  +9.017e-01  +1.964e+00  -1.604e-01  +2.798e+00  +4.505e+00  +1.091e+00  +5.371e-02  +6.830e+00  -6.722e+00
  +280.0  +1.261e-01  +2.072e-01  +4.498e-02  +9.050e-01  +1.968e+00  -1.578e-01  +2.812e+00  +4.530e+00  +1.095e+00  +5.669e-02  +6.648e+00  -6.534e+00
  +281.0  +1.300e-01  +2.151e-01  +4.484e-02  +9.087e-01  +1.958e+00  -1.409e-01  +2.821e+00  +4.550e+00  +1.091e+00  +1.131e-01  +6.632e+00  -6.406e+00
  +282.0  +1.316e-01  +2.121e-01  +5.113e-02  +9.055e-01  +1.953e+00  -1.419e-01  +2.832e+00  +4.578e+00  +1.086e+00  +3.433e-01  +6.880e+00  -6.193e+00
  +283.0  +1.369e-01  +2.174e-01  +5.633e-02  +9.105e-01  +1.954e+00  -1.328e-01  +2.845e+00  +4.599e+00  +1.091e+00  +3.992e-01  +6.872e+00  -6.074e+00
  +284.0  +1.332e-01  +2.144e-01  +5.189e-02  +9.099e-01  +1.949e+00  -1.290e-01  +2.856e+00  +4.611e+00  +1.102e+00  +1.390e-01  +6.492e+00  -6.214e+00
  +285.0  +1.341e-01  +2.158e-01  +5.238e-02  +9.072e-01  +1.941e+00  -1.270e-01  +2.863e+00  +4.613e+00  +1.112e+00  +6.479e-02  +6.500e+00  -6.371e+00
  +286.0  +1.357e-01  +2.142e-01  +5.721e-02  +9.071e-01  +1.938e+00  -1.242e-01  +2.863e+00  +4.610e+00  +1.116e+00  +1.479e-01  +6.688e+00  -6.392e+00
  +287.0  +1.314e-01  +2.086e-01  +5.412e-02  +9.042e-01  +1.930e+00  -1.212e-01  +2.861e+00  +4.608e+00  +1.115e+00  +1.478e-01  +6.746e+00  -6.450e+00
  +288.0  +1.331e-01  +2.130e-01  +5.321e-02  +9.054e-01  +1.926e+00  -1.148e-01  +2.854e+00  +4.603e+00  +1.104e+00  +2.950e-01  +6.866e+00  -6.276e+00
  +289.0  +1.254e-01  +2.048e-01  +4.602e-02  +9.083e-01  +1.925e+00  -1.082e-01  +2.841e+00  +4.594e+00  +1.088e+00  +3.471e-01  +6.857e+00  -6.163e+00
  +290.0  +1.285e-01  +2.074e-01  +4.959e-02  +9.101e-01  +1.923e+00  -1.029e-01  +2.825e+00  +4.590e+00  +1.060e+00  +4.505e-01  +6.976e+00  -6.075e+00
  +291.0  +1.272e-01  +2.084e-01  +4.594e-02  +9.117e-01  +1.920e+00  -9.625e-02  +2.810e+00  +4.581e+00  +1.040e+00  +4.629e-01  +6.990e+00  -6.064e+00
  +292.0  +1.236e-01  +2.036e-01  +4.367e-02  +9.204e-01  +1.938e+00  -9.740e-02  +2.792e+00  +4.572e+00  +1.011e+00  +3.977e-01  +6.925e+00  -6.129e+00
  +293.0  +1.254e-01  +2.100e-01  +4.080e-02  +9.248e-01  +1.941e+00  -9.101e-02  +2.773e+00  +4.562e+00  +9.837e-01  +4.584e-01  +6.936e+00  -6.019e+00
  +294.0  +1.233e-01  +2.077e-01  +3.891e-02  +9.318e-01  +1.941e+00  -7.782e-02  +2.757e+00  +4.557e+00  +9.571e-01  +5.454e-01  +7.071e+00  -5.980e+00
  +295.0  +1.297e-01  +2.141e-01  +4.533e-02  +9.312e-01  +1.930e+00  -6.793e-02  +2.743e+00  +4.555e+00  +9.313e-01  +6.177e-01  +7.260e+00  -6.025e+00
  +296.0  +1.316e-01  +2.154e-01  +4.789e-02  +9.359e-01  +1.924e+00  -5.229e-02  +2.729e+00  +4.552e+00  +9.063e-01  +5.469e-01  +7.249e+00  -6.155e+00
  +297.0  +1.350e-01  +2.126e-01  +5.741e-02  +9.383e-01  +1.922e+00  -4.548e-02  +2.716e+00  +4.547e+00  +8.858e-01  +4.173e-01  +7.199e+00  -6.364e+00
  +298.0  +1.371e-01  +2.212e-01  +5.307e-02  +9.374e-01  +1.913e+00  -3.853e-02  +2.702e+00  +4.539e+00  +8.652e-01  +4.866e-01  +7.241e+00  -6.268e+00
  +299.0  +1.419e-01  +2.257e-01  +5.815e-02  +9.366e-01  +1.907e+00  -3.401e-02  +2.695e+00  +4.537e+00  +8.528e-01  +3.602e-01  +7.131e+00  -6.411e+00
  +300.0  +1.422e-01  +2.264e-01  +5.796e-02  +9.351e-01  +1.905e+00  -3.500e-02  +2.692e+00  +4.536e+00  +8.486e-01  +1.563e-01  +6.888e+00  -6.575e+00
  +301.0  +1.455e-01  +2.354e-01  +5.564e-02  +9.393e-01  +1.902e+00  -2.341e-02  +2.694e+00  +4.534e+00  +8.548e-01  +2.533e-02  +6.792e+00  -6.741e+00
  +302.0  +1.462e-01  +2.394e-01  +5.312e-02  +9.274e-01  +1.885e+00  -3.007e-02  +2.697e+00  +4.542e+00  +8.514e-01  +1.471e-01  +6.953e+00  -6.658e+00
  +303.0  +1.489e-01  +2.448e-01  +5.292e-02  +9.249e-01  +1.880e+00  -3.008e-02  +2.700e+00  +4.553e+00  +8.471e-01  +2.547e-01  +7.188e+00  -6.679e+00
  +304.0  +1.473e-01  +2.429e-01  +5.174e-02  +9.185e-01  +1.870e+00  -3.338e-02  +2.709e+00  +4.570e+00  +8.468e-01  +3.995e-01  +7.451e+00  -6.652e+00
  +305.0  +1.457e-01  +2.388e-01  +5.263e-02  +9.255e-01  +1.882e+00  -3.092e-02  +2.724e+00  +4.582e+00  +8.659e-01  +5.285e-01  +7.699e+00  -6.642e+00
  +306.0  +1.495e-01  +2.462e-01  +5.290e-02  +9.228e-01  +1.877e+00  -3.144e-02  +2.740e+00  +4.587e+00  +8.927e-01  +5.663e-01  +7.705e+00  -6.572e+00
  +307.0  +1.487e-01  +2.474e-01  +4.996e-02  +9.214e-01  +1.871e+00  -2.811e-02  +2.748e+00  +4.595e+00  +9.009e-01  +4.492e-01  +7.447e+00  -6.549e+00
  +308.0  +1.529e-01  +2.489e-01  +5.690e-02  +9.203e-01  +1.870e+00  -2.923e-02  +2.744e+00  +4.605e+00  +8.830e-01  +3.475e-01  +7.201e+00  -6.506e+00
  +309.0  +1.454e-01  +2.418e-01  +4.894e-02  +9.198e-01  +1.874e+00  -3.426e-02  +2.742e+00  +4.617e+00  +8.665e-01  +2.120e-01  +7.093e+00  -6.669e+00
  +310.0  +1.407e-01  +2.351e-01  +4.631e-02  +9.103e-01  +1.869e+00  -4.862e-02  +2.746e+00  +4.625e+00  +8.661e-01  +1.652e-01  +7.079e+00  -6.749e+00
  +311.0  +1.429e-01  +2.393e-01  +4.651e-02  +9.187e-01  +1.871e+00  -3.322e-02  +2.745e+00  +4.635e+00  +8.549e-01  +1.730e-01  +7.046e+00  -6.700e+00
  +312.0  +1.389e-01  +2.297e-01  +4.800e-02  +9.200e-01  +1.880e+00  -4.019e-02  +2.737e+00  +4.646e+00  +8.289e-01  +2.390e-01  +7.039e+00  -6.561e+00
  +313.0  +1.345e-01  +2.203e-01  +4.867e-02  +9.254e-01  +1.888e+00  -3.675e-02  +2.728e+00  +4.656e+00  +8.008e-01  +1.295e-01  +6.852e+00  -6.593e+00
  +314.0  +1.310e-01  +2.193e-01  +4.274e-02  +9.223e-01  +1.884e+00  -3.966e-02  +2.721e+00  +4.661e+00  +7.809e-01  -7.561e-02  +6.587e+00  -6.738e+00
  +315.0  +1.309e-01  +2.134e-01  +4.836e-02  +9.280e-01  +1.891e+00  -3.532e-02  +2.717e+00  +4.663e+00  +7.715e-01  -2.089e-01  +6.380e+00  -6.798e+00
  +316.0  +1.315e-01  +2.128e-01  +5.015e-02  +9.236e-01  +1.879e+00  -3.222e-02  +2.712e+00  +4.661e+00  +7.626e-01  -1.675e-01  +6.401e+00  -6.736e+00
  +317.0  +1.302e-01  +2.094e-01  +5.105e-02  +9.185e-01  +1.868e+00  -3.109e-02  +2.701e+00  +4.656e+00  +7.466e-01  -2.573e-01  +6.355e+00  -6.869e+00
  +318.0  +1.304e-01  +2.154e-01  +4.536e-02  +9.139e-01  +1.859e+00  -3.082e-02  +2.690e+00  +4.650e+00  +7.296e-01  -1.940e-01  +6.416e+00  -6.804e+00
  +319.0  +1.355e-01  +2.206e-01  +5.038e-02  +9.136e-01  +1.849e+00  -2.188e-02  +2.678e+00  +4.643e+00  +7.133e-01  -7.794e-02  +6.437e+00  -6.593e+00
  +320.0  +1.311e-01  +2.172e-01  +4.511e-02  +8.943e-01  +1.818e+00  -2.968e-02  +2.668e+00  +4.631e+00  +7.049e-01  -2.024e-01  +6.336e+00  -6.741e+00
  +321.0  +1.250e-01  +2.089e-01  +4.117e-02  +8.857e-01  +1.811e+00  -3.915e-02  +2.653e+00  +4.613e+00  +6.917e-01  -4.020e-01  +6.072e+00  -6.876e+00
  +322.0  +1.273e-01  +2.164e-01  +3.812e-02  +8.768e-01  +1.797e+00  -4.308e-02  +2.638e+00  +4.592e+00  +6.846e-01  -3.263e-01  +5.949e+00  -6.601e+00
  +323.0  +1.295e-01  +2.165e-01  +4.253e-02  +8.741e-01  +1.792e+00  -4.356e-02  +2.617e+00  +4.564e+00  +6.696e-01  -2.622e-01  +6.003e+00  -6.527e+00
  +324.0  +1.292e-01  +2.105e-01  +4.792e-02  +8.650e-01  +1.777e+00  -4.691e-02  +2.597e+00  +4.534e+00  +6.608e-01  -3.849e-01  +5.810e+00  -6.580e+00
  +325.0  +1.253e-01  +2.027e-01  +4.799e-02  +8.623e-01  +1.769e+00  -4.486e-02  +2.575e+00  +4.500e+00  +6.491e-01  -4.864e-01  +5.578e+00  -6.551e+00
  +326.0  +1.316e-01  +2.097e-01  +5.351e-02  +8.557e-01  +1.761e+00  -4.934e-02  +2.552e+00  +4.463e+00  +6.404e-01  -7.297e-01  +5.316e+00  -6.775e+00
  +327.0  +1.311e-01  +2.132e-01  +4.897e-02  +8.526e-01  +1.755e+00  -4.975e-02  +2.523e+00  +4.427e+00  +6.183e-01  -9.218e-01  +5.152e+00  -6.996e+00
  +328.0  +1.291e-01  +2.111e-01  +4.703e-02  +8.493e-01  +1.751e+00  -5.201e-02  +2.495e+00  +4.385e+00  +6.055e-01  -8.725e-01  +5.223e+00  -6.967e+00
  +329.0  +1.310e-01  +2.092e-01  +5.279e-02  +8.558e-01  +1.756e+00  -4.424e-02  +2.476e+00  +4.347e+00  +6.061e-01  -7.798e-01  +5.326e+00  -6.885e+00
  +330.0  +1.312e-01  +2.090e-01  +5.337e-02  +8.511e-01  +1.752e+00  -4.947e-02  +2.459e+00  +4.310e+00  +6.086e-01  -7.326e-01  +5.394e+00  -6.860e+00
  +331.0  +1.301e-01  +2.060e-01  +5.424e-02  +8.484e-01  +1.748e+00  -5.164e-02  +2.449e+00  +4.275e+00  +6.234e-01  -6.479e-01  +5.416e+00  -6.712e+00
  +332.0  +1.353e-01  +2.131e-01  +5.758e-02  +8.476e-01  +1.749e+00  -5.346e-02  +2.441e+00  +4.242e+00  +6.407e-01  -5.835e-01  +5.479e+00  -6.646e+00
  +333.0  +1.279e-01  +2.065e-01  +4.931e-02  +8.432e-01  +1.744e+00  -5.791e-02  +2.436e+00  +4.209e+00  +6.638e-01  -4.543e-01  +5.638e+00  -6.547e+00
  +334.0  +1.296e-01  +2.062e-01  +5.295e-02  +8.357e-01  +1.736e+00  -6.477e-02  +2.436e+00  +4.181e+00  +6.906e-01  -4.139e-01  +5.771e+00  -6.599e+00
  +335.0  +1.340e-01  +2.117e-01  +5.622e-02  +8.334e-01  +1.735e+00  -6.781e-02  +2.434e+00  +4.160e+00  +7.077e-01  -6.566e-01  +5.580e+00  -6.893e+00
  +336.0  +1.265e-01  +2.076e-01  +4.533e-02  +8.314e-01  +1.739e+00  -7.610e-02  +2.433e+00  +4.142e+00  +7.239e-01  -7.562e-01  +5.445e+00  -6.957e+00
  +337.0  +1.290e-01  +2.053e-01  +5.272e-02  +8.340e-01  +1.741e+00  -7.334e-02  +2.435e+00  +4.120e+00  +7.492e-01  -5.726e-01  +5.598e+00  -6.743e+00
  +338.0  +1.239e-01  +2.001e-01  +4.775e-02  +8.308e-01  +1.724e+00  -6.286e-02  +2.432e+00  +4.094e+00  +7.690e-01  -2.555e-01  +6.004e+00  -6.515e+00
  +339.0  +1.326e-01  +2.088e-01  +5.645e-02  +8.270e-01  +1.712e+00  -5.805e-02  +2.424e+00  +4.069e+00  +7.784e-01  -1.138e-01  +6.217e+00  -6.445e+00
  +340.0  +1.314e-01  +2.103e-01  +5.258e-02  +8.197e-01  +1.694e+00  -5.453e-02  +2.418e+00  +4.044e+00  +7.911e-01  -3.507e-02  +6.328e+00  -6.398e+00
  +341.0  +1.362e-01  +2.149e-01  +5.745e-02  +8.180e-01  +1.677e+00  -4.113e-02  +2.409e+00  +4.019e+00  +7.995e-01  +8.630e-02  +6.395e+00  -6.222e+00
  +342.0  +1.365e-01  +2.178e-01  +5.521e-02  +8.138e-01  +1.672e+00  -4.434e-02  +2.395e+00  +3.990e+00  +8.013e-01  -1.410e-01  +6.205e+00  -6.487e+00
  +343.0  +1.381e-01  +2.203e-01  +5.596e-02  +8.165e-01  +1.668e+00  -3.535e-02  +2.378e+00  +3.963e+00  +7.933e-01  -3.700e-01  +6.073e+00  -6.813e+00
  +344.0  +1.339e-01  +2.148e-01  +5.293e-02  +8.219e-01  +1.667e+00  -2.316e-02  +2.364e+00  +3.945e+00  +7.828e-01  -5.020e-01  +5.958e+00  -6.962e+00
  +345.0  +1.339e-01  +2.166e-01  +5.118e-02  +8.225e-01  +1.662e+00  -1.752e-02  +2.350e+00  +3.939e+00  +7.610e-01  -3.855e-01  +6.110e+00  -6.881e+00
  +346.0  +1.362e-01  +2.195e-01  +5.297e-02  +8.266e-01  +1.660e+00  -6.562e-03  +2.338e+00  +3.941e+00  +7.357e-01  -4.466e-01  +6.010e+00  -6.904e+00
  +347.0  +1.373e-01  +2.220e-01  +5.259e-02  +8.319e-01  +1.666e+00  -2.117e-03  +2.328e+00  +3.944e+00  +7.107e-01  -6.758e-01  +5.847e+00  -7.199e+00
  +348.0  +1.409e-01  +2.247e-01  +5.719e-02  +8.351e-01  +1.668e+00  +2.054e-03  +2.326e+00  +3.954e+00  +6.987e-01  -8.169e-01  +5.788e+00  -7.422e+00
  +349.0  +1.359e-01  +2.179e-01  +5.400e-02  +8.319e-01  +1.656e+00  +7.499e-03  +2.326e+00  +3.960e+00  +6.913e-01  -7.913e-01  +5.973e+00  -7.556e+00
  +350.0  +1.382e-01  +2.192e-01  +5.726e-02  +8.328e-01  +1.653e+00  +1.269e-02  +2.323e+00  +3.967e+00  +6.801e-01  -6.429e-01  +6.297e+00  -7.583e+00
  +351.0  +1.393e-01  +2.172e-01  +6.148e-02  +8.301e-01  +1.645e+00  +1.553e-02  +2.322e+00  +3.968e+00  +6.763e-01  -6.097e-01  +6.463e+00  -7.682e+00
  +352.0  +1.409e-01  +2.174e-01  +6.448e-02  +8.326e-01  +1.641e+00  +2.447e-02  +2.331e+00  +3.980e+00  +6.824e-01  -4.782e-01  +6.640e+00  -7.597e+00
  +353.0  +1.406e-01  +2.141e-01  +6.705e-02  +8.331e-01  +1.631e+00  +3.551e-02  +2.349e+00  +3.992e+00  +7.058e-01  -3.815e-01  +6.764e+00  -7.527e+00
  +354.0  +1.364e-01  +2.064e-01  +6.642e-02  +8.310e-01  +1.626e+00  +3.595e-02  +2.366e+00  +3.995e+00  +7.378e-01  -3.118e-01  +6.929e+00  -7.553e+00
  +355.0  +1.293e-01  +1.971e-01  +6.149e-02  +8.292e-01  +1.629e+00  +2.959e-02  +2.384e+00  +4.006e+00  +7.625e-01  -2.551e-01  +7.113e+00  -7.624e+00
  +356.0  +1.344e-01  +2.047e-01  +6.415e-02  +8.366e-01  +1.640e+00  +3.367e-02  +2.409e+00  +4.026e+00  +7.920e-01  -2.811e-01  +7.194e+00  -7.756e+00
  +357.0  +1.335e-01  +2.096e-01  +5.731e-02  +8.377e-01  +1.639e+00  +3.657e-02  +2.439e+00  +4.053e+00  +8.253e-01  -2.418e-01  +7.306e+00  -7.790e+00
  +358.0  +1.336e-01  +2.045e-01  +6.267e-02  +8.448e-01  +1.657e+00  +3.251e-02  +2.467e+00  +4.073e+00  +8.597e-01  -1.206e-01  +7.437e+00  -7.679e+00
  +359.0  +1.381e-01  +2.147e-01  +6.162e-02  +8.474e-01  +1.665e+00  +2.982e-02  +2.503e+00  +4.093e+00  +9.122e-01  -9.670e-02  +7.481e+00  -7.675e+00
  +360.0  +1.331e-01  +2.081e-01  +5.810e-02  +8.457e-01  +1.672e+00  +1.901e-02  +2.543e+00  +4.118e+00  +9.692e-01  +8.494e-02  +7.634e+00  -7.464e+00
  +361.0  +1.354e-01  +2.097e-01  +6.110e-02  +8.438e-01  +1.680e+00  +7.258e-03  +2.583e+00  +4.152e+00  +1.014e+00  +3.268e-01  +7.850e+00  -7.196e+00
  +362.0  +1.303e-01  +2.035e-01  +5.717e-02  +8.450e-01  +1.676e+00  +1.435e-02  +2.615e+00  +4.191e+00  +1.039e+00  +3.371e-01  +7.827e+00  -7.153e+00
  +363.0  +1.273e-01  +2.025e-01  +5.198e-02  +8.456e-01  +1.665e+00  +2.616e-02  +2.640e+00  +4.227e+00  +1.054e+00  +3.283e-01  +7.806e+00  -7.149e+00
  +364.0  +1.290e-01  +2.033e-01  +5.475e-02  +8.513e-01  +1.673e+00  +2.957e-02  +2.661e+00  +4.256e+00  +1.066e+00  +3.380e-01  +7.807e+00  -7.131e+00
  +365.0  +1.313e-01  +2.067e-01  +5.597e-02  +8.497e-01  +1.664e+00  +3.495e-02  +2.672e+00  +4.280e+00  +1.065e+00  +4.336e-01  +7.889e+00  -7.022e+00
  +366.0  +1.315e-01  +2.080e-01  +5.498e-02  +8.412e-01  +1.651e+00  +3.142e-02  +2.676e+00  +4.304e+00  +1.048e+00  +5.011e-01  +7.874e+00  -6.871e+00
  +367.0  +1.399e-01  +2.206e-01  +5.928e-02  +8.389e-01  +1.649e+00  +2.905e-02  +2.677e+00  +4.319e+00  +1.034e+00  +5.232e-01  +7.796e+00  -6.749e+00
  +368.0  +1.420e-01  +2.252e-01  +5.884e-02  +8.385e-01  +1.655e+00  +2.198e-02  +2.678e+00  +4.318e+00  +1.037e+00  +4.279e-01  +7.666e+00  -6.811e+00
  +369.0  +1.415e-01  +2.196e-01  +6.330e-02  +8.312e-01  +1.644e+00  +1.814e-02  +2.675e+00  +4.313e+00  +1.037e+00  +4.537e-01  +7.667e+00  -6.759e+00
  +370.0  +1.384e-01  +2.109e-01  +6.580e-02  +8.260e-01  +1.641e+00  +1.084e-02  +2.671e+00  +4.308e+00  +1.035e+00  +5.164e-01  +7.753e+00  -6.720e+00
  +371.0  +1.387e-01  +2.124e-01  +6.489e-02  +8.225e-01  +1.640e+00  +5.011e-03  +2.670e+00  +4.307e+00  +1.033e+00  +6.133e-01  +7.835e+00  -6.608e+00
  +372.0  +1.344e-01  +2.114e-01  +5.733e-02  +8.130e-01  +1.627e+00  -1.133e-03  +2.671e+00  +4.303e+00  +1.039e+00  +7.855e-01  +7.954e+00  -6.383e+00
  +373.0  +1.348e-01  +2.089e-01  +6.069e-02  +8.091e-01  +1.623e+00  -4.563e-03  +2.679e+00  +4.301e+00  +1.058e+00  +7.562e-01  +8.006e+00  -6.494e+00
  +374.0  +1.278e-01  +2.010e-01  +5.464e-02  +8.051e-01  +1.622e+00  -1.221e-02  +2.694e+00  +4.296e+00  +1.091e+00  +5.752e-01  +7.919e+00  -6.768e+00
  +375.0  +1.258e-01  +1.958e-01  +5.571e-02  +7.979e-01  +1.613e+00  -1.721e-02  +2.705e+00  +4.292e+00  +1.119e+00  +5.436e-01  +7.904e+00  -6.817e+00
  +376.0  +1.283e-01  +2.006e-01  +5.603e-02  +8.012e-01  +1.617e+00  -1.472e-02  +2.716e+00  +4.292e+00  +1.140e+00  +6.094e-01  +7.971e+00  -6.752e+00
  +377.0  +1.314e-01  +2.019e-01  +6.086e-02  +7.946e-01  +1.612e+00  -2.274e-02  +2.723e+00  +4.292e+00  +1.155e+00  +6.053e-01  +7.951e+00  -6.740e+00
  +378.0  +1.296e-01  +2.015e-01  +5.773e-02  +7.972e-01  +1.613e+00  -1.814e-02  +2.730e+00  +4.297e+00  +1.164e+00  +3.690e-01  +7.738e+00  -7.000e+00
  +379.0  +1.275e-01  +1.971e-01  +5.794e-02  +7.923e-01  +1.609e+00  -2.434e-02  +2.734e+00  +4.304e+00  +1.164e+00  +2.743e-01  +7.652e+00  -7.103e+00
  +380.0  +1.317e-01  +2.039e-01  +5.954e-02  +7.936e-01  +1.613e+00  -2.527e-02  +2.731e+00  +4.312e+00  +1.151e+00  +2.249e-01  +7.535e+00  -7.085e+00
  +381.0  +1.303e-01  +2.078e-01  +5.280e-02  +8.004e-01  +1.622e+00  -2.171e-02  +2.727e+00  +4.327e+00  +1.128e+00  +2.208e-01  +7.422e+00  -6.980e+00
  +382.0  +1.305e-01  +2.093e-01  +5.166e-02  +7.951e-01  +1.613e+00  -2.328e-02  +2.727e+00  +4.345e+00  +1.108e+00  +3.273e-01  +7.478e+00  -6.824e+00
  +383.0  +1.330e-01  +2.129e-01  +5.300e-02  +7.983e-01  +1.619e+00  -2.241e-02  +2.732e+00  +4.367e+00  +1.097e+00  +3.364e-01  +7.365e+00  -6.692e+00
  +384.0  +1.348e-01  +2.126e-01  +5.701e-02  +7.926e-01  +1.622e+00  -3.622e-02  +2.738e+00  +4.394e+00  +1.082e+00  +2.570e-01  +7.226e+00  -6.712e+00
  +385.0  +1.326e-01  +2.068e-01  +5.841e-02  +7.892e-01  +1.624e+00  -4.602e-02  +2.743e+00  +4.422e+00  +1.063e+00  +2.303e-01  +7.187e+00  -6.727e+00
  +386.0  +1.339e-01  +2.104e-01  +5.734e-02  +7.969e-01  +1.638e+00  -4.431e-02  +2.745e+00  +4.449e+00  +1.041e+00  +2.912e-01  +7.196e+00  -6.614e+00
  +387.0  +1.349e-01  +2.111e-01  +5.860e-02  +7.960e-01  +1.635e+00  -4.340e-02  +2.745e+00  +4.464e+00  +1.025e+00  +3.754e-01  +7.306e+00  -6.556e+00
  +388.0  +1.302e-01  +2.071e-01  +5.328e-02  +7.962e-01  +1.640e+00  -4.722e-02  +2.739e+00  +4.472e+00  +1.006e+00  +2.746e-01  +7.332e+00  -6.783e+00
  +389.0  +1.326e-01  +2.087e-01  +5.643e-02  +7.919e-01  +1.632e+00  -4.815e-02  +2.725e+00  +4.472e+00  +9.766e-01  +2.161e-01  +7.262e+00  -6.830e+00
  +390.0  +1.320e-01  +2.020e-01  +6.194e-02  +7.869e-01  +1.624e+00  -4.999e-02  +2.706e+00  +4.466e+00  +9.464e-01  +1.432e-01  +7.223e+00  -6.936e+00
  +391.0  +1.327e-01  +2.079e-01  +5.756e-02  +7.830e-01  +1.622e+00  -5.632e-02  +2.689e+00  +4.462e+00  +9.154e-01  +1.347e-01  +7.090e+00  -6.821e+00
  +392.0  +1.312e-01  +2.086e-01  +5.373e-02  +7.818e-01  +1.620e+00  -5.626e-02  +2.667e+00  +4.449e+00  +8.856e-01  +9.290e-02  +6.997e+00  -6.811e+00
  +393.0  +1.352e-01  +2.081e-01  +6.236e-02  +7.812e-01  +1.618e+00  -5.589e-02  +2.656e+00  +4.426e+00  +8.860e-01  +1.900e-01  +6.949e+00  -6.569e+00
  +394.0  +1.305e-01  +2.055e-01  +5.557e-02  +7.760e-01  +1.618e+00  -6.586e-02  +2.643e+00  +4.396e+00  +8.892e-01  +4.090e-01  +6.972e+00  -6.154e+00
  +395.0  +1.298e-01  +2.020e-01  +5.763e-02  +7.791e-01  +1.621e+00  -6.325e-02  +2.630e+00  +4.377e+00  +8.841e-01  +5.655e-01  +7.061e+00  -5.930e+00
  +396.0  +1.284e-01  +1.995e-01  +5.740e-02  +7.819e-01  +1.626e+00  -6.258e-02  +2.615e+00  +4.361e+00  +8.686e-01  +5.104e-01  +6.952e+00  -5.931e+00
  +397.0  +1.304e-01  +2.014e-01  +5.942e-02  +7.847e-01  +1.622e+00  -5.247e-02  +2.605e+00  +4.350e+00  +8.602e-01  +3.554e-01  +6.759e+00  -6.048e+00
  +398.0  +1.293e-01  +2.024e-01  +5.619e-02  +7.793e-01  +1.611e+00  -5.224e-02  +2.595e+00  +4.333e+00  +8.562e-01  +4.564e-01  +6.801e+00  -5.888e+00
  +399.0  +1.339e-01  +2.162e-01  +5.168e-02  +7.883e-01  +1.615e+00  -3.842e-02  +2.586e+00  +4.319e+00  +8.523e-01  +6.619e-01  +6.976e+00  -5.653e+00
  +400.0  +1.357e-01  +2.162e-01  +5.521e-02  +7.910e-01  +1.606e+00  -2.441e-02  +2.580e+00  +4.304e+00  +8.550e-01  +6.816e-01  +6.993e+00  -5.630e+00
  +401.0  +1.346e-01  +2.098e-01  +5.935e-02  +7.889e-01  +1.592e+00  -1.450e-02  +2.572e+00  +4.294e+00  +8.506e-01  +5.170e-01  +6.919e+00  -5.885e+00
  +402.0  +1.396e-01  +2.196e-01  +5.955e-02  +7.893e-01  +1.583e+00  -4.408e-03  +2.569e+00  +4.291e+00  +8.477e-01  +1.101e-01  +6.643e+00  -6.422e+00
  +403.0  +1.374e-01  +2.167e-01  +5.806e-02  +7.921e-01  +1.581e+00  +3.175e-03  +2.580e+00  +4.289e+00  +8.719e-01  -1.419e-01  +6.536e+00  -6.820e+00
  +404.0  +1.380e-01  +2.232e-01  +5.274e-02  +7.941e-01  +1.575e+00  +1.299e-02  +2.595e+00  +4.285e+00  +9.050e-01  -2.205e-01  +6.387e+00  -6.828e+00
  +405.0  +1.351e-01  +2.168e-01  +5.347e-02  +7.939e-01  +1.570e+00  +1.725e-02  +2.604e+00  +4.286e+00  +9.220e-01  -1.758e-01  +6.294e+00  -6.645e+00
  +406.0  +1.387e-01  +2.285e-01  +4.893e-02  +7.957e-01  +1.565e+00  +2.647e-02  +2.612e+00  +4.295e+00  +9.300e-01  -1.373e-01  +6.308e+00  -6.582e+00
  +407.0  +1.358e-01  +2.205e-01  +5.100e-02  +7.947e-01  +1.558e+00  +3.163e-02  +2.622e+00  +4.308e+00  +9.354e-01  -1.404e-01  +6.368e+00  -6.649e+00
  +408.0  +1.397e-01  +2.254e-01  +5.403e-02  +7.925e-01  +1.552e+00  +3.329e-02  +2.635e+00  +4.323e+00  +9.460e-01  -1.023e-01  +6.431e+00  -6.635e+00
  +409.0  +1.320e-01  +2.186e-01  +4.535e-02  +7.902e-01  +1.551e+00  +2.946e-02  +2.646e+00  +4.336e+00  +9.562e-01  -9.564e-02  +6.469e+00  -6.660e+00
  +410.0  +1.354e-01  +2.215e-01  +4.935e-02  +7.930e-01  +1.551e+00  +3.478e-02  +2.654e+00  +4.345e+00  +9.637e-01  -9.519e-02  +6.662e+00  -6.853e+00
  +411.0  +1.341e-01  +2.207e-01  +4.748e-02  +7.929e-01  +1.548e+00  +3.782e-02  +2.659e+00  +4.351e+00  +9.665e-01  +8.615e-02  +6.954e+00  -6.782e+00
  +412.0  +1.356e-01  +2.222e-01  +4.899e-02  +7.889e-01  +1.547e+00  +3.103e-02  +2.666e+00  +4.357e+00  +9.751e-01  +1.794e-01  +7.040e+00  -6.681e+00
  +413.0  +1.372e-01  +2.252e-01  +4.918e-02  +7.916e-01  +1.545e+00  +3.830e-02  +2.665e+00  +4.358e+00  +9.724e-01  +8.728e-02  +6.782e+00  -6.608e+00
  +414.0  +1.357e-01  +2.210e-01  +5.048e-02  +7.940e-01  +1.545e+00  +4.303e-02  +2.658e+00  +4.357e+00  +9.594e-01  +1.661e-01  +6.789e+00  -6.457e+00
  +415.0  +1.341e-01  +2.192e-01  +4.893e-02  +7.883e-01  +1.544e+00  +3.229e-02  +2.649e+00  +4.355e+00  +9.431e-01  +2.294e-01  +6.944e+00  -6.486e+00
  +416.0  +1.340e-01  +2.181e-01  +4.980e-02  +7.848e-01  +1.539e+00  +3.023e-02  +2.635e+00  +4.343e+00  +9.267e-01  +9.825e-02  +6.818e+00  -6.621e+00
  +417.0  +1.376e-01  +2.269e-01  +4.837e-02  +7.841e-01  +1.536e+00  +3.232e-02  +2.617e+00  +4.327e+00  +9.069e-01  +4.743e-03  +6.817e+00  -6.808e+00
  +418.0  +1.360e-01  +2.263e-01  +4.566e-02  +7.722e-01  +1.524e+00  +2.072e-02  +2.598e+00  +4.313e+00  +8.831e-01  +4.646e-03  +6.880e+00  -6.871e+00
  +419.0  +1.381e-01  +2.236e-01  +5.261e-02  +7.770e-01  +1.532e+00  +2.215e-02  +2.577e+00  +4.305e+00  +8.489e-01  -9.787e-03  +6.860e+00  -6.880e+00
  +420.0  +1.367e-01  +2.256e-01  +4.787e-02  +7.791e-01  +1.532e+00  +2.612e-02  +2.556e+00  +4.305e+00  +8.072e-01  -3.083e-02  +6.811e+00  -6.873e+00
  +421.0  +1.409e-01  +2.336e-01  +4.827e-02  +7.818e-01  +1.527e+00  +3.681e-02  +2.536e+00  +4.296e+00  +7.755e-01  -2.546e-02  +6.667e+00  -6.718e+00
  +422.0  +1.409e-01  +2.357e-01  +4.604e-02  +7.834e-01  +1.523e+00  +4.350e-02  +2.519e+00  +4.289e+00  +7.501e-01  -2.250e-01  +6.463e+00  -6.913e+00
  +423.0  +1.405e-01  +2.364e-01  +4.466e-02  +7.840e-01  +1.517e+00  +5.060e-02  +2.514e+00  +4.276e+00  +7.522e-01  -5.153e-01  +6.072e+00  -7.102e+00
  +424.0  +1.364e-01  +2.322e-01  +4.069e-02  +7.825e-01  +1.505e+00  +5.974e-02  +2.512e+00  +4.265e+00  +7.598e-01  -7.222e-01  +5.782e+00  -7.227e+00
  +425.0  +1.384e-01  +2.342e-01  +4.255e-02  +7.809e-01  +1.499e+00  +6.268e-02  +2.511e+00  +4.260e+00  +7.617e-01  -8.573e-01  +5.733e+00  -7.447e+00
  +426.0  +1.417e-01  +2.372e-01  +4.629e-02  +7.762e-01  +1.484e+00  +6.871e-02  +2.505e+00  +4.258e+00  +7.512e-01  -6.750e-01  +5.896e+00  -7.246e+00
  +427.0  +1.399e-01  +2.372e-01  +4.257e-02  +7.769e-01  +1.481e+00  +7.322e-02  +2.496e+00  +4.255e+00  +7.359e-01  -4.259e-01  +6.263e+00  -7.115e+00
  +428.0  +1.345e-01  +2.333e-01  +3.563e-02  +7.713e-01  +1.472e+00  +7.048e-02  +2.484e+00  +4.252e+00  +7.166e-01  -3.873e-01  +6.288e+00  -7.062e+00
  +429.0  +1.349e-01  +2.307e-01  +3.909e-02  +7.643e-01  +1.463e+00  +6.514e-02  +2.471e+00  +4.252e+00  +6.911e-01  -3.646e-01  +6.197e+00  -6.927e+00
  +430.0  +1.306e-01  +2.300e-01  +3.119e-02  +7.593e-01  +1.452e+00  +6.681e-02  +2.460e+00  +4.244e+00  +6.750e-01  -3.960e-01  +6.142e+00  -6.934e+00
  +431.0  +1.322e-01  +2.285e-01  +3.587e-02  +7.548e-01  +1.444e+00  +6.556e-02  +2.443e+00  +4.222e+00  +6.644e-01  -4.129e-01  +6.094e+00  -6.920e+00
  +432.0  +1.322e-01  +2.307e-01  +3.365e-02  +7.607e-01  +1.451e+00  +7.045e-02  +2.426e+00  +4.198e+00  +6.536e-01  -3.690e-01  +6.222e+00  -6.959e+00
  +433.0  +1.344e-01  +2.346e-01  +3.412e-02  +7.620e-01  +1.456e+00  +6.802e-02  +2.417e+00  +4.172e+00  +6.617e-01  -2.906e-01  +6.347e+00  -6.928e+00
  +434.0  +1.390e-01  +2.420e-01  +3.598e-02  +7.688e-01  +1.462e+00  +7.520e-02  +2.424e+00  +4.143e+00  +7.053e-01  -1.540e-01  +6.349e+00  -6.657e+00
  +435.0  +1.395e-01  +2.459e-01  +3.308e-02  +7.779e-01  +1.472e+00  +8.410e-02  +2.432e+00  +4.117e+00  +7.474e-01  +1.397e-01  +6.436e+00  -6.157e+00
  +436.0  +1.370e-01  +2.369e-01  +3.718e-02  +7.779e-01  +1.471e+00  +8.423e-02  +2.437e+00  +4.094e+00  +7.796e-01  +2.177e-01  +6.266e+00  -5.831e+00
  +437.0  +1.373e-01  +2.404e-01  +3.422e-02  +7.819e-01  +1.475e+00  +8.878e-02  +2.438e+00  +4.069e+00  +8.063e-01  +7.564e-03  +6.057e+00  -6.042e+00
  +438.0  +1.365e-01  +2.351e-01  +3.795e-02  +7.825e-01  +1.474e+00  +9.131e-02  +2.436e+00  +4.047e+00  +8.243e-01  -1.567e-01  +5.951e+00  -6.264e+00
  +439.0  +1.352e-01  +2.302e-01  +4.014e-02  +7.795e-01  +1.468e+00  +9.149e-02  +2.432e+00  +4.033e+00  +8.319e-01  -3.139e-01  +5.925e+00  -6.553e+00
  +440.0  +1.319e-01  +2.217e-01  +4.210e-02  +7.802e-01  +1.478e+00  +8.219e-02  +2.424e+00  +4.026e+00  +8.220e-01  -5.413e-01  +5.852e+00  -6.935e+00
  +441.0  +1.283e-01  +2.137e-01  +4.282e-02  +7.790e-01  +1.480e+00  +7.752e-02  +2.422e+00  +4.027e+00  +8.183e-01  -7.091e-01  +5.850e+00  -7.268e+00
  +442.0  +1.276e-01  +2.092e-01  +4.600e-02  +7.799e-01  +1.488e+00  +7.209e-02  +2.429e+00  +4.028e+00  +8.302e-01  -7.472e-01  +5.976e+00  -7.470e+00
  +443.0  +1.339e-01  +2.205e-01  +4.732e-02  +7.855e-01  +1.491e+00  +7.942e-02  +2.436e+00  +4.027e+00  +8.451e-01  -6.206e-01  +6.185e+00  -7.426e+00
  +444.0  +1.336e-01  +2.123e-01  +5.482e-02  +7.878e-01  +1.504e+00  +7.144e-02  +2.444e+00  +4.036e+00  +8.519e-01  -3.732e-01  +6.485e+00  -7.231e+00
  +445.0  +1.308e-01  +2.101e-01  +5.140e-02  +7.916e-01  +1.510e+00  +7.310e-02  +2.455e+00  +4.053e+00  +8.574e-01  -4.756e-01  +6.345e+00  -7.296e+00
  +446.0  +1.310e-01  +2.098e-01  +5.225e-02  +7.969e-01  +1.522e+00  +7.181e-02  +2.466e+00  +4.071e+00  +8.622e-01  -6.179e-01  +6.234e+00  -7.470e+00
  +447.0  +1.380e-01  +2.205e-01  +5.540e-02  +7.932e-01  +1.523e+00  +6.387e-02  +2.475e+00  +4.089e+00  +8.610e-01  -7.123e-01  +6.158e+00  -7.582e+00
  +448.0  +1.325e-01  +2.121e-01  +5.290e-02  +7.908e-01  +1.528e+00  +5.337e-02  +2.482e+00  +4.108e+00  +8.572e-01  -1.011e+00  +5.863e+00  -7.884e+00
  +449.0  +1.346e-01  +2.101e-01  +5.925e-02  +7.889e-01  +1.529e+00  +4.923e-02  +2.494e+00  +4.128e+00  +8.599e-01  -1.271e+00  +5.611e+00  -8.152e+00
  +450.0  +1.325e-01  +2.087e-01  +5.626e-02  +7.906e-01  +1.541e+00  +4.010e-02  +2.507e+00  +4.149e+00  +8.646e-01  -1.232e+00  +5.551e+00  -8.014e+00
  +451.0  +1.299e-01  +2.062e-01  +5.368e-02  +7.925e-01  +1.551e+00  +3.374e-02  +2.520e+00  +4.177e+00  +8.639e-01  -1.235e+00  +5.314e+00  -7.783e+00
  +452.0  +1.307e-01  +2.088e-01  +5.268e-02  +7.914e-01  +1.554e+00  +2.854e-02  +2.531e+00  +4.211e+00  +8.514e-01  -1.398e+00  +5.131e+00  -7.928e+00
  +453.0  +1.273e-01  +2.046e-01  +5.009e-02  +7.809e-01  +1.556e+00  +5.467e-03  +2.542e+00  +4.245e+00  +8.392e-01  -1.514e+00  +5.088e+00  -8.116e+00
  +454.0  +1.271e-01  +1.986e-01  +5.557e-02  +7.829e-01  +1.558e+00  +7.565e-03  +2.561e+00  +4.273e+00  +8.487e-01  -1.504e+00  +5.154e+00  -8.161e+00
  +455.0  +1.281e-01  +1.973e-01  +5.889e-02  +7.816e-01  +1.561e+00  +1.758e-03  +2.571e+00  +4.296e+00  +8.449e-01  -1.477e+00  +5.224e+00  -8.177e+00
  +456.0  +1.321e-01  +2.023e-01  +6.193e-02  +7.776e-01  +1.556e+00  -1.016e-03  +2.581e+00  +4.318e+00  +8.448e-01  -1.529e+00  +5.085e+00  -8.143e+00
  +457.0  +1.326e-01  +2.053e-01  +5.991e-02  +7.825e-01  +1.554e+00  +1.077e-02  +2.593e+00  +4.329e+00  +8.577e-01  -1.486e+00  +5.251e+00  -8.223e+00
  +458.0  +1.276e-01  +1.983e-01  +5.688e-02  +7.915e-01  +1.560e+00  +2.261e-02  +2.610e+00  +4.337e+00  +8.827e-01  -1.344e+00  +5.599e+00  -8.287e+00
  +459.0  +1.265e-01  +1.975e-01  +5.547e-02  +7.883e-01  +1.554e+00  +2.229e-02  +2.623e+00  +4.342e+00  +9.046e-01  -1.149e+00  +5.849e+00  -8.147e+00
  +460.0  +1.274e-01  +1.975e-01  +5.742e-02  +7.869e-01  +1.552e+00  +2.167e-02  +2.638e+00  +4.351e+00  +9.250e-01  -1.052e+00  +5.858e+00  -7.961e+00
  +461.0  +1.332e-01  +2.065e-01  +6.005e-02  +7.847e-01  +1.548e+00  +2.191e-02  +2.653e+00  +4.362e+00  +9.445e-01  -9.402e-01  +5.813e+00  -7.693e+00
  +462.0  +1.296e-01  +2.029e-01  +5.624e-02  +7.790e-01  +1.531e+00  +2.747e-02  +2.665e+00  +4.366e+00  +9.643e-01  -7.893e-01  +5.873e+00  -7.452e+00
  +463.0  +1.272e-01  +1.994e-01  +5.508e-02  +7.740e-01  +1.516e+00  +3.187e-02  +2.674e+00  +4.370e+00  +9.783e-01  -5.619e-01  +6.128e+00  -7.252e+00
  +464.0  +1.307e-01  +2.042e-01  +5.713e-02  +7.725e-01  +1.517e+00  +2.851e-02  +2.678e+00  +4.376e+00  +9.789e-01  -4.503e-01  +6.156e+00  -7.056e+00
  +465.0  +1.277e-01  +2.058e-01  +4.964e-02  +7.714e-01  +1.512e+00  +3.127e-02  +2.674e+00  +4.386e+00  +9.628e-01  -3.478e-01  +6.233e+00  -6.929e+00
  +466.0  +1.265e-01  +2.065e-01  +4.659e-02  +7.599e-01  +1.500e+00  +1.986e-02  +2.670e+00  +4.399e+00  +9.419e-01  -3.033e-01  +6.450e+00  -7.057e+00
  +467.0  +1.278e-01  +2.060e-01  +4.954e-02  +7.592e-01  +1.493e+00  +2.524e-02  +2.666e+00  +4.409e+00  +9.221e-01  -3.889e-01  +6.367e+00  -7.145e+00
  +468.0  +1.265e-01  +2.021e-01  +5.092e-02  +7.573e-01  +1.488e+00  +2.676e-02  +2.661e+00  +4.419e+00  +9.037e-01  -4.942e-01  +6.131e+00  -7.119e+00
  +469.0  +1.235e-01  +1.986e-01  +4.852e-02  +7.549e-01  +1.475e+00  +3.495e-02  +2.658e+00  +4.430e+00  +8.871e-01  -4.524e-01  +6.162e+00  -7.067e+00
  +470.0  +1.218e-01  +1.973e-01  +4.629e-02  +7.519e-01  +1.463e+00  +4.057e-02  +2.659e+00  +4.437e+00  +8.816e-01  -5.191e-01  +6.154e+00  -7.192e+00
  +471.0  +1.236e-01  +1.990e-01  +4.820e-02  +7.527e-01  +1.462e+00  +4.324e-02  +2.656e+00  +4.446e+00  +8.672e-01  -5.435e-01  +6.085e+00  -7.172e+00
  +472.0  +1.251e-01  +1.987e-01  +5.148e-02  +7.527e-01  +1.450e+00  +5.526e-02  +2.645e+00  +4.456e+00  +8.331e-01  -4.806e-01  +6.202e+00  -7.163e+00
  +473.0  +1.243e-01  +1.957e-01  +5.290e-02  +7.596e-01  +1.449e+00  +6.977e-02  +2.626e+00  +4.464e+00  +7.884e-01  -3.504e-01  +6.403e+00  -7.103e+00
  +474.0  +1.229e-01  +1.990e-01  +4.688e-02  +7.623e-01  +1.456e+00  +6.849e-02  +2.609e+00  +4.472e+00  +7.467e-01  -3.540e-01  +6.488e+00  -7.196e+00
  +475.0  +1.220e-01  +1.959e-01  +4.812e-02  +7.648e-01  +1.454e+00  +7.607e-02  +2.600e+00  +4.481e+00  +7.188e-01  -5.271e-01  +6.332e+00  -7.386e+00
  +476.0  +1.269e-01  +2.070e-01  +4.675e-02  +7.663e-01  +1.449e+00  +8.311e-02  +2.596e+00  +4.490e+00  +7.018e-01  -7.426e-01  +6.212e+00  -7.697e+00
  +477.0  +1.301e-01  +2.089e-01  +5.127e-02  +7.631e-01  +1.447e+00  +7.949e-02  +2.595e+00  +4.503e+00  +6.869e-01  -7.870e-01  +6.250e+00  -7.824e+00
  +478.0  +1.319e-01  +2.139e-01  +4.996e-02  +7.623e-01  +1.443e+00  +8.173e-02  +2.608e+00  +4.522e+00  +6.938e-01  -7.457e-01  +6.373e+00  -7.864e+00
  +479.0  +1.360e-01  +2.166e-01  +5.543e-02  +7.662e-01  +1.441e+00  +9.180e-02  +2.626e+00  +4.537e+00  +7.147e-01  -7.486e-01  +6.363e+00  -7.860e+00
  +480.0  +1.347e-01  +2.170e-01  +5.243e-02  +7.594e-01  +1.435e+00  +8.406e-02  +2.642e+00  +4.546e+00  +7.374e-01  -6.521e-01  +6.548e+00  -7.852e+00
  +481.0  +1.356e-01  +2.179e-01  +5.324e-02  +7.577e-01  +1.439e+00  +7.675e-02  +2.656e+00  +4.555e+00  +7.567e-01  -5.253e-01  +6.844e+00  -7.895e+00
  +482.0  +1.380e-01  +2.209e-01  +5.508e-02  +7.568e-01  +1.439e+00  +7.416e-02  +2.667e+00  +4.564e+00  +7.704e-01  -4.575e-01  +7.007e+00  -7.922e+00
  +483.0  +1.393e-01  +2.190e-01  +5.950e-02  +7.604e-01  +1.438e+00  +8.221e-02  +2.683e+00  +4.576e+00  +7.894e-01  -4.288e-01  +7.036e+00  -7.894e+00
  +484.0  +1.387e-01  +2.180e-01  +5.935e-02  +7.545e-01  +1.432e+00  +7.714e-02  +2.700e+00  +4.589e+00  +8.116e-01  -3.909e-01  +7.044e+00  -7.826e+00
  +485.0  +1.367e-01  +2.183e-01  +5.512e-02  +7.492e-01  +1.426e+00  +7.255e-02  +2.711e+00  +4.600e+00  +8.210e-01  -4.672e-01  +6.933e+00  -7.868e+00
  +486.0  +1.425e-01  +2.227e-01  +6.237e-02  +7.497e-01  +1.430e+00  +6.916e-02  +2.718e+00  +4.617e+00  +8.196e-01  -2.206e-01  +7.004e+00  -7.445e+00
  +487.0  +1.388e-01  +2.214e-01  +5.626e-02  +7.487e-01  +1.423e+00  +7.418e-02  +2.727e+00  +4.631e+00  +8.228e-01  +7.440e-02  +7.158e+00  -7.009e+00
  +488.0  +1.369e-01  +2.180e-01  +5.569e-02  +7.452e-01  +1.416e+00  +7.431e-02  +2.735e+00  +4.640e+00  +8.308e-01  +1.909e-01  +7.173e+00  -6.791e+00
  +489.0  +1.403e-01  +2.198e-01  +6.071e-02  +7.408e-01  +1.409e+00  +7.288e-02  +2.747e+00  +4.648e+00  +8.456e-01  +1.822e-01  +7.190e+00  -6.826e+00
  +490.0  +1.350e-01  +2.194e-01  +5.064e-02  +7.395e-01  +1.407e+00  +7.241e-02  +2.766e+00  +4.654e+00  +8.776e-01  +1.757e-01  +7.261e+00  -6.910e+00
  +491.0  +1.321e-01  +2.133e-01  +5.093e-02  +7.355e-01  +1.402e+00  +6.893e-02  +2.779e+00  +4.656e+00  +9.026e-01  +3.001e-01  +7.532e+00  -6.932e+00
  +492.0  +1.302e-01  +2.112e-01  +4.923e-02  +7.296e-01  +1.390e+00  +6.932e-02  +2.795e+00  +4.655e+00  +9.351e-01  +3.009e-01  +7.568e+00  -6.966e+00
  +493.0  +1.282e-01  +2.027e-01  +5.371e-02  +7.278e-01  +1.391e+00  +6.459e-02  +2.812e+00  +4.651e+00  +9.718e-01  +1.243e-01  +7.455e+00  -7.207e+00
  +494.0  +1.279e-01  +2.024e-01  +5.345e-02  +7.270e-01  +1.390e+00  +6.400e-02  +2.825e+00  +4.653e+00  +9.979e-01  -2.202e-02  +7.385e+00  -7.429e+00
  +495.0  +1.308e-01  +2.024e-01  +5.911e-02  +7.295e-01  +1.398e+00  +6.097e-02  +2.827e+00  +4.651e+00  +1.004e+00  -1.519e-01  +7.195e+00  -7.498e+00
  +496.0  +1.280e-01  +2.009e-01  +5.510e-02  +7.236e-01  +1.389e+00  +5.781e-02  +2.823e+00  +4.646e+00  +1.000e+00  -1.077e-01  +7.156e+00  -7.371e+00
  +497.0  +1.250e-01  +2.011e-01  +4.899e-02  +7.271e-01  +1.386e+00  +6.867e-02  +2.814e+00  +4.630e+00  +9.969e-01  -3.824e-02  +7.265e+00  -7.342e+00
  +498.0  +1.252e-01  +2.008e-01  +4.970e-02  +7.256e-01  +1.378e+00  +7.320e-02  +2.803e+00  +4.613e+00  +9.939e-01  -4.789e-02  +7.262e+00  -7.358e+00
  +499.0  +1.247e-01  +1.983e-01  +5.105e-02  +7.229e-01  +1.368e+00  +7.751e-02  +2.786e+00  +4.593e+00  +9.783e-01  -2.884e-01  +6.947e+00  -7.524e+00
  +500.0  +1.279e-01  +2.056e-01  +5.026e-02  +7.243e-01  +1.360e+00  +8.842e-02  +2.769e+00  +4.574e+00  +9.644e-01  -4.219e-01  +6.837e+00  -7.681e+00


==> figs/ch10_ana/versus_att_filter_alter/versus_att_filter_alter_turn_location.txt <==
    +0.0   +0.00
    +1.0   +0.00
    +2.0   +0.00
    +3.0   +0.00
    +4.0   +0.00
    +5.0   +0.00
    +6.0   +0.00
    +7.0   +0.00
    +8.0   +0.00
    +9.0   +0.00
   +10.0   +0.00
   +11.0   +0.00
   +12.0   +0.00
   +13.0   +0.00
   +14.0   +0.00
   +15.0   +0.00
   +16.0   +0.00
   +17.0   +0.00
   +18.0   +0.00
   +19.0   +0.00
   +20.0   +0.00
   +21.0   +0.00
   +22.0   +0.00
   +23.0   +0.00
   +24.0   +0.00
   +25.0   +0.00
   +26.0   +0.00
   +27.0   +0.00
   +28.0   +0.00
   +29.0   +0.00
   +30.0   +0.00
   +31.0   +0.00
   +32.0   +0.00
   +33.0   +0.00
   +34.0   +0.00
   +35.0   +0.00
   +36.0   +0.00
   +37.0   +0.00
   +38.0   +0.00
   +39.0   +0.00
   +40.0   +0.00
   +41.0   +0.00
   +42.0   +0.00
   +43.0   +0.00
   +44.0   +0.00
   +45.0   +0.00
   +46.0   +0.00
   +47.0   +0.00
   +48.0   +0.00
   +49.0   +0.00
   +50.0   +0.00
   +51.0   +0.00
   +52.0   +0.00
   +53.0   +0.00
   +54.0   +0.00
   +55.0   +0.00
   +56.0   +0.00
   +57.0   +0.00
   +58.0   +0.00
   +59.0   +0.00
   +60.0   +0.00
   +61.0   +0.00
   +62.0   +0.00
   +63.0   +0.00
   +64.0   +0.00
   +65.0   +0.00
   +66.0   +0.00
   +67.0   +0.00
   +68.0   +0.00
   +69.0   +0.00
   +70.0   +0.00
   +71.0   +0.00
   +72.0   +0.00
   +73.0   +0.00
   +74.0   +0.00
   +75.0   +0.00
   +76.0   +0.00
   +77.0   +0.00
   +78.0   +0.00
   +79.0   +0.00
   +80.0   +0.00
   +81.0   +0.00
   +82.0   +0.00
   +83.0   +0.00
   +84.0   +0.00
   +85.0   +0.00
   +86.0   +0.00
   +87.0   +0.00
   +88.0   +0.00
   +89.0   +0.00
   +90.0   +0.00
   +91.0   +0.00
   +92.0   +0.00
   +93.0   +0.00
   +94.0   +0.00
   +95.0   +0.00
   +96.0   +0.00
   +97.0   +0.00
   +98.0   +0.00
   +99.0   +0.00
  +100.0   +0.00
  +101.0   +0.00
  +102.0   +0.00
  +103.0   +0.00
  +104.0   +0.00
  +105.0   +0.00
  +106.0   +0.00
  +107.0   +0.00
  +108.0   +0.00
  +109.0   +0.00
  +110.0   +0.00
  +111.0   +0.00
  +112.0   +0.00
  +113.0   +0.00
  +114.0   +0.00
  +115.0   +0.00
  +116.0   +0.00
  +117.0   +0.20
  +118.0   +0.30
  +119.0   +0.40
  +120.0   +0.60
  +121.0   +0.80
  +122.0   +0.90
  +123.0   +1.20
  +124.0   +1.20
  +125.0   +1.20
  +126.0   +1.40
  +127.0   +1.60
  +128.0   +1.90
  +129.0   +2.10
  +130.0   +2.20
  +131.0   +2.30
  +132.0   +2.50
  +133.0   +2.50
  +134.0   +2.60
  +135.0   +2.50
  +136.0   +2.40
  +137.0   +2.50
  +138.0   +2.60
  +139.0   +2.60
  +140.0   +2.60
  +141.0   +2.70
  +142.0   +3.00
  +143.0   +2.80
  +144.0   +2.80
  +145.0   +3.00
  +146.0   +2.90
  +147.0   +2.90
  +148.0   +2.70
  +149.0   +2.50
  +150.0   +2.80
  +151.0   +3.10
  +152.0   +3.20
  +153.0   +2.90
  +154.0   +2.90
  +155.0   +3.00
  +156.0   +2.90
  +157.0   +3.00
  +158.0   +3.00
  +159.0   +3.10
  +160.0   +3.00
  +161.0   +3.20
  +162.0   +3.10
  +163.0   +3.10
  +164.0   +3.00
  +165.0   +3.30
  +166.0   +3.40
  +167.0   +3.60
  +168.0   +3.90
  +169.0   +4.00
  +170.0   +4.20
  +171.0   +4.10
  +172.0   +4.10
  +173.0   +4.20
  +174.0   +4.00
  +175.0   +3.80
  +176.0   +3.70
  +177.0   +3.60
  +178.0   +3.70
  +179.0   +3.90
  +180.0   +3.90
  +181.0   +4.10
  +182.0   +4.20
  +183.0   +4.20
  +184.0   +4.00
  +185.0   +4.10
  +186.0   +4.20
  +187.0   +4.30
  +188.0   +4.40
  +189.0   +4.40
  +190.0   +4.80
  +191.0   +4.80
  +192.0   +5.00
  +193.0   +5.20
  +194.0   +5.40
  +195.0   +5.60
  +196.0   +5.40
  +197.0   +5.30
  +198.0   +5.00
  +199.0   +5.00
  +200.0   +5.10
  +201.0   +4.90
  +202.0   +4.70
  +203.0   +4.70
  +204.0   +4.40
  +205.0   +4.50
  +206.0   +4.60
  +207.0   +4.50
  +208.0   +4.30
  +209.0   +4.40
  +210.0   +4.70
  +211.0   +4.50
  +212.0   +4.40
  +213.0   +4.90
  +214.0   +4.80
  +215.0   +5.00
  +216.0   +4.90
  +217.0   +5.00
  +218.0   +5.20
  +219.0   +5.00
  +220.0   +4.80
  +221.0   +4.80
  +222.0   +5.00
  +223.0   +4.90
  +224.0   +5.00
  +225.0   +4.90
  +226.0   +4.90
  +227.0   +4.80
  +228.0   +4.50
  +229.0   +4.50
  +230.0   +4.50
  +231.0   +4.10
  +232.0   +4.10
  +233.0   +4.00
  +234.0   +4.10
  +235.0   +4.20
  +236.0   +4.40
  +237.0   +4.50
  +238.0   +4.60
  +239.0   +4.60
  +240.0   +4.80
  +241.0   +4.90
  +242.0   +5.00
  +243.0   +5.00
  +244.0   +5.20
  +245.0   +5.40
  +246.0   +5.20
  +247.0   +5.10
  +248.0   +5.10
  +249.0   +5.00
  +250.0   +4.70
  +251.0   +4.70
  +252.0   +4.70
  +253.0   +4.60
  +254.0   +4.60
  +255.0   +4.60
  +256.0   +4.70
  +257.0   +4.70
  +258.0   +4.60
  +259.0   +4.70
  +260.0   +4.90
  +261.0   +5.00
  +262.0   +5.10
  +263.0   +5.10
  +264.0   +5.10
  +265.0   +5.10
  +266.0   +5.20
  +267.0   +5.10
  +268.0   +5.10
  +269.0   +5.10
  +270.0   +5.20
  +271.0   +5.10
  +272.0   +4.90
  +273.0   +5.00
  +274.0   +5.00
  +275.0   +5.10
  +276.0   +5.30
  +277.0   +4.90
  +278.0   +4.60
  +279.0   +4.30
  +280.0   +4.30
  +281.0   +4.40
  +282.0   +4.20
  +283.0   +4.10
  +284.0   +4.30
  +285.0   +4.40
  +286.0   +4.40
  +287.0   +4.30
  +288.0   +4.20
  +289.0   +4.40
  +290.0   +4.30
  +291.0   +4.30
  +292.0   +4.20
  +293.0   +4.40
  +294.0   +4.50
  +295.0   +4.50
  +296.0   +4.60
  +297.0   +4.70
  +298.0   +4.70
  +299.0   +4.50
  +300.0   +4.70
  +301.0   +4.50
  +302.0   +4.90
  +303.0   +4.90
  +304.0   +5.20
  +305.0   +5.10
  +306.0   +5.00
  +307.0   +4.80
  +308.0   +4.80
  +309.0   +4.70
  +310.0   +4.70
  +311.0   +4.60
  +312.0   +4.50
  +313.0   +4.40
  +314.0   +4.30
  +315.0   +4.50
  +316.0   +4.60
  +317.0   +4.40
  +318.0   +4.40
  +319.0   +4.30
  +320.0   +4.20
  +321.0   +4.00
  +322.0   +3.90
  +323.0   +3.90
  +324.0   +3.70
  +325.0   +3.70
  +326.0   +3.80
  +327.0   +3.70
  +328.0   +3.70
  +329.0   +3.80
  +330.0   +3.60
  +331.0   +3.70
  +332.0   +3.60
  +333.0   +3.90
  +334.0   +3.90
  +335.0   +4.00
  +336.0   +3.80
  +337.0   +4.00
  +338.0   +4.10
  +339.0   +4.10
  +340.0   +4.00
  +341.0   +4.10
  +342.0   +4.20
  +343.0   +4.20
  +344.0   +4.20
  +345.0   +4.30
  +346.0   +4.40
  +347.0   +4.50
  +348.0   +4.80
  +349.0   +5.00
  +350.0   +5.10
  +351.0   +5.20
  +352.0   +5.10
  +353.0   +5.30
  +354.0   +5.50
  +355.0   +5.70
  +356.0   +6.00
  +357.0   +5.80
  +358.0   +5.90
  +359.0   +5.90
  +360.0   +5.70
  +361.0   +5.60
  +362.0   +5.70
  +363.0   +5.70
  +364.0   +5.60
  +365.0   +5.60
  +366.0   +5.30
  +367.0   +5.30
  +368.0   +5.20
  +369.0   +5.20
  +370.0   +5.20
  +371.0   +5.30
  +372.0   +5.30
  +373.0   +5.50
  +374.0   +5.50
  +375.0   +5.40
  +376.0   +5.40
  +377.0   +5.50
  +378.0   +5.50
  +379.0   +5.40
  +380.0   +5.20
  +381.0   +5.30
  +382.0   +5.00
  +383.0   +4.80
  +384.0   +4.80
  +385.0   +4.80
  +386.0   +4.90
  +387.0   +5.00
  +388.0   +5.00
  +389.0   +5.00
  +390.0   +4.70
  +391.0   +4.70
  +392.0   +4.50
  +393.0   +4.30
  +394.0   +4.30
  +395.0   +4.20
  +396.0   +4.20
  +397.0   +4.00
  +398.0   +4.10
  +399.0   +4.00
  +400.0   +4.30
  +401.0   +4.50
  +402.0   +4.50
  +403.0   +4.50
  +404.0   +4.20
  +405.0   +4.10
  +406.0   +4.20
  +407.0   +4.30
  +408.0   +4.50
  +409.0   +4.70
  +410.0   +4.80
  +411.0   +4.80
  +412.0   +4.50
  +413.0   +4.50
  +414.0   +4.50
  +415.0   +4.50
  +416.0   +4.80
  +417.0   +4.70
  +418.0   +4.70
  +419.0   +4.60
  +420.0   +4.50
  +421.0   +4.60
  +422.0   +4.50
  +423.0   +4.40
  +424.0   +4.40
  +425.0   +4.30
  +426.0   +4.60
  +427.0   +4.50
  +428.0   +4.30
  +429.0   +4.40
  +430.0   +4.30
  +431.0   +4.40
  +432.0   +4.40
  +433.0   +4.10
  +434.0   +4.00
  +435.0   +3.60
  +436.0   +3.70
  +437.0   +3.80
  +438.0   +4.10
  +439.0   +4.20
  +440.0   +4.50
  +441.0   +4.80
  +442.0   +4.60
  +443.0   +4.70
  +444.0   +4.70
  +445.0   +4.70
  +446.0   +4.80
  +447.0   +5.10
  +448.0   +5.00
  +449.0   +4.80
  +450.0   +4.30
  +451.0   +4.60
  +452.0   +4.70
  +453.0   +4.70
  +454.0   +4.80
  +455.0   +4.70
  +456.0   +4.80
  +457.0   +5.10
  +458.0   +5.00
  +459.0   +4.80
  +460.0   +4.60
  +461.0   +4.50
  +462.0   +4.50
  +463.0   +4.50
  +464.0   +4.50
  +465.0   +4.60
  +466.0   +4.60
  +467.0   +4.30
  +468.0   +4.40
  +469.0   +4.60
  +470.0   +4.40
  +471.0   +4.60
  +472.0   +4.70
  +473.0   +4.70
  +474.0   +4.80
  +475.0   +5.00
  +476.0   +5.10
  +477.0   +5.20
  +478.0   +5.10
  +479.0   +5.20
  +480.0   +5.60
  +481.0   +5.50
  +482.0   +5.70
  +483.0   +5.60
  +484.0   +5.50
  +485.0   +5.10
  +486.0   +4.90
  +487.0   +4.90
  +488.0   +5.00
  +489.0   +5.10
  +490.0   +5.30
  +491.0   +5.40
  +492.0   +5.60
  +493.0   +5.50
  +494.0   +5.50
  +495.0   +5.30
  +496.0   +5.30
  +497.0   +5.40
  +498.0   +5.30
  +499.0   +5.30
  +500.0   +5.10


==> figs/ch10_ana/versus_bias/versus_bias_alter_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +7.029e-02  +1.169e-01  +2.371e-02  +7.029e-02  +1.169e-01  +2.371e-02
    +1.0  +6.923e-02  +1.158e-01  +2.269e-02  +6.981e-02  +1.170e-01  +2.262e-02  +6.981e-02  +1.170e-01  +2.262e-02
    +2.0  +7.204e-02  +1.193e-01  +2.476e-02  +7.225e-02  +1.203e-01  +2.424e-02  +7.225e-02  +1.203e-01  +2.424e-02
    +3.0  +7.378e-02  +1.240e-01  +2.358e-02  +7.412e-02  +1.249e-01  +2.339e-02  +7.412e-02  +1.249e-01  +2.339e-02
    +4.0  +7.319e-02  +1.235e-01  +2.287e-02  +7.339e-02  +1.245e-01  +2.224e-02  +7.339e-02  +1.245e-01  +2.224e-02
    +5.0  +7.405e-02  +1.295e-01  +1.859e-02  +7.481e-02  +1.309e-01  +1.873e-02  +7.481e-02  +1.309e-01  +1.873e-02
    +6.0  +7.770e-02  +1.357e-01  +1.969e-02  +7.850e-02  +1.373e-01  +1.967e-02  +7.850e-02  +1.373e-01  +1.967e-02
    +7.0  +7.646e-02  +1.330e-01  +1.995e-02  +7.766e-02  +1.347e-01  +2.065e-02  +7.766e-02  +1.347e-01  +2.065e-02
    +8.0  +7.648e-02  +1.333e-01  +1.968e-02  +7.777e-02  +1.350e-01  +2.057e-02  +7.777e-02  +1.350e-01  +2.057e-02
    +9.0  +8.327e-02  +1.429e-01  +2.360e-02  +8.387e-02  +1.446e-01  +2.318e-02  +8.387e-02  +1.446e-01  +2.318e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.401e-02  +1.494e-01  +1.862e-02  +8.401e-02  +1.494e-01  +1.862e-02
   +11.0  +8.680e-02  +1.510e-01  +2.257e-02  +8.720e-02  +1.527e-01  +2.175e-02  +8.720e-02  +1.527e-01  +2.175e-02
   +12.0  +8.647e-02  +1.498e-01  +2.319e-02  +8.715e-02  +1.509e-01  +2.337e-02  +8.715e-02  +1.509e-01  +2.337e-02
   +13.0  +8.739e-02  +1.496e-01  +2.524e-02  +8.790e-02  +1.509e-01  +2.488e-02  +8.790e-02  +1.509e-01  +2.488e-02
   +14.0  +8.474e-02  +1.496e-01  +1.991e-02  +8.545e-02  +1.510e-01  +1.995e-02  +8.545e-02  +1.510e-01  +1.995e-02
   +15.0  +8.131e-02  +1.452e-01  +1.739e-02  +8.221e-02  +1.467e-01  +1.772e-02  +8.221e-02  +1.467e-01  +1.772e-02
   +16.0  +8.309e-02  +1.482e-01  +1.799e-02  +8.396e-02  +1.500e-01  +1.793e-02  +8.396e-02  +1.500e-01  +1.793e-02
   +17.0  +8.260e-02  +1.506e-01  +1.456e-02  +8.349e-02  +1.526e-01  +1.440e-02  +8.349e-02  +1.526e-01  +1.440e-02
   +18.0  +8.576e-02  +1.547e-01  +1.679e-02  +8.711e-02  +1.568e-01  +1.743e-02  +8.711e-02  +1.568e-01  +1.743e-02
   +19.0  +8.154e-02  +1.474e-01  +1.562e-02  +8.349e-02  +1.500e-01  +1.700e-02  +8.349e-02  +1.500e-01  +1.700e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.825e-02  +1.411e-01  +1.540e-02  +7.825e-02  +1.411e-01  +1.540e-02
   +21.0  +7.809e-02  +1.410e-01  +1.514e-02  +8.045e-02  +1.444e-01  +1.653e-02  +8.045e-02  +1.444e-01  +1.653e-02
   +22.0  +7.627e-02  +1.389e-01  +1.362e-02  +7.813e-02  +1.427e-01  +1.356e-02  +7.813e-02  +1.427e-01  +1.356e-02
   +23.0  +7.442e-02  +1.310e-01  +1.781e-02  +7.707e-02  +1.350e-01  +1.916e-02  +7.707e-02  +1.350e-01  +1.916e-02
   +24.0  +7.461e-02  +1.268e-01  +2.242e-02  +7.741e-02  +1.315e-01  +2.332e-02  +7.741e-02  +1.315e-01  +2.332e-02
   +25.0  +7.840e-02  +1.311e-01  +2.568e-02  +8.146e-02  +1.358e-01  +2.715e-02  +8.146e-02  +1.358e-01  +2.715e-02
   +26.0  +8.244e-02  +1.371e-01  +2.777e-02  +8.566e-02  +1.412e-01  +3.012e-02  +8.566e-02  +1.412e-01  +3.012e-02
   +27.0  +8.388e-02  +1.382e-01  +2.953e-02  +8.671e-02  +1.418e-01  +3.164e-02  +8.671e-02  +1.418e-01  +3.164e-02
   +28.0  +8.557e-02  +1.450e-01  +2.615e-02  +8.844e-02  +1.486e-01  +2.829e-02  +8.844e-02  +1.486e-01  +2.829e-02
   +29.0  +8.556e-02  +1.442e-01  +2.695e-02  +8.790e-02  +1.471e-01  +2.866e-02  +8.790e-02  +1.471e-01  +2.866e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +9.256e-02  +1.550e-01  +3.017e-02  +9.256e-02  +1.550e-01  +3.017e-02
   +31.0  +9.166e-02  +1.554e-01  +2.788e-02  +9.413e-02  +1.579e-01  +3.034e-02  +9.413e-02  +1.579e-01  +3.034e-02
   +32.0  +9.055e-02  +1.474e-01  +3.366e-02  +9.335e-02  +1.504e-01  +3.634e-02  +9.335e-02  +1.504e-01  +3.634e-02
   +33.0  +8.829e-02  +1.439e-01  +3.271e-02  +9.101e-02  +1.468e-01  +3.517e-02  +9.101e-02  +1.468e-01  +3.517e-02
   +34.0  +8.768e-02  +1.434e-01  +3.194e-02  +9.093e-02  +1.457e-01  +3.612e-02  +9.093e-02  +1.457e-01  +3.612e-02
   +35.0  +8.640e-02  +1.454e-01  +2.735e-02  +8.986e-02  +1.479e-01  +3.178e-02  +8.986e-02  +1.480e-01  +3.176e-02
   +36.0  +8.691e-02  +1.460e-01  +2.782e-02  +9.013e-02  +1.484e-01  +3.181e-02  +9.014e-02  +1.485e-01  +3.182e-02
   +37.0  +8.324e-02  +1.417e-01  +2.477e-02  +8.725e-02  +1.443e-01  +3.024e-02  +8.726e-02  +1.443e-01  +3.026e-02
   +38.0  +8.492e-02  +1.469e-01  +2.295e-02  +8.918e-02  +1.501e-01  +2.824e-02  +8.920e-02  +1.501e-01  +2.827e-02
   +39.0  +8.689e-02  +1.505e-01  +2.331e-02  +9.144e-02  +1.551e-01  +2.779e-02  +9.147e-02  +1.551e-01  +2.783e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +9.261e-02  +1.555e-01  +2.967e-02  +9.264e-02  +1.556e-01  +2.970e-02
   +41.0  +8.859e-02  +1.476e-01  +2.957e-02  +9.364e-02  +1.522e-01  +3.513e-02  +9.368e-02  +1.522e-01  +3.516e-02
   +42.0  +8.646e-02  +1.432e-01  +2.970e-02  +9.172e-02  +1.484e-01  +3.509e-02  +9.176e-02  +1.484e-01  +3.511e-02
   +43.0  +8.996e-02  +1.523e-01  +2.766e-02  +9.571e-02  +1.576e-01  +3.385e-02  +9.576e-02  +1.576e-01  +3.389e-02
   +44.0  +8.972e-02  +1.521e-01  +2.736e-02  +9.526e-02  +1.569e-01  +3.358e-02  +9.531e-02  +1.570e-01  +3.366e-02
   +45.0  +8.860e-02  +1.502e-01  +2.699e-02  +9.363e-02  +1.567e-01  +3.059e-02  +9.368e-02  +1.567e-01  +3.067e-02
   +46.0  +9.107e-02  +1.555e-01  +2.664e-02  +9.535e-02  +1.624e-01  +2.834e-02  +9.538e-02  +1.624e-01  +2.840e-02
   +47.0  +9.692e-02  +1.640e-01  +2.981e-02  +1.011e-01  +1.709e-01  +3.138e-02  +1.011e-01  +1.709e-01  +3.129e-02
   +48.0  +9.751e-02  +1.699e-01  +2.512e-02  +1.016e-01  +1.764e-01  +2.682e-02  +1.016e-01  +1.764e-01  +2.672e-02
   +49.0  +9.818e-02  +1.723e-01  +2.402e-02  +1.032e-01  +1.802e-01  +2.629e-02  +1.032e-01  +1.802e-01  +2.618e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +1.044e-01  +1.808e-01  +2.804e-02  +1.044e-01  +1.808e-01  +2.793e-02
   +51.0  +1.012e-01  +1.794e-01  +2.297e-02  +1.072e-01  +1.868e-01  +2.754e-02  +1.072e-01  +1.868e-01  +2.763e-02
   +52.0  +1.039e-01  +1.822e-01  +2.559e-02  +1.101e-01  +1.907e-01  +2.947e-02  +1.102e-01  +1.907e-01  +2.965e-02
   +53.0  +1.082e-01  +1.879e-01  +2.843e-02  +1.134e-01  +1.967e-01  +3.004e-02  +1.135e-01  +1.968e-01  +3.022e-02
   +54.0  +1.059e-01  +1.878e-01  +2.398e-02  +1.133e-01  +1.968e-01  +2.969e-02  +1.134e-01  +1.969e-01  +2.985e-02
   +55.0  +1.013e-01  +1.832e-01  +1.943e-02  +1.100e-01  +1.932e-01  +2.691e-02  +1.102e-01  +1.932e-01  +2.707e-02
   +56.0  +9.922e-02  +1.787e-01  +1.978e-02  +1.080e-01  +1.888e-01  +2.712e-02  +1.081e-01  +1.889e-01  +2.729e-02
   +57.0  +9.531e-02  +1.713e-01  +1.935e-02  +1.037e-01  +1.814e-01  +2.605e-02  +1.039e-01  +1.815e-01  +2.619e-02
   +58.0  +9.358e-02  +1.658e-01  +2.132e-02  +1.022e-01  +1.772e-01  +2.713e-02  +1.023e-01  +1.774e-01  +2.723e-02
   +59.0  +9.350e-02  +1.639e-01  +2.311e-02  +1.009e-01  +1.755e-01  +2.627e-02  +1.010e-01  +1.757e-01  +2.635e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +1.012e-01  +1.760e-01  +2.639e-02  +1.014e-01  +1.763e-01  +2.646e-02
   +61.0  +9.548e-02  +1.665e-01  +2.447e-02  +1.025e-01  +1.782e-01  +2.681e-02  +1.027e-01  +1.785e-01  +2.686e-02
   +62.0  +9.546e-02  +1.687e-01  +2.220e-02  +1.047e-01  +1.813e-01  +2.814e-02  +1.049e-01  +1.817e-01  +2.809e-02
   +63.0  +9.203e-02  +1.669e-01  +1.721e-02  +1.017e-01  +1.793e-01  +2.400e-02  +1.018e-01  +1.798e-01  +2.388e-02
   +64.0  +9.342e-02  +1.648e-01  +2.203e-02  +1.019e-01  +1.770e-01  +2.677e-02  +1.020e-01  +1.774e-01  +2.665e-02
   +65.0  +9.416e-02  +1.655e-01  +2.283e-02  +1.027e-01  +1.767e-01  +2.860e-02  +1.029e-01  +1.771e-01  +2.861e-02
   +66.0  +9.594e-02  +1.697e-01  +2.216e-02  +1.052e-01  +1.823e-01  +2.812e-02  +1.054e-01  +1.827e-01  +2.821e-02
   +67.0  +9.261e-02  +1.649e-01  +2.028e-02  +1.025e-01  +1.798e-01  +2.518e-02  +1.027e-01  +1.802e-01  +2.528e-02
   +68.0  +9.213e-02  +1.664e-01  +1.789e-02  +1.025e-01  +1.805e-01  +2.457e-02  +1.028e-01  +1.808e-01  +2.471e-02
   +69.0  +9.551e-02  +1.678e-01  +2.320e-02  +1.035e-01  +1.805e-01  +2.644e-02  +1.037e-01  +1.808e-01  +2.667e-02
   +70.0  +9.303e-02  +1.668e-01  +1.924e-02  +1.017e-01  +1.789e-01  +2.454e-02  +1.020e-01  +1.793e-01  +2.472e-02
   +71.0  +9.570e-02  +1.740e-01  +1.744e-02  +1.042e-01  +1.851e-01  +2.322e-02  +1.044e-01  +1.854e-01  +2.340e-02
   +72.0  +9.587e-02  +1.694e-01  +2.234e-02  +1.039e-01  +1.801e-01  +2.773e-02  +1.042e-01  +1.805e-01  +2.791e-02
   +73.0  +9.879e-02  +1.737e-01  +2.385e-02  +1.054e-01  +1.821e-01  +2.874e-02  +1.057e-01  +1.825e-01  +2.895e-02
   +74.0  +9.911e-02  +1.738e-01  +2.438e-02  +1.059e-01  +1.825e-01  +2.918e-02  +1.062e-01  +1.829e-01  +2.939e-02
   +75.0  +9.846e-02  +1.716e-01  +2.528e-02  +1.053e-01  +1.795e-01  +3.109e-02  +1.056e-01  +1.797e-01  +3.146e-02
   +76.0  +9.337e-02  +1.653e-01  +2.144e-02  +1.008e-01  +1.728e-01  +2.886e-02  +1.011e-01  +1.733e-01  +2.902e-02
   +77.0  +8.571e-02  +1.538e-01  +1.758e-02  +9.485e-02  +1.628e-01  +2.694e-02  +9.518e-02  +1.633e-01  +2.705e-02
   +78.0  +8.342e-02  +1.485e-01  +1.829e-02  +9.449e-02  +1.593e-01  +2.968e-02  +9.483e-02  +1.599e-01  +2.978e-02
   +79.0  +8.417e-02  +1.521e-01  +1.621e-02  +9.535e-02  +1.645e-01  +2.623e-02  +9.569e-02  +1.652e-01  +2.622e-02
   +80.0  +8.519e-02  +1.561e-01  +1.424e-02  +9.859e-02  +1.694e-01  +2.777e-02  +9.894e-02  +1.702e-01  +2.769e-02
   +81.0  +8.760e-02  +1.579e-01  +1.726e-02  +1.021e-01  +1.728e-01  +3.128e-02  +1.024e-01  +1.737e-01  +3.113e-02
   +82.0  +8.632e-02  +1.529e-01  +1.972e-02  +9.899e-02  +1.680e-01  +2.996e-02  +9.936e-02  +1.689e-01  +2.983e-02
   +83.0  +8.278e-02  +1.447e-01  +2.085e-02  +9.674e-02  +1.597e-01  +3.374e-02  +9.711e-02  +1.604e-01  +3.378e-02
   +84.0  +8.073e-02  +1.422e-01  +1.924e-02  +9.484e-02  +1.578e-01  +3.190e-02  +9.522e-02  +1.585e-01  +3.192e-02
   +85.0  +8.578e-02  +1.503e-01  +2.130e-02  +9.850e-02  +1.643e-01  +3.274e-02  +9.888e-02  +1.650e-01  +3.273e-02
   +86.0  +8.646e-02  +1.501e-01  +2.284e-02  +9.738e-02  +1.610e-01  +3.373e-02  +9.776e-02  +1.618e-01  +3.372e-02
   +87.0  +8.886e-02  +1.529e-01  +2.482e-02  +9.996e-02  +1.658e-01  +3.410e-02  +1.003e-01  +1.667e-01  +3.398e-02
   +88.0  +9.062e-02  +1.535e-01  +2.773e-02  +9.855e-02  +1.673e-01  +2.980e-02  +9.894e-02  +1.682e-01  +2.973e-02
   +89.0  +9.043e-02  +1.494e-01  +3.149e-02  +9.895e-02  +1.642e-01  +3.372e-02  +9.937e-02  +1.650e-01  +3.377e-02
   +90.0  +9.171e-02  +1.512e-01  +3.226e-02  +1.003e-01  +1.676e-01  +3.303e-02  +1.008e-01  +1.684e-01  +3.309e-02
   +91.0  +9.152e-02  +1.493e-01  +3.375e-02  +1.007e-01  +1.681e-01  +3.336e-02  +1.011e-01  +1.689e-01  +3.344e-02
   +92.0  +9.197e-02  +1.481e-01  +3.585e-02  +1.013e-01  +1.699e-01  +3.263e-02  +1.017e-01  +1.707e-01  +3.265e-02
   +93.0  +9.065e-02  +1.439e-01  +3.744e-02  +1.009e-01  +1.660e-01  +3.585e-02  +1.013e-01  +1.668e-01  +3.592e-02
   +94.0  +9.286e-02  +1.491e-01  +3.664e-02  +1.037e-01  +1.705e-01  +3.686e-02  +1.041e-01  +1.713e-01  +3.688e-02
   +95.0  +9.352e-02  +1.499e-01  +3.718e-02  +1.053e-01  +1.723e-01  +3.841e-02  +1.057e-01  +1.732e-01  +3.829e-02
   +96.0  +8.929e-02  +1.459e-01  +3.272e-02  +1.021e-01  +1.687e-01  +3.557e-02  +1.026e-01  +1.698e-01  +3.535e-02
   +97.0  +8.380e-02  +1.370e-01  +3.058e-02  +9.704e-02  +1.631e-01  +3.101e-02  +9.747e-02  +1.642e-01  +3.077e-02
   +98.0  +8.617e-02  +1.406e-01  +3.178e-02  +9.908e-02  +1.636e-01  +3.454e-02  +9.951e-02  +1.647e-01  +3.431e-02
   +99.0  +8.318e-02  +1.402e-01  +2.620e-02  +9.464e-02  +1.610e-01  +2.825e-02  +9.503e-02  +1.622e-01  +2.787e-02
  +100.0  +8.477e-02  +1.451e-01  +2.442e-02  +9.743e-02  +1.636e-01  +3.121e-02  +9.781e-02  +1.647e-01  +3.091e-02
  +101.0  +9.386e-02  +1.588e-01  +2.893e-02  +1.032e-01  +1.748e-01  +3.153e-02  +1.036e-01  +1.756e-01  +3.169e-02
  +102.0  +8.771e-02  +1.478e-01  +2.766e-02  +9.787e-02  +1.644e-01  +3.131e-02  +9.826e-02  +1.649e-01  +3.160e-02
  +103.0  +8.622e-02  +1.464e-01  +2.603e-02  +9.525e-02  +1.615e-01  +2.900e-02  +9.563e-02  +1.622e-01  +2.904e-02
  +104.0  +8.994e-02  +1.506e-01  +2.931e-02  +9.799e-02  +1.664e-01  +2.958e-02  +9.840e-02  +1.669e-01  +2.987e-02
  +105.0  +8.968e-02  +1.473e-01  +3.210e-02  +9.905e-02  +1.630e-01  +3.508e-02  +9.944e-02  +1.636e-01  +3.530e-02
  +106.0  +8.889e-02  +1.513e-01  +2.645e-02  +9.606e-02  +1.676e-01  +2.454e-02  +9.653e-02  +1.681e-01  +2.496e-02
  +107.0  +9.363e-02  +1.569e-01  +3.034e-02  +1.019e-01  +1.725e-01  +3.124e-02  +1.022e-01  +1.730e-01  +3.145e-02
  +108.0  +9.893e-02  +1.663e-01  +3.153e-02  +1.092e-01  +1.828e-01  +3.562e-02  +1.096e-01  +1.836e-01  +3.564e-02
  +109.0  +9.550e-02  +1.618e-01  +2.919e-02  +1.056e-01  +1.768e-01  +3.445e-02  +1.062e-01  +1.775e-01  +3.485e-02
  +110.0  +9.525e-02  +1.600e-01  +3.049e-02  +1.058e-01  +1.760e-01  +3.556e-02  +1.063e-01  +1.767e-01  +3.582e-02
  +111.0  +9.734e-02  +1.663e-01  +2.836e-02  +1.086e-01  +1.823e-01  +3.491e-02  +1.091e-01  +1.830e-01  +3.518e-02
  +112.0  +9.879e-02  +1.691e-01  +2.845e-02  +1.084e-01  +1.865e-01  +3.035e-02  +1.087e-01  +1.873e-01  +3.001e-02
  +113.0  +9.774e-02  +1.702e-01  +2.532e-02  +1.056e-01  +1.825e-01  +2.883e-02  +1.057e-01  +1.828e-01  +2.864e-02
  +114.0  +9.553e-02  +1.633e-01  +2.781e-02  +1.046e-01  +1.776e-01  +3.156e-02  +1.047e-01  +1.778e-01  +3.160e-02
  +115.0  +9.842e-02  +1.777e-01  +1.910e-02  +1.085e-01  +1.886e-01  +2.843e-02  +1.086e-01  +1.890e-01  +2.822e-02
  +116.0  +9.758e-02  +1.767e-01  +1.848e-02  +1.078e-01  +1.900e-01  +2.562e-02  +1.078e-01  +1.902e-01  +2.530e-02
  +117.0  +1.060e-01  +1.883e-01  +2.368e-02  +1.142e-01  +1.976e-01  +3.078e-02  +1.141e-01  +1.977e-01  +3.056e-02
  +118.0  +1.105e-01  +1.925e-01  +2.842e-02  +1.208e-01  +2.010e-01  +4.061e-02  +1.207e-01  +2.013e-01  +4.006e-02
  +119.0  +1.101e-01  +1.868e-01  +3.335e-02  +1.194e-01  +1.963e-01  +4.245e-02  +1.192e-01  +1.965e-01  +4.202e-02
  +120.0  +1.087e-01  +1.843e-01  +3.323e-02  +1.179e-01  +1.932e-01  +4.271e-02  +1.178e-01  +1.932e-01  +4.234e-02
  +121.0  +1.085e-01  +1.820e-01  +3.498e-02  +1.190e-01  +1.959e-01  +4.205e-02  +1.188e-01  +1.958e-01  +4.176e-02
  +122.0  +1.094e-01  +1.791e-01  +3.967e-02  +1.204e-01  +1.926e-01  +4.818e-02  +1.203e-01  +1.923e-01  +4.827e-02
  +123.0  +1.063e-01  +1.802e-01  +3.239e-02  +1.192e-01  +1.954e-01  +4.307e-02  +1.192e-01  +1.952e-01  +4.313e-02
  +124.0  +1.115e-01  +1.902e-01  +3.281e-02  +1.245e-01  +2.078e-01  +4.120e-02  +1.244e-01  +2.076e-01  +4.114e-02
  +125.0  +1.032e-01  +1.741e-01  +3.235e-02  +1.155e-01  +1.883e-01  +4.268e-02  +1.155e-01  +1.880e-01  +4.301e-02
  +126.0  +1.016e-01  +1.731e-01  +3.013e-02  +1.155e-01  +1.896e-01  +4.149e-02  +1.155e-01  +1.894e-01  +4.162e-02
  +127.0  +1.007e-01  +1.683e-01  +3.304e-02  +1.164e-01  +1.838e-01  +4.906e-02  +1.164e-01  +1.842e-01  +4.873e-02
  +128.0  +1.024e-01  +1.691e-01  +3.575e-02  +1.160e-01  +1.900e-01  +4.186e-02  +1.160e-01  +1.905e-01  +4.157e-02
  +129.0  +1.032e-01  +1.735e-01  +3.280e-02  +1.172e-01  +1.931e-01  +4.134e-02  +1.174e-01  +1.934e-01  +4.138e-02
  +130.0  +9.970e-02  +1.684e-01  +3.100e-02  +1.168e-01  +1.909e-01  +4.269e-02  +1.170e-01  +1.916e-01  +4.243e-02
  +131.0  +9.832e-02  +1.716e-01  +2.503e-02  +1.152e-01  +1.959e-01  +3.440e-02  +1.158e-01  +1.966e-01  +3.491e-02
  +132.0  +9.913e-02  +1.637e-01  +3.458e-02  +1.135e-01  +1.887e-01  +3.827e-02  +1.140e-01  +1.895e-01  +3.840e-02
  +133.0  +9.882e-02  +1.640e-01  +3.361e-02  +1.124e-01  +1.860e-01  +3.883e-02  +1.127e-01  +1.867e-01  +3.861e-02
  +134.0  +1.004e-01  +1.690e-01  +3.169e-02  +1.128e-01  +1.925e-01  +3.306e-02  +1.132e-01  +1.934e-01  +3.301e-02
  +135.0  +9.912e-02  +1.639e-01  +3.435e-02  +1.094e-01  +1.860e-01  +3.271e-02  +1.095e-01  +1.868e-01  +3.226e-02
  +136.0  +9.923e-02  +1.685e-01  +2.998e-02  +1.178e-01  +1.965e-01  +3.919e-02  +1.181e-01  +1.974e-01  +3.876e-02
  +137.0  +1.014e-01  +1.731e-01  +2.980e-02  +1.184e-01  +2.005e-01  +3.635e-02  +1.187e-01  +2.013e-01  +3.611e-02
  +138.0  +1.073e-01  +1.694e-01  +4.517e-02  +1.233e-01  +1.965e-01  +5.008e-02  +1.235e-01  +1.978e-01  +4.919e-02
  +139.0  +1.084e-01  +1.722e-01  +4.470e-02  +1.260e-01  +2.030e-01  +4.899e-02  +1.266e-01  +2.040e-01  +4.910e-02
  +140.0  +1.053e-01  +1.688e-01  +4.180e-02  +1.247e-01  +2.023e-01  +4.717e-02  +1.257e-01  +2.034e-01  +4.806e-02
  +141.0  +1.053e-01  +1.728e-01  +3.787e-02  +1.254e-01  +2.068e-01  +4.396e-02  +1.263e-01  +2.078e-01  +4.475e-02
  +142.0  +1.014e-01  +1.696e-01  +3.320e-02  +1.216e-01  +2.063e-01  +3.679e-02  +1.222e-01  +2.077e-01  +3.662e-02
  +143.0  +9.940e-02  +1.694e-01  +2.940e-02  +1.172e-01  +2.005e-01  +3.400e-02  +1.181e-01  +2.017e-01  +3.457e-02
  +144.0  +1.103e-01  +1.870e-01  +3.366e-02  +1.290e-01  +2.178e-01  +4.017e-02  +1.292e-01  +2.189e-01  +3.961e-02
  +145.0  +1.055e-01  +1.769e-01  +3.418e-02  +1.242e-01  +2.075e-01  +4.095e-02  +1.245e-01  +2.086e-01  +4.038e-02
  +146.0  +1.019e-01  +1.719e-01  +3.190e-02  +1.199e-01  +2.004e-01  +3.945e-02  +1.204e-01  +2.016e-01  +3.914e-02
  +147.0  +1.063e-01  +1.829e-01  +2.973e-02  +1.246e-01  +2.109e-01  +3.826e-02  +1.254e-01  +2.120e-01  +3.882e-02
  +148.0  +1.014e-01  +1.691e-01  +3.362e-02  +1.170e-01  +1.994e-01  +3.465e-02  +1.181e-01  +2.006e-01  +3.560e-02
  +149.0  +9.972e-02  +1.724e-01  +2.708e-02  +1.149e-01  +2.007e-01  +2.915e-02  +1.160e-01  +2.020e-01  +2.994e-02
  +150.0  +1.023e-01  +1.672e-01  +3.738e-02  +1.149e-01  +1.932e-01  +3.671e-02  +1.160e-01  +1.947e-01  +3.725e-02
  +151.0  +1.089e-01  +1.783e-01  +3.944e-02  +1.173e-01  +2.008e-01  +3.376e-02  +1.183e-01  +2.023e-01  +3.429e-02
  +152.0  +1.056e-01  +1.751e-01  +3.603e-02  +1.160e-01  +1.966e-01  +3.530e-02  +1.169e-01  +1.979e-01  +3.603e-02
  +153.0  +9.726e-02  +1.670e-01  +2.753e-02  +1.095e-01  +1.928e-01  +2.614e-02  +1.100e-01  +1.942e-01  +2.587e-02
  +154.0  +1.015e-01  +1.741e-01  +2.890e-02  +1.121e-01  +1.958e-01  +2.844e-02  +1.127e-01  +1.968e-01  +2.846e-02
  +155.0  +9.674e-02  +1.689e-01  +2.460e-02  +1.058e-01  +1.882e-01  +2.347e-02  +1.063e-01  +1.894e-01  +2.317e-02
  +156.0  +9.761e-02  +1.709e-01  +2.432e-02  +1.108e-01  +1.930e-01  +2.868e-02  +1.116e-01  +1.943e-01  +2.903e-02
  +157.0  +9.679e-02  +1.632e-01  +3.037e-02  +1.096e-01  +1.868e-01  +3.235e-02  +1.108e-01  +1.882e-01  +3.339e-02
  +158.0  +9.785e-02  +1.616e-01  +3.409e-02  +1.093e-01  +1.815e-01  +3.714e-02  +1.106e-01  +1.829e-01  +3.836e-02
  +159.0  +9.938e-02  +1.622e-01  +3.653e-02  +1.130e-01  +1.864e-01  +3.964e-02  +1.143e-01  +1.881e-01  +4.039e-02
  +160.0  +9.334e-02  +1.594e-01  +2.732e-02  +1.082e-01  +1.823e-01  +3.420e-02  +1.095e-01  +1.838e-01  +3.526e-02
  +161.0  +9.542e-02  +1.563e-01  +3.457e-02  +1.105e-01  +1.820e-01  +3.901e-02  +1.115e-01  +1.840e-01  +3.890e-02
  +162.0  +9.879e-02  +1.598e-01  +3.779e-02  +1.148e-01  +1.834e-01  +4.615e-02  +1.159e-01  +1.850e-01  +4.680e-02
  +163.0  +9.290e-02  +1.533e-01  +3.249e-02  +1.115e-01  +1.801e-01  +4.291e-02  +1.126e-01  +1.820e-01  +4.324e-02
  +164.0  +9.358e-02  +1.479e-01  +3.925e-02  +1.098e-01  +1.795e-01  +4.010e-02  +1.113e-01  +1.818e-01  +4.083e-02
  +165.0  +9.495e-02  +1.548e-01  +3.508e-02  +1.136e-01  +1.855e-01  +4.166e-02  +1.151e-01  +1.878e-01  +4.241e-02
  +166.0  +1.051e-01  +1.724e-01  +3.778e-02  +1.213e-01  +1.997e-01  +4.301e-02  +1.228e-01  +2.019e-01  +4.363e-02
  +167.0  +1.078e-01  +1.803e-01  +3.526e-02  +1.261e-01  +2.103e-01  +4.183e-02  +1.278e-01  +2.128e-01  +4.276e-02
  +168.0  +1.093e-01  +1.844e-01  +3.417e-02  +1.286e-01  +2.155e-01  +4.169e-02  +1.305e-01  +2.183e-01  +4.265e-02
  +169.0  +1.129e-01  +1.800e-01  +4.571e-02  +1.314e-01  +2.113e-01  +5.153e-02  +1.334e-01  +2.146e-01  +5.219e-02
  +170.0  +1.162e-01  +1.843e-01  +4.815e-02  +1.325e-01  +2.106e-01  +5.442e-02  +1.346e-01  +2.136e-01  +5.550e-02
  +171.0  +1.169e-01  +1.898e-01  +4.408e-02  +1.381e-01  +2.144e-01  +6.183e-02  +1.403e-01  +2.174e-01  +6.315e-02
  +172.0  +1.132e-01  +1.834e-01  +4.306e-02  +1.303e-01  +2.068e-01  +5.377e-02  +1.325e-01  +2.102e-01  +5.466e-02
  +173.0  +1.146e-01  +1.908e-01  +3.847e-02  +1.323e-01  +2.135e-01  +5.103e-02  +1.346e-01  +2.171e-01  +5.204e-02
  +174.0  +1.141e-01  +1.925e-01  +3.576e-02  +1.317e-01  +2.155e-01  +4.792e-02  +1.341e-01  +2.191e-01  +4.899e-02
  +175.0  +1.106e-01  +1.881e-01  +3.301e-02  +1.267e-01  +2.076e-01  +4.568e-02  +1.291e-01  +2.110e-01  +4.724e-02
  +176.0  +1.068e-01  +1.770e-01  +3.650e-02  +1.228e-01  +1.993e-01  +4.639e-02  +1.246e-01  +2.031e-01  +4.610e-02
  +177.0  +1.080e-01  +1.747e-01  +4.127e-02  +1.198e-01  +1.933e-01  +4.637e-02  +1.219e-01  +1.966e-01  +4.728e-02
  +178.0  +1.054e-01  +1.718e-01  +3.896e-02  +1.180e-01  +1.932e-01  +4.281e-02  +1.201e-01  +1.964e-01  +4.378e-02
  +179.0  +1.102e-01  +1.808e-01  +3.964e-02  +1.259e-01  +2.055e-01  +4.642e-02  +1.281e-01  +2.091e-01  +4.703e-02
  +180.0  +1.097e-01  +1.849e-01  +3.445e-02  +1.259e-01  +2.098e-01  +4.197e-02  +1.282e-01  +2.136e-01  +4.270e-02
  +181.0  +1.137e-01  +1.923e-01  +3.508e-02  +1.265e-01  +2.101e-01  +4.293e-02  +1.286e-01  +2.134e-01  +4.371e-02
  +182.0  +1.165e-01  +1.959e-01  +3.710e-02  +1.308e-01  +2.169e-01  +4.482e-02  +1.331e-01  +2.196e-01  +4.655e-02
  +183.0  +1.129e-01  +1.884e-01  +3.743e-02  +1.255e-01  +2.069e-01  +4.415e-02  +1.272e-01  +2.096e-01  +4.479e-02
  +184.0  +1.106e-01  +1.870e-01  +3.409e-02  +1.256e-01  +2.064e-01  +4.481e-02  +1.272e-01  +2.091e-01  +4.523e-02
  +185.0  +1.101e-01  +1.839e-01  +3.634e-02  +1.232e-01  +2.027e-01  +4.366e-02  +1.251e-01  +2.053e-01  +4.500e-02
  +186.0  +1.125e-01  +1.847e-01  +4.027e-02  +1.259e-01  +2.032e-01  +4.852e-02  +1.273e-01  +2.059e-01  +4.869e-02
  +187.0  +1.176e-01  +1.906e-01  +4.466e-02  +1.309e-01  +2.096e-01  +5.213e-02  +1.323e-01  +2.121e-01  +5.247e-02
  +188.0  +1.194e-01  +1.956e-01  +4.320e-02  +1.301e-01  +2.107e-01  +4.953e-02  +1.314e-01  +2.129e-01  +4.989e-02
  +189.0  +1.220e-01  +1.982e-01  +4.580e-02  +1.333e-01  +2.101e-01  +5.641e-02  +1.347e-01  +2.127e-01  +5.678e-02
  +190.0  +1.237e-01  +2.054e-01  +4.195e-02  +1.332e-01  +2.169e-01  +4.945e-02  +1.350e-01  +2.195e-01  +5.046e-02
  +191.0  +1.200e-01  +2.062e-01  +3.374e-02  +1.329e-01  +2.190e-01  +4.674e-02  +1.351e-01  +2.218e-01  +4.834e-02
  +192.0  +1.199e-01  +2.042e-01  +3.547e-02  +1.329e-01  +2.203e-01  +4.544e-02  +1.350e-01  +2.232e-01  +4.675e-02
  +193.0  +1.206e-01  +2.068e-01  +3.441e-02  +1.313e-01  +2.218e-01  +4.089e-02  +1.335e-01  +2.238e-01  +4.322e-02
  +194.0  +1.228e-01  +2.151e-01  +3.045e-02  +1.341e-01  +2.309e-01  +3.735e-02  +1.366e-01  +2.334e-01  +3.983e-02
  +195.0  +1.269e-01  +2.173e-01  +3.641e-02  +1.414e-01  +2.337e-01  +4.907e-02  +1.437e-01  +2.364e-01  +5.104e-02
  +196.0  +1.274e-01  +2.171e-01  +3.764e-02  +1.400e-01  +2.335e-01  +4.653e-02  +1.423e-01  +2.360e-01  +4.856e-02
  +197.0  +1.283e-01  +2.176e-01  +3.898e-02  +1.424e-01  +2.331e-01  +5.168e-02  +1.444e-01  +2.358e-01  +5.298e-02
  +198.0  +1.268e-01  +2.115e-01  +4.215e-02  +1.403e-01  +2.282e-01  +5.240e-02  +1.423e-01  +2.306e-01  +5.394e-02
  +199.0  +1.275e-01  +2.134e-01  +4.171e-02  +1.404e-01  +2.308e-01  +4.997e-02  +1.424e-01  +2.332e-01  +5.152e-02
  +200.0  +1.250e-01  +2.082e-01  +4.187e-02  +1.425e-01  +2.305e-01  +5.439e-02  +1.448e-01  +2.340e-01  +5.557e-02
  +201.0  +1.285e-01  +2.104e-01  +4.647e-02  +1.441e-01  +2.347e-01  +5.349e-02  +1.465e-01  +2.392e-01  +5.377e-02
  +202.0  +1.237e-01  +2.042e-01  +4.313e-02  +1.422e-01  +2.323e-01  +5.206e-02  +1.449e-01  +2.365e-01  +5.326e-02
  +203.0  +1.200e-01  +1.910e-01  +4.888e-02  +1.350e-01  +2.187e-01  +5.130e-02  +1.380e-01  +2.237e-01  +5.237e-02
  +204.0  +1.204e-01  +1.908e-01  +4.991e-02  +1.350e-01  +2.172e-01  +5.278e-02  +1.379e-01  +2.227e-01  +5.302e-02
  +205.0  +1.212e-01  +1.949e-01  +4.752e-02  +1.379e-01  +2.198e-01  +5.607e-02  +1.410e-01  +2.250e-01  +5.698e-02
  +206.0  +1.195e-01  +1.883e-01  +5.071e-02  +1.343e-01  +2.129e-01  +5.570e-02  +1.370e-01  +2.176e-01  +5.645e-02
  +207.0  +1.269e-01  +1.994e-01  +5.440e-02  +1.406e-01  +2.224e-01  +5.883e-02  +1.435e-01  +2.265e-01  +6.048e-02
  +208.0  +1.221e-01  +1.920e-01  +5.225e-02  +1.373e-01  +2.174e-01  +5.727e-02  +1.408e-01  +2.220e-01  +5.955e-02
  +209.0  +1.245e-01  +2.020e-01  +4.693e-02  +1.406e-01  +2.263e-01  +5.491e-02  +1.438e-01  +2.309e-01  +5.664e-02
  +210.0  +1.243e-01  +2.055e-01  +4.305e-02  +1.425e-01  +2.309e-01  +5.406e-02  +1.457e-01  +2.349e-01  +5.646e-02
  +211.0  +1.262e-01  +2.057e-01  +4.667e-02  +1.452e-01  +2.301e-01  +6.032e-02  +1.488e-01  +2.341e-01  +6.345e-02
  +212.0  +1.283e-01  +2.087e-01  +4.791e-02  +1.451e-01  +2.322e-01  +5.799e-02  +1.488e-01  +2.361e-01  +6.155e-02
  +213.0  +1.280e-01  +2.136e-01  +4.242e-02  +1.443e-01  +2.339e-01  +5.472e-02  +1.477e-01  +2.380e-01  +5.736e-02
  +214.0  +1.317e-01  +2.134e-01  +5.002e-02  +1.454e-01  +2.359e-01  +5.496e-02  +1.489e-01  +2.411e-01  +5.675e-02
  +215.0  +1.315e-01  +2.158e-01  +4.712e-02  +1.454e-01  +2.370e-01  +5.391e-02  +1.488e-01  +2.428e-01  +5.489e-02
  +216.0  +1.316e-01  +2.204e-01  +4.276e-02  +1.458e-01  +2.418e-01  +4.978e-02  +1.491e-01  +2.471e-01  +5.113e-02
  +217.0  +1.339e-01  +2.271e-01  +4.074e-02  +1.475e-01  +2.507e-01  +4.427e-02  +1.510e-01  +2.563e-01  +4.563e-02
  +218.0  +1.306e-01  +2.212e-01  +3.996e-02  +1.450e-01  +2.431e-01  +4.691e-02  +1.487e-01  +2.484e-01  +4.908e-02
  +219.0  +1.279e-01  +2.132e-01  +4.262e-02  +1.439e-01  +2.361e-01  +5.173e-02  +1.473e-01  +2.418e-01  +5.281e-02
  +220.0  +1.222e-01  +2.130e-01  +3.137e-02  +1.404e-01  +2.336e-01  +4.718e-02  +1.446e-01  +2.390e-01  +5.024e-02
  +221.0  +1.277e-01  +2.149e-01  +4.055e-02  +1.420e-01  +2.346e-01  +4.943e-02  +1.459e-01  +2.408e-01  +5.087e-02
  +222.0  +1.280e-01  +2.151e-01  +4.097e-02  +1.412e-01  +2.331e-01  +4.932e-02  +1.453e-01  +2.390e-01  +5.164e-02
  +223.0  +1.312e-01  +2.218e-01  +4.061e-02  +1.448e-01  +2.413e-01  +4.835e-02  +1.488e-01  +2.481e-01  +4.954e-02
  +224.0  +1.322e-01  +2.190e-01  +4.532e-02  +1.474e-01  +2.405e-01  +5.423e-02  +1.517e-01  +2.481e-01  +5.529e-02
  +225.0  +1.357e-01  +2.253e-01  +4.603e-02  +1.504e-01  +2.477e-01  +5.309e-02  +1.546e-01  +2.551e-01  +5.412e-02
  +226.0  +1.390e-01  +2.303e-01  +4.774e-02  +1.557e-01  +2.549e-01  +5.654e-02  +1.601e-01  +2.630e-01  +5.724e-02
  +227.0  +1.383e-01  +2.256e-01  +5.097e-02  +1.555e-01  +2.524e-01  +5.861e-02  +1.600e-01  +2.604e-01  +5.967e-02
  +228.0  +1.396e-01  +2.254e-01  +5.384e-02  +1.525e-01  +2.506e-01  +5.441e-02  +1.568e-01  +2.583e-01  +5.527e-02
  +229.0  +1.426e-01  +2.327e-01  +5.250e-02  +1.551e-01  +2.558e-01  +5.446e-02  +1.593e-01  +2.629e-01  +5.562e-02
  +230.0  +1.394e-01  +2.245e-01  +5.425e-02  +1.521e-01  +2.481e-01  +5.608e-02  +1.564e-01  +2.557e-01  +5.700e-02
  +231.0  +1.402e-01  +2.219e-01  +5.864e-02  +1.520e-01  +2.453e-01  +5.883e-02  +1.565e-01  +2.530e-01  +5.987e-02
  +232.0  +1.359e-01  +2.172e-01  +5.462e-02  +1.501e-01  +2.389e-01  +6.132e-02  +1.548e-01  +2.473e-01  +6.233e-02
  +233.0  +1.345e-01  +2.119e-01  +5.714e-02  +1.483e-01  +2.345e-01  +6.224e-02  +1.530e-01  +2.432e-01  +6.276e-02
  +234.0  +1.361e-01  +2.141e-01  +5.809e-02  +1.496e-01  +2.362e-01  +6.288e-02  +1.537e-01  +2.445e-01  +6.288e-02
  +235.0  +1.315e-01  +2.049e-01  +5.802e-02  +1.414e-01  +2.267e-01  +5.604e-02  +1.460e-01  +2.361e-01  +5.589e-02
  +236.0  +1.293e-01  +2.026e-01  +5.599e-02  +1.424e-01  +2.236e-01  +6.129e-02  +1.470e-01  +2.315e-01  +6.256e-02
  +237.0  +1.316e-01  +2.064e-01  +5.688e-02  +1.448e-01  +2.273e-01  +6.222e-02  +1.495e-01  +2.365e-01  +6.249e-02
  +238.0  +1.282e-01  +1.996e-01  +5.673e-02  +1.403e-01  +2.199e-01  +6.077e-02  +1.452e-01  +2.293e-01  +6.105e-02
  +239.0  +1.260e-01  +1.972e-01  +5.490e-02  +1.414e-01  +2.170e-01  +6.579e-02  +1.464e-01  +2.258e-01  +6.695e-02
  +240.0  +1.253e-01  +1.954e-01  +5.525e-02  +1.394e-01  +2.146e-01  +6.423e-02  +1.441e-01  +2.236e-01  +6.451e-02
  +241.0  +1.230e-01  +1.915e-01  +5.462e-02  +1.354e-01  +2.129e-01  +5.792e-02  +1.401e-01  +2.222e-01  +5.791e-02
  +242.0  +1.190e-01  +1.877e-01  +5.032e-02  +1.312e-01  +2.085e-01  +5.393e-02  +1.359e-01  +2.178e-01  +5.406e-02
  +243.0  +1.197e-01  +1.892e-01  +5.014e-02  +1.295e-01  +2.082e-01  +5.078e-02  +1.340e-01  +2.172e-01  +5.081e-02
  +244.0  +1.189e-01  +1.904e-01  +4.734e-02  +1.267e-01  +2.047e-01  +4.864e-02  +1.306e-01  +2.123e-01  +4.896e-02
  +245.0  +1.245e-01  +1.974e-01  +5.165e-02  +1.315e-01  +2.126e-01  +5.052e-02  +1.350e-01  +2.199e-01  +5.012e-02
  +246.0  +1.279e-01  +2.023e-01  +5.354e-02  +1.350e-01  +2.181e-01  +5.188e-02  +1.381e-01  +2.264e-01  +4.980e-02
  +247.0  +1.279e-01  +1.988e-01  +5.696e-02  +1.347e-01  +2.172e-01  +5.216e-02  +1.377e-01  +2.256e-01  +4.989e-02
  +248.0  +1.266e-01  +1.998e-01  +5.341e-02  +1.328e-01  +2.160e-01  +4.945e-02  +1.363e-01  +2.237e-01  +4.895e-02
  +249.0  +1.299e-01  +2.048e-01  +5.509e-02  +1.354e-01  +2.206e-01  +5.029e-02  +1.383e-01  +2.270e-01  +4.964e-02
  +250.0  +1.269e-01  +1.974e-01  +5.632e-02  +1.288e-01  +2.067e-01  +5.088e-02  +1.324e-01  +2.127e-01  +5.213e-02
  +251.0  +1.299e-01  +2.052e-01  +5.455e-02  +1.316e-01  +2.139e-01  +4.939e-02  +1.346e-01  +2.187e-01  +5.042e-02
  +252.0  +1.264e-01  +1.988e-01  +5.395e-02  +1.316e-01  +2.077e-01  +5.563e-02  +1.346e-01  +2.136e-01  +5.552e-02
  +253.0  +1.275e-01  +2.047e-01  +5.042e-02  +1.329e-01  +2.157e-01  +5.010e-02  +1.359e-01  +2.222e-01  +4.973e-02
  +254.0  +1.299e-01  +2.057e-01  +5.412e-02  +1.373e-01  +2.179e-01  +5.661e-02  +1.411e-01  +2.238e-01  +5.829e-02
  +255.0  +1.287e-01  +2.028e-01  +5.453e-02  +1.354e-01  +2.168e-01  +5.388e-02  +1.384e-01  +2.225e-01  +5.425e-02
  +256.0  +1.256e-01  +1.971e-01  +5.409e-02  +1.321e-01  +2.123e-01  +5.187e-02  +1.353e-01  +2.183e-01  +5.220e-02
  +257.0  +1.258e-01  +2.011e-01  +5.043e-02  +1.309e-01  +2.146e-01  +4.719e-02  +1.342e-01  +2.197e-01  +4.866e-02
  +258.0  +1.263e-01  +2.048e-01  +4.769e-02  +1.316e-01  +2.157e-01  +4.744e-02  +1.344e-01  +2.207e-01  +4.807e-02
  +259.0  +1.203e-01  +1.929e-01  +4.772e-02  +1.261e-01  +2.069e-01  +4.524e-02  +1.295e-01  +2.122e-01  +4.677e-02
  +260.0  +1.196e-01  +1.949e-01  +4.428e-02  +1.240e-01  +2.066e-01  +4.146e-02  +1.280e-01  +2.112e-01  +4.473e-02
  +261.0  +1.241e-01  +2.054e-01  +4.279e-02  +1.308e-01  +2.205e-01  +4.104e-02  +1.345e-01  +2.245e-01  +4.460e-02
  +262.0  +1.236e-01  +2.035e-01  +4.362e-02  +1.336e-01  +2.204e-01  +4.682e-02  +1.372e-01  +2.241e-01  +5.034e-02
  +263.0  +1.226e-01  +1.959e-01  +4.930e-02  +1.332e-01  +2.139e-01  +5.260e-02  +1.376e-01  +2.186e-01  +5.655e-02
  +264.0  +1.225e-01  +2.019e-01  +4.315e-02  +1.356e-01  +2.170e-01  +5.431e-02  +1.400e-01  +2.219e-01  +5.802e-02
  +265.0  +1.208e-01  +1.940e-01  +4.764e-02  +1.326e-01  +2.107e-01  +5.449e-02  +1.364e-01  +2.162e-01  +5.664e-02
  +266.0  +1.236e-01  +2.042e-01  +4.296e-02  +1.354e-01  +2.215e-01  +4.935e-02  +1.396e-01  +2.265e-01  +5.274e-02
  +267.0  +1.207e-01  +1.918e-01  +4.959e-02  +1.315e-01  +2.099e-01  +5.303e-02  +1.361e-01  +2.166e-01  +5.573e-02
  +268.0  +1.227e-01  +1.939e-01  +5.137e-02  +1.304e-01  +2.094e-01  +5.144e-02  +1.343e-01  +2.154e-01  +5.312e-02
  +269.0  +1.206e-01  +1.913e-01  +5.000e-02  +1.287e-01  +2.060e-01  +5.138e-02  +1.329e-01  +2.128e-01  +5.302e-02
  +270.0  +1.262e-01  +1.949e-01  +5.745e-02  +1.345e-01  +2.088e-01  +6.029e-02  +1.382e-01  +2.164e-01  +5.999e-02
  +271.0  +1.264e-01  +1.975e-01  +5.536e-02  +1.340e-01  +2.102e-01  +5.785e-02  +1.377e-01  +2.176e-01  +5.774e-02
  +272.0  +1.268e-01  +2.001e-01  +5.344e-02  +1.371e-01  +2.139e-01  +6.032e-02  +1.411e-01  +2.206e-01  +6.150e-02
  +273.0  +1.237e-01  +1.994e-01  +4.795e-02  +1.341e-01  +2.121e-01  +5.615e-02  +1.376e-01  +2.205e-01  +5.475e-02
  +274.0  +1.235e-01  +1.993e-01  +4.769e-02  +1.355e-01  +2.130e-01  +5.802e-02  +1.393e-01  +2.200e-01  +5.863e-02
  +275.0  +1.213e-01  +1.989e-01  +4.379e-02  +1.350e-01  +2.156e-01  +5.433e-02  +1.389e-01  +2.241e-01  +5.374e-02
  +276.0  +1.214e-01  +1.960e-01  +4.671e-02  +1.343e-01  +2.134e-01  +5.507e-02  +1.387e-01  +2.221e-01  +5.523e-02
  +277.0  +1.201e-01  +1.954e-01  +4.473e-02  +1.330e-01  +2.113e-01  +5.465e-02  +1.373e-01  +2.192e-01  +5.537e-02
  +278.0  +1.213e-01  +1.959e-01  +4.668e-02  +1.365e-01  +2.160e-01  +5.694e-02  +1.415e-01  +2.263e-01  +5.666e-02
  +279.0  +1.206e-01  +1.987e-01  +4.244e-02  +1.343e-01  +2.177e-01  +5.092e-02  +1.396e-01  +2.277e-01  +5.152e-02
  +280.0  +1.261e-01  +2.072e-01  +4.498e-02  +1.424e-01  +2.246e-01  +6.015e-02  +1.478e-01  +2.336e-01  +6.201e-02
  +281.0  +1.300e-01  +2.151e-01  +4.484e-02  +1.456e-01  +2.333e-01  +5.788e-02  +1.510e-01  +2.414e-01  +6.050e-02
  +282.0  +1.316e-01  +2.121e-01  +5.113e-02  +1.457e-01  +2.286e-01  +6.294e-02  +1.508e-01  +2.373e-01  +6.422e-02
  +283.0  +1.369e-01  +2.174e-01  +5.633e-02  +1.488e-01  +2.326e-01  +6.491e-02  +1.535e-01  +2.394e-01  +6.760e-02
  +284.0  +1.332e-01  +2.144e-01  +5.189e-02  +1.449e-01  +2.296e-01  +6.014e-02  +1.512e-01  +2.364e-01  +6.597e-02
  +285.0  +1.341e-01  +2.158e-01  +5.238e-02  +1.448e-01  +2.311e-01  +5.840e-02  +1.509e-01  +2.380e-01  +6.371e-02
  +286.0  +1.357e-01  +2.142e-01  +5.721e-02  +1.453e-01  +2.284e-01  +6.214e-02  +1.512e-01  +2.345e-01  +6.785e-02
  +287.0  +1.314e-01  +2.086e-01  +5.412e-02  +1.353e-01  +2.197e-01  +5.090e-02  +1.404e-01  +2.250e-01  +5.591e-02
  +288.0  +1.331e-01  +2.130e-01  +5.321e-02  +1.410e-01  +2.248e-01  +5.723e-02  +1.469e-01  +2.300e-01  +6.372e-02
  +289.0  +1.254e-01  +2.048e-01  +4.602e-02  +1.310e-01  +2.147e-01  +4.725e-02  +1.359e-01  +2.195e-01  +5.218e-02
  +290.0  +1.285e-01  +2.074e-01  +4.959e-02  +1.352e-01  +2.187e-01  +5.183e-02  +1.404e-01  +2.240e-01  +5.677e-02
  +291.0  +1.272e-01  +2.084e-01  +4.594e-02  +1.344e-01  +2.183e-01  +5.048e-02  +1.396e-01  +2.233e-01  +5.594e-02
  +292.0  +1.236e-01  +2.036e-01  +4.367e-02  +1.285e-01  +2.118e-01  +4.530e-02  +1.331e-01  +2.151e-01  +5.121e-02
  +293.0  +1.254e-01  +2.100e-01  +4.080e-02  +1.340e-01  +2.194e-01  +4.868e-02  +1.386e-01  +2.234e-01  +5.391e-02
  +294.0  +1.233e-01  +2.077e-01  +3.891e-02  +1.309e-01  +2.162e-01  +4.567e-02  +1.360e-01  +2.198e-01  +5.213e-02
  +295.0  +1.297e-01  +2.141e-01  +4.533e-02  +1.365e-01  +2.173e-01  +5.568e-02  +1.386e-01  +2.200e-01  +5.714e-02
  +296.0  +1.316e-01  +2.154e-01  +4.789e-02  +1.357e-01  +2.194e-01  +5.206e-02  +1.388e-01  +2.222e-01  +5.532e-02
  +297.0  +1.350e-01  +2.126e-01  +5.741e-02  +1.390e-01  +2.189e-01  +5.909e-02  +1.418e-01  +2.219e-01  +6.161e-02
  +298.0  +1.371e-01  +2.212e-01  +5.307e-02  +1.425e-01  +2.278e-01  +5.721e-02  +1.442e-01  +2.295e-01  +5.885e-02
  +299.0  +1.419e-01  +2.257e-01  +5.815e-02  +1.486e-01  +2.335e-01  +6.369e-02  +1.495e-01  +2.357e-01  +6.342e-02
  +300.0  +1.422e-01  +2.264e-01  +5.796e-02  +1.466e-01  +2.346e-01  +5.866e-02  +1.464e-01  +2.371e-01  +5.567e-02
  +301.0  +1.455e-01  +2.354e-01  +5.564e-02  +1.504e-01  +2.461e-01  +5.473e-02  +1.509e-01  +2.480e-01  +5.382e-02
  +302.0  +1.462e-01  +2.394e-01  +5.312e-02  +1.520e-01  +2.530e-01  +5.100e-02  +1.542e-01  +2.559e-01  +5.253e-02
  +303.0  +1.489e-01  +2.448e-01  +5.292e-02  +1.528e-01  +2.578e-01  +4.772e-02  +1.553e-01  +2.616e-01  +4.905e-02
  +304.0  +1.473e-01  +2.429e-01  +5.174e-02  +1.519e-01  +2.558e-01  +4.797e-02  +1.549e-01  +2.605e-01  +4.931e-02
  +305.0  +1.457e-01  +2.388e-01  +5.263e-02  +1.486e-01  +2.479e-01  +4.927e-02  +1.512e-01  +2.525e-01  +4.995e-02
  +306.0  +1.495e-01  +2.462e-01  +5.290e-02  +1.506e-01  +2.540e-01  +4.722e-02  +1.532e-01  +2.580e-01  +4.832e-02
  +307.0  +1.487e-01  +2.474e-01  +4.996e-02  +1.502e-01  +2.561e-01  +4.436e-02  +1.534e-01  +2.599e-01  +4.684e-02
  +308.0  +1.529e-01  +2.489e-01  +5.690e-02  +1.550e-01  +2.573e-01  +5.270e-02  +1.583e-01  +2.613e-01  +5.532e-02
  +309.0  +1.454e-01  +2.418e-01  +4.894e-02  +1.484e-01  +2.522e-01  +4.458e-02  +1.520e-01  +2.561e-01  +4.799e-02
  +310.0  +1.407e-01  +2.351e-01  +4.631e-02  +1.465e-01  +2.474e-01  +4.568e-02  +1.510e-01  +2.530e-01  +4.901e-02
  +311.0  +1.429e-01  +2.393e-01  +4.651e-02  +1.468e-01  +2.523e-01  +4.126e-02  +1.501e-01  +2.566e-01  +4.365e-02
  +312.0  +1.389e-01  +2.297e-01  +4.800e-02  +1.459e-01  +2.460e-01  +4.570e-02  +1.496e-01  +2.535e-01  +4.580e-02
  +313.0  +1.345e-01  +2.203e-01  +4.867e-02  +1.393e-01  +2.359e-01  +4.272e-02  +1.418e-01  +2.421e-01  +4.155e-02
  +314.0  +1.310e-01  +2.193e-01  +4.274e-02  +1.381e-01  +2.358e-01  +4.046e-02  +1.419e-01  +2.439e-01  +3.990e-02
  +315.0  +1.309e-01  +2.134e-01  +4.836e-02  +1.370e-01  +2.309e-01  +4.312e-02  +1.401e-01  +2.375e-01  +4.274e-02
  +316.0  +1.315e-01  +2.128e-01  +5.015e-02  +1.362e-01  +2.296e-01  +4.280e-02  +1.400e-01  +2.359e-01  +4.418e-02
  +317.0  +1.302e-01  +2.094e-01  +5.105e-02  +1.346e-01  +2.226e-01  +4.653e-02  +1.389e-01  +2.294e-01  +4.836e-02
  +318.0  +1.304e-01  +2.154e-01  +4.536e-02  +1.351e-01  +2.297e-01  +4.053e-02  +1.387e-01  +2.353e-01  +4.215e-02
  +319.0  +1.355e-01  +2.206e-01  +5.038e-02  +1.397e-01  +2.348e-01  +4.467e-02  +1.432e-01  +2.404e-01  +4.594e-02
  +320.0  +1.311e-01  +2.172e-01  +4.511e-02  +1.383e-01  +2.322e-01  +4.442e-02  +1.422e-01  +2.380e-01  +4.646e-02
  +321.0  +1.250e-01  +2.089e-01  +4.117e-02  +1.313e-01  +2.196e-01  +4.305e-02  +1.339e-01  +2.246e-01  +4.330e-02
  +322.0  +1.273e-01  +2.164e-01  +3.812e-02  +1.350e-01  +2.283e-01  +4.159e-02  +1.369e-01  +2.325e-01  +4.140e-02
  +323.0  +1.295e-01  +2.165e-01  +4.253e-02  +1.361e-01  +2.274e-01  +4.474e-02  +1.381e-01  +2.312e-01  +4.496e-02
  +324.0  +1.292e-01  +2.105e-01  +4.792e-02  +1.372e-01  +2.223e-01  +5.209e-02  +1.387e-01  +2.259e-01  +5.144e-02
  +325.0  +1.253e-01  +2.027e-01  +4.799e-02  +1.329e-01  +2.161e-01  +4.958e-02  +1.342e-01  +2.209e-01  +4.746e-02
  +326.0  +1.316e-01  +2.097e-01  +5.351e-02  +1.374e-01  +2.225e-01  +5.226e-02  +1.371e-01  +2.246e-01  +4.960e-02
  +327.0  +1.311e-01  +2.132e-01  +4.897e-02  +1.378e-01  +2.272e-01  +4.844e-02  +1.384e-01  +2.305e-01  +4.634e-02
  +328.0  +1.291e-01  +2.111e-01  +4.703e-02  +1.371e-01  +2.252e-01  +4.905e-02  +1.399e-01  +2.285e-01  +5.137e-02
  +329.0  +1.310e-01  +2.092e-01  +5.279e-02  +1.375e-01  +2.206e-01  +5.427e-02  +1.397e-01  +2.239e-01  +5.558e-02
  +330.0  +1.312e-01  +2.090e-01  +5.337e-02  +1.376e-01  +2.214e-01  +5.375e-02  +1.423e-01  +2.259e-01  +5.878e-02
  +331.0  +1.301e-01  +2.060e-01  +5.424e-02  +1.351e-01  +2.158e-01  +5.441e-02  +1.396e-01  +2.199e-01  +5.924e-02
  +332.0  +1.353e-01  +2.131e-01  +5.758e-02  +1.397e-01  +2.211e-01  +5.829e-02  +1.432e-01  +2.244e-01  +6.191e-02
  +333.0  +1.279e-01  +2.065e-01  +4.931e-02  +1.336e-01  +2.152e-01  +5.207e-02  +1.379e-01  +2.213e-01  +5.449e-02
  +334.0  +1.296e-01  +2.062e-01  +5.295e-02  +1.344e-01  +2.173e-01  +5.146e-02  +1.398e-01  +2.230e-01  +5.656e-02
  +335.0  +1.340e-01  +2.117e-01  +5.622e-02  +1.384e-01  +2.212e-01  +5.561e-02  +1.447e-01  +2.279e-01  +6.146e-02
  +336.0  +1.265e-01  +2.076e-01  +4.533e-02  +1.327e-01  +2.187e-01  +4.665e-02  +1.374e-01  +2.235e-01  +5.137e-02
  +337.0  +1.290e-01  +2.053e-01  +5.272e-02  +1.356e-01  +2.201e-01  +5.099e-02  +1.411e-01  +2.249e-01  +5.721e-02
  +338.0  +1.239e-01  +2.001e-01  +4.775e-02  +1.322e-01  +2.163e-01  +4.803e-02  +1.376e-01  +2.215e-01  +5.382e-02
  +339.0  +1.326e-01  +2.088e-01  +5.645e-02  +1.365e-01  +2.236e-01  +4.944e-02  +1.420e-01  +2.278e-01  +5.618e-02
  +340.0  +1.314e-01  +2.103e-01  +5.258e-02  +1.385e-01  +2.287e-01  +4.835e-02  +1.432e-01  +2.357e-01  +5.072e-02
  +341.0  +1.362e-01  +2.149e-01  +5.745e-02  +1.417e-01  +2.303e-01  +5.306e-02  +1.459e-01  +2.375e-01  +5.425e-02
  +342.0  +1.365e-01  +2.178e-01  +5.521e-02  +1.415e-01  +2.316e-01  +5.135e-02  +1.454e-01  +2.391e-01  +5.160e-02
  +343.0  +1.381e-01  +2.203e-01  +5.596e-02  +1.428e-01  +2.323e-01  +5.330e-02  +1.459e-01  +2.373e-01  +5.461e-02
  +344.0  +1.339e-01  +2.148e-01  +5.293e-02  +1.365e-01  +2.255e-01  +4.743e-02  +1.397e-01  +2.294e-01  +5.000e-02
  +345.0  +1.339e-01  +2.166e-01  +5.118e-02  +1.388e-01  +2.280e-01  +4.953e-02  +1.436e-01  +2.345e-01  +5.272e-02
  +346.0  +1.362e-01  +2.195e-01  +5.297e-02  +1.411e-01  +2.325e-01  +4.973e-02  +1.450e-01  +2.377e-01  +5.222e-02
  +347.0  +1.373e-01  +2.220e-01  +5.259e-02  +1.408e-01  +2.320e-01  +4.970e-02  +1.458e-01  +2.372e-01  +5.436e-02
  +348.0  +1.409e-01  +2.247e-01  +5.719e-02  +1.444e-01  +2.355e-01  +5.328e-02  +1.486e-01  +2.411e-01  +5.612e-02
  +349.0  +1.359e-01  +2.179e-01  +5.400e-02  +1.381e-01  +2.289e-01  +4.730e-02  +1.431e-01  +2.364e-01  +4.965e-02
  +350.0  +1.382e-01  +2.192e-01  +5.726e-02  +1.388e-01  +2.284e-01  +4.924e-02  +1.426e-01  +2.334e-01  +5.176e-02
  +351.0  +1.393e-01  +2.172e-01  +6.148e-02  +1.384e-01  +2.265e-01  +5.035e-02  +1.427e-01  +2.324e-01  +5.300e-02
  +352.0  +1.409e-01  +2.174e-01  +6.448e-02  +1.375e-01  +2.246e-01  +5.050e-02  +1.412e-01  +2.295e-01  +5.293e-02
  +353.0  +1.406e-01  +2.141e-01  +6.705e-02  +1.373e-01  +2.175e-01  +5.710e-02  +1.388e-01  +2.205e-01  +5.699e-02
  +354.0  +1.364e-01  +2.064e-01  +6.642e-02  +1.349e-01  +2.132e-01  +5.657e-02  +1.373e-01  +2.165e-01  +5.816e-02
  +355.0  +1.293e-01  +1.971e-01  +6.149e-02  +1.297e-01  +2.026e-01  +5.676e-02  +1.340e-01  +2.081e-01  +5.991e-02
  +356.0  +1.344e-01  +2.047e-01  +6.415e-02  +1.342e-01  +2.080e-01  +6.036e-02  +1.371e-01  +2.116e-01  +6.260e-02
  +357.0  +1.335e-01  +2.096e-01  +5.731e-02  +1.353e-01  +2.116e-01  +5.903e-02  +1.385e-01  +2.161e-01  +6.080e-02
  +358.0  +1.336e-01  +2.045e-01  +6.267e-02  +1.347e-01  +2.105e-01  +5.894e-02  +1.381e-01  +2.162e-01  +5.989e-02
  +359.0  +1.381e-01  +2.147e-01  +6.162e-02  +1.401e-01  +2.188e-01  +6.148e-02  +1.425e-01  +2.238e-01  +6.113e-02
  +360.0  +1.331e-01  +2.081e-01  +5.810e-02  +1.367e-01  +2.126e-01  +6.093e-02  +1.409e-01  +2.195e-01  +6.241e-02
  +361.0  +1.354e-01  +2.097e-01  +6.110e-02  +1.385e-01  +2.164e-01  +6.059e-02  +1.415e-01  +2.230e-01  +5.991e-02
  +362.0  +1.303e-01  +2.035e-01  +5.717e-02  +1.346e-01  +2.074e-01  +6.189e-02  +1.368e-01  +2.137e-01  +5.993e-02
  +363.0  +1.273e-01  +2.025e-01  +5.198e-02  +1.312e-01  +2.083e-01  +5.410e-02  +1.343e-01  +2.142e-01  +5.442e-02
  +364.0  +1.290e-01  +2.033e-01  +5.475e-02  +1.346e-01  +2.117e-01  +5.739e-02  +1.376e-01  +2.170e-01  +5.826e-02
  +365.0  +1.313e-01  +2.067e-01  +5.597e-02  +1.362e-01  +2.135e-01  +5.882e-02  +1.399e-01  +2.191e-01  +6.075e-02
  +366.0  +1.315e-01  +2.080e-01  +5.498e-02  +1.376e-01  +2.140e-01  +6.114e-02  +1.406e-01  +2.194e-01  +6.170e-02
  +367.0  +1.399e-01  +2.206e-01  +5.928e-02  +1.455e-01  +2.281e-01  +6.299e-02  +1.495e-01  +2.337e-01  +6.535e-02
  +368.0  +1.420e-01  +2.252e-01  +5.884e-02  +1.470e-01  +2.301e-01  +6.391e-02  +1.498e-01  +2.359e-01  +6.381e-02
  +369.0  +1.415e-01  +2.196e-01  +6.330e-02  +1.449e-01  +2.242e-01  +6.568e-02  +1.488e-01  +2.304e-01  +6.730e-02
  +370.0  +1.384e-01  +2.109e-01  +6.580e-02  +1.414e-01  +2.187e-01  +6.416e-02  +1.442e-01  +2.240e-01  +6.449e-02
  +371.0  +1.387e-01  +2.124e-01  +6.489e-02  +1.409e-01  +2.198e-01  +6.199e-02  +1.427e-01  +2.255e-01  +5.991e-02
  +372.0  +1.344e-01  +2.114e-01  +5.733e-02  +1.353e-01  +2.135e-01  +5.709e-02  +1.371e-01  +2.172e-01  +5.699e-02
  +373.0  +1.348e-01  +2.089e-01  +6.069e-02  +1.351e-01  +2.111e-01  +5.918e-02  +1.374e-01  +2.160e-01  +5.877e-02
  +374.0  +1.278e-01  +2.010e-01  +5.464e-02  +1.298e-01  +2.030e-01  +5.662e-02  +1.332e-01  +2.092e-01  +5.715e-02
  +375.0  +1.258e-01  +1.958e-01  +5.571e-02  +1.272e-01  +2.011e-01  +5.330e-02  +1.303e-01  +2.076e-01  +5.310e-02
  +376.0  +1.283e-01  +2.006e-01  +5.603e-02  +1.301e-01  +2.051e-01  +5.516e-02  +1.329e-01  +2.109e-01  +5.487e-02
  +377.0  +1.314e-01  +2.019e-01  +6.086e-02  +1.331e-01  +2.054e-01  +6.074e-02  +1.360e-01  +2.118e-01  +6.024e-02
  +378.0  +1.296e-01  +2.015e-01  +5.773e-02  +1.300e-01  +2.055e-01  +5.442e-02  +1.322e-01  +2.100e-01  +5.434e-02
  +379.0  +1.275e-01  +1.971e-01  +5.794e-02  +1.273e-01  +2.001e-01  +5.451e-02  +1.295e-01  +2.041e-01  +5.489e-02
  +380.0  +1.317e-01  +2.039e-01  +5.954e-02  +1.290e-01  +2.052e-01  +5.275e-02  +1.303e-01  +2.079e-01  +5.262e-02
  +381.0  +1.303e-01  +2.078e-01  +5.280e-02  +1.287e-01  +2.088e-01  +4.854e-02  +1.316e-01  +2.120e-01  +5.115e-02
  +382.0  +1.305e-01  +2.093e-01  +5.166e-02  +1.280e-01  +2.089e-01  +4.700e-02  +1.310e-01  +2.103e-01  +5.164e-02
  +383.0  +1.330e-01  +2.129e-01  +5.300e-02  +1.296e-01  +2.130e-01  +4.623e-02  +1.324e-01  +2.140e-01  +5.073e-02
  +384.0  +1.348e-01  +2.126e-01  +5.701e-02  +1.303e-01  +2.108e-01  +4.971e-02  +1.327e-01  +2.123e-01  +5.320e-02
  +385.0  +1.326e-01  +2.068e-01  +5.841e-02  +1.274e-01  +2.027e-01  +5.216e-02  +1.285e-01  +2.033e-01  +5.381e-02
  +386.0  +1.339e-01  +2.104e-01  +5.734e-02  +1.279e-01  +2.110e-01  +4.489e-02  +1.284e-01  +2.110e-01  +4.581e-02
  +387.0  +1.349e-01  +2.111e-01  +5.860e-02  +1.302e-01  +2.090e-01  +5.131e-02  +1.299e-01  +2.088e-01  +5.107e-02
  +388.0  +1.302e-01  +2.071e-01  +5.328e-02  +1.264e-01  +2.035e-01  +4.929e-02  +1.255e-01  +2.016e-01  +4.948e-02
  +389.0  +1.326e-01  +2.087e-01  +5.643e-02  +1.315e-01  +2.082e-01  +5.484e-02  +1.311e-01  +2.086e-01  +5.351e-02
  +390.0  +1.320e-01  +2.020e-01  +6.194e-02  +1.285e-01  +1.983e-01  +5.862e-02  +1.269e-01  +1.978e-01  +5.605e-02
  +391.0  +1.327e-01  +2.079e-01  +5.756e-02  +1.297e-01  +2.087e-01  +5.072e-02  +1.289e-01  +2.089e-01  +4.895e-02
  +392.0  +1.312e-01  +2.086e-01  +5.373e-02  +1.297e-01  +2.090e-01  +5.044e-02  +1.297e-01  +2.101e-01  +4.923e-02
  +393.0  +1.352e-01  +2.081e-01  +6.236e-02  +1.341e-01  +2.124e-01  +5.587e-02  +1.357e-01  +2.126e-01  +5.884e-02
  +394.0  +1.305e-01  +2.055e-01  +5.557e-02  +1.301e-01  +2.105e-01  +4.969e-02  +1.307e-01  +2.116e-01  +4.970e-02
  +395.0  +1.298e-01  +2.020e-01  +5.763e-02  +1.306e-01  +2.089e-01  +5.217e-02  +1.321e-01  +2.103e-01  +5.395e-02
  +396.0  +1.284e-01  +1.995e-01  +5.740e-02  +1.301e-01  +2.077e-01  +5.251e-02  +1.300e-01  +2.104e-01  +4.960e-02
  +397.0  +1.304e-01  +2.014e-01  +5.942e-02  +1.333e-01  +2.103e-01  +5.629e-02  +1.356e-01  +2.126e-01  +5.857e-02
  +398.0  +1.293e-01  +2.024e-01  +5.619e-02  +1.312e-01  +2.098e-01  +5.246e-02  +1.324e-01  +2.118e-01  +5.303e-02
  +399.0  +1.339e-01  +2.162e-01  +5.168e-02  +1.355e-01  +2.240e-01  +4.708e-02  +1.373e-01  +2.262e-01  +4.843e-02
  +400.0  +1.357e-01  +2.162e-01  +5.521e-02  +1.371e-01  +2.270e-01  +4.729e-02  +1.379e-01  +2.291e-01  +4.677e-02
  +401.0  +1.346e-01  +2.098e-01  +5.935e-02  +1.342e-01  +2.181e-01  +5.033e-02  +1.356e-01  +2.210e-01  +5.017e-02
  +402.0  +1.396e-01  +2.196e-01  +5.955e-02  +1.391e-01  +2.249e-01  +5.336e-02  +1.400e-01  +2.275e-01  +5.251e-02
  +403.0  +1.374e-01  +2.167e-01  +5.806e-02  +1.388e-01  +2.241e-01  +5.360e-02  +1.406e-01  +2.275e-01  +5.367e-02
  +404.0  +1.380e-01  +2.232e-01  +5.274e-02  +1.416e-01  +2.291e-01  +5.406e-02  +1.427e-01  +2.341e-01  +5.122e-02
  +405.0  +1.351e-01  +2.168e-01  +5.347e-02  +1.386e-01  +2.228e-01  +5.440e-02  +1.402e-01  +2.274e-01  +5.297e-02
  +406.0  +1.387e-01  +2.285e-01  +4.893e-02  +1.415e-01  +2.321e-01  +5.088e-02  +1.429e-01  +2.368e-01  +4.907e-02
  +407.0  +1.358e-01  +2.205e-01  +5.100e-02  +1.393e-01  +2.260e-01  +5.257e-02  +1.417e-01  +2.300e-01  +5.345e-02
  +408.0  +1.397e-01  +2.254e-01  +5.403e-02  +1.444e-01  +2.328e-01  +5.599e-02  +1.469e-01  +2.372e-01  +5.656e-02
  +409.0  +1.320e-01  +2.186e-01  +4.535e-02  +1.359e-01  +2.247e-01  +4.702e-02  +1.395e-01  +2.315e-01  +4.744e-02
  +410.0  +1.354e-01  +2.215e-01  +4.935e-02  +1.408e-01  +2.271e-01  +5.455e-02  +1.434e-01  +2.312e-01  +5.559e-02
  +411.0  +1.341e-01  +2.207e-01  +4.748e-02  +1.416e-01  +2.274e-01  +5.577e-02  +1.457e-01  +2.339e-01  +5.751e-02
  +412.0  +1.356e-01  +2.222e-01  +4.899e-02  +1.410e-01  +2.264e-01  +5.565e-02  +1.452e-01  +2.318e-01  +5.863e-02
  +413.0  +1.372e-01  +2.252e-01  +4.918e-02  +1.414e-01  +2.285e-01  +5.418e-02  +1.432e-01  +2.317e-01  +5.472e-02
  +414.0  +1.357e-01  +2.210e-01  +5.048e-02  +1.414e-01  +2.254e-01  +5.736e-02  +1.446e-01  +2.310e-01  +5.826e-02
  +415.0  +1.341e-01  +2.192e-01  +4.893e-02  +1.382e-01  +2.210e-01  +5.531e-02  +1.415e-01  +2.252e-01  +5.790e-02
  +416.0  +1.340e-01  +2.181e-01  +4.980e-02  +1.368e-01  +2.214e-01  +5.219e-02  +1.417e-01  +2.269e-01  +5.644e-02
  +417.0  +1.376e-01  +2.269e-01  +4.837e-02  +1.399e-01  +2.298e-01  +5.012e-02  +1.451e-01  +2.332e-01  +5.701e-02
  +418.0  +1.360e-01  +2.263e-01  +4.566e-02  +1.385e-01  +2.276e-01  +4.944e-02  +1.419e-01  +2.292e-01  +5.461e-02
  +419.0  +1.381e-01  +2.236e-01  +5.261e-02  +1.405e-01  +2.269e-01  +5.407e-02  +1.431e-01  +2.293e-01  +5.688e-02
  +420.0  +1.367e-01  +2.256e-01  +4.787e-02  +1.369e-01  +2.292e-01  +4.461e-02  +1.390e-01  +2.292e-01  +4.874e-02
  +421.0  +1.409e-01  +2.336e-01  +4.827e-02  +1.418e-01  +2.381e-01  +4.538e-02  +1.438e-01  +2.397e-01  +4.786e-02
  +422.0  +1.409e-01  +2.357e-01  +4.604e-02  +1.406e-01  +2.379e-01  +4.325e-02  +1.406e-01  +2.366e-01  +4.468e-02
  +423.0  +1.405e-01  +2.364e-01  +4.466e-02  +1.411e-01  +2.394e-01  +4.284e-02  +1.415e-01  +2.402e-01  +4.271e-02
  +424.0  +1.364e-01  +2.322e-01  +4.069e-02  +1.374e-01  +2.346e-01  +4.020e-02  +1.377e-01  +2.343e-01  +4.114e-02
  +425.0  +1.384e-01  +2.342e-01  +4.255e-02  +1.409e-01  +2.371e-01  +4.472e-02  +1.409e-01  +2.384e-01  +4.347e-02
  +426.0  +1.417e-01  +2.372e-01  +4.629e-02  +1.434e-01  +2.408e-01  +4.594e-02  +1.435e-01  +2.416e-01  +4.535e-02
  +427.0  +1.399e-01  +2.372e-01  +4.257e-02  +1.452e-01  +2.396e-01  +5.082e-02  +1.469e-01  +2.410e-01  +5.286e-02
  +428.0  +1.345e-01  +2.333e-01  +3.563e-02  +1.383e-01  +2.372e-01  +3.932e-02  +1.409e-01  +2.393e-01  +4.254e-02
  +429.0  +1.349e-01  +2.307e-01  +3.909e-02  +1.381e-01  +2.349e-01  +4.139e-02  +1.409e-01  +2.387e-01  +4.311e-02
  +430.0  +1.306e-01  +2.300e-01  +3.119e-02  +1.344e-01  +2.369e-01  +3.191e-02  +1.372e-01  +2.423e-01  +3.211e-02
  +431.0  +1.322e-01  +2.285e-01  +3.587e-02  +1.339e-01  +2.347e-01  +3.317e-02  +1.364e-01  +2.401e-01  +3.264e-02
  +432.0  +1.322e-01  +2.307e-01  +3.365e-02  +1.358e-01  +2.372e-01  +3.446e-02  +1.387e-01  +2.434e-01  +3.401e-02
  +433.0  +1.344e-01  +2.346e-01  +3.412e-02  +1.368e-01  +2.404e-01  +3.317e-02  +1.395e-01  +2.460e-01  +3.296e-02
  +434.0  +1.390e-01  +2.420e-01  +3.598e-02  +1.431e-01  +2.474e-01  +3.882e-02  +1.481e-01  +2.538e-01  +4.234e-02
  +435.0  +1.395e-01  +2.459e-01  +3.308e-02  +1.432e-01  +2.508e-01  +3.558e-02  +1.469e-01  +2.557e-01  +3.800e-02
  +436.0  +1.370e-01  +2.369e-01  +3.718e-02  +1.421e-01  +2.431e-01  +4.119e-02  +1.460e-01  +2.516e-01  +4.036e-02
  +437.0  +1.373e-01  +2.404e-01  +3.422e-02  +1.424e-01  +2.479e-01  +3.698e-02  +1.473e-01  +2.587e-01  +3.590e-02
  +438.0  +1.365e-01  +2.351e-01  +3.795e-02  +1.399e-01  +2.413e-01  +3.847e-02  +1.443e-01  +2.495e-01  +3.921e-02
  +439.0  +1.352e-01  +2.302e-01  +4.014e-02  +1.399e-01  +2.362e-01  +4.368e-02  +1.457e-01  +2.467e-01  +4.467e-02
  +440.0  +1.319e-01  +2.217e-01  +4.210e-02  +1.353e-01  +2.257e-01  +4.490e-02  +1.410e-01  +2.381e-01  +4.383e-02
  +441.0  +1.283e-01  +2.137e-01  +4.282e-02  +1.299e-01  +2.164e-01  +4.331e-02  +1.349e-01  +2.289e-01  +4.090e-02
  +442.0  +1.276e-01  +2.092e-01  +4.600e-02  +1.295e-01  +2.129e-01  +4.608e-02  +1.348e-01  +2.278e-01  +4.190e-02
  +443.0  +1.339e-01  +2.205e-01  +4.732e-02  +1.384e-01  +2.244e-01  +5.243e-02  +1.439e-01  +2.415e-01  +4.626e-02
  +444.0  +1.336e-01  +2.123e-01  +5.482e-02  +1.375e-01  +2.181e-01  +5.686e-02  +1.436e-01  +2.358e-01  +5.131e-02
  +445.0  +1.308e-01  +2.101e-01  +5.140e-02  +1.336e-01  +2.157e-01  +5.144e-02  +1.415e-01  +2.342e-01  +4.887e-02
  +446.0  +1.310e-01  +2.098e-01  +5.225e-02  +1.350e-01  +2.182e-01  +5.173e-02  +1.425e-01  +2.374e-01  +4.752e-02
  +447.0  +1.380e-01  +2.205e-01  +5.540e-02  +1.428e-01  +2.288e-01  +5.679e-02  +1.506e-01  +2.454e-01  +5.584e-02
  +448.0  +1.325e-01  +2.121e-01  +5.290e-02  +1.370e-01  +2.227e-01  +5.128e-02  +1.449e-01  +2.416e-01  +4.815e-02
  +449.0  +1.346e-01  +2.101e-01  +5.925e-02  +1.366e-01  +2.188e-01  +5.430e-02  +1.443e-01  +2.375e-01  +5.111e-02
  +450.0  +1.325e-01  +2.087e-01  +5.626e-02  +1.351e-01  +2.167e-01  +5.359e-02  +1.433e-01  +2.344e-01  +5.225e-02
  +451.0  +1.299e-01  +2.062e-01  +5.368e-02  +1.350e-01  +2.166e-01  +5.340e-02  +1.428e-01  +2.345e-01  +5.119e-02
  +452.0  +1.307e-01  +2.088e-01  +5.268e-02  +1.348e-01  +2.168e-01  +5.281e-02  +1.422e-01  +2.323e-01  +5.196e-02
  +453.0  +1.273e-01  +2.046e-01  +5.009e-02  +1.307e-01  +2.142e-01  +4.723e-02  +1.379e-01  +2.318e-01  +4.403e-02
  +454.0  +1.271e-01  +1.986e-01  +5.557e-02  +1.299e-01  +2.086e-01  +5.125e-02  +1.359e-01  +2.240e-01  +4.787e-02
  +455.0  +1.281e-01  +1.973e-01  +5.889e-02  +1.296e-01  +2.071e-01  +5.204e-02  +1.356e-01  +2.210e-01  +5.032e-02
  +456.0  +1.321e-01  +2.023e-01  +6.193e-02  +1.334e-01  +2.103e-01  +5.661e-02  +1.392e-01  +2.240e-01  +5.449e-02
  +457.0  +1.326e-01  +2.053e-01  +5.991e-02  +1.360e-01  +2.183e-01  +5.374e-02  +1.432e-01  +2.323e-01  +5.412e-02
  +458.0  +1.276e-01  +1.983e-01  +5.688e-02  +1.317e-01  +2.093e-01  +5.410e-02  +1.380e-01  +2.222e-01  +5.378e-02
  +459.0  +1.265e-01  +1.975e-01  +5.547e-02  +1.302e-01  +2.089e-01  +5.138e-02  +1.370e-01  +2.216e-01  +5.242e-02
  +460.0  +1.274e-01  +1.975e-01  +5.742e-02  +1.318e-01  +2.071e-01  +5.640e-02  +1.386e-01  +2.226e-01  +5.458e-02
  +461.0  +1.332e-01  +2.065e-01  +6.005e-02  +1.380e-01  +2.131e-01  +6.290e-02  +1.451e-01  +2.294e-01  +6.086e-02
  +462.0  +1.296e-01  +2.029e-01  +5.624e-02  +1.348e-01  +2.134e-01  +5.620e-02  +1.422e-01  +2.289e-01  +5.548e-02
  +463.0  +1.272e-01  +1.994e-01  +5.508e-02  +1.323e-01  +2.089e-01  +5.562e-02  +1.397e-01  +2.254e-01  +5.400e-02
  +464.0  +1.307e-01  +2.042e-01  +5.713e-02  +1.363e-01  +2.163e-01  +5.640e-02  +1.435e-01  +2.340e-01  +5.308e-02
  +465.0  +1.277e-01  +2.058e-01  +4.964e-02  +1.343e-01  +2.159e-01  +5.257e-02  +1.420e-01  +2.331e-01  +5.087e-02
  +466.0  +1.265e-01  +2.065e-01  +4.659e-02  +1.342e-01  +2.153e-01  +5.316e-02  +1.418e-01  +2.335e-01  +5.006e-02
  +467.0  +1.278e-01  +2.060e-01  +4.954e-02  +1.350e-01  +2.147e-01  +5.526e-02  +1.420e-01  +2.314e-01  +5.256e-02
  +468.0  +1.265e-01  +2.021e-01  +5.092e-02  +1.342e-01  +2.093e-01  +5.902e-02  +1.410e-01  +2.273e-01  +5.464e-02
  +469.0  +1.235e-01  +1.986e-01  +4.852e-02  +1.300e-01  +2.050e-01  +5.499e-02  +1.375e-01  +2.218e-01  +5.319e-02
  +470.0  +1.218e-01  +1.973e-01  +4.629e-02  +1.292e-01  +2.058e-01  +5.255e-02  +1.368e-01  +2.243e-01  +4.929e-02
  +471.0  +1.236e-01  +1.990e-01  +4.820e-02  +1.325e-01  +2.112e-01  +5.382e-02  +1.403e-01  +2.293e-01  +5.125e-02
  +472.0  +1.251e-01  +1.987e-01  +5.148e-02  +1.290e-01  +2.085e-01  +4.943e-02  +1.376e-01  +2.262e-01  +4.896e-02
  +473.0  +1.243e-01  +1.957e-01  +5.290e-02  +1.275e-01  +2.056e-01  +4.946e-02  +1.354e-01  +2.239e-01  +4.682e-02
  +474.0  +1.229e-01  +1.990e-01  +4.688e-02  +1.253e-01  +2.090e-01  +4.169e-02  +1.347e-01  +2.266e-01  +4.275e-02
  +475.0  +1.220e-01  +1.959e-01  +4.812e-02  +1.266e-01  +2.065e-01  +4.664e-02  +1.373e-01  +2.261e-01  +4.859e-02
  +476.0  +1.269e-01  +2.070e-01  +4.675e-02  +1.326e-01  +2.181e-01  +4.724e-02  +1.427e-01  +2.368e-01  +4.872e-02
  +477.0  +1.301e-01  +2.089e-01  +5.127e-02  +1.360e-01  +2.208e-01  +5.121e-02  +1.462e-01  +2.409e-01  +5.152e-02
  +478.0  +1.319e-01  +2.139e-01  +4.996e-02  +1.367e-01  +2.245e-01  +4.878e-02  +1.468e-01  +2.442e-01  +4.948e-02
  +479.0  +1.360e-01  +2.166e-01  +5.543e-02  +1.412e-01  +2.260e-01  +5.650e-02  +1.507e-01  +2.442e-01  +5.717e-02
  +480.0  +1.347e-01  +2.170e-01  +5.243e-02  +1.416e-01  +2.282e-01  +5.497e-02  +1.519e-01  +2.485e-01  +5.521e-02
  +481.0  +1.356e-01  +2.179e-01  +5.324e-02  +1.420e-01  +2.289e-01  +5.507e-02  +1.519e-01  +2.518e-01  +5.195e-02
  +482.0  +1.380e-01  +2.209e-01  +5.508e-02  +1.448e-01  +2.335e-01  +5.603e-02  +1.550e-01  +2.567e-01  +5.330e-02
  +483.0  +1.393e-01  +2.190e-01  +5.950e-02  +1.435e-01  +2.305e-01  +5.646e-02  +1.534e-01  +2.552e-01  +5.156e-02
  +484.0  +1.387e-01  +2.180e-01  +5.935e-02  +1.449e-01  +2.304e-01  +5.945e-02  +1.560e-01  +2.536e-01  +5.833e-02
  +485.0  +1.367e-01  +2.183e-01  +5.512e-02  +1.417e-01  +2.303e-01  +5.297e-02  +1.541e-01  +2.532e-01  +5.507e-02
  +486.0  +1.425e-01  +2.227e-01  +6.237e-02  +1.494e-01  +2.368e-01  +6.209e-02  +1.607e-01  +2.579e-01  +6.357e-02
  +487.0  +1.388e-01  +2.214e-01  +5.626e-02  +1.463e-01  +2.357e-01  +5.691e-02  +1.575e-01  +2.554e-01  +5.954e-02
  +488.0  +1.369e-01  +2.180e-01  +5.569e-02  +1.448e-01  +2.317e-01  +5.787e-02  +1.561e-01  +2.530e-01  +5.910e-02
  +489.0  +1.403e-01  +2.198e-01  +6.071e-02  +1.477e-01  +2.344e-01  +6.097e-02  +1.588e-01  +2.538e-01  +6.381e-02
  +490.0  +1.350e-01  +2.194e-01  +5.064e-02  +1.415e-01  +2.329e-01  +5.018e-02  +1.525e-01  +2.516e-01  +5.330e-02
  +491.0  +1.321e-01  +2.133e-01  +5.093e-02  +1.390e-01  +2.246e-01  +5.334e-02  +1.491e-01  +2.416e-01  +5.658e-02
  +492.0  +1.302e-01  +2.112e-01  +4.923e-02  +1.366e-01  +2.215e-01  +5.160e-02  +1.466e-01  +2.401e-01  +5.311e-02
  +493.0  +1.282e-01  +2.027e-01  +5.371e-02  +1.338e-01  +2.125e-01  +5.503e-02  +1.443e-01  +2.323e-01  +5.629e-02
  +494.0  +1.279e-01  +2.024e-01  +5.345e-02  +1.347e-01  +2.124e-01  +5.706e-02  +1.454e-01  +2.338e-01  +5.711e-02
  +495.0  +1.308e-01  +2.024e-01  +5.911e-02  +1.392e-01  +2.168e-01  +6.154e-02  +1.504e-01  +2.387e-01  +6.200e-02
  +496.0  +1.280e-01  +2.009e-01  +5.510e-02  +1.388e-01  +2.161e-01  +6.153e-02  +1.505e-01  +2.372e-01  +6.385e-02
  +497.0  +1.250e-01  +2.011e-01  +4.899e-02  +1.376e-01  +2.163e-01  +5.898e-02  +1.482e-01  +2.370e-01  +5.942e-02
  +498.0  +1.252e-01  +2.008e-01  +4.970e-02  +1.386e-01  +2.133e-01  +6.386e-02  +1.495e-01  +2.342e-01  +6.487e-02
  +499.0  +1.247e-01  +1.983e-01  +5.105e-02  +1.375e-01  +2.125e-01  +6.252e-02  +1.487e-01  +2.338e-01  +6.370e-02
  +500.0  +1.279e-01  +2.056e-01  +5.026e-02  +1.419e-01  +2.207e-01  +6.310e-02  +1.534e-01  +2.419e-01  +6.493e-02


==> figs/ch10_ana/versus_bias/versus_bias_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +7.029e-02  +1.169e-01  +2.371e-02  +7.029e-02  +1.169e-01  +2.371e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.401e-02  +1.494e-01  +1.862e-02  +8.401e-02  +1.494e-01  +1.862e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.825e-02  +1.411e-01  +1.540e-02  +7.825e-02  +1.411e-01  +1.540e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +9.256e-02  +1.550e-01  +3.017e-02  +9.256e-02  +1.550e-01  +3.017e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +9.261e-02  +1.555e-01  +2.967e-02  +9.264e-02  +1.556e-01  +2.970e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +1.044e-01  +1.808e-01  +2.804e-02  +1.044e-01  +1.808e-01  +2.793e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +1.012e-01  +1.760e-01  +2.639e-02  +1.014e-01  +1.763e-01  +2.646e-02
   +70.0  +9.310e-02  +1.671e-01  +1.911e-02  +1.018e-01  +1.792e-01  +2.443e-02  +1.021e-01  +1.795e-01  +2.462e-02
   +80.0  +8.533e-02  +1.567e-01  +1.392e-02  +9.873e-02  +1.699e-01  +2.751e-02  +9.908e-02  +1.707e-01  +2.744e-02
   +90.0  +9.191e-02  +1.516e-01  +3.226e-02  +1.005e-01  +1.679e-01  +3.310e-02  +1.010e-01  +1.687e-01  +3.316e-02
  +100.0  +8.506e-02  +1.458e-01  +2.431e-02  +9.768e-02  +1.642e-01  +3.117e-02  +9.806e-02  +1.653e-01  +3.087e-02
  +110.0  +9.555e-02  +1.603e-01  +3.084e-02  +1.061e-01  +1.762e-01  +3.596e-02  +1.065e-01  +1.768e-01  +3.622e-02
  +120.0  +1.094e-01  +1.852e-01  +3.348e-02  +1.185e-01  +1.940e-01  +4.300e-02  +1.183e-01  +1.941e-01  +4.264e-02
  +130.0  +1.001e-01  +1.701e-01  +3.006e-02  +1.172e-01  +1.924e-01  +4.199e-02  +1.174e-01  +1.931e-01  +4.174e-02
  +140.0  +1.057e-01  +1.699e-01  +4.150e-02  +1.250e-01  +2.031e-01  +4.699e-02  +1.260e-01  +2.041e-01  +4.788e-02
  +150.0  +1.026e-01  +1.667e-01  +3.843e-02  +1.151e-01  +1.926e-01  +3.752e-02  +1.161e-01  +1.942e-01  +3.806e-02
  +160.0  +9.488e-02  +1.615e-01  +2.829e-02  +1.098e-01  +1.846e-01  +3.494e-02  +1.111e-01  +1.861e-01  +3.604e-02
  +170.0  +1.149e-01  +1.841e-01  +4.566e-02  +1.321e-01  +2.105e-01  +5.371e-02  +1.342e-01  +2.135e-01  +5.478e-02
  +180.0  +1.082e-01  +1.870e-01  +2.941e-02  +1.276e-01  +2.165e-01  +3.878e-02  +1.299e-01  +2.205e-01  +3.942e-02
  +190.0  +1.194e-01  +1.967e-01  +4.220e-02  +1.312e-01  +2.123e-01  +4.998e-02  +1.330e-01  +2.152e-01  +5.079e-02
  +200.0  +1.196e-01  +1.940e-01  +4.513e-02  +1.371e-01  +2.219e-01  +5.221e-02  +1.395e-01  +2.256e-01  +5.337e-02
  +210.0  +1.147e-01  +1.887e-01  +4.078e-02  +1.329e-01  +2.165e-01  +4.929e-02  +1.351e-01  +2.201e-01  +5.019e-02
  +220.0  +1.166e-01  +1.938e-01  +3.942e-02  +1.323e-01  +2.183e-01  +4.629e-02  +1.363e-01  +2.235e-01  +4.907e-02
  +230.0  +1.246e-01  +2.035e-01  +4.576e-02  +1.369e-01  +2.230e-01  +5.085e-02  +1.413e-01  +2.305e-01  +5.203e-02
  +240.0  +1.269e-01  +2.098e-01  +4.390e-02  +1.357e-01  +2.233e-01  +4.820e-02  +1.393e-01  +2.296e-01  +4.907e-02
  +250.0  +1.311e-01  +2.119e-01  +5.027e-02  +1.409e-01  +2.317e-01  +5.015e-02  +1.451e-01  +2.424e-01  +4.780e-02
  +260.0  +1.385e-01  +2.240e-01  +5.299e-02  +1.457e-01  +2.409e-01  +5.049e-02  +1.510e-01  +2.495e-01  +5.260e-02
  +270.0  +1.370e-01  +2.146e-01  +5.935e-02  +1.575e-01  +2.449e-01  +7.009e-02  +1.644e-01  +2.566e-01  +7.224e-02
  +280.0  +1.341e-01  +2.238e-01  +4.442e-02  +1.466e-01  +2.480e-01  +4.516e-02  +1.519e-01  +2.567e-01  +4.717e-02
  +290.0  +1.348e-01  +2.250e-01  +4.460e-02  +1.422e-01  +2.451e-01  +3.933e-02  +1.492e-01  +2.588e-01  +3.954e-02
  +300.0  +1.400e-01  +2.342e-01  +4.580e-02  +1.520e-01  +2.536e-01  +5.038e-02  +1.586e-01  +2.684e-01  +4.887e-02
  +310.0  +1.311e-01  +2.286e-01  +3.361e-02  +1.434e-01  +2.500e-01  +3.694e-02  +1.515e-01  +2.646e-01  +3.840e-02
  +320.0  +1.424e-01  +2.407e-01  +4.406e-02  +1.520e-01  +2.609e-01  +4.316e-02  +1.561e-01  +2.674e-01  +4.491e-02
  +330.0  +1.405e-01  +2.352e-01  +4.584e-02  +1.498e-01  +2.566e-01  +4.300e-02  +1.558e-01  +2.673e-01  +4.419e-02
  +340.0  +1.481e-01  +2.481e-01  +4.811e-02  +1.538e-01  +2.573e-01  +5.040e-02  +1.591e-01  +2.683e-01  +4.992e-02
  +350.0  +1.476e-01  +2.517e-01  +4.346e-02  +1.548e-01  +2.612e-01  +4.839e-02  +1.603e-01  +2.743e-01  +4.631e-02
  +360.0  +1.541e-01  +2.501e-01  +5.806e-02  +1.629e-01  +2.638e-01  +6.191e-02  +1.666e-01  +2.762e-01  +5.703e-02
  +370.0  +1.626e-01  +2.602e-01  +6.511e-02  +1.711e-01  +2.775e-01  +6.465e-02  +1.767e-01  +2.927e-01  +6.064e-02
  +380.0  +1.570e-01  +2.581e-01  +5.585e-02  +1.634e-01  +2.727e-01  +5.414e-02  +1.695e-01  +2.854e-01  +5.357e-02
  +390.0  +1.539e-01  +2.583e-01  +4.937e-02  +1.613e-01  +2.772e-01  +4.547e-02  +1.678e-01  +2.920e-01  +4.366e-02
  +400.0  +1.608e-01  +2.704e-01  +5.118e-02  +1.692e-01  +2.861e-01  +5.219e-02  +1.783e-01  +2.993e-01  +5.736e-02
  +410.0  +1.560e-01  +2.613e-01  +5.072e-02  +1.674e-01  +2.719e-01  +6.295e-02  +1.742e-01  +2.858e-01  +6.253e-02
  +420.0  +1.534e-01  +2.691e-01  +3.768e-02  +1.668e-01  +2.886e-01  +4.497e-02  +1.732e-01  +3.011e-01  +4.543e-02
  +430.0  +1.493e-01  +2.497e-01  +4.900e-02  +1.597e-01  +2.648e-01  +5.456e-02  +1.651e-01  +2.803e-01  +5.000e-02
  +440.0  +1.515e-01  +2.582e-01  +4.482e-02  +1.622e-01  +2.762e-01  +4.830e-02  +1.700e-01  +2.897e-01  +5.027e-02
  +450.0  +1.581e-01  +2.652e-01  +5.099e-02  +1.734e-01  +2.944e-01  +5.243e-02  +1.814e-01  +3.124e-01  +5.045e-02
  +460.0  +1.546e-01  +2.558e-01  +5.333e-02  +1.733e-01  +2.839e-01  +6.275e-02  +1.793e-01  +3.019e-01  +5.661e-02
  +470.0  +1.541e-01  +2.575e-01  +5.063e-02  +1.680e-01  +2.777e-01  +5.839e-02  +1.763e-01  +2.963e-01  +5.633e-02
  +480.0  +1.533e-01  +2.518e-01  +5.487e-02  +1.698e-01  +2.731e-01  +6.646e-02  +1.796e-01  +2.976e-01  +6.154e-02
  +490.0  +1.441e-01  +2.465e-01  +4.168e-02  +1.603e-01  +2.693e-01  +5.135e-02  +1.700e-01  +2.906e-01  +4.936e-02
  +500.0  +1.503e-01  +2.550e-01  +4.561e-02  +1.648e-01  +2.727e-01  +5.696e-02  +1.742e-01  +2.963e-01  +5.209e-02
  +510.0  +1.442e-01  +2.428e-01  +4.562e-02  +1.608e-01  +2.634e-01  +5.828e-02  +1.693e-01  +2.807e-01  +5.781e-02
  +520.0  +1.459e-01  +2.557e-01  +3.609e-02  +1.622e-01  +2.753e-01  +4.906e-02  +1.705e-01  +2.919e-01  +4.913e-02
  +530.0  +1.562e-01  +3.091e-01  +3.281e-03  +1.668e-01  +3.220e-01  +1.167e-02  +1.746e-01  +3.383e-01  +1.087e-02
  +540.0  +1.569e-01  +3.108e-01  +3.065e-03  +1.674e-01  +3.261e-01  +8.833e-03  +1.758e-01  +3.448e-01  +6.740e-03
  +550.0  +1.568e-01  +3.000e-01  +1.363e-02  +1.622e-01  +3.128e-01  +1.151e-02  +1.667e-01  +3.260e-01  +7.347e-03
  +560.0  +1.492e-01  +2.810e-01  +1.733e-02  +1.549e-01  +2.911e-01  +1.859e-02  +1.607e-01  +3.058e-01  +1.547e-02
  +570.0  +1.496e-01  +2.721e-01  +2.711e-02  +1.584e-01  +2.874e-01  +2.949e-02  +1.668e-01  +3.010e-01  +3.271e-02
  +580.0  +1.600e-01  +2.903e-01  +2.972e-02  +1.696e-01  +3.061e-01  +3.315e-02  +1.783e-01  +3.236e-01  +3.289e-02
  +590.0  +1.571e-01  +2.821e-01  +3.202e-02  +1.699e-01  +3.000e-01  +3.974e-02  +1.827e-01  +3.168e-01  +4.863e-02
  +600.0  +1.505e-01  +2.660e-01  +3.496e-02  +1.577e-01  +2.847e-01  +3.064e-02  +1.651e-01  +2.994e-01  +3.078e-02
  +610.0  +1.572e-01  +2.669e-01  +4.746e-02  +1.682e-01  +2.855e-01  +5.099e-02  +1.748e-01  +3.002e-01  +4.932e-02
  +620.0  +1.550e-01  +2.696e-01  +4.047e-02  +1.682e-01  +2.872e-01  +4.921e-02  +1.797e-01  +3.021e-01  +5.720e-02
  +630.0  +1.572e-01  +2.772e-01  +3.724e-02  +1.707e-01  +2.910e-01  +5.051e-02  +1.806e-01  +3.107e-01  +5.057e-02
  +640.0  +1.588e-01  +2.753e-01  +4.217e-02  +1.634e-01  +2.879e-01  +3.889e-02  +1.725e-01  +3.039e-01  +4.113e-02
  +650.0  +1.514e-01  +2.621e-01  +4.074e-02  +1.553e-01  +2.735e-01  +3.713e-02  +1.641e-01  +2.919e-01  +3.630e-02
  +660.0  +1.484e-01  +2.568e-01  +3.996e-02  +1.514e-01  +2.703e-01  +3.237e-02  +1.582e-01  +2.828e-01  +3.362e-02
  +670.0  +1.733e-01  +2.939e-01  +5.277e-02  +1.742e-01  +3.022e-01  +4.623e-02  +1.832e-01  +3.137e-01  +5.258e-02
  +680.0  +1.770e-01  +3.048e-01  +4.921e-02  +1.789e-01  +3.134e-01  +4.447e-02  +1.819e-01  +3.205e-01  +4.328e-02
  +690.0  +1.678e-01  +2.808e-01  +5.479e-02  +1.709e-01  +2.915e-01  +5.029e-02  +1.762e-01  +3.038e-01  +4.861e-02
  +700.0  +1.673e-01  +2.821e-01  +5.249e-02  +1.662e-01  +2.916e-01  +4.078e-02  +1.715e-01  +3.048e-01  +3.823e-02
  +710.0  +1.644e-01  +2.762e-01  +5.260e-02  +1.635e-01  +2.819e-01  +4.504e-02  +1.717e-01  +3.008e-01  +4.273e-02
  +720.0  +1.580e-01  +2.719e-01  +4.399e-02  +1.680e-01  +2.886e-01  +4.751e-02  +1.786e-01  +3.026e-01  +5.456e-02
  +730.0  +1.738e-01  +2.978e-01  +4.987e-02  +1.810e-01  +3.137e-01  +4.842e-02  +1.861e-01  +3.215e-01  +5.071e-02
  +740.0  +1.663e-01  +3.013e-01  +3.117e-02  +1.758e-01  +3.182e-01  +3.342e-02  +1.825e-01  +3.284e-01  +3.661e-02
  +750.0  +1.784e-01  +3.289e-01  +2.788e-02  +1.841e-01  +3.413e-01  +2.691e-02  +1.884e-01  +3.476e-01  +2.911e-02
  +760.0  +1.668e-01  +3.201e-01  +1.356e-02  +1.748e-01  +3.304e-01  +1.923e-02  +1.802e-01  +3.367e-01  +2.362e-02
  +770.0  +1.654e-01  +2.887e-01  +4.196e-02  +1.715e-01  +2.969e-01  +4.616e-02  +1.771e-01  +3.046e-01  +4.957e-02
  +780.0  +1.549e-01  +2.714e-01  +3.828e-02  +1.599e-01  +2.814e-01  +3.838e-02  +1.657e-01  +2.871e-01  +4.432e-02
  +790.0  +1.690e-01  +2.765e-01  +6.154e-02  +1.715e-01  +2.881e-01  +5.485e-02  +1.728e-01  +2.940e-01  +5.151e-02
  +800.0  +1.658e-01  +2.687e-01  +6.298e-02  +1.678e-01  +2.793e-01  +5.644e-02  +1.695e-01  +2.872e-01  +5.176e-02
  +810.0  +1.669e-01  +2.923e-01  +4.147e-02  +1.689e-01  +3.012e-01  +3.668e-02  +1.744e-01  +3.106e-01  +3.815e-02
  +820.0  +1.661e-01  +3.007e-01  +3.140e-02  +1.695e-01  +3.114e-01  +2.764e-02  +1.765e-01  +3.191e-01  +3.387e-02
  +830.0  +1.673e-01  +2.989e-01  +3.567e-02  +1.737e-01  +3.152e-01  +3.218e-02  +1.787e-01  +3.245e-01  +3.292e-02
  +840.0  +1.595e-01  +2.852e-01  +3.393e-02  +1.664e-01  +3.035e-01  +2.927e-02  +1.730e-01  +3.109e-01  +3.504e-02
  +850.0  +1.729e-01  +2.984e-01  +4.732e-02  +1.828e-01  +3.176e-01  +4.792e-02  +1.831e-01  +3.224e-01  +4.386e-02
  +860.0  +1.729e-01  +2.989e-01  +4.693e-02  +1.801e-01  +3.109e-01  +4.939e-02  +1.814e-01  +3.178e-01  +4.501e-02
  +870.0  +1.602e-01  +2.808e-01  +3.961e-02  +1.673e-01  +2.957e-01  +3.887e-02  +1.662e-01  +3.005e-01  +3.188e-02
  +880.0  +1.590e-01  +2.883e-01  +2.974e-02  +1.684e-01  +3.060e-01  +3.087e-02  +1.683e-01  +3.122e-01  +2.434e-02
  +890.0  +1.506e-01  +2.708e-01  +3.037e-02  +1.558e-01  +2.837e-01  +2.799e-02  +1.598e-01  +2.950e-01  +2.453e-02
  +900.0  +1.530e-01  +2.697e-01  +3.642e-02  +1.600e-01  +2.806e-01  +3.947e-02  +1.674e-01  +2.943e-01  +4.049e-02
  +910.0  +1.566e-01  +2.928e-01  +2.036e-02  +1.650e-01  +3.102e-01  +1.975e-02  +1.735e-01  +3.216e-01  +2.534e-02
  +920.0  +1.579e-01  +2.823e-01  +3.362e-02  +1.640e-01  +2.948e-01  +3.313e-02  +1.688e-01  +3.006e-01  +3.705e-02
  +930.0  +1.502e-01  +2.865e-01  +1.398e-02  +1.563e-01  +2.946e-01  +1.796e-02  +1.641e-01  +3.053e-01  +2.282e-02
  +940.0  +1.543e-01  +2.743e-01  +3.440e-02  +1.611e-01  +2.871e-01  +3.514e-02  +1.665e-01  +2.984e-01  +3.453e-02
  +950.0  +1.542e-01  +2.777e-01  +3.058e-02  +1.604e-01  +2.832e-01  +3.756e-02  +1.627e-01  +2.901e-01  +3.534e-02
  +960.0  +1.522e-01  +2.662e-01  +3.829e-02  +1.510e-01  +2.689e-01  +3.314e-02  +1.557e-01  +2.742e-01  +3.725e-02
  +970.0  +1.494e-01  +2.569e-01  +4.184e-02  +1.524e-01  +2.588e-01  +4.607e-02  +1.523e-01  +2.652e-01  +3.950e-02
  +980.0  +1.485e-01  +2.489e-01  +4.807e-02  +1.554e-01  +2.577e-01  +5.306e-02  +1.592e-01  +2.646e-01  +5.379e-02
  +990.0  +1.497e-01  +2.551e-01  +4.433e-02  +1.569e-01  +2.703e-01  +4.343e-02  +1.557e-01  +2.700e-01  +4.144e-02
 +1000.0  +1.603e-01  +2.719e-01  +4.877e-02  +1.687e-01  +2.880e-01  +4.942e-02  +1.672e-01  +2.887e-01  +4.574e-02
 +1010.0  +1.518e-01  +2.577e-01  +4.592e-02  +1.601e-01  +2.679e-01  +5.225e-02  +1.591e-01  +2.707e-01  +4.753e-02
 +1020.0  +1.550e-01  +2.634e-01  +4.648e-02  +1.650e-01  +2.772e-01  +5.274e-02  +1.654e-01  +2.827e-01  +4.808e-02
 +1030.0  +1.560e-01  +2.620e-01  +4.992e-02  +1.669e-01  +2.800e-01  +5.373e-02  +1.700e-01  +2.905e-01  +4.950e-02
 +1040.0  +1.472e-01  +2.491e-01  +4.526e-02  +1.603e-01  +2.689e-01  +5.160e-02  +1.649e-01  +2.805e-01  +4.929e-02
 +1050.0  +1.576e-01  +2.585e-01  +5.676e-02  +1.664e-01  +2.791e-01  +5.367e-02  +1.748e-01  +2.881e-01  +6.143e-02
 +1060.0  +1.528e-01  +2.498e-01  +5.570e-02  +1.567e-01  +2.630e-01  +5.041e-02  +1.629e-01  +2.670e-01  +5.880e-02
 +1070.0  +1.466e-01  +2.440e-01  +4.914e-02  +1.582e-01  +2.563e-01  +6.004e-02  +1.638e-01  +2.626e-01  +6.503e-02
 +1080.0  +1.592e-01  +2.686e-01  +4.984e-02  +1.722e-01  +2.801e-01  +6.425e-02  +1.743e-01  +2.867e-01  +6.194e-02
 +1090.0  +1.475e-01  +2.455e-01  +4.958e-02  +1.570e-01  +2.573e-01  +5.665e-02  +1.615e-01  +2.651e-01  +5.789e-02
 +1100.0  +1.478e-01  +2.423e-01  +5.327e-02  +1.516e-01  +2.474e-01  +5.577e-02  +1.572e-01  +2.590e-01  +5.528e-02
 +1110.0  +1.421e-01  +2.516e-01  +3.264e-02  +1.427e-01  +2.521e-01  +3.319e-02  +1.439e-01  +2.633e-01  +2.451e-02
 +1120.0  +1.462e-01  +2.487e-01  +4.363e-02  +1.440e-01  +2.494e-01  +3.866e-02  +1.478e-01  +2.613e-01  +3.435e-02
 +1130.0  +1.502e-01  +2.494e-01  +5.088e-02  +1.505e-01  +2.503e-01  +5.071e-02  +1.537e-01  +2.606e-01  +4.681e-02
 +1140.0  +1.624e-01  +2.685e-01  +5.639e-02  +1.642e-01  +2.701e-01  +5.824e-02  +1.736e-01  +2.841e-01  +6.313e-02
 +1150.0  +1.604e-01  +2.702e-01  +5.051e-02  +1.659e-01  +2.816e-01  +5.022e-02  +1.724e-01  +2.939e-01  +5.094e-02
 +1160.0  +1.582e-01  +2.645e-01  +5.202e-02  +1.604e-01  +2.717e-01  +4.908e-02  +1.668e-01  +2.879e-01  +4.567e-02
 +1170.0  +1.709e-01  +2.807e-01  +6.102e-02  +1.769e-01  +2.955e-01  +5.828e-02  +1.817e-01  +3.100e-01  +5.337e-02
 +1180.0  +1.638e-01  +2.861e-01  +4.150e-02  +1.740e-01  +3.000e-01  +4.792e-02  +1.798e-01  +3.147e-01  +4.482e-02
 +1190.0  +1.554e-01  +2.606e-01  +5.015e-02  +1.653e-01  +2.743e-01  +5.620e-02  +1.694e-01  +2.836e-01  +5.521e-02
 +1200.0  +1.539e-01  +2.537e-01  +5.412e-02  +1.666e-01  +2.740e-01  +5.932e-02  +1.656e-01  +2.790e-01  +5.221e-02
 +1210.0  +1.533e-01  +2.358e-01  +7.084e-02  +1.595e-01  +2.501e-01  +6.896e-02  +1.617e-01  +2.593e-01  +6.415e-02
 +1220.0  +1.444e-01  +2.477e-01  +4.098e-02  +1.493e-01  +2.483e-01  +5.033e-02  +1.480e-01  +2.565e-01  +3.953e-02
 +1230.0  +1.518e-01  +2.569e-01  +4.676e-02  +1.642e-01  +2.717e-01  +5.671e-02  +1.687e-01  +2.785e-01  +5.900e-02
 +1240.0  +1.494e-01  +2.621e-01  +3.670e-02  +1.650e-01  +2.826e-01  +4.729e-02  +1.727e-01  +2.976e-01  +4.774e-02
 +1250.0  +1.592e-01  +2.705e-01  +4.782e-02  +1.752e-01  +2.912e-01  +5.932e-02  +1.752e-01  +3.027e-01  +4.774e-02
 +1260.0  +1.707e-01  +2.793e-01  +6.212e-02  +1.849e-01  +2.997e-01  +7.009e-02  +1.897e-01  +3.132e-01  +6.633e-02
 +1270.0  +1.765e-01  +3.041e-01  +4.899e-02  +1.894e-01  +3.268e-01  +5.198e-02  +1.902e-01  +3.329e-01  +4.748e-02
 +1280.0  +1.580e-01  +2.610e-01  +5.506e-02  +1.664e-01  +2.798e-01  +5.299e-02  +1.710e-01  +2.896e-01  +5.237e-02
 +1290.0  +1.435e-01  +2.547e-01  +3.235e-02  +1.538e-01  +2.734e-01  +3.423e-02  +1.582e-01  +2.818e-01  +3.466e-02
 +1300.0  +1.525e-01  +2.617e-01  +4.326e-02  +1.665e-01  +2.782e-01  +5.474e-02  +1.685e-01  +2.855e-01  +5.148e-02
 +1310.0  +1.568e-01  +2.638e-01  +4.977e-02  +1.677e-01  +2.815e-01  +5.383e-02  +1.739e-01  +2.928e-01  +5.500e-02
 +1320.0  +1.513e-01  +2.649e-01  +3.773e-02  +1.662e-01  +2.851e-01  +4.725e-02  +1.761e-01  +3.012e-01  +5.103e-02
 +1330.0  +1.424e-01  +2.478e-01  +3.704e-02  +1.550e-01  +2.614e-01  +4.855e-02  +1.610e-01  +2.704e-01  +5.172e-02
 +1340.0  +1.420e-01  +2.371e-01  +4.691e-02  +1.536e-01  +2.604e-01  +4.674e-02  +1.607e-01  +2.725e-01  +4.896e-02
 +1350.0  +1.481e-01  +2.570e-01  +3.913e-02  +1.603e-01  +2.837e-01  +3.689e-02  +1.683e-01  +2.984e-01  +3.809e-02
 +1360.0  +1.482e-01  +2.591e-01  +3.735e-02  +1.624e-01  +2.823e-01  +4.253e-02  +1.722e-01  +2.938e-01  +5.049e-02
 +1370.0  +1.588e-01  +2.692e-01  +4.834e-02  +1.766e-01  +2.934e-01  +5.988e-02  +1.863e-01  +3.082e-01  +6.438e-02
 +1380.0  +1.532e-01  +2.634e-01  +4.297e-02  +1.684e-01  +2.894e-01  +4.740e-02  +1.722e-01  +3.026e-01  +4.168e-02
 +1390.0  +1.476e-01  +2.713e-01  +2.387e-02  +1.653e-01  +2.943e-01  +3.631e-02  +1.738e-01  +3.117e-01  +3.603e-02
 +1400.0  +1.530e-01  +2.641e-01  +4.185e-02  +1.680e-01  +2.911e-01  +4.495e-02  +1.730e-01  +3.057e-01  +4.033e-02
 +1410.0  +1.596e-01  +2.707e-01  +4.854e-02  +1.827e-01  +3.068e-01  +5.867e-02  +1.903e-01  +3.245e-01  +5.606e-02
 +1420.0  +1.623e-01  +2.728e-01  +5.172e-02  +1.822e-01  +3.008e-01  +6.356e-02  +1.889e-01  +3.137e-01  +6.412e-02
 +1430.0  +1.606e-01  +2.697e-01  +5.151e-02  +1.734e-01  +2.956e-01  +5.127e-02  +1.773e-01  +3.087e-01  +4.584e-02
 +1440.0  +1.538e-01  +2.585e-01  +4.911e-02  +1.668e-01  +2.795e-01  +5.408e-02  +1.741e-01  +2.921e-01  +5.610e-02
 +1450.0  +1.504e-01  +2.532e-01  +4.768e-02  +1.648e-01  +2.831e-01  +4.647e-02  +1.703e-01  +2.951e-01  +4.541e-02
 +1460.0  +1.519e-01  +2.762e-01  +2.771e-02  +1.663e-01  +3.038e-01  +2.875e-02  +1.714e-01  +3.109e-01  +3.187e-02
 +1470.0  +1.497e-01  +2.684e-01  +3.114e-02  +1.684e-01  +2.975e-01  +3.938e-02  +1.750e-01  +3.069e-01  +4.314e-02
 +1480.0  +1.377e-01  +2.443e-01  +3.110e-02  +1.513e-01  +2.690e-01  +3.367e-02  +1.592e-01  +2.837e-01  +3.472e-02
 +1490.0  +1.479e-01  +2.552e-01  +4.061e-02  +1.613e-01  +2.780e-01  +4.455e-02  +1.681e-01  +2.923e-01  +4.390e-02
 +1500.0  +1.548e-01  +2.676e-01  +4.208e-02  +1.690e-01  +2.902e-01  +4.789e-02  +1.743e-01  +3.021e-01  +4.649e-02
 +1510.0  +1.478e-01  +2.596e-01  +3.613e-02  +1.594e-01  +2.800e-01  +3.870e-02  +1.607e-01  +2.862e-01  +3.514e-02
 +1520.0  +1.486e-01  +2.593e-01  +3.783e-02  +1.605e-01  +2.801e-01  +4.091e-02  +1.636e-01  +2.895e-01  +3.764e-02
 +1530.0  +1.470e-01  +2.542e-01  +3.980e-02  +1.536e-01  +2.694e-01  +3.788e-02  +1.623e-01  +2.823e-01  +4.226e-02
 +1540.0  +1.545e-01  +2.705e-01  +3.855e-02  +1.609e-01  +2.852e-01  +3.648e-02  +1.669e-01  +2.989e-01  +3.498e-02
 +1550.0  +1.509e-01  +2.692e-01  +3.258e-02  +1.595e-01  +2.837e-01  +3.523e-02  +1.691e-01  +2.983e-01  +3.999e-02
 +1560.0  +1.491e-01  +2.654e-01  +3.278e-02  +1.568e-01  +2.791e-01  +3.443e-02  +1.682e-01  +2.959e-01  +4.059e-02
 +1570.0  +1.587e-01  +2.832e-01  +3.417e-02  +1.686e-01  +3.047e-01  +3.262e-02  +1.794e-01  +3.220e-01  +3.677e-02
 +1580.0  +1.655e-01  +2.819e-01  +4.916e-02  +1.770e-01  +3.056e-01  +4.837e-02  +1.810e-01  +3.180e-01  +4.397e-02
 +1590.0  +1.724e-01  +2.860e-01  +5.885e-02  +1.843e-01  +3.101e-01  +5.846e-02  +1.908e-01  +3.241e-01  +5.739e-02
 +1600.0  +1.586e-01  +2.659e-01  +5.130e-02  +1.670e-01  +2.856e-01  +4.832e-02  +1.676e-01  +2.978e-01  +3.736e-02
 +1610.0  +1.518e-01  +2.489e-01  +5.472e-02  +1.584e-01  +2.647e-01  +5.213e-02  +1.619e-01  +2.797e-01  +4.416e-02
 +1620.0  +1.551e-01  +2.560e-01  +5.426e-02  +1.645e-01  +2.732e-01  +5.569e-02  +1.716e-01  +2.872e-01  +5.610e-02
 +1630.0  +1.641e-01  +2.735e-01  +5.457e-02  +1.692e-01  +2.910e-01  +4.747e-02  +1.758e-01  +3.052e-01  +4.640e-02
 +1640.0  +1.678e-01  +2.714e-01  +6.423e-02  +1.714e-01  +2.885e-01  +5.442e-02  +1.779e-01  +3.001e-01  +5.571e-02
 +1650.0  +1.653e-01  +2.698e-01  +6.089e-02  +1.709e-01  +2.883e-01  +5.347e-02  +1.776e-01  +3.022e-01  +5.301e-02
 +1660.0  +1.586e-01  +2.694e-01  +4.776e-02  +1.686e-01  +2.874e-01  +4.983e-02  +1.746e-01  +3.014e-01  +4.776e-02
 +1670.0  +1.593e-01  +2.726e-01  +4.603e-02  +1.699e-01  +2.916e-01  +4.825e-02  +1.778e-01  +3.079e-01  +4.764e-02
 +1680.0  +1.558e-01  +2.592e-01  +5.240e-02  +1.655e-01  +2.842e-01  +4.672e-02  +1.732e-01  +3.050e-01  +4.145e-02
 +1690.0  +1.560e-01  +2.539e-01  +5.799e-02  +1.638e-01  +2.761e-01  +5.154e-02  +1.710e-01  +2.926e-01  +4.934e-02
 +1700.0  +1.539e-01  +2.592e-01  +4.865e-02  +1.647e-01  +2.769e-01  +5.241e-02  +1.717e-01  +2.905e-01  +5.290e-02
 +1710.0  +1.411e-01  +2.444e-01  +3.790e-02  +1.509e-01  +2.654e-01  +3.637e-02  +1.589e-01  +2.820e-01  +3.582e-02
 +1720.0  +1.492e-01  +2.617e-01  +3.667e-02  +1.583e-01  +2.751e-01  +4.159e-02  +1.656e-01  +2.896e-01  +4.153e-02
 +1730.0  +1.437e-01  +2.442e-01  +4.319e-02  +1.497e-01  +2.576e-01  +4.184e-02  +1.627e-01  +2.838e-01  +4.168e-02
 +1740.0  +1.572e-01  +2.540e-01  +6.034e-02  +1.680e-01  +2.758e-01  +6.030e-02  +1.789e-01  +2.975e-01  +6.024e-02
 +1750.0  +1.600e-01  +2.740e-01  +4.590e-02  +1.753e-01  +3.001e-01  +5.043e-02  +1.881e-01  +3.214e-01  +5.468e-02
 +1760.0  +1.663e-01  +2.777e-01  +5.481e-02  +1.810e-01  +3.013e-01  +6.058e-02  +1.907e-01  +3.223e-01  +5.920e-02
 +1770.0  +1.677e-01  +2.777e-01  +5.778e-02  +1.810e-01  +3.005e-01  +6.152e-02  +1.949e-01  +3.202e-01  +6.972e-02
 +1780.0  +1.672e-01  +2.763e-01  +5.797e-02  +1.812e-01  +2.985e-01  +6.401e-02  +1.901e-01  +3.106e-01  +6.962e-02
 +1790.0  +1.594e-01  +2.617e-01  +5.712e-02  +1.754e-01  +2.856e-01  +6.510e-02  +1.835e-01  +3.021e-01  +6.494e-02
 +1800.0  +1.609e-01  +2.713e-01  +5.039e-02  +1.746e-01  +2.916e-01  +5.758e-02  +1.811e-01  +3.108e-01  +5.137e-02
 +1810.0  +1.557e-01  +2.588e-01  +5.256e-02  +1.755e-01  +2.879e-01  +6.302e-02  +1.852e-01  +3.060e-01  +6.429e-02
 +1820.0  +1.557e-01  +2.578e-01  +5.355e-02  +1.714e-01  +2.837e-01  +5.906e-02  +1.814e-01  +3.029e-01  +5.988e-02
 +1830.0  +1.555e-01  +2.448e-01  +6.618e-02  +1.676e-01  +2.690e-01  +6.634e-02  +1.780e-01  +2.937e-01  +6.227e-02
 +1840.0  +1.524e-01  +2.503e-01  +5.459e-02  +1.614e-01  +2.665e-01  +5.630e-02  +1.689e-01  +2.885e-01  +4.941e-02
 +1850.0  +1.463e-01  +2.482e-01  +4.433e-02  +1.598e-01  +2.656e-01  +5.397e-02  +1.703e-01  +2.877e-01  +5.283e-02
 +1860.0  +1.383e-01  +2.426e-01  +3.396e-02  +1.493e-01  +2.574e-01  +4.112e-02  +1.599e-01  +2.734e-01  +4.637e-02
 +1870.0  +1.450e-01  +2.476e-01  +4.240e-02  +1.647e-01  +2.714e-01  +5.814e-02  +1.721e-01  +2.850e-01  +5.921e-02
 +1880.0  +1.500e-01  +2.634e-01  +3.657e-02  +1.632e-01  +2.811e-01  +4.523e-02  +1.712e-01  +2.980e-01  +4.446e-02
 +1890.0  +1.544e-01  +2.677e-01  +4.107e-02  +1.686e-01  +2.861e-01  +5.110e-02  +1.782e-01  +2.962e-01  +6.018e-02
 +1900.0  +1.613e-01  +2.886e-01  +3.401e-02  +1.778e-01  +3.062e-01  +4.927e-02  +1.868e-01  +3.223e-01  +5.132e-02
 +1910.0  +1.492e-01  +2.697e-01  +2.871e-02  +1.645e-01  +2.866e-01  +4.231e-02  +1.726e-01  +3.088e-01  +3.642e-02
 +1920.0  +1.454e-01  +2.503e-01  +4.060e-02  +1.613e-01  +2.749e-01  +4.769e-02  +1.720e-01  +2.966e-01  +4.737e-02
 +1930.0  +1.488e-01  +2.615e-01  +3.605e-02  +1.645e-01  +2.776e-01  +5.133e-02  +1.782e-01  +3.014e-01  +5.495e-02
 +1940.0  +1.444e-01  +2.532e-01  +3.551e-02  +1.607e-01  +2.734e-01  +4.799e-02  +1.761e-01  +2.956e-01  +5.656e-02
 +1950.0  +1.430e-01  +2.353e-01  +5.075e-02  +1.637e-01  +2.636e-01  +6.385e-02  +1.766e-01  +2.862e-01  +6.700e-02
 +1960.0  +1.697e-01  +2.669e-01  +7.255e-02  +1.841e-01  +2.994e-01  +6.878e-02  +1.910e-01  +3.151e-01  +6.691e-02
 +1970.0  +1.705e-01  +2.720e-01  +6.901e-02  +1.840e-01  +2.953e-01  +7.281e-02  +1.892e-01  +3.149e-01  +6.355e-02
 +1980.0  +1.559e-01  +2.558e-01  +5.602e-02  +1.708e-01  +2.783e-01  +6.332e-02  +1.778e-01  +2.965e-01  +5.910e-02
 +1990.0  +1.529e-01  +2.561e-01  +4.967e-02  +1.686e-01  +2.835e-01  +5.369e-02  +1.844e-01  +3.072e-01  +6.155e-02
 +2000.0  +1.452e-01  +2.376e-01  +5.271e-02  +1.624e-01  +2.675e-01  +5.743e-02  +1.785e-01  +2.908e-01  +6.619e-02
 +2010.0  +1.425e-01  +2.462e-01  +3.870e-02  +1.550e-01  +2.686e-01  +4.133e-02  +1.697e-01  +2.885e-01  +5.095e-02
 +2020.0  +1.541e-01  +2.457e-01  +6.255e-02  +1.639e-01  +2.626e-01  +6.516e-02  +1.746e-01  +2.853e-01  +6.386e-02
 +2030.0  +1.477e-01  +2.412e-01  +5.412e-02  +1.545e-01  +2.492e-01  +5.976e-02  +1.660e-01  +2.772e-01  +5.479e-02
 +2040.0  +1.540e-01  +2.530e-01  +5.502e-02  +1.643e-01  +2.665e-01  +6.215e-02  +1.765e-01  +2.934e-01  +5.958e-02
 +2050.0  +1.587e-01  +2.670e-01  +5.032e-02  +1.688e-01  +2.783e-01  +5.931e-02  +1.831e-01  +3.086e-01  +5.764e-02
 +2060.0  +1.459e-01  +2.531e-01  +3.874e-02  +1.548e-01  +2.604e-01  +4.915e-02  +1.737e-01  +2.926e-01  +5.484e-02
 +2070.0  +1.583e-01  +2.579e-01  +5.875e-02  +1.739e-01  +2.704e-01  +7.744e-02  +1.933e-01  +3.042e-01  +8.235e-02
 +2080.0  +1.496e-01  +2.535e-01  +4.571e-02  +1.713e-01  +2.759e-01  +6.665e-02  +1.936e-01  +3.140e-01  +7.323e-02
 +2090.0  +1.481e-01  +2.547e-01  +4.160e-02  +1.593e-01  +2.674e-01  +5.119e-02  +1.814e-01  +2.997e-01  +6.310e-02
 +2100.0  +1.392e-01  +2.426e-01  +3.583e-02  +1.516e-01  +2.534e-01  +4.970e-02  +1.723e-01  +2.832e-01  +6.133e-02
 +2110.0  +1.481e-01  +2.551e-01  +4.100e-02  +1.578e-01  +2.628e-01  +5.284e-02  +1.695e-01  +2.897e-01  +4.930e-02
 +2120.0  +1.485e-01  +2.575e-01  +3.944e-02  +1.567e-01  +2.642e-01  +4.922e-02  +1.729e-01  +2.928e-01  +5.295e-02
 +2130.0  +1.575e-01  +2.574e-01  +5.757e-02  +1.647e-01  +2.690e-01  +6.046e-02  +1.795e-01  +2.960e-01  +6.295e-02
 +2140.0  +1.574e-01  +2.572e-01  +5.768e-02  +1.679e-01  +2.690e-01  +6.679e-02  +1.812e-01  +2.908e-01  +7.160e-02
 +2150.0  +1.520e-01  +2.633e-01  +4.065e-02  +1.615e-01  +2.714e-01  +5.150e-02  +1.712e-01  +2.895e-01  +5.288e-02
 +2160.0  +1.474e-01  +2.545e-01  +4.038e-02  +1.572e-01  +2.602e-01  +5.407e-02  +1.688e-01  +2.802e-01  +5.743e-02
 +2170.0  +1.589e-01  +2.692e-01  +4.867e-02  +1.719e-01  +2.821e-01  +6.173e-02  +1.827e-01  +2.984e-01  +6.699e-02
 +2180.0  +1.586e-01  +2.710e-01  +4.620e-02  +1.711e-01  +2.812e-01  +6.091e-02  +1.843e-01  +2.948e-01  +7.389e-02
 +2190.0  +1.496e-01  +2.654e-01  +3.379e-02  +1.631e-01  +2.790e-01  +4.727e-02  +1.767e-01  +2.973e-01  +5.609e-02
 +2200.0  +1.608e-01  +2.762e-01  +4.536e-02  +1.720e-01  +2.856e-01  +5.841e-02  +1.855e-01  +3.071e-01  +6.377e-02
 +2210.0  +1.561e-01  +2.627e-01  +4.944e-02  +1.701e-01  +2.744e-01  +6.578e-02  +1.848e-01  +2.990e-01  +7.062e-02
 +2220.0  +1.491e-01  +2.556e-01  +4.265e-02  +1.634e-01  +2.733e-01  +5.338e-02  +1.796e-01  +3.002e-01  +5.898e-02
 +2230.0  +1.570e-01  +2.584e-01  +5.551e-02  +1.683e-01  +2.797e-01  +5.693e-02  +1.818e-01  +2.970e-01  +6.656e-02
 +2240.0  +1.536e-01  +2.644e-01  +4.288e-02  +1.640e-01  +2.801e-01  +4.790e-02  +1.818e-01  +3.078e-01  +5.588e-02
 +2250.0  +1.517e-01  +2.614e-01  +4.196e-02  +1.657e-01  +2.743e-01  +5.721e-02  +1.810e-01  +2.959e-01  +6.612e-02
 +2260.0  +1.571e-01  +2.717e-01  +4.244e-02  +1.726e-01  +2.840e-01  +6.119e-02  +1.836e-01  +2.998e-01  +6.738e-02
 +2270.0  +1.674e-01  +2.845e-01  +5.042e-02  +1.826e-01  +2.969e-01  +6.820e-02  +1.976e-01  +3.145e-01  +8.062e-02
 +2280.0  +1.582e-01  +2.711e-01  +4.526e-02  +1.703e-01  +2.854e-01  +5.521e-02  +1.908e-01  +3.080e-01  +7.351e-02
 +2290.0  +1.646e-01  +2.860e-01  +4.315e-02  +1.761e-01  +3.027e-01  +4.946e-02  +1.978e-01  +3.281e-01  +6.757e-02
 +2300.0  +1.606e-01  +2.685e-01  +5.263e-02  +1.690e-01  +2.799e-01  +5.814e-02  +1.806e-01  +2.948e-01  +6.628e-02
 +2310.0  +1.610e-01  +2.592e-01  +6.288e-02  +1.625e-01  +2.687e-01  +5.627e-02  +1.694e-01  +2.838e-01  +5.493e-02
 +2320.0  +1.538e-01  +2.634e-01  +4.426e-02  +1.569e-01  +2.639e-01  +5.000e-02  +1.725e-01  +2.834e-01  +6.170e-02
 +2330.0  +1.565e-01  +2.657e-01  +4.736e-02  +1.665e-01  +2.678e-01  +6.525e-02  +1.818e-01  +2.890e-01  +7.471e-02
 +2340.0  +1.516e-01  +2.727e-01  +3.046e-02  +1.554e-01  +2.761e-01  +3.455e-02  +1.757e-01  +2.958e-01  +5.562e-02
 +2350.0  +1.561e-01  +2.742e-01  +3.808e-02  +1.672e-01  +2.910e-01  +4.332e-02  +1.937e-01  +3.186e-01  +6.876e-02
 +2360.0  +1.553e-01  +2.635e-01  +4.708e-02  +1.650e-01  +2.738e-01  +5.614e-02  +1.806e-01  +2.934e-01  +6.783e-02
 +2370.0  +1.549e-01  +2.564e-01  +5.342e-02  +1.608e-01  +2.640e-01  +5.759e-02  +1.768e-01  +2.900e-01  +6.352e-02
 +2380.0  +1.573e-01  +2.674e-01  +4.711e-02  +1.640e-01  +2.773e-01  +5.069e-02  +1.811e-01  +3.027e-01  +5.947e-02
 +2390.0  +1.551e-01  +2.666e-01  +4.355e-02  +1.681e-01  +2.789e-01  +5.736e-02  +1.855e-01  +3.002e-01  +7.073e-02
 +2400.0  +1.476e-01  +2.500e-01  +4.512e-02  +1.625e-01  +2.670e-01  +5.800e-02  +1.818e-01  +2.971e-01  +6.654e-02
 +2410.0  +1.671e-01  +2.722e-01  +6.208e-02  +1.785e-01  +2.829e-01  +7.412e-02  +1.961e-01  +3.088e-01  +8.341e-02
 +2420.0  +1.689e-01  +2.762e-01  +6.151e-02  +1.807e-01  +2.915e-01  +6.987e-02  +1.961e-01  +3.232e-01  +6.904e-02
 +2430.0  +1.504e-01  +2.508e-01  +4.990e-02  +1.660e-01  +2.741e-01  +5.788e-02  +1.840e-01  +3.059e-01  +6.202e-02
 +2440.0  +1.442e-01  +2.505e-01  +3.792e-02  +1.612e-01  +2.716e-01  +5.067e-02  +1.817e-01  +3.070e-01  +5.636e-02
 +2450.0  +1.534e-01  +2.583e-01  +4.852e-02  +1.699e-01  +2.791e-01  +6.075e-02  +1.914e-01  +3.110e-01  +7.178e-02
 +2460.0  +1.612e-01  +2.670e-01  +5.550e-02  +1.737e-01  +2.840e-01  +6.332e-02  +1.892e-01  +3.073e-01  +7.105e-02
 +2470.0  +1.585e-01  +2.701e-01  +4.690e-02  +1.739e-01  +2.839e-01  +6.378e-02  +1.899e-01  +3.101e-01  +6.966e-02
 +2480.0  +1.605e-01  +2.706e-01  +5.033e-02  +1.727e-01  +2.818e-01  +6.360e-02  +1.888e-01  +3.076e-01  +6.998e-02
 +2490.0  +1.653e-01  +2.883e-01  +4.229e-02  +1.729e-01  +3.040e-01  +4.186e-02  +1.871e-01  +3.215e-01  +5.273e-02
 +2500.0  +1.607e-01  +2.824e-01  +3.896e-02  +1.772e-01  +3.038e-01  +5.057e-02  +1.977e-01  +3.267e-01  +6.874e-02
 +2510.0  +1.645e-01  +2.725e-01  +5.637e-02  +1.814e-01  +2.935e-01  +6.928e-02  +1.950e-01  +3.154e-01  +7.459e-02
 +2520.0  +1.589e-01  +2.643e-01  +5.352e-02  +1.701e-01  +2.813e-01  +5.885e-02  +1.892e-01  +3.026e-01  +7.582e-02
 +2530.0  +1.634e-01  +2.676e-01  +5.922e-02  +1.695e-01  +2.818e-01  +5.732e-02  +1.913e-01  +3.051e-01  +7.745e-02
 +2540.0  +1.676e-01  +2.690e-01  +6.620e-02  +1.736e-01  +2.827e-01  +6.454e-02  +1.947e-01  +2.990e-01  +9.039e-02
 +2550.0  +1.620e-01  +2.612e-01  +6.276e-02  +1.738e-01  +2.779e-01  +6.980e-02  +1.943e-01  +2.997e-01  +8.886e-02
 +2560.0  +1.580e-01  +2.624e-01  +5.358e-02  +1.658e-01  +2.795e-01  +5.211e-02  +1.836e-01  +2.949e-01  +7.223e-02
 +2570.0  +1.611e-01  +2.717e-01  +5.050e-02  +1.711e-01  +2.880e-01  +5.415e-02  +1.780e-01  +2.967e-01  +5.933e-02
 +2580.0  +1.506e-01  +2.547e-01  +4.657e-02  +1.591e-01  +2.739e-01  +4.424e-02  +1.736e-01  +2.906e-01  +5.649e-02
 +2590.0  +1.616e-01  +2.747e-01  +4.851e-02  +1.754e-01  +2.965e-01  +5.426e-02  +1.955e-01  +3.216e-01  +6.934e-02
 +2600.0  +1.443e-01  +2.501e-01  +3.849e-02  +1.610e-01  +2.758e-01  +4.632e-02  +1.750e-01  +2.947e-01  +5.530e-02
 +2610.0  +1.463e-01  +2.426e-01  +5.005e-02  +1.591e-01  +2.627e-01  +5.553e-02  +1.658e-01  +2.736e-01  +5.808e-02
 +2620.0  +1.464e-01  +2.442e-01  +4.867e-02  +1.617e-01  +2.725e-01  +5.087e-02  +1.717e-01  +2.859e-01  +5.750e-02
 +2630.0  +1.556e-01  +2.547e-01  +5.652e-02  +1.710e-01  +2.854e-01  +5.669e-02  +1.816e-01  +2.992e-01  +6.397e-02
 +2640.0  +1.647e-01  +2.747e-01  +5.468e-02  +1.810e-01  +3.031e-01  +5.887e-02  +1.901e-01  +3.188e-01  +6.130e-02
 +2650.0  +1.567e-01  +2.825e-01  +3.090e-02  +1.791e-01  +3.115e-01  +4.672e-02  +1.968e-01  +3.310e-01  +6.258e-02
 +2660.0  +1.685e-01  +2.789e-01  +5.807e-02  +1.848e-01  +3.074e-01  +6.216e-02  +1.996e-01  +3.228e-01  +7.653e-02
 +2670.0  +1.724e-01  +2.923e-01  +5.255e-02  +1.855e-01  +3.138e-01  +5.717e-02  +1.995e-01  +3.298e-01  +6.911e-02
 +2680.0  +1.658e-01  +2.802e-01  +5.140e-02  +1.817e-01  +3.018e-01  +6.157e-02  +2.015e-01  +3.312e-01  +7.178e-02
 +2690.0  +1.602e-01  +2.731e-01  +4.724e-02  +1.817e-01  +3.040e-01  +5.946e-02  +1.926e-01  +3.179e-01  +6.720e-02
 +2700.0  +1.632e-01  +2.818e-01  +4.449e-02  +1.794e-01  +3.080e-01  +5.090e-02  +1.881e-01  +3.181e-01  +5.810e-02
 +2710.0  +1.551e-01  +2.678e-01  +4.236e-02  +1.721e-01  +2.954e-01  +4.879e-02  +1.837e-01  +3.085e-01  +5.884e-02
 +2720.0  +1.586e-01  +2.662e-01  +5.100e-02  +1.779e-01  +3.008e-01  +5.504e-02  +1.875e-01  +3.146e-01  +6.046e-02
 +2730.0  +1.521e-01  +2.537e-01  +5.060e-02  +1.705e-01  +2.865e-01  +5.443e-02  +1.769e-01  +2.946e-01  +5.915e-02
 +2740.0  +1.549e-01  +2.663e-01  +4.347e-02  +1.741e-01  +2.991e-01  +4.908e-02  +1.858e-01  +3.170e-01  +5.469e-02
 +2750.0  +1.629e-01  +2.866e-01  +3.909e-02  +1.800e-01  +3.144e-01  +4.549e-02  +1.916e-01  +3.242e-01  +5.907e-02
 +2760.0  +1.644e-01  +2.811e-01  +4.778e-02  +1.792e-01  +3.084e-01  +4.993e-02  +1.957e-01  +3.258e-01  +6.551e-02
 +2770.0  +1.586e-01  +2.682e-01  +4.903e-02  +1.790e-01  +3.015e-01  +5.650e-02  +1.933e-01  +3.200e-01  +6.663e-02
 +2780.0  +1.583e-01  +2.635e-01  +5.303e-02  +1.868e-01  +3.066e-01  +6.700e-02  +1.979e-01  +3.227e-01  +7.307e-02
 +2790.0  +1.512e-01  +2.588e-01  +4.365e-02  +1.809e-01  +2.989e-01  +6.295e-02  +1.943e-01  +3.204e-01  +6.816e-02
 +2800.0  +1.478e-01  +2.529e-01  +4.270e-02  +1.696e-01  +2.865e-01  +5.267e-02  +1.833e-01  +3.054e-01  +6.130e-02
 +2810.0  +1.567e-01  +2.700e-01  +4.344e-02  +1.817e-01  +3.050e-01  +5.840e-02  +1.905e-01  +3.194e-01  +6.165e-02
 +2820.0  +1.425e-01  +2.457e-01  +3.921e-02  +1.629e-01  +2.879e-01  +3.786e-02  +1.769e-01  +2.993e-01  +5.447e-02
 +2830.0  +1.432e-01  +2.403e-01  +4.610e-02  +1.658e-01  +2.841e-01  +4.751e-02  +1.804e-01  +3.001e-01  +6.074e-02
 +2840.0  +1.476e-01  +2.464e-01  +4.876e-02  +1.694e-01  +2.892e-01  +4.948e-02  +1.868e-01  +3.062e-01  +6.741e-02
 +2850.0  +1.418e-01  +2.409e-01  +4.275e-02  +1.645e-01  +2.852e-01  +4.389e-02  +1.805e-01  +3.039e-01  +5.707e-02
 +2860.0  +1.491e-01  +2.544e-01  +4.386e-02  +1.656e-01  +2.893e-01  +4.193e-02  +1.803e-01  +3.065e-01  +5.415e-02
 +2870.0  +1.545e-01  +2.531e-01  +5.594e-02  +1.666e-01  +2.876e-01  +4.574e-02  +1.815e-01  +3.050e-01  +5.788e-02
 +2880.0  +1.553e-01  +2.654e-01  +4.515e-02  +1.738e-01  +2.989e-01  +4.879e-02  +1.902e-01  +3.185e-01  +6.194e-02
 +2890.0  +1.583e-01  +2.576e-01  +5.902e-02  +1.743e-01  +2.909e-01  +5.775e-02  +1.858e-01  +3.134e-01  +5.812e-02
 +2900.0  +1.518e-01  +2.586e-01  +4.500e-02  +1.645e-01  +2.900e-01  +3.910e-02  +1.803e-01  +3.101e-01  +5.055e-02
 +2910.0  +1.377e-01  +2.358e-01  +3.965e-02  +1.564e-01  +2.722e-01  +4.071e-02  +1.714e-01  +2.944e-01  +4.845e-02
 +2920.0  +1.449e-01  +2.445e-01  +4.520e-02  +1.613e-01  +2.807e-01  +4.197e-02  +1.805e-01  +3.047e-01  +5.635e-02
 +2930.0  +1.446e-01  +2.512e-01  +3.800e-02  +1.603e-01  +2.831e-01  +3.747e-02  +1.790e-01  +3.055e-01  +5.255e-02
 +2940.0  +1.547e-01  +2.621e-01  +4.729e-02  +1.727e-01  +2.937e-01  +5.175e-02  +1.956e-01  +3.187e-01  +7.244e-02
 +2950.0  +1.570e-01  +2.706e-01  +4.341e-02  +1.679e-01  +3.022e-01  +3.366e-02  +1.906e-01  +3.300e-01  +5.125e-02
 +2960.0  +1.597e-01  +2.725e-01  +4.698e-02  +1.718e-01  +3.015e-01  +4.207e-02  +1.989e-01  +3.343e-01  +6.340e-02
 +2970.0  +1.518e-01  +2.610e-01  +4.268e-02  +1.638e-01  +2.853e-01  +4.226e-02  +1.912e-01  +3.230e-01  +5.934e-02
 +2980.0  +1.589e-01  +2.700e-01  +4.767e-02  +1.705e-01  +3.019e-01  +3.907e-02  +1.920e-01  +3.329e-01  +5.111e-02
 +2990.0  +1.459e-01  +2.465e-01  +4.535e-02  +1.543e-01  +2.742e-01  +3.443e-02  +1.757e-01  +3.038e-01  +4.761e-02
 +3000.0  +1.536e-01  +2.528e-01  +5.429e-02  +1.642e-01  +2.825e-01  +4.590e-02  +1.896e-01  +3.212e-01  +5.809e-02
 +3010.0  +1.610e-01  +2.803e-01  +4.175e-02  +1.777e-01  +3.134e-01  +4.203e-02  +2.002e-01  +3.426e-01  +5.775e-02
 +3020.0  +1.583e-01  +2.791e-01  +3.743e-02  +1.727e-01  +3.134e-01  +3.197e-02  +1.944e-01  +3.431e-01  +4.577e-02
 +3030.0  +1.509e-01  +2.543e-01  +4.739e-02  +1.682e-01  +2.878e-01  +4.854e-02  +1.855e-01  +3.158e-01  +5.526e-02
 +3040.0  +1.686e-01  +2.851e-01  +5.201e-02  +1.762e-01  +3.086e-01  +4.375e-02  +1.948e-01  +3.392e-01  +5.041e-02
 +3050.0  +1.720e-01  +2.885e-01  +5.557e-02  +1.837e-01  +3.140e-01  +5.327e-02  +1.974e-01  +3.399e-01  +5.482e-02
 +3060.0  +1.617e-01  +2.619e-01  +6.142e-02  +1.740e-01  +2.865e-01  +6.142e-02  +1.947e-01  +3.186e-01  +7.071e-02
 +3070.0  +1.523e-01  +2.500e-01  +5.463e-02  +1.645e-01  +2.781e-01  +5.094e-02  +1.847e-01  +3.042e-01  +6.521e-02
 +3080.0  +1.488e-01  +2.581e-01  +3.938e-02  +1.593e-01  +2.867e-01  +3.194e-02  +1.773e-01  +3.095e-01  +4.512e-02
 +3090.0  +1.628e-01  +2.861e-01  +3.945e-02  +1.732e-01  +3.110e-01  +3.538e-02  +1.923e-01  +3.310e-01  +5.354e-02
 +3100.0  +1.620e-01  +2.759e-01  +4.810e-02  +1.701e-01  +2.992e-01  +4.098e-02  +1.843e-01  +3.198e-01  +4.890e-02
 +3110.0  +1.622e-01  +2.787e-01  +4.561e-02  +1.745e-01  +3.020e-01  +4.705e-02  +1.874e-01  +3.271e-01  +4.773e-02
 +3120.0  +1.632e-01  +2.772e-01  +4.906e-02  +1.765e-01  +3.025e-01  +5.042e-02  +1.943e-01  +3.312e-01  +5.735e-02
 +3130.0  +1.656e-01  +2.861e-01  +4.518e-02  +1.812e-01  +3.094e-01  +5.303e-02  +1.961e-01  +3.367e-01  +5.559e-02
 +3140.0  +1.621e-01  +2.772e-01  +4.702e-02  +1.752e-01  +3.023e-01  +4.809e-02  +1.886e-01  +3.260e-01  +5.108e-02
 +3150.0  +1.589e-01  +2.536e-01  +6.412e-02  +1.799e-01  +2.878e-01  +7.206e-02  +1.925e-01  +3.097e-01  +7.531e-02
 +3160.0  +1.505e-01  +2.503e-01  +5.083e-02  +1.680e-01  +2.815e-01  +5.445e-02  +1.867e-01  +3.020e-01  +7.127e-02
 +3170.0  +1.543e-01  +2.458e-01  +6.282e-02  +1.671e-01  +2.774e-01  +5.682e-02  +1.854e-01  +3.044e-01  +6.649e-02
 +3180.0  +1.559e-01  +2.659e-01  +4.584e-02  +1.725e-01  +2.912e-01  +5.372e-02  +1.821e-01  +3.079e-01  +5.627e-02
 +3190.0  +1.561e-01  +2.605e-01  +5.169e-02  +1.727e-01  +2.903e-01  +5.500e-02  +1.943e-01  +3.148e-01  +7.384e-02
 +3200.0  +1.551e-01  +2.598e-01  +5.053e-02  +1.711e-01  +2.889e-01  +5.332e-02  +1.931e-01  +3.142e-01  +7.194e-02
 +3210.0  +1.610e-01  +2.627e-01  +5.926e-02  +1.757e-01  +2.878e-01  +6.350e-02  +1.940e-01  +3.169e-01  +7.109e-02
 +3220.0  +1.661e-01  +2.767e-01  +5.552e-02  +1.774e-01  +2.989e-01  +5.598e-02  +1.897e-01  +3.237e-01  +5.577e-02
 +3230.0  +1.607e-01  +2.728e-01  +4.853e-02  +1.738e-01  +2.976e-01  +4.993e-02  +1.895e-01  +3.210e-01  +5.787e-02
 +3240.0  +1.665e-01  +2.768e-01  +5.620e-02  +1.754e-01  +2.992e-01  +5.153e-02  +1.966e-01  +3.306e-01  +6.271e-02
 +3250.0  +1.645e-01  +2.576e-01  +7.133e-02  +1.836e-01  +2.886e-01  +7.867e-02  +1.919e-01  +3.125e-01  +7.131e-02
 +3260.0  +1.541e-01  +2.594e-01  +4.876e-02  +1.689e-01  +2.836e-01  +5.424e-02  +1.817e-01  +3.040e-01  +5.939e-02
 +3270.0  +1.611e-01  +2.655e-01  +5.673e-02  +1.761e-01  +2.897e-01  +6.250e-02  +1.896e-01  +3.117e-01  +6.747e-02
 +3280.0  +1.577e-01  +2.548e-01  +6.068e-02  +1.763e-01  +2.890e-01  +6.361e-02  +1.897e-01  +3.105e-01  +6.889e-02
 +3290.0  +1.493e-01  +2.410e-01  +5.767e-02  +1.630e-01  +2.646e-01  +6.141e-02  +1.759e-01  +2.898e-01  +6.194e-02
 +3300.0  +1.562e-01  +2.593e-01  +5.314e-02  +1.682e-01  +2.803e-01  +5.613e-02  +1.841e-01  +3.089e-01  +5.936e-02
 +3310.0  +1.526e-01  +2.543e-01  +5.087e-02  +1.641e-01  +2.743e-01  +5.379e-02  +1.828e-01  +3.030e-01  +6.269e-02
 +3320.0  +1.480e-01  +2.455e-01  +5.057e-02  +1.590e-01  +2.662e-01  +5.174e-02  +1.775e-01  +2.930e-01  +6.191e-02
 +3330.0  +1.682e-01  +2.722e-01  +6.417e-02  +1.780e-01  +2.878e-01  +6.823e-02  +1.966e-01  +3.177e-01  +7.540e-02
 +3340.0  +1.601e-01  +2.522e-01  +6.799e-02  +1.723e-01  +2.730e-01  +7.169e-02  +1.849e-01  +2.952e-01  +7.465e-02
 +3350.0  +1.568e-01  +2.608e-01  +5.280e-02  +1.756e-01  +2.851e-01  +6.597e-02  +1.961e-01  +3.062e-01  +8.598e-02
 +3360.0  +1.683e-01  +2.770e-01  +5.962e-02  +1.774e-01  +2.932e-01  +6.164e-02  +1.959e-01  +3.176e-01  +7.411e-02
 +3370.0  +1.673e-01  +2.706e-01  +6.392e-02  +1.747e-01  +2.846e-01  +6.470e-02  +1.922e-01  +3.151e-01  +6.936e-02
 +3380.0  +1.608e-01  +2.656e-01  +5.611e-02  +1.740e-01  +2.829e-01  +6.511e-02  +1.870e-01  +3.042e-01  +6.977e-02
 +3390.0  +1.474e-01  +2.469e-01  +4.788e-02  +1.594e-01  +2.692e-01  +4.955e-02  +1.741e-01  +2.967e-01  +5.145e-02
 +3400.0  +1.559e-01  +2.527e-01  +5.897e-02  +1.678e-01  +2.739e-01  +6.168e-02  +1.800e-01  +2.996e-01  +6.033e-02
 +3410.0  +1.411e-01  +2.389e-01  +4.324e-02  +1.582e-01  +2.606e-01  +5.575e-02  +1.743e-01  +2.875e-01  +6.106e-02
 +3420.0  +1.500e-01  +2.471e-01  +5.290e-02  +1.636e-01  +2.668e-01  +6.046e-02  +1.809e-01  +2.951e-01  +6.680e-02
 +3430.0  +1.545e-01  +2.539e-01  +5.514e-02  +1.700e-01  +2.713e-01  +6.878e-02  +1.911e-01  +3.068e-01  +7.540e-02
 +3440.0  +1.461e-01  +2.470e-01  +4.524e-02  +1.633e-01  +2.643e-01  +6.225e-02  +1.827e-01  +2.945e-01  +7.094e-02
 +3450.0  +1.431e-01  +2.385e-01  +4.762e-02  +1.556e-01  +2.540e-01  +5.718e-02  +1.717e-01  +2.831e-01  +6.026e-02
 +3460.0  +1.519e-01  +2.436e-01  +6.016e-02  +1.679e-01  +2.641e-01  +7.160e-02  +1.822e-01  +2.982e-01  +6.608e-02
 +3470.0  +1.541e-01  +2.559e-01  +5.235e-02  +1.645e-01  +2.733e-01  +5.572e-02  +1.763e-01  +3.022e-01  +5.044e-02
 +3480.0  +1.506e-01  +2.566e-01  +4.466e-02  +1.644e-01  +2.746e-01  +5.425e-02  +1.846e-01  +3.114e-01  +5.776e-02
 +3490.0  +1.577e-01  +2.777e-01  +3.771e-02  +1.673e-01  +2.931e-01  +4.160e-02  +1.841e-01  +3.211e-01  +4.714e-02
 +3500.0  +1.598e-01  +2.717e-01  +4.786e-02  +1.682e-01  +2.886e-01  +4.782e-02  +1.859e-01  +3.156e-01  +5.611e-02
 +3510.0  +1.646e-01  +2.672e-01  +6.194e-02  +1.758e-01  +2.880e-01  +6.349e-02  +1.878e-01  +3.120e-01  +6.365e-02
 +3520.0  +1.746e-01  +2.894e-01  +5.984e-02  +1.855e-01  +3.053e-01  +6.572e-02  +1.889e-01  +3.172e-01  +6.058e-02
 +3530.0  +1.586e-01  +2.708e-01  +4.631e-02  +1.682e-01  +2.820e-01  +5.450e-02  +1.817e-01  +3.037e-01  +5.967e-02
 +3540.0  +1.693e-01  +2.739e-01  +6.480e-02  +1.766e-01  +2.833e-01  +6.987e-02  +1.919e-01  +3.045e-01  +7.935e-02
 +3550.0  +1.691e-01  +2.800e-01  +5.830e-02  +1.821e-01  +2.937e-01  +7.062e-02  +1.942e-01  +3.190e-01  +6.935e-02
 +3560.0  +1.663e-01  +2.760e-01  +5.663e-02  +1.714e-01  +2.852e-01  +5.758e-02  +1.913e-01  +3.138e-01  +6.878e-02
 +3570.0  +1.648e-01  +2.806e-01  +4.909e-02  +1.678e-01  +2.880e-01  +4.762e-02  +1.834e-01  +3.131e-01  +5.378e-02
 +3580.0  +1.562e-01  +2.770e-01  +3.538e-02  +1.671e-01  +2.866e-01  +4.753e-02  +1.905e-01  +3.136e-01  +6.740e-02
 +3590.0  +1.651e-01  +2.786e-01  +5.162e-02  +1.718e-01  +2.841e-01  +5.947e-02  +1.906e-01  +3.145e-01  +6.663e-02
 +3600.0  +1.634e-01  +2.764e-01  +5.036e-02  +1.677e-01  +2.826e-01  +5.278e-02  +1.805e-01  +3.076e-01  +5.351e-02
 +3610.0  +1.627e-01  +2.779e-01  +4.760e-02  +1.702e-01  +2.860e-01  +5.440e-02  +1.880e-01  +3.147e-01  +6.134e-02
 +3620.0  +1.641e-01  +2.795e-01  +4.866e-02  +1.686e-01  +2.904e-01  +4.689e-02  +1.858e-01  +3.154e-01  +5.617e-02
 +3630.0  +1.502e-01  +2.519e-01  +4.863e-02  +1.613e-01  +2.669e-01  +5.569e-02  +1.819e-01  +2.945e-01  +6.927e-02
 +3640.0  +1.569e-01  +2.681e-01  +4.576e-02  +1.687e-01  +2.812e-01  +5.621e-02  +1.845e-01  +3.052e-01  +6.385e-02
 +3650.0  +1.591e-01  +2.703e-01  +4.784e-02  +1.679e-01  +2.831e-01  +5.269e-02  +1.809e-01  +3.028e-01  +5.908e-02
 +3660.0  +1.657e-01  +2.893e-01  +4.218e-02  +1.724e-01  +2.981e-01  +4.671e-02  +1.877e-01  +3.163e-01  +5.901e-02
 +3670.0  +1.606e-01  +2.791e-01  +4.222e-02  +1.787e-01  +3.010e-01  +5.630e-02  +1.974e-01  +3.273e-01  +6.755e-02
 +3680.0  +1.668e-01  +2.842e-01  +4.944e-02  +1.792e-01  +3.014e-01  +5.704e-02  +1.924e-01  +3.294e-01  +5.541e-02
 +3690.0  +1.549e-01  +2.732e-01  +3.660e-02  +1.657e-01  +2.869e-01  +4.448e-02  +1.846e-01  +3.186e-01  +5.056e-02
 +3700.0  +1.685e-01  +2.887e-01  +4.832e-02  +1.819e-01  +3.064e-01  +5.746e-02  +1.960e-01  +3.404e-01  +5.159e-02
 +3710.0  +1.571e-01  +2.731e-01  +4.110e-02  +1.632e-01  +2.820e-01  +4.436e-02  +1.872e-01  +3.205e-01  +5.389e-02
 +3720.0  +1.588e-01  +2.680e-01  +4.964e-02  +1.734e-01  +2.880e-01  +5.878e-02  +1.914e-01  +3.240e-01  +5.881e-02
 +3730.0  +1.627e-01  +2.729e-01  +5.245e-02  +1.718e-01  +2.878e-01  +5.577e-02  +1.900e-01  +3.231e-01  +5.698e-02
 +3740.0  +1.486e-01  +2.590e-01  +3.818e-02  +1.592e-01  +2.809e-01  +3.750e-02  +1.786e-01  +3.099e-01  +4.735e-02
 +3750.0  +1.531e-01  +2.600e-01  +4.615e-02  +1.644e-01  +2.870e-01  +4.188e-02  +1.851e-01  +3.161e-01  +5.405e-02
 +3760.0  +1.442e-01  +2.442e-01  +4.431e-02  +1.591e-01  +2.712e-01  +4.705e-02  +1.833e-01  +3.019e-01  +6.462e-02
 +3770.0  +1.575e-01  +2.595e-01  +5.548e-02  +1.718e-01  +2.847e-01  +5.888e-02  +1.907e-01  +3.161e-01  +6.542e-02
 +3780.0  +1.590e-01  +2.521e-01  +6.584e-02  +1.705e-01  +2.741e-01  +6.690e-02  +1.894e-01  +3.109e-01  +6.781e-02
 +3790.0  +1.619e-01  +2.703e-01  +5.347e-02  +1.767e-01  +2.928e-01  +6.070e-02  +1.980e-01  +3.254e-01  +7.069e-02
 +3800.0  +1.623e-01  +2.763e-01  +4.832e-02  +1.751e-01  +2.972e-01  +5.302e-02  +1.935e-01  +3.308e-01  +5.619e-02


==> figs/ch10_ana/versus_bias/versus_bias_single_Egyr_dps.txt <==
    +0.0  +4.294e-02  +4.324e-02  +4.293e-02  +4.324e-02  +4.293e-02  +4.324e-02
   +10.0  +4.298e-02  +4.331e-02  +4.297e-02  +4.331e-02  +4.297e-02  +4.331e-02
   +20.0  +4.300e-02  +4.315e-02  +4.298e-02  +4.315e-02  +4.298e-02  +4.315e-02
   +30.0  +4.286e-02  +4.285e-02  +4.283e-02  +4.285e-02  +4.283e-02  +4.285e-02
   +40.0  +4.286e-02  +4.346e-02  +4.281e-02  +4.346e-02  +4.281e-02  +4.346e-02
   +50.0  +4.303e-02  +4.360e-02  +4.297e-02  +4.360e-02  +4.297e-02  +4.360e-02
   +60.0  +4.300e-02  +4.366e-02  +4.293e-02  +4.366e-02  +4.293e-02  +4.366e-02
   +70.0  +4.314e-02  +4.379e-02  +4.306e-02  +4.379e-02  +4.306e-02  +4.379e-02
   +80.0  +4.337e-02  +4.358e-02  +4.328e-02  +4.358e-02  +4.328e-02  +4.358e-02
   +90.0  +4.345e-02  +4.350e-02  +4.336e-02  +4.350e-02  +4.336e-02  +4.350e-02
  +100.0  +4.336e-02  +4.307e-02  +4.326e-02  +4.307e-02  +4.326e-02  +4.307e-02
  +110.0  +4.325e-02  +4.343e-02  +4.315e-02  +4.343e-02  +4.315e-02  +4.343e-02
  +120.0  +4.337e-02  +4.340e-02  +4.326e-02  +4.340e-02  +4.326e-02  +4.340e-02
  +130.0  +4.340e-02  +4.421e-02  +4.329e-02  +4.448e-02  +4.329e-02  +4.448e-02
  +140.0  +4.330e-02  +4.419e-02  +4.320e-02  +4.449e-02  +4.320e-02  +4.449e-02
  +150.0  +4.342e-02  +4.376e-02  +4.333e-02  +4.407e-02  +4.333e-02  +4.407e-02
  +160.0  +4.349e-02  +4.288e-02  +4.341e-02  +4.319e-02  +4.341e-02  +4.319e-02
  +170.0  +4.337e-02  +4.242e-02  +4.331e-02  +4.273e-02  +4.331e-02  +4.273e-02
  +180.0  +4.344e-02  +4.264e-02  +4.339e-02  +4.295e-02  +4.338e-02  +4.295e-02
  +190.0  +4.332e-02  +4.322e-02  +4.329e-02  +4.353e-02  +4.329e-02  +4.353e-02
  +200.0  +4.330e-02  +4.401e-02  +4.329e-02  +4.432e-02  +4.328e-02  +4.432e-02
  +210.0  +4.318e-02  +4.375e-02  +4.319e-02  +4.405e-02  +4.317e-02  +4.405e-02
  +220.0  +4.342e-02  +4.420e-02  +4.346e-02  +4.477e-02  +4.344e-02  +4.477e-02
  +230.0  +4.347e-02  +4.406e-02  +4.355e-02  +4.491e-02  +4.352e-02  +4.491e-02
  +240.0  +4.349e-02  +4.381e-02  +4.362e-02  +4.469e-02  +4.359e-02  +4.469e-02
  +250.0  +4.332e-02  +4.331e-02  +4.351e-02  +4.419e-02  +4.347e-02  +4.419e-02
  +260.0  +4.348e-02  +4.320e-02  +4.371e-02  +4.409e-02  +4.367e-02  +4.409e-02
  +270.0  +4.328e-02  +4.338e-02  +4.355e-02  +4.426e-02  +4.351e-02  +4.426e-02
  +280.0  +4.342e-02  +4.356e-02  +4.374e-02  +4.444e-02  +4.369e-02  +4.444e-02
  +290.0  +4.337e-02  +4.419e-02  +4.373e-02  +4.513e-02  +4.367e-02  +4.513e-02
  +300.0  +4.343e-02  +4.408e-02  +4.383e-02  +4.534e-02  +4.377e-02  +4.534e-02
  +310.0  +4.325e-02  +4.383e-02  +4.371e-02  +4.512e-02  +4.364e-02  +4.512e-02
  +320.0  +4.337e-02  +4.370e-02  +4.389e-02  +4.499e-02  +4.381e-02  +4.499e-02
  +330.0  +4.364e-02  +4.434e-02  +4.421e-02  +4.565e-02  +4.413e-02  +4.565e-02
  +340.0  +4.373e-02  +4.420e-02  +4.436e-02  +4.570e-02  +4.428e-02  +4.570e-02
  +350.0  +4.373e-02  +4.364e-02  +4.442e-02  +4.515e-02  +4.434e-02  +4.515e-02
  +360.0  +4.377e-02  +4.395e-02  +4.452e-02  +4.545e-02  +4.444e-02  +4.545e-02
  +370.0  +4.363e-02  +4.355e-02  +4.444e-02  +4.506e-02  +4.436e-02  +4.506e-02
  +380.0  +4.376e-02  +4.378e-02  +4.462e-02  +4.529e-02  +4.454e-02  +4.529e-02
  +390.0  +4.357e-02  +4.283e-02  +4.447e-02  +4.435e-02  +4.440e-02  +4.435e-02
  +400.0  +4.366e-02  +4.355e-02  +4.460e-02  +4.506e-02  +4.453e-02  +4.506e-02
  +410.0  +4.373e-02  +4.425e-02  +4.473e-02  +4.586e-02  +4.465e-02  +4.586e-02
  +420.0  +4.386e-02  +4.443e-02  +4.491e-02  +4.667e-02  +4.484e-02  +4.667e-02
  +430.0  +4.383e-02  +4.393e-02  +4.498e-02  +4.671e-02  +4.492e-02  +4.685e-02
  +440.0  +4.377e-02  +4.403e-02  +4.504e-02  +4.681e-02  +4.499e-02  +4.694e-02
  +450.0  +4.386e-02  +4.401e-02  +4.525e-02  +4.684e-02  +4.521e-02  +4.714e-02
  +460.0  +4.400e-02  +4.419e-02  +4.550e-02  +4.703e-02  +4.549e-02  +4.780e-02
  +470.0  +4.380e-02  +4.415e-02  +4.541e-02  +4.699e-02  +4.545e-02  +4.785e-02
  +480.0  +4.397e-02  +4.408e-02  +4.567e-02  +4.692e-02  +4.577e-02  +4.824e-02
  +490.0  +4.410e-02  +4.380e-02  +4.589e-02  +4.664e-02  +4.607e-02  +4.801e-02
  +500.0  +4.398e-02  +4.433e-02  +4.585e-02  +4.717e-02  +4.611e-02  +4.869e-02
  +510.0  +4.403e-02  +4.406e-02  +4.597e-02  +4.690e-02  +4.633e-02  +4.859e-02
  +520.0  +4.380e-02  +4.389e-02  +4.582e-02  +4.673e-02  +4.627e-02  +4.842e-02
  +530.0  +4.376e-02  +4.350e-02  +4.583e-02  +4.634e-02  +4.637e-02  +4.803e-02
  +540.0  +4.365e-02  +4.432e-02  +4.578e-02  +4.716e-02  +4.640e-02  +4.915e-02
  +550.0  +4.374e-02  +4.447e-02  +4.593e-02  +4.731e-02  +4.664e-02  +5.017e-02
  +560.0  +4.374e-02  +4.372e-02  +4.597e-02  +4.656e-02  +4.683e-02  +4.952e-02
  +570.0  +4.377e-02  +4.356e-02  +4.604e-02  +4.640e-02  +4.705e-02  +4.937e-02
  +580.0  +4.383e-02  +4.371e-02  +4.615e-02  +4.655e-02  +4.729e-02  +4.952e-02
  +590.0  +4.370e-02  +4.385e-02  +4.605e-02  +4.669e-02  +4.732e-02  +4.966e-02
  +600.0  +4.379e-02  +4.344e-02  +4.618e-02  +4.628e-02  +4.757e-02  +4.925e-02
  +610.0  +4.365e-02  +4.385e-02  +4.607e-02  +4.669e-02  +4.757e-02  +4.966e-02
  +620.0  +4.357e-02  +4.433e-02  +4.602e-02  +4.717e-02  +4.763e-02  +5.028e-02
  +630.0  +4.353e-02  +4.394e-02  +4.600e-02  +4.678e-02  +4.772e-02  +5.057e-02
  +640.0  +4.363e-02  +4.421e-02  +4.613e-02  +4.705e-02  +4.799e-02  +5.111e-02
  +650.0  +4.363e-02  +4.388e-02  +4.614e-02  +4.672e-02  +4.816e-02  +5.121e-02
  +660.0  +4.378e-02  +4.366e-02  +4.630e-02  +4.650e-02  +4.850e-02  +5.099e-02
  +670.0  +4.363e-02  +4.329e-02  +4.617e-02  +4.613e-02  +4.852e-02  +5.062e-02
  +680.0  +4.340e-02  +4.283e-02  +4.596e-02  +4.567e-02  +4.846e-02  +5.016e-02
  +690.0  +4.333e-02  +4.292e-02  +4.590e-02  +4.576e-02  +4.854e-02  +5.025e-02
  +700.0  +4.346e-02  +4.308e-02  +4.605e-02  +4.592e-02  +4.882e-02  +5.041e-02
  +710.0  +4.363e-02  +4.377e-02  +4.623e-02  +4.661e-02  +4.912e-02  +5.110e-02
  +720.0  +4.373e-02  +4.417e-02  +4.634e-02  +4.701e-02  +4.935e-02  +5.184e-02
  +730.0  +4.369e-02  +4.369e-02  +4.632e-02  +4.653e-02  +4.945e-02  +5.138e-02
  +740.0  +4.362e-02  +4.326e-02  +4.625e-02  +4.610e-02  +4.951e-02  +5.095e-02
  +750.0  +4.366e-02  +4.294e-02  +4.630e-02  +4.578e-02  +4.967e-02  +5.064e-02
  +760.0  +4.349e-02  +4.328e-02  +4.614e-02  +4.612e-02  +4.961e-02  +5.097e-02
  +770.0  +4.340e-02  +4.367e-02  +4.606e-02  +4.651e-02  +4.963e-02  +5.136e-02
  +780.0  +4.345e-02  +4.381e-02  +4.612e-02  +4.665e-02  +4.978e-02  +5.151e-02
  +790.0  +4.326e-02  +4.309e-02  +4.594e-02  +4.593e-02  +4.968e-02  +5.078e-02
  +800.0  +4.336e-02  +4.372e-02  +4.604e-02  +4.656e-02  +4.987e-02  +5.142e-02
  +810.0  +4.328e-02  +4.385e-02  +4.598e-02  +4.669e-02  +4.987e-02  +5.203e-02
  +820.0  +4.344e-02  +4.368e-02  +4.615e-02  +4.652e-02  +5.014e-02  +5.186e-02
  +830.0  +4.335e-02  +4.324e-02  +4.606e-02  +4.608e-02  +5.015e-02  +5.142e-02
  +840.0  +4.344e-02  +4.383e-02  +4.616e-02  +4.667e-02  +5.033e-02  +5.201e-02
  +850.0  +4.333e-02  +4.382e-02  +4.605e-02  +4.666e-02  +5.031e-02  +5.200e-02
  +860.0  +4.347e-02  +4.346e-02  +4.620e-02  +4.630e-02  +5.053e-02  +5.164e-02
  +870.0  +4.337e-02  +4.298e-02  +4.611e-02  +4.582e-02  +5.051e-02  +5.117e-02
  +880.0  +4.322e-02  +4.316e-02  +4.597e-02  +4.600e-02  +5.043e-02  +5.134e-02
  +890.0  +4.324e-02  +4.258e-02  +4.599e-02  +4.542e-02  +5.052e-02  +5.076e-02
  +900.0  +4.327e-02  +4.190e-02  +4.603e-02  +4.471e-02  +5.062e-02  +5.006e-02
  +910.0  +4.322e-02  +4.222e-02  +4.598e-02  +4.494e-02  +5.062e-02  +5.028e-02
  +920.0  +4.327e-02  +4.233e-02  +4.603e-02  +4.506e-02  +5.072e-02  +5.040e-02
  +930.0  +4.323e-02  +4.244e-02  +4.598e-02  +4.516e-02  +5.071e-02  +5.050e-02
  +940.0  +4.315e-02  +4.277e-02  +4.591e-02  +4.549e-02  +5.068e-02  +5.084e-02
  +950.0  +4.293e-02  +4.262e-02  +4.568e-02  +4.534e-02  +5.050e-02  +5.068e-02
  +960.0  +4.290e-02  +4.212e-02  +4.564e-02  +4.484e-02  +5.049e-02  +5.018e-02
  +970.0  +4.305e-02  +4.289e-02  +4.578e-02  +4.561e-02  +5.067e-02  +5.095e-02
  +980.0  +4.332e-02  +4.251e-02  +4.606e-02  +4.524e-02  +5.097e-02  +5.058e-02
  +990.0  +4.320e-02  +4.231e-02  +4.593e-02  +4.503e-02  +5.088e-02  +5.037e-02
 +1000.0  +4.289e-02  +4.203e-02  +4.562e-02  +4.476e-02  +5.059e-02  +5.010e-02
 +1010.0  +4.280e-02  +4.219e-02  +4.552e-02  +4.491e-02  +5.053e-02  +5.026e-02
 +1020.0  +4.277e-02  +4.201e-02  +4.548e-02  +4.376e-02  +5.050e-02  +4.910e-02
 +1030.0  +4.262e-02  +4.182e-02  +4.527e-02  +4.324e-02  +5.032e-02  +4.858e-02
 +1040.0  +4.280e-02  +4.169e-02  +4.536e-02  +4.263e-02  +5.043e-02  +4.798e-02
 +1050.0  +4.282e-02  +4.190e-02  +4.527e-02  +4.269e-02  +5.036e-02  +4.803e-02
 +1060.0  +4.292e-02  +4.238e-02  +4.527e-02  +4.317e-02  +5.038e-02  +4.851e-02
 +1070.0  +4.269e-02  +4.162e-02  +4.493e-02  +4.236e-02  +5.006e-02  +4.770e-02
 +1080.0  +4.271e-02  +4.209e-02  +4.484e-02  +4.262e-02  +4.998e-02  +4.796e-02
 +1090.0  +4.258e-02  +4.180e-02  +4.460e-02  +4.205e-02  +4.976e-02  +4.739e-02
 +1100.0  +4.250e-02  +4.174e-02  +4.440e-02  +4.160e-02  +4.958e-02  +4.694e-02
 +1110.0  +4.262e-02  +4.285e-02  +4.439e-02  +4.258e-02  +4.958e-02  +4.792e-02
 +1120.0  +4.240e-02  +4.282e-02  +4.404e-02  +4.255e-02  +4.924e-02  +4.789e-02
 +1130.0  +4.240e-02  +4.316e-02  +4.392e-02  +4.289e-02  +4.914e-02  +4.824e-02
 +1140.0  +4.271e-02  +4.382e-02  +4.413e-02  +4.355e-02  +4.935e-02  +4.890e-02
 +1150.0  +4.295e-02  +4.409e-02  +4.426e-02  +4.382e-02  +4.949e-02  +4.917e-02
 +1160.0  +4.277e-02  +4.391e-02  +4.400e-02  +4.371e-02  +4.924e-02  +4.905e-02
 +1170.0  +4.313e-02  +4.375e-02  +4.427e-02  +4.354e-02  +4.952e-02  +4.888e-02
 +1180.0  +4.331e-02  +4.406e-02  +4.438e-02  +4.386e-02  +4.963e-02  +4.920e-02
 +1190.0  +4.307e-02  +4.383e-02  +4.406e-02  +4.362e-02  +4.932e-02  +4.896e-02
 +1200.0  +4.309e-02  +4.441e-02  +4.400e-02  +4.423e-02  +4.927e-02  +4.957e-02
 +1210.0  +4.320e-02  +4.297e-02  +4.405e-02  +4.286e-02  +4.933e-02  +4.820e-02
 +1220.0  +4.317e-02  +4.327e-02  +4.396e-02  +4.315e-02  +4.924e-02  +4.850e-02
 +1230.0  +4.322e-02  +4.320e-02  +4.396e-02  +4.309e-02  +4.925e-02  +4.843e-02
 +1240.0  +4.325e-02  +4.287e-02  +4.394e-02  +4.276e-02  +4.923e-02  +4.810e-02
 +1250.0  +4.323e-02  +4.237e-02  +4.388e-02  +4.226e-02  +4.917e-02  +4.760e-02
 +1260.0  +4.331e-02  +4.236e-02  +4.391e-02  +4.225e-02  +4.921e-02  +4.759e-02
 +1270.0  +4.325e-02  +4.230e-02  +4.380e-02  +4.219e-02  +4.911e-02  +4.753e-02
 +1280.0  +4.317e-02  +4.237e-02  +4.368e-02  +4.226e-02  +4.899e-02  +4.760e-02
 +1290.0  +4.304e-02  +4.344e-02  +4.351e-02  +4.333e-02  +4.882e-02  +4.867e-02
 +1300.0  +4.296e-02  +4.379e-02  +4.340e-02  +4.368e-02  +4.871e-02  +4.903e-02
 +1310.0  +4.314e-02  +4.426e-02  +4.354e-02  +4.421e-02  +4.886e-02  +4.955e-02
 +1320.0  +4.332e-02  +4.425e-02  +4.371e-02  +4.477e-02  +4.902e-02  +5.012e-02
 +1330.0  +4.343e-02  +4.432e-02  +4.383e-02  +4.503e-02  +4.915e-02  +5.037e-02
 +1340.0  +4.353e-02  +4.444e-02  +4.396e-02  +4.554e-02  +4.928e-02  +5.088e-02
 +1350.0  +4.377e-02  +4.421e-02  +4.425e-02  +4.579e-02  +4.957e-02  +5.113e-02
 +1360.0  +4.391e-02  +4.433e-02  +4.447e-02  +4.632e-02  +4.979e-02  +5.166e-02
 +1370.0  +4.396e-02  +4.427e-02  +4.463e-02  +4.687e-02  +4.995e-02  +5.221e-02
 +1380.0  +4.393e-02  +4.424e-02  +4.473e-02  +4.693e-02  +5.005e-02  +5.228e-02
 +1390.0  +4.399e-02  +4.337e-02  +4.493e-02  +4.616e-02  +5.025e-02  +5.153e-02
 +1400.0  +4.406e-02  +4.304e-02  +4.512e-02  +4.583e-02  +5.045e-02  +5.120e-02
 +1410.0  +4.390e-02  +4.209e-02  +4.509e-02  +4.487e-02  +5.042e-02  +5.025e-02
 +1420.0  +4.388e-02  +4.247e-02  +4.518e-02  +4.525e-02  +5.052e-02  +5.063e-02
 +1430.0  +4.360e-02  +4.227e-02  +4.500e-02  +4.505e-02  +5.034e-02  +5.043e-02
 +1440.0  +4.345e-02  +4.183e-02  +4.495e-02  +4.438e-02  +5.029e-02  +4.975e-02
 +1450.0  +4.342e-02  +4.190e-02  +4.498e-02  +4.405e-02  +5.033e-02  +4.943e-02
 +1460.0  +4.321e-02  +4.163e-02  +4.481e-02  +4.340e-02  +5.015e-02  +4.878e-02
 +1470.0  +4.333e-02  +4.235e-02  +4.494e-02  +4.389e-02  +5.028e-02  +4.927e-02
 +1480.0  +4.340e-02  +4.180e-02  +4.500e-02  +4.318e-02  +5.035e-02  +4.856e-02
 +1490.0  +4.324e-02  +4.187e-02  +4.482e-02  +4.308e-02  +5.017e-02  +4.846e-02
 +1500.0  +4.306e-02  +4.184e-02  +4.461e-02  +4.228e-02  +4.995e-02  +4.766e-02
 +1510.0  +4.311e-02  +4.219e-02  +4.457e-02  +4.219e-02  +4.992e-02  +4.756e-02
 +1520.0  +4.285e-02  +4.227e-02  +4.421e-02  +4.227e-02  +4.956e-02  +4.764e-02
 +1530.0  +4.273e-02  +4.192e-02  +4.399e-02  +4.189e-02  +4.934e-02  +4.726e-02
 +1540.0  +4.257e-02  +4.191e-02  +4.373e-02  +4.171e-02  +4.909e-02  +4.709e-02
 +1550.0  +4.242e-02  +4.193e-02  +4.348e-02  +4.131e-02  +4.883e-02  +4.669e-02
 +1560.0  +4.246e-02  +4.235e-02  +4.338e-02  +4.138e-02  +4.874e-02  +4.675e-02
 +1570.0  +4.269e-02  +4.218e-02  +4.347e-02  +4.120e-02  +4.883e-02  +4.658e-02
 +1580.0  +4.281e-02  +4.213e-02  +4.346e-02  +4.115e-02  +4.882e-02  +4.653e-02
 +1590.0  +4.268e-02  +4.234e-02  +4.322e-02  +4.138e-02  +4.859e-02  +4.676e-02
 +1600.0  +4.257e-02  +4.251e-02  +4.299e-02  +4.154e-02  +4.836e-02  +4.691e-02
 +1610.0  +4.271e-02  +4.239e-02  +4.303e-02  +4.141e-02  +4.839e-02  +4.679e-02
 +1620.0  +4.273e-02  +4.301e-02  +4.294e-02  +4.204e-02  +4.831e-02  +4.742e-02
 +1630.0  +4.259e-02  +4.270e-02  +4.271e-02  +4.172e-02  +4.808e-02  +4.710e-02
 +1640.0  +4.264e-02  +4.255e-02  +4.267e-02  +4.157e-02  +4.804e-02  +4.695e-02
 +1650.0  +4.267e-02  +4.263e-02  +4.263e-02  +4.165e-02  +4.800e-02  +4.703e-02
 +1660.0  +4.267e-02  +4.215e-02  +4.255e-02  +4.117e-02  +4.792e-02  +4.655e-02
 +1670.0  +4.277e-02  +4.262e-02  +4.259e-02  +4.165e-02  +4.796e-02  +4.702e-02
 +1680.0  +4.284e-02  +4.283e-02  +4.259e-02  +4.185e-02  +4.797e-02  +4.723e-02
 +1690.0  +4.282e-02  +4.320e-02  +4.252e-02  +4.222e-02  +4.789e-02  +4.760e-02
 +1700.0  +4.301e-02  +4.399e-02  +4.267e-02  +4.301e-02  +4.804e-02  +4.839e-02
 +1710.0  +4.294e-02  +4.420e-02  +4.256e-02  +4.323e-02  +4.794e-02  +4.861e-02
 +1720.0  +4.311e-02  +4.394e-02  +4.270e-02  +4.296e-02  +4.808e-02  +4.834e-02
 +1730.0  +4.338e-02  +4.371e-02  +4.294e-02  +4.273e-02  +4.832e-02  +4.811e-02
 +1740.0  +4.344e-02  +4.434e-02  +4.297e-02  +4.363e-02  +4.836e-02  +4.901e-02
 +1750.0  +4.353e-02  +4.380e-02  +4.306e-02  +4.312e-02  +4.844e-02  +4.850e-02
 +1760.0  +4.358e-02  +4.326e-02  +4.310e-02  +4.258e-02  +4.848e-02  +4.796e-02
 +1770.0  +4.361e-02  +4.224e-02  +4.312e-02  +4.156e-02  +4.851e-02  +4.694e-02
 +1780.0  +4.353e-02  +4.188e-02  +4.304e-02  +4.118e-02  +4.842e-02  +4.656e-02
 +1790.0  +4.346e-02  +4.253e-02  +4.295e-02  +4.155e-02  +4.834e-02  +4.693e-02
 +1800.0  +4.320e-02  +4.281e-02  +4.266e-02  +4.184e-02  +4.805e-02  +4.722e-02
 +1810.0  +4.338e-02  +4.315e-02  +4.283e-02  +4.217e-02  +4.822e-02  +4.755e-02
 +1820.0  +4.323e-02  +4.377e-02  +4.266e-02  +4.279e-02  +4.805e-02  +4.817e-02
 +1830.0  +4.319e-02  +4.322e-02  +4.260e-02  +4.224e-02  +4.799e-02  +4.762e-02
 +1840.0  +4.322e-02  +4.443e-02  +4.262e-02  +4.374e-02  +4.801e-02  +4.912e-02
 +1850.0  +4.346e-02  +4.374e-02  +4.286e-02  +4.330e-02  +4.825e-02  +4.868e-02
 +1860.0  +4.344e-02  +4.334e-02  +4.286e-02  +4.290e-02  +4.825e-02  +4.828e-02
 +1870.0  +4.358e-02  +4.354e-02  +4.302e-02  +4.310e-02  +4.841e-02  +4.848e-02
 +1880.0  +4.329e-02  +4.293e-02  +4.274e-02  +4.249e-02  +4.814e-02  +4.787e-02
 +1890.0  +4.360e-02  +4.269e-02  +4.306e-02  +4.226e-02  +4.846e-02  +4.763e-02
 +1900.0  +4.336e-02  +4.267e-02  +4.284e-02  +4.223e-02  +4.823e-02  +4.761e-02
 +1910.0  +4.337e-02  +4.271e-02  +4.286e-02  +4.227e-02  +4.825e-02  +4.765e-02
 +1920.0  +4.306e-02  +4.250e-02  +4.256e-02  +4.206e-02  +4.795e-02  +4.744e-02
 +1930.0  +4.308e-02  +4.321e-02  +4.258e-02  +4.277e-02  +4.797e-02  +4.815e-02
 +1940.0  +4.316e-02  +4.325e-02  +4.267e-02  +4.281e-02  +4.806e-02  +4.819e-02
 +1950.0  +4.314e-02  +4.342e-02  +4.265e-02  +4.298e-02  +4.805e-02  +4.836e-02
 +1960.0  +4.307e-02  +4.362e-02  +4.259e-02  +4.318e-02  +4.798e-02  +4.856e-02
 +1970.0  +4.314e-02  +4.428e-02  +4.267e-02  +4.393e-02  +4.806e-02  +4.931e-02
 +1980.0  +4.303e-02  +4.433e-02  +4.257e-02  +4.434e-02  +4.796e-02  +4.971e-02
 +1990.0  +4.310e-02  +4.364e-02  +4.268e-02  +4.388e-02  +4.807e-02  +4.926e-02
 +2000.0  +4.306e-02  +4.430e-02  +4.268e-02  +4.455e-02  +4.807e-02  +4.993e-02
 +2010.0  +4.321e-02  +4.386e-02  +4.288e-02  +4.415e-02  +4.827e-02  +4.953e-02
 +2020.0  +4.320e-02  +4.397e-02  +4.292e-02  +4.456e-02  +4.831e-02  +4.994e-02
 +2030.0  +4.312e-02  +4.430e-02  +4.289e-02  +4.539e-02  +4.828e-02  +5.077e-02
 +2040.0  +4.351e-02  +4.388e-02  +4.337e-02  +4.500e-02  +4.876e-02  +5.037e-02
 +2050.0  +4.340e-02  +4.437e-02  +4.334e-02  +4.562e-02  +4.873e-02  +5.100e-02
 +2060.0  +4.346e-02  +4.413e-02  +4.349e-02  +4.562e-02  +4.888e-02  +5.099e-02
 +2070.0  +4.355e-02  +4.359e-02  +4.367e-02  +4.507e-02  +4.906e-02  +5.045e-02
 +2080.0  +4.373e-02  +4.321e-02  +4.394e-02  +4.470e-02  +4.933e-02  +5.007e-02
 +2090.0  +4.353e-02  +4.299e-02  +4.382e-02  +4.447e-02  +4.921e-02  +4.984e-02
 +2100.0  +4.348e-02  +4.304e-02  +4.385e-02  +4.452e-02  +4.924e-02  +4.990e-02
 +2110.0  +4.335e-02  +4.254e-02  +4.379e-02  +4.402e-02  +4.918e-02  +4.940e-02
 +2120.0  +4.338e-02  +4.210e-02  +4.388e-02  +4.358e-02  +4.927e-02  +4.895e-02
 +2130.0  +4.334e-02  +4.211e-02  +4.391e-02  +4.360e-02  +4.930e-02  +4.897e-02
 +2140.0  +4.326e-02  +4.193e-02  +4.388e-02  +4.323e-02  +4.927e-02  +4.860e-02
 +2150.0  +4.321e-02  +4.234e-02  +4.387e-02  +4.359e-02  +4.926e-02  +4.897e-02
 +2160.0  +4.335e-02  +4.224e-02  +4.404e-02  +4.350e-02  +4.942e-02  +4.887e-02
 +2170.0  +4.331e-02  +4.225e-02  +4.403e-02  +4.346e-02  +4.941e-02  +4.884e-02
 +2180.0  +4.313e-02  +4.219e-02  +4.387e-02  +4.340e-02  +4.926e-02  +4.878e-02
 +2190.0  +4.303e-02  +4.222e-02  +4.379e-02  +4.343e-02  +4.917e-02  +4.881e-02
 +2200.0  +4.307e-02  +4.190e-02  +4.384e-02  +4.311e-02  +4.923e-02  +4.849e-02
 +2210.0  +4.294e-02  +4.247e-02  +4.373e-02  +4.368e-02  +4.912e-02  +4.906e-02
 +2220.0  +4.271e-02  +4.235e-02  +4.352e-02  +4.355e-02  +4.890e-02  +4.893e-02
 +2230.0  +4.271e-02  +4.203e-02  +4.353e-02  +4.323e-02  +4.892e-02  +4.861e-02
 +2240.0  +4.263e-02  +4.220e-02  +4.347e-02  +4.338e-02  +4.886e-02  +4.876e-02
 +2250.0  +4.285e-02  +4.210e-02  +4.371e-02  +4.328e-02  +4.910e-02  +4.866e-02
 +2260.0  +4.280e-02  +4.192e-02  +4.367e-02  +4.310e-02  +4.906e-02  +4.847e-02
 +2270.0  +4.304e-02  +4.231e-02  +4.392e-02  +4.320e-02  +4.932e-02  +4.858e-02
 +2280.0  +4.297e-02  +4.223e-02  +4.385e-02  +4.313e-02  +4.925e-02  +4.851e-02
 +2290.0  +4.280e-02  +4.269e-02  +4.368e-02  +4.359e-02  +4.907e-02  +4.897e-02
 +2300.0  +4.266e-02  +4.223e-02  +4.354e-02  +4.307e-02  +4.893e-02  +4.845e-02
 +2310.0  +4.262e-02  +4.174e-02  +4.349e-02  +4.253e-02  +4.889e-02  +4.791e-02
 +2320.0  +4.261e-02  +4.213e-02  +4.348e-02  +4.280e-02  +4.887e-02  +4.818e-02
 +2330.0  +4.278e-02  +4.191e-02  +4.363e-02  +4.244e-02  +4.903e-02  +4.782e-02
 +2340.0  +4.280e-02  +4.182e-02  +4.364e-02  +4.235e-02  +4.903e-02  +4.773e-02
 +2350.0  +4.292e-02  +4.258e-02  +4.374e-02  +4.311e-02  +4.913e-02  +4.849e-02
 +2360.0  +4.296e-02  +4.336e-02  +4.376e-02  +4.389e-02  +4.916e-02  +4.927e-02
 +2370.0  +4.278e-02  +4.356e-02  +4.356e-02  +4.409e-02  +4.896e-02  +4.947e-02
 +2380.0  +4.272e-02  +4.382e-02  +4.348e-02  +4.435e-02  +4.888e-02  +4.973e-02
 +2390.0  +4.312e-02  +4.450e-02  +4.388e-02  +4.509e-02  +4.928e-02  +5.046e-02
 +2400.0  +4.331e-02  +4.299e-02  +4.406e-02  +4.364e-02  +4.946e-02  +4.902e-02
 +2410.0  +4.348e-02  +4.242e-02  +4.423e-02  +4.307e-02  +4.962e-02  +4.845e-02
 +2420.0  +4.340e-02  +4.295e-02  +4.415e-02  +4.360e-02  +4.955e-02  +4.898e-02
 +2430.0  +4.340e-02  +4.304e-02  +4.414e-02  +4.369e-02  +4.954e-02  +4.907e-02
 +2440.0  +4.333e-02  +4.317e-02  +4.408e-02  +4.382e-02  +4.948e-02  +4.920e-02
 +2450.0  +4.329e-02  +4.339e-02  +4.403e-02  +4.404e-02  +4.943e-02  +4.942e-02
 +2460.0  +4.335e-02  +4.368e-02  +4.409e-02  +4.433e-02  +4.949e-02  +4.971e-02
 +2470.0  +4.330e-02  +4.339e-02  +4.404e-02  +4.404e-02  +4.945e-02  +4.942e-02
 +2480.0  +4.327e-02  +4.363e-02  +4.402e-02  +4.429e-02  +4.942e-02  +4.966e-02
 +2490.0  +4.336e-02  +4.377e-02  +4.412e-02  +4.442e-02  +4.952e-02  +4.980e-02
 +2500.0  +4.330e-02  +4.334e-02  +4.406e-02  +4.399e-02  +4.946e-02  +4.937e-02
 +2510.0  +4.338e-02  +4.309e-02  +4.414e-02  +4.374e-02  +4.954e-02  +4.912e-02
 +2520.0  +4.343e-02  +4.263e-02  +4.419e-02  +4.328e-02  +4.960e-02  +4.866e-02
 +2530.0  +4.327e-02  +4.206e-02  +4.403e-02  +4.271e-02  +4.944e-02  +4.808e-02
 +2540.0  +4.298e-02  +4.274e-02  +4.374e-02  +4.339e-02  +4.916e-02  +4.877e-02
 +2550.0  +4.317e-02  +4.275e-02  +4.393e-02  +4.340e-02  +4.936e-02  +4.878e-02
 +2560.0  +4.293e-02  +4.245e-02  +4.369e-02  +4.310e-02  +4.913e-02  +4.848e-02
 +2570.0  +4.275e-02  +4.248e-02  +4.351e-02  +4.313e-02  +4.895e-02  +4.851e-02
 +2580.0  +4.256e-02  +4.205e-02  +4.331e-02  +4.270e-02  +4.876e-02  +4.807e-02
 +2590.0  +4.275e-02  +4.206e-02  +4.349e-02  +4.244e-02  +4.895e-02  +4.782e-02
 +2600.0  +4.254e-02  +4.274e-02  +4.327e-02  +4.311e-02  +4.872e-02  +4.849e-02
 +2610.0  +4.240e-02  +4.296e-02  +4.311e-02  +4.334e-02  +4.857e-02  +4.872e-02
 +2620.0  +4.260e-02  +4.324e-02  +4.328e-02  +4.361e-02  +4.874e-02  +4.899e-02
 +2630.0  +4.259e-02  +4.366e-02  +4.325e-02  +4.404e-02  +4.871e-02  +4.942e-02
 +2640.0  +4.272e-02  +4.392e-02  +4.336e-02  +4.429e-02  +4.882e-02  +4.967e-02
 +2650.0  +4.270e-02  +4.420e-02  +4.333e-02  +4.458e-02  +4.878e-02  +4.996e-02
 +2660.0  +4.294e-02  +4.382e-02  +4.355e-02  +4.419e-02  +4.900e-02  +4.957e-02
 +2670.0  +4.290e-02  +4.377e-02  +4.350e-02  +4.415e-02  +4.895e-02  +4.953e-02
 +2680.0  +4.304e-02  +4.420e-02  +4.363e-02  +4.472e-02  +4.908e-02  +5.010e-02
 +2690.0  +4.313e-02  +4.409e-02  +4.371e-02  +4.468e-02  +4.915e-02  +5.006e-02
 +2700.0  +4.292e-02  +4.413e-02  +4.350e-02  +4.474e-02  +4.894e-02  +5.012e-02
 +2710.0  +4.278e-02  +4.431e-02  +4.337e-02  +4.544e-02  +4.881e-02  +5.082e-02
 +2720.0  +4.281e-02  +4.379e-02  +4.343e-02  +4.522e-02  +4.887e-02  +5.060e-02
 +2730.0  +4.292e-02  +4.344e-02  +4.359e-02  +4.487e-02  +4.902e-02  +5.025e-02
 +2740.0  +4.303e-02  +4.277e-02  +4.375e-02  +4.420e-02  +4.918e-02  +4.958e-02
 +2750.0  +4.313e-02  +4.236e-02  +4.390e-02  +4.380e-02  +4.932e-02  +4.918e-02
 +2760.0  +4.320e-02  +4.220e-02  +4.401e-02  +4.363e-02  +4.943e-02  +4.901e-02
 +2770.0  +4.306e-02  +4.205e-02  +4.391e-02  +4.336e-02  +4.932e-02  +4.874e-02
 +2780.0  +4.295e-02  +4.193e-02  +4.382e-02  +4.309e-02  +4.923e-02  +4.847e-02
 +2790.0  +4.303e-02  +4.169e-02  +4.392e-02  +4.264e-02  +4.932e-02  +4.802e-02
 +2800.0  +4.291e-02  +4.203e-02  +4.378e-02  +4.253e-02  +4.918e-02  +4.791e-02
 +2810.0  +4.266e-02  +4.184e-02  +4.350e-02  +4.227e-02  +4.890e-02  +4.764e-02
 +2820.0  +4.273e-02  +4.233e-02  +4.353e-02  +4.276e-02  +4.893e-02  +4.814e-02
 +2830.0  +4.278e-02  +4.216e-02  +4.355e-02  +4.259e-02  +4.894e-02  +4.796e-02
 +2840.0  +4.270e-02  +4.162e-02  +4.344e-02  +4.198e-02  +4.883e-02  +4.736e-02
 +2850.0  +4.246e-02  +4.159e-02  +4.316e-02  +4.152e-02  +4.855e-02  +4.690e-02
 +2860.0  +4.249e-02  +4.217e-02  +4.312e-02  +4.188e-02  +4.850e-02  +4.726e-02
 +2870.0  +4.229e-02  +4.169e-02  +4.285e-02  +4.133e-02  +4.823e-02  +4.671e-02
 +2880.0  +4.232e-02  +4.158e-02  +4.280e-02  +4.030e-02  +4.817e-02  +4.568e-02
 +2890.0  +4.238e-02  +4.234e-02  +4.274e-02  +4.100e-02  +4.810e-02  +4.638e-02
 +2900.0  +4.213e-02  +4.287e-02  +4.236e-02  +4.154e-02  +4.772e-02  +4.692e-02
 +2910.0  +4.232e-02  +4.367e-02  +4.242e-02  +4.234e-02  +4.777e-02  +4.771e-02
 +2920.0  +4.240e-02  +4.348e-02  +4.238e-02  +4.214e-02  +4.772e-02  +4.752e-02
 +2930.0  +4.260e-02  +4.319e-02  +4.247e-02  +4.186e-02  +4.780e-02  +4.724e-02
 +2940.0  +4.278e-02  +4.338e-02  +4.254e-02  +4.204e-02  +4.787e-02  +4.742e-02
 +2950.0  +4.294e-02  +4.404e-02  +4.260e-02  +4.271e-02  +4.792e-02  +4.809e-02
 +2960.0  +4.327e-02  +4.433e-02  +4.285e-02  +4.360e-02  +4.817e-02  +4.898e-02
 +2970.0  +4.361e-02  +4.424e-02  +4.314e-02  +4.390e-02  +4.845e-02  +4.927e-02
 +2980.0  +4.345e-02  +4.433e-02  +4.297e-02  +4.424e-02  +4.828e-02  +4.962e-02
 +2990.0  +4.336e-02  +4.395e-02  +4.288e-02  +4.429e-02  +4.819e-02  +4.966e-02
 +3000.0  +4.343e-02  +4.348e-02  +4.298e-02  +4.382e-02  +4.829e-02  +4.920e-02
 +3010.0  +4.369e-02  +4.402e-02  +4.328e-02  +4.436e-02  +4.859e-02  +4.974e-02
 +3020.0  +4.372e-02  +4.368e-02  +4.334e-02  +4.402e-02  +4.866e-02  +4.940e-02
 +3030.0  +4.385e-02  +4.345e-02  +4.351e-02  +4.378e-02  +4.882e-02  +4.916e-02
 +3040.0  +4.370e-02  +4.348e-02  +4.339e-02  +4.382e-02  +4.871e-02  +4.919e-02
 +3050.0  +4.360e-02  +4.325e-02  +4.332e-02  +4.359e-02  +4.864e-02  +4.897e-02
 +3060.0  +4.359e-02  +4.344e-02  +4.335e-02  +4.378e-02  +4.867e-02  +4.915e-02
 +3070.0  +4.375e-02  +4.317e-02  +4.354e-02  +4.351e-02  +4.887e-02  +4.888e-02
 +3080.0  +4.373e-02  +4.310e-02  +4.356e-02  +4.344e-02  +4.889e-02  +4.882e-02
 +3090.0  +4.371e-02  +4.350e-02  +4.358e-02  +4.384e-02  +4.891e-02  +4.922e-02
 +3100.0  +4.379e-02  +4.292e-02  +4.369e-02  +4.326e-02  +4.902e-02  +4.864e-02
 +3110.0  +4.356e-02  +4.319e-02  +4.350e-02  +4.353e-02  +4.884e-02  +4.891e-02
 +3120.0  +4.352e-02  +4.300e-02  +4.348e-02  +4.334e-02  +4.883e-02  +4.872e-02
 +3130.0  +4.332e-02  +4.355e-02  +4.332e-02  +4.389e-02  +4.867e-02  +4.927e-02
 +3140.0  +4.335e-02  +4.327e-02  +4.338e-02  +4.361e-02  +4.873e-02  +4.899e-02
 +3150.0  +4.322e-02  +4.307e-02  +4.327e-02  +4.341e-02  +4.862e-02  +4.879e-02
 +3160.0  +4.323e-02  +4.374e-02  +4.331e-02  +4.408e-02  +4.867e-02  +4.945e-02
 +3170.0  +4.336e-02  +4.394e-02  +4.347e-02  +4.428e-02  +4.883e-02  +4.966e-02
 +3180.0  +4.324e-02  +4.425e-02  +4.337e-02  +4.480e-02  +4.874e-02  +5.018e-02
 +3190.0  +4.333e-02  +4.440e-02  +4.351e-02  +4.550e-02  +4.888e-02  +5.088e-02
 +3200.0  +4.313e-02  +4.389e-02  +4.338e-02  +4.532e-02  +4.876e-02  +5.070e-02
 +3210.0  +4.315e-02  +4.403e-02  +4.350e-02  +4.571e-02  +4.887e-02  +5.109e-02
 +3220.0  +4.312e-02  +4.308e-02  +4.356e-02  +4.476e-02  +4.894e-02  +5.014e-02
 +3230.0  +4.298e-02  +4.308e-02  +4.352e-02  +4.476e-02  +4.890e-02  +5.013e-02
 +3240.0  +4.316e-02  +4.337e-02  +4.378e-02  +4.505e-02  +4.917e-02  +5.043e-02
 +3250.0  +4.299e-02  +4.352e-02  +4.369e-02  +4.519e-02  +4.908e-02  +5.057e-02
 +3260.0  +4.289e-02  +4.279e-02  +4.368e-02  +4.447e-02  +4.907e-02  +4.985e-02
 +3270.0  +4.308e-02  +4.285e-02  +4.393e-02  +4.453e-02  +4.932e-02  +4.991e-02
 +3280.0  +4.299e-02  +4.181e-02  +4.392e-02  +4.349e-02  +4.931e-02  +4.886e-02
 +3290.0  +4.312e-02  +4.214e-02  +4.411e-02  +4.380e-02  +4.950e-02  +4.918e-02
 +3300.0  +4.299e-02  +4.200e-02  +4.403e-02  +4.323e-02  +4.943e-02  +4.861e-02
 +3310.0  +4.280e-02  +4.207e-02  +4.387e-02  +4.326e-02  +4.927e-02  +4.864e-02
 +3320.0  +4.252e-02  +4.183e-02  +4.360e-02  +4.275e-02  +4.900e-02  +4.812e-02
 +3330.0  +4.229e-02  +4.161e-02  +4.336e-02  +4.200e-02  +4.876e-02  +4.738e-02
 +3340.0  +4.221e-02  +4.193e-02  +4.323e-02  +4.201e-02  +4.863e-02  +4.738e-02
 +3350.0  +4.237e-02  +4.235e-02  +4.333e-02  +4.238e-02  +4.874e-02  +4.776e-02
 +3360.0  +4.250e-02  +4.271e-02  +4.340e-02  +4.274e-02  +4.880e-02  +4.812e-02
 +3370.0  +4.240e-02  +4.265e-02  +4.325e-02  +4.268e-02  +4.865e-02  +4.806e-02
 +3380.0  +4.220e-02  +4.267e-02  +4.299e-02  +4.270e-02  +4.839e-02  +4.808e-02
 +3390.0  +4.214e-02  +4.270e-02  +4.288e-02  +4.273e-02  +4.828e-02  +4.811e-02
 +3400.0  +4.214e-02  +4.326e-02  +4.283e-02  +4.329e-02  +4.822e-02  +4.867e-02
 +3410.0  +4.233e-02  +4.338e-02  +4.298e-02  +4.341e-02  +4.837e-02  +4.879e-02
 +3420.0  +4.252e-02  +4.339e-02  +4.312e-02  +4.343e-02  +4.850e-02  +4.880e-02
 +3430.0  +4.257e-02  +4.310e-02  +4.313e-02  +4.313e-02  +4.851e-02  +4.851e-02
 +3440.0  +4.250e-02  +4.308e-02  +4.303e-02  +4.311e-02  +4.841e-02  +4.849e-02
 +3450.0  +4.260e-02  +4.264e-02  +4.310e-02  +4.267e-02  +4.847e-02  +4.805e-02
 +3460.0  +4.262e-02  +4.281e-02  +4.309e-02  +4.284e-02  +4.846e-02  +4.822e-02
 +3470.0  +4.260e-02  +4.255e-02  +4.305e-02  +4.258e-02  +4.841e-02  +4.796e-02
 +3480.0  +4.291e-02  +4.321e-02  +4.333e-02  +4.324e-02  +4.869e-02  +4.862e-02
 +3490.0  +4.274e-02  +4.323e-02  +4.313e-02  +4.326e-02  +4.850e-02  +4.863e-02
 +3500.0  +4.266e-02  +4.398e-02  +4.302e-02  +4.401e-02  +4.839e-02  +4.939e-02
 +3510.0  +4.266e-02  +4.428e-02  +4.302e-02  +4.483e-02  +4.838e-02  +5.021e-02
 +3520.0  +4.280e-02  +4.358e-02  +4.318e-02  +4.444e-02  +4.855e-02  +4.982e-02
 +3530.0  +4.273e-02  +4.434e-02  +4.314e-02  +4.535e-02  +4.850e-02  +5.073e-02
 +3540.0  +4.302e-02  +4.391e-02  +4.348e-02  +4.506e-02  +4.884e-02  +5.044e-02
 +3550.0  +4.307e-02  +4.380e-02  +4.358e-02  +4.495e-02  +4.895e-02  +5.033e-02
 +3560.0  +4.304e-02  +4.301e-02  +4.361e-02  +4.416e-02  +4.898e-02  +4.954e-02
 +3570.0  +4.312e-02  +4.347e-02  +4.373e-02  +4.462e-02  +4.910e-02  +4.999e-02
 +3580.0  +4.323e-02  +4.358e-02  +4.389e-02  +4.473e-02  +4.927e-02  +5.011e-02
 +3590.0  +4.315e-02  +4.312e-02  +4.386e-02  +4.427e-02  +4.924e-02  +4.965e-02
 +3600.0  +4.304e-02  +4.339e-02  +4.380e-02  +4.454e-02  +4.917e-02  +4.992e-02
 +3610.0  +4.331e-02  +4.387e-02  +4.411e-02  +4.502e-02  +4.949e-02  +5.040e-02
 +3620.0  +4.336e-02  +4.371e-02  +4.420e-02  +4.486e-02  +4.957e-02  +5.024e-02
 +3630.0  +4.343e-02  +4.401e-02  +4.431e-02  +4.516e-02  +4.969e-02  +5.054e-02
 +3640.0  +4.350e-02  +4.366e-02  +4.440e-02  +4.481e-02  +4.978e-02  +5.019e-02
 +3650.0  +4.348e-02  +4.410e-02  +4.441e-02  +4.526e-02  +4.979e-02  +5.063e-02
 +3660.0  +4.352e-02  +4.381e-02  +4.448e-02  +4.508e-02  +4.987e-02  +5.045e-02
 +3670.0  +4.360e-02  +4.345e-02  +4.458e-02  +4.472e-02  +4.997e-02  +5.010e-02
 +3680.0  +4.353e-02  +4.372e-02  +4.454e-02  +4.499e-02  +4.993e-02  +5.037e-02
 +3690.0  +4.358e-02  +4.403e-02  +4.461e-02  +4.530e-02  +5.000e-02  +5.068e-02
 +3700.0  +4.377e-02  +4.368e-02  +4.482e-02  +4.502e-02  +5.021e-02  +5.040e-02
 +3710.0  +4.407e-02  +4.386e-02  +4.514e-02  +4.520e-02  +5.054e-02  +5.058e-02
 +3720.0  +4.395e-02  +4.327e-02  +4.505e-02  +4.461e-02  +5.044e-02  +4.999e-02
 +3730.0  +4.382e-02  +4.240e-02  +4.493e-02  +4.374e-02  +5.032e-02  +4.912e-02
 +3740.0  +4.384e-02  +4.302e-02  +4.497e-02  +4.436e-02  +5.037e-02  +4.974e-02
 +3750.0  +4.388e-02  +4.279e-02  +4.502e-02  +4.414e-02  +5.042e-02  +4.951e-02
 +3760.0  +4.380e-02  +4.279e-02  +4.496e-02  +4.413e-02  +5.036e-02  +4.951e-02
 +3770.0  +4.356e-02  +4.321e-02  +4.473e-02  +4.456e-02  +5.013e-02  +4.993e-02
 +3780.0  +4.354e-02  +4.227e-02  +4.472e-02  +4.362e-02  +5.012e-02  +4.899e-02
 +3790.0  +4.333e-02  +4.192e-02  +4.452e-02  +4.287e-02  +4.992e-02  +4.824e-02
 +3800.0  +4.318e-02  +4.199e-02  +4.434e-02  +4.250e-02  +4.974e-02  +4.788e-02


==> figs/ch10_ana/versus_gyr/versus_gyr_alter_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +4.687e-02  +7.805e-02  +1.568e-02  +1.419e-01  +2.518e-01  +3.201e-02  +2.471e-01  +4.107e-01  +8.352e-02
    +1.0  +6.923e-02  +1.158e-01  +2.269e-02  +4.901e-02  +7.963e-02  +1.840e-02  +1.371e-01  +2.471e-01  +2.699e-02  +2.443e-01  +4.066e-01  +8.204e-02
    +2.0  +7.204e-02  +1.193e-01  +2.476e-02  +5.010e-02  +8.189e-02  +1.832e-02  +1.411e-01  +2.531e-01  +2.898e-02  +2.427e-01  +4.123e-01  +7.307e-02
    +3.0  +7.378e-02  +1.240e-01  +2.358e-02  +4.999e-02  +8.252e-02  +1.746e-02  +1.455e-01  +2.608e-01  +3.024e-02  +2.443e-01  +4.190e-01  +6.969e-02
    +4.0  +7.319e-02  +1.235e-01  +2.287e-02  +5.032e-02  +8.244e-02  +1.821e-02  +1.411e-01  +2.503e-01  +3.197e-02  +2.439e-01  +4.121e-01  +7.575e-02
    +5.0  +7.405e-02  +1.295e-01  +1.859e-02  +5.032e-02  +8.263e-02  +1.801e-02  +1.422e-01  +2.581e-01  +2.622e-02  +2.401e-01  +4.165e-01  +6.361e-02
    +6.0  +7.770e-02  +1.357e-01  +1.969e-02  +5.212e-02  +8.441e-02  +1.982e-02  +1.437e-01  +2.627e-01  +2.459e-02  +2.403e-01  +4.083e-01  +7.234e-02
    +7.0  +7.646e-02  +1.330e-01  +1.995e-02  +5.274e-02  +8.589e-02  +1.959e-02  +1.393e-01  +2.545e-01  +2.412e-02  +2.365e-01  +4.079e-01  +6.513e-02
    +8.0  +7.648e-02  +1.333e-01  +1.968e-02  +5.292e-02  +8.619e-02  +1.965e-02  +1.384e-01  +2.554e-01  +2.139e-02  +2.368e-01  +4.082e-01  +6.536e-02
    +9.0  +8.327e-02  +1.429e-01  +2.360e-02  +5.615e-02  +9.110e-02  +2.120e-02  +1.499e-01  +2.728e-01  +2.700e-02  +2.485e-01  +4.226e-01  +7.432e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +5.637e-02  +9.213e-02  +2.060e-02  +1.515e-01  +2.817e-01  +2.128e-02  +2.522e-01  +4.238e-01  +8.054e-02
   +11.0  +8.680e-02  +1.510e-01  +2.257e-02  +5.722e-02  +9.349e-02  +2.095e-02  +1.599e-01  +2.853e-01  +3.454e-02  +2.541e-01  +4.255e-01  +8.263e-02
   +12.0  +8.647e-02  +1.498e-01  +2.319e-02  +5.650e-02  +9.084e-02  +2.217e-02  +1.609e-01  +2.814e-01  +4.041e-02  +2.505e-01  +4.174e-01  +8.363e-02
   +13.0  +8.739e-02  +1.496e-01  +2.524e-02  +5.683e-02  +9.125e-02  +2.241e-02  +1.595e-01  +2.817e-01  +3.742e-02  +2.516e-01  +4.247e-01  +7.858e-02
   +14.0  +8.474e-02  +1.496e-01  +1.991e-02  +5.626e-02  +9.233e-02  +2.020e-02  +1.517e-01  +2.808e-01  +2.261e-02  +2.506e-01  +4.266e-01  +7.458e-02
   +15.0  +8.131e-02  +1.452e-01  +1.739e-02  +5.461e-02  +8.987e-02  +1.936e-02  +1.450e-01  +2.677e-01  +2.223e-02  +2.442e-01  +4.198e-01  +6.865e-02
   +16.0  +8.309e-02  +1.482e-01  +1.799e-02  +5.594e-02  +9.188e-02  +1.999e-02  +1.492e-01  +2.725e-01  +2.590e-02  +2.472e-01  +4.228e-01  +7.173e-02
   +17.0  +8.260e-02  +1.506e-01  +1.456e-02  +5.654e-02  +9.426e-02  +1.882e-02  +1.504e-01  +2.767e-01  +2.415e-02  +2.516e-01  +4.302e-01  +7.305e-02
   +18.0  +8.576e-02  +1.547e-01  +1.679e-02  +5.860e-02  +9.649e-02  +2.072e-02  +1.560e-01  +2.848e-01  +2.720e-02  +2.584e-01  +4.359e-01  +8.088e-02
   +19.0  +8.154e-02  +1.474e-01  +1.562e-02  +5.703e-02  +9.291e-02  +2.115e-02  +1.474e-01  +2.674e-01  +2.743e-02  +2.465e-01  +4.193e-01  +7.376e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +5.405e-02  +8.672e-02  +2.137e-02  +1.436e-01  +2.566e-01  +3.056e-02  +2.425e-01  +4.177e-01  +6.725e-02
   +21.0  +7.809e-02  +1.410e-01  +1.514e-02  +5.343e-02  +8.631e-02  +2.054e-02  +1.475e-01  +2.589e-01  +3.605e-02  +2.483e-01  +4.166e-01  +8.002e-02
   +22.0  +7.627e-02  +1.389e-01  +1.362e-02  +5.099e-02  +8.314e-02  +1.884e-02  +1.440e-01  +2.599e-01  +2.807e-02  +2.495e-01  +4.200e-01  +7.903e-02
   +23.0  +7.442e-02  +1.310e-01  +1.781e-02  +5.147e-02  +8.329e-02  +1.964e-02  +1.382e-01  +2.434e-01  +3.299e-02  +2.426e-01  +4.085e-01  +7.669e-02
   +24.0  +7.461e-02  +1.268e-01  +2.242e-02  +4.976e-02  +7.947e-02  +2.006e-02  +1.364e-01  +2.357e-01  +3.715e-02  +2.372e-01  +4.051e-01  +6.937e-02
   +25.0  +7.840e-02  +1.311e-01  +2.568e-02  +5.109e-02  +8.248e-02  +1.971e-02  +1.415e-01  +2.462e-01  +3.684e-02  +2.378e-01  +4.039e-01  +7.174e-02
   +26.0  +8.244e-02  +1.371e-01  +2.777e-02  +5.249e-02  +8.470e-02  +2.027e-02  +1.434e-01  +2.497e-01  +3.702e-02  +2.321e-01  +3.957e-01  +6.857e-02
   +27.0  +8.388e-02  +1.382e-01  +2.953e-02  +5.537e-02  +8.766e-02  +2.308e-02  +1.432e-01  +2.436e-01  +4.274e-02  +2.273e-01  +3.872e-01  +6.727e-02
   +28.0  +8.557e-02  +1.450e-01  +2.615e-02  +5.589e-02  +9.172e-02  +2.006e-02  +1.430e-01  +2.490e-01  +3.694e-02  +2.278e-01  +3.832e-01  +7.249e-02
   +29.0  +8.556e-02  +1.442e-01  +2.695e-02  +5.695e-02  +9.339e-02  +2.052e-02  +1.405e-01  +2.387e-01  +4.233e-02  +2.234e-01  +3.700e-01  +7.680e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +5.694e-02  +9.339e-02  +2.049e-02  +1.514e-01  +2.508e-01  +5.208e-02  +2.309e-01  +3.829e-01  +7.901e-02
   +31.0  +9.166e-02  +1.554e-01  +2.788e-02  +5.903e-02  +9.556e-02  +2.250e-02  +1.549e-01  +2.610e-01  +4.883e-02  +2.346e-01  +3.950e-01  +7.410e-02
   +32.0  +9.055e-02  +1.474e-01  +3.366e-02  +5.788e-02  +9.196e-02  +2.380e-02  +1.496e-01  +2.510e-01  +4.810e-02  +2.308e-01  +3.914e-01  +7.020e-02
   +33.0  +8.829e-02  +1.439e-01  +3.271e-02  +5.619e-02  +8.963e-02  +2.275e-02  +1.438e-01  +2.428e-01  +4.492e-02  +2.286e-01  +3.882e-01  +6.906e-02
   +34.0  +8.768e-02  +1.434e-01  +3.194e-02  +5.445e-02  +8.700e-02  +2.190e-02  +1.436e-01  +2.424e-01  +4.475e-02  +2.342e-01  +3.909e-01  +7.754e-02
   +35.0  +8.640e-02  +1.454e-01  +2.735e-02  +5.397e-02  +8.682e-02  +2.111e-02  +1.406e-01  +2.441e-01  +3.701e-02  +2.344e-01  +3.901e-01  +7.873e-02
   +36.0  +8.691e-02  +1.460e-01  +2.782e-02  +5.492e-02  +8.957e-02  +2.028e-02  +1.414e-01  +2.439e-01  +3.885e-02  +2.425e-01  +3.962e-01  +8.889e-02
   +37.0  +8.324e-02  +1.417e-01  +2.477e-02  +5.223e-02  +8.671e-02  +1.775e-02  +1.394e-01  +2.358e-01  +4.301e-02  +2.409e-01  +3.962e-01  +8.559e-02
   +38.0  +8.492e-02  +1.469e-01  +2.295e-02  +5.296e-02  +8.611e-02  +1.981e-02  +1.421e-01  +2.437e-01  +4.043e-02  +2.437e-01  +4.054e-01  +8.194e-02
   +39.0  +8.689e-02  +1.505e-01  +2.331e-02  +5.419e-02  +8.544e-02  +2.294e-02  +1.447e-01  +2.419e-01  +4.742e-02  +2.372e-01  +3.959e-01  +7.844e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +5.381e-02  +8.749e-02  +2.013e-02  +1.463e-01  +2.434e-01  +4.923e-02  +2.358e-01  +3.997e-01  +7.194e-02
   +41.0  +8.859e-02  +1.476e-01  +2.957e-02  +5.550e-02  +9.000e-02  +2.100e-02  +1.483e-01  +2.463e-01  +5.030e-02  +2.379e-01  +4.054e-01  +7.040e-02
   +42.0  +8.646e-02  +1.432e-01  +2.970e-02  +5.622e-02  +8.893e-02  +2.352e-02  +1.464e-01  +2.406e-01  +5.211e-02  +2.375e-01  +3.999e-01  +7.503e-02
   +43.0  +8.996e-02  +1.523e-01  +2.766e-02  +5.780e-02  +9.603e-02  +1.956e-02  +1.490e-01  +2.486e-01  +4.934e-02  +2.394e-01  +4.058e-01  +7.296e-02
   +44.0  +8.972e-02  +1.521e-01  +2.736e-02  +5.850e-02  +9.514e-02  +2.187e-02  +1.482e-01  +2.431e-01  +5.331e-02  +2.416e-01  +3.997e-01  +8.344e-02
   +45.0  +8.860e-02  +1.502e-01  +2.699e-02  +5.688e-02  +9.222e-02  +2.153e-02  +1.447e-01  +2.391e-01  +5.032e-02  +2.416e-01  +4.030e-01  +8.015e-02
   +46.0  +9.107e-02  +1.555e-01  +2.664e-02  +5.772e-02  +9.210e-02  +2.334e-02  +1.453e-01  +2.457e-01  +4.499e-02  +2.341e-01  +4.074e-01  +6.069e-02
   +47.0  +9.692e-02  +1.640e-01  +2.981e-02  +6.084e-02  +9.929e-02  +2.238e-02  +1.539e-01  +2.607e-01  +4.708e-02  +2.398e-01  +4.248e-01  +5.487e-02
   +48.0  +9.751e-02  +1.699e-01  +2.512e-02  +6.143e-02  +1.056e-01  +1.731e-02  +1.551e-01  +2.673e-01  +4.302e-02  +2.412e-01  +4.342e-01  +4.807e-02
   +49.0  +9.818e-02  +1.723e-01  +2.402e-02  +6.283e-02  +1.071e-01  +1.853e-02  +1.564e-01  +2.694e-01  +4.336e-02  +2.506e-01  +4.420e-01  +5.920e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +6.224e-02  +1.062e-01  +1.831e-02  +1.587e-01  +2.695e-01  +4.783e-02  +2.583e-01  +4.441e-01  +7.257e-02
   +51.0  +1.012e-01  +1.794e-01  +2.297e-02  +6.402e-02  +1.098e-01  +1.828e-02  +1.635e-01  +2.823e-01  +4.483e-02  +2.671e-01  +4.577e-01  +7.654e-02
   +52.0  +1.039e-01  +1.822e-01  +2.559e-02  +6.457e-02  +1.118e-01  +1.730e-02  +1.661e-01  +2.876e-01  +4.461e-02  +2.725e-01  +4.610e-01  +8.405e-02
   +53.0  +1.082e-01  +1.879e-01  +2.843e-02  +6.872e-02  +1.169e-01  +2.052e-02  +1.693e-01  +2.904e-01  +4.823e-02  +2.702e-01  +4.574e-01  +8.301e-02
   +54.0  +1.059e-01  +1.878e-01  +2.398e-02  +6.931e-02  +1.181e-01  +2.049e-02  +1.645e-01  +2.800e-01  +4.904e-02  +2.650e-01  +4.409e-01  +8.920e-02
   +55.0  +1.013e-01  +1.832e-01  +1.943e-02  +6.629e-02  +1.151e-01  +1.752e-02  +1.558e-01  +2.699e-01  +4.164e-02  +2.540e-01  +4.330e-01  +7.497e-02
   +56.0  +9.922e-02  +1.787e-01  +1.978e-02  +6.611e-02  +1.165e-01  +1.569e-02  +1.530e-01  +2.637e-01  +4.218e-02  +2.507e-01  +4.299e-01  +7.147e-02
   +57.0  +9.531e-02  +1.713e-01  +1.935e-02  +6.438e-02  +1.100e-01  +1.880e-02  +1.432e-01  +2.445e-01  +4.191e-02  +2.367e-01  +4.046e-01  +6.883e-02
   +58.0  +9.358e-02  +1.658e-01  +2.132e-02  +6.372e-02  +1.071e-01  +2.035e-02  +1.408e-01  +2.444e-01  +3.714e-02  +2.381e-01  +4.089e-01  +6.734e-02
   +59.0  +9.350e-02  +1.639e-01  +2.311e-02  +6.411e-02  +1.050e-01  +2.325e-02  +1.423e-01  +2.449e-01  +3.978e-02  +2.392e-01  +4.079e-01  +7.049e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +6.379e-02  +1.073e-01  +2.031e-02  +1.427e-01  +2.429e-01  +4.243e-02  +2.417e-01  +4.088e-01  +7.462e-02
   +61.0  +9.548e-02  +1.665e-01  +2.447e-02  +6.520e-02  +1.100e-01  +2.035e-02  +1.443e-01  +2.449e-01  +4.376e-02  +2.442e-01  +4.107e-01  +7.777e-02
   +62.0  +9.546e-02  +1.687e-01  +2.220e-02  +6.404e-02  +1.102e-01  +1.786e-02  +1.477e-01  +2.473e-01  +4.808e-02  +2.528e-01  +4.153e-01  +9.029e-02
   +63.0  +9.203e-02  +1.669e-01  +1.721e-02  +6.366e-02  +1.126e-01  +1.471e-02  +1.445e-01  +2.453e-01  +4.372e-02  +2.517e-01  +4.121e-01  +9.119e-02
   +64.0  +9.342e-02  +1.648e-01  +2.203e-02  +6.648e-02  +1.153e-01  +1.765e-02  +1.426e-01  +2.433e-01  +4.199e-02  +2.488e-01  +4.113e-01  +8.637e-02
   +65.0  +9.416e-02  +1.655e-01  +2.283e-02  +6.551e-02  +1.144e-01  +1.659e-02  +1.402e-01  +2.426e-01  +3.776e-02  +2.480e-01  +4.128e-01  +8.320e-02
   +66.0  +9.594e-02  +1.697e-01  +2.216e-02  +6.508e-02  +1.143e-01  +1.586e-02  +1.432e-01  +2.456e-01  +4.085e-02  +2.560e-01  +4.142e-01  +9.775e-02
   +67.0  +9.261e-02  +1.649e-01  +2.028e-02  +6.332e-02  +1.126e-01  +1.408e-02  +1.412e-01  +2.409e-01  +4.161e-02  +2.547e-01  +4.099e-01  +9.953e-02
   +68.0  +9.213e-02  +1.664e-01  +1.789e-02  +6.411e-02  +1.104e-01  +1.785e-02  +1.412e-01  +2.434e-01  +3.902e-02  +2.511e-01  +4.088e-01  +9.340e-02
   +69.0  +9.551e-02  +1.678e-01  +2.320e-02  +6.832e-02  +1.145e-01  +2.211e-02  +1.475e-01  +2.492e-01  +4.579e-02  +2.547e-01  +4.216e-01  +8.786e-02
   +70.0  +9.303e-02  +1.668e-01  +1.924e-02  +6.557e-02  +1.121e-01  +1.907e-02  +1.445e-01  +2.437e-01  +4.524e-02  +2.513e-01  +4.123e-01  +9.032e-02
   +71.0  +9.570e-02  +1.740e-01  +1.744e-02  +6.807e-02  +1.170e-01  +1.911e-02  +1.472e-01  +2.552e-01  +3.917e-02  +2.560e-01  +4.247e-01  +8.733e-02
   +72.0  +9.587e-02  +1.694e-01  +2.234e-02  +6.876e-02  +1.191e-01  +1.846e-02  +1.422e-01  +2.479e-01  +3.652e-02  +2.518e-01  +4.225e-01  +8.117e-02
   +73.0  +9.879e-02  +1.737e-01  +2.385e-02  +7.123e-02  +1.233e-01  +1.920e-02  +1.441e-01  +2.507e-01  +3.759e-02  +2.487e-01  +4.188e-01  +7.856e-02
   +74.0  +9.911e-02  +1.738e-01  +2.438e-02  +7.136e-02  +1.212e-01  +2.153e-02  +1.429e-01  +2.471e-01  +3.873e-02  +2.452e-01  +4.110e-01  +7.931e-02
   +75.0  +9.846e-02  +1.716e-01  +2.528e-02  +6.896e-02  +1.175e-01  +2.038e-02  +1.395e-01  +2.377e-01  +4.127e-02  +2.400e-01  +4.039e-01  +7.609e-02
   +76.0  +9.337e-02  +1.653e-01  +2.144e-02  +6.550e-02  +1.131e-01  +1.794e-02  +1.335e-01  +2.343e-01  +3.277e-02  +2.398e-01  +4.053e-01  +7.436e-02
   +77.0  +8.571e-02  +1.538e-01  +1.758e-02  +5.946e-02  +1.047e-01  +1.425e-02  +1.240e-01  +2.165e-01  +3.159e-02  +2.352e-01  +3.884e-01  +8.189e-02
   +78.0  +8.342e-02  +1.485e-01  +1.829e-02  +5.820e-02  +1.012e-01  +1.524e-02  +1.192e-01  +2.095e-01  +2.890e-02  +2.301e-01  +3.820e-01  +7.825e-02
   +79.0  +8.417e-02  +1.521e-01  +1.621e-02  +5.711e-02  +1.022e-01  +1.201e-02  +1.197e-01  +2.154e-01  +2.406e-02  +2.301e-01  +3.920e-01  +6.826e-02
   +80.0  +8.519e-02  +1.561e-01  +1.424e-02  +6.166e-02  +1.076e-01  +1.574e-02  +1.236e-01  +2.170e-01  +3.008e-02  +2.301e-01  +3.897e-01  +7.043e-02
   +81.0  +8.760e-02  +1.579e-01  +1.726e-02  +6.424e-02  +1.104e-01  +1.813e-02  +1.277e-01  +2.188e-01  +3.664e-02  +2.302e-01  +3.867e-01  +7.372e-02
   +82.0  +8.632e-02  +1.529e-01  +1.972e-02  +6.461e-02  +1.083e-01  +2.086e-02  +1.266e-01  +2.170e-01  +3.630e-02  +2.308e-01  +3.887e-01  +7.300e-02
   +83.0  +8.278e-02  +1.447e-01  +2.085e-02  +6.369e-02  +1.058e-01  +2.160e-02  +1.209e-01  +2.045e-01  +3.726e-02  +2.251e-01  +3.765e-01  +7.366e-02
   +84.0  +8.073e-02  +1.422e-01  +1.924e-02  +6.192e-02  +1.033e-01  +2.051e-02  +1.195e-01  +1.991e-01  +3.984e-02  +2.260e-01  +3.630e-01  +8.900e-02
   +85.0  +8.578e-02  +1.503e-01  +2.130e-02  +6.472e-02  +1.089e-01  +2.048e-02  +1.254e-01  +2.094e-01  +4.147e-02  +2.313e-01  +3.763e-01  +8.625e-02
   +86.0  +8.646e-02  +1.501e-01  +2.284e-02  +6.661e-02  +1.094e-01  +2.379e-02  +1.246e-01  +2.041e-01  +4.503e-02  +2.275e-01  +3.690e-01  +8.593e-02
   +87.0  +8.886e-02  +1.529e-01  +2.482e-02  +6.579e-02  +1.098e-01  +2.181e-02  +1.298e-01  +2.107e-01  +4.883e-02  +2.319e-01  +3.737e-01  +9.006e-02
   +88.0  +9.062e-02  +1.535e-01  +2.773e-02  +6.861e-02  +1.150e-01  +2.220e-02  +1.288e-01  +2.099e-01  +4.770e-02  +2.306e-01  +3.734e-01  +8.780e-02
   +89.0  +9.043e-02  +1.494e-01  +3.149e-02  +6.725e-02  +1.131e-01  +2.139e-02  +1.250e-01  +2.068e-01  +4.320e-02  +2.256e-01  +3.699e-01  +8.133e-02
   +90.0  +9.171e-02  +1.512e-01  +3.226e-02  +7.049e-02  +1.170e-01  +2.394e-02  +1.259e-01  +2.088e-01  +4.294e-02  +2.240e-01  +3.719e-01  +7.611e-02
   +91.0  +9.152e-02  +1.493e-01  +3.375e-02  +7.095e-02  +1.163e-01  +2.559e-02  +1.284e-01  +2.115e-01  +4.526e-02  +2.310e-01  +3.768e-01  +8.525e-02
   +92.0  +9.197e-02  +1.481e-01  +3.585e-02  +7.032e-02  +1.143e-01  +2.634e-02  +1.291e-01  +2.166e-01  +4.156e-02  +2.294e-01  +3.878e-01  +7.100e-02
   +93.0  +9.065e-02  +1.439e-01  +3.744e-02  +6.865e-02  +1.119e-01  +2.542e-02  +1.282e-01  +2.125e-01  +4.385e-02  +2.365e-01  +3.897e-01  +8.323e-02
   +94.0  +9.286e-02  +1.491e-01  +3.664e-02  +7.111e-02  +1.169e-01  +2.528e-02  +1.302e-01  +2.173e-01  +4.322e-02  +2.386e-01  +3.944e-01  +8.282e-02
   +95.0  +9.352e-02  +1.499e-01  +3.718e-02  +7.204e-02  +1.170e-01  +2.709e-02  +1.311e-01  +2.162e-01  +4.605e-02  +2.389e-01  +3.904e-01  +8.740e-02
   +96.0  +8.929e-02  +1.459e-01  +3.272e-02  +7.021e-02  +1.142e-01  +2.622e-02  +1.291e-01  +2.127e-01  +4.545e-02  +2.410e-01  +3.941e-01  +8.780e-02
   +97.0  +8.380e-02  +1.370e-01  +3.058e-02  +6.750e-02  +1.084e-01  +2.657e-02  +1.216e-01  +2.012e-01  +4.197e-02  +2.353e-01  +3.861e-01  +8.451e-02
   +98.0  +8.617e-02  +1.406e-01  +3.178e-02  +7.019e-02  +1.099e-01  +3.053e-02  +1.216e-01  +2.020e-01  +4.121e-02  +2.392e-01  +3.881e-01  +9.033e-02
   +99.0  +8.318e-02  +1.402e-01  +2.620e-02  +6.740e-02  +1.078e-01  +2.697e-02  +1.171e-01  +1.991e-01  +3.510e-02  +2.337e-01  +3.908e-01  +7.653e-02
  +100.0  +8.477e-02  +1.451e-01  +2.442e-02  +6.762e-02  +1.110e-01  +2.427e-02  +1.207e-01  +2.035e-01  +3.797e-02  +2.368e-01  +3.964e-01  +7.719e-02
  +101.0  +9.386e-02  +1.588e-01  +2.893e-02  +7.496e-02  +1.231e-01  +2.685e-02  +1.276e-01  +2.199e-01  +3.536e-02  +2.417e-01  +4.090e-01  +7.442e-02
  +102.0  +8.771e-02  +1.478e-01  +2.766e-02  +6.892e-02  +1.138e-01  +2.407e-02  +1.220e-01  +2.082e-01  +3.575e-02  +2.435e-01  +4.034e-01  +8.356e-02
  +103.0  +8.622e-02  +1.464e-01  +2.603e-02  +6.756e-02  +1.119e-01  +2.321e-02  +1.171e-01  +2.043e-01  +2.993e-02  +2.355e-01  +3.980e-01  +7.296e-02
  +104.0  +8.994e-02  +1.506e-01  +2.931e-02  +6.839e-02  +1.140e-01  +2.275e-02  +1.225e-01  +2.128e-01  +3.220e-02  +2.390e-01  +4.032e-01  +7.477e-02
  +105.0  +8.968e-02  +1.473e-01  +3.210e-02  +6.667e-02  +1.143e-01  +1.903e-02  +1.202e-01  +2.114e-01  +2.901e-02  +2.390e-01  +4.049e-01  +7.308e-02
  +106.0  +8.889e-02  +1.513e-01  +2.645e-02  +6.729e-02  +1.152e-01  +1.940e-02  +1.223e-01  +2.178e-01  +2.670e-02  +2.447e-01  +4.140e-01  +7.540e-02
  +107.0  +9.363e-02  +1.569e-01  +3.034e-02  +7.198e-02  +1.215e-01  +2.247e-02  +1.267e-01  +2.271e-01  +2.637e-02  +2.546e-01  +4.308e-01  +7.839e-02
  +108.0  +9.893e-02  +1.663e-01  +3.153e-02  +7.321e-02  +1.236e-01  +2.279e-02  +1.372e-01  +2.353e-01  +3.904e-02  +2.622e-01  +4.384e-01  +8.601e-02
  +109.0  +9.550e-02  +1.618e-01  +2.919e-02  +7.266e-02  +1.215e-01  +2.378e-02  +1.353e-01  +2.318e-01  +3.877e-02  +2.648e-01  +4.410e-01  +8.849e-02
  +110.0  +9.525e-02  +1.600e-01  +3.049e-02  +7.161e-02  +1.210e-01  +2.220e-02  +1.342e-01  +2.264e-01  +4.209e-02  +2.551e-01  +4.318e-01  +7.835e-02
  +111.0  +9.734e-02  +1.663e-01  +2.836e-02  +7.242e-02  +1.267e-01  +1.812e-02  +1.371e-01  +2.318e-01  +4.233e-02  +2.587e-01  +4.399e-01  +7.752e-02
  +112.0  +9.879e-02  +1.691e-01  +2.845e-02  +7.365e-02  +1.277e-01  +1.961e-02  +1.356e-01  +2.319e-01  +3.922e-02  +2.571e-01  +4.350e-01  +7.909e-02
  +113.0  +9.774e-02  +1.702e-01  +2.532e-02  +7.259e-02  +1.253e-01  +1.991e-02  +1.371e-01  +2.369e-01  +3.725e-02  +2.583e-01  +4.431e-01  +7.343e-02
  +114.0  +9.553e-02  +1.633e-01  +2.781e-02  +7.001e-02  +1.197e-01  +2.031e-02  +1.363e-01  +2.312e-01  +4.139e-02  +2.626e-01  +4.448e-01  +8.030e-02
  +115.0  +9.842e-02  +1.777e-01  +1.910e-02  +7.337e-02  +1.288e-01  +1.800e-02  +1.404e-01  +2.458e-01  +3.501e-02  +2.699e-01  +4.570e-01  +8.270e-02
  +116.0  +9.758e-02  +1.767e-01  +1.848e-02  +7.263e-02  +1.295e-01  +1.574e-02  +1.389e-01  +2.466e-01  +3.122e-02  +2.659e-01  +4.592e-01  +7.257e-02
  +117.0  +1.060e-01  +1.883e-01  +2.368e-02  +8.058e-02  +1.385e-01  +2.267e-02  +1.474e-01  +2.569e-01  +3.782e-02  +2.686e-01  +4.572e-01  +7.987e-02
  +118.0  +1.105e-01  +1.925e-01  +2.842e-02  +8.244e-02  +1.420e-01  +2.291e-02  +1.497e-01  +2.587e-01  +4.069e-02  +2.706e-01  +4.654e-01  +7.587e-02
  +119.0  +1.101e-01  +1.868e-01  +3.335e-02  +8.215e-02  +1.376e-01  +2.672e-02  +1.494e-01  +2.513e-01  +4.751e-02  +2.719e-01  +4.641e-01  +7.967e-02
  +120.0  +1.087e-01  +1.843e-01  +3.323e-02  +8.188e-02  +1.383e-01  +2.551e-02  +1.451e-01  +2.426e-01  +4.752e-02  +2.646e-01  +4.460e-01  +8.316e-02
  +121.0  +1.085e-01  +1.820e-01  +3.498e-02  +7.947e-02  +1.326e-01  +2.639e-02  +1.471e-01  +2.478e-01  +4.634e-02  +2.662e-01  +4.586e-01  +7.371e-02
  +122.0  +1.094e-01  +1.791e-01  +3.967e-02  +8.196e-02  +1.343e-01  +2.959e-02  +1.471e-01  +2.480e-01  +4.629e-02  +2.711e-01  +4.671e-01  +7.504e-02
  +123.0  +1.063e-01  +1.802e-01  +3.239e-02  +7.958e-02  +1.319e-01  +2.726e-02  +1.471e-01  +2.504e-01  +4.381e-02  +2.757e-01  +4.749e-01  +7.659e-02
  +124.0  +1.115e-01  +1.902e-01  +3.281e-02  +8.504e-02  +1.399e-01  +3.023e-02  +1.542e-01  +2.557e-01  +5.272e-02  +2.783e-01  +4.728e-01  +8.380e-02
  +125.0  +1.032e-01  +1.741e-01  +3.235e-02  +7.866e-02  +1.276e-01  +2.970e-02  +1.441e-01  +2.470e-01  +4.121e-02  +2.708e-01  +4.731e-01  +6.843e-02
  +126.0  +1.016e-01  +1.731e-01  +3.013e-02  +7.838e-02  +1.272e-01  +2.952e-02  +1.450e-01  +2.405e-01  +4.958e-02  +2.758e-01  +4.647e-01  +8.695e-02
  +127.0  +1.007e-01  +1.683e-01  +3.304e-02  +8.080e-02  +1.311e-01  +3.050e-02  +1.399e-01  +2.366e-01  +4.325e-02  +2.696e-01  +4.622e-01  +7.711e-02
  +128.0  +1.024e-01  +1.691e-01  +3.575e-02  +8.257e-02  +1.314e-01  +3.375e-02  +1.411e-01  +2.338e-01  +4.839e-02  +2.663e-01  +4.547e-01  +7.800e-02
  +129.0  +1.032e-01  +1.735e-01  +3.280e-02  +8.230e-02  +1.335e-01  +3.111e-02  +1.440e-01  +2.387e-01  +4.935e-02  +2.689e-01  +4.569e-01  +8.086e-02
  +130.0  +9.970e-02  +1.684e-01  +3.100e-02  +7.829e-02  +1.305e-01  +2.608e-02  +1.396e-01  +2.334e-01  +4.579e-02  +2.610e-01  +4.466e-01  +7.544e-02
  +131.0  +9.832e-02  +1.716e-01  +2.503e-02  +7.716e-02  +1.310e-01  +2.332e-02  +1.377e-01  +2.343e-01  +4.111e-02  +2.650e-01  +4.467e-01  +8.327e-02
  +132.0  +9.913e-02  +1.637e-01  +3.458e-02  +7.893e-02  +1.296e-01  +2.828e-02  +1.355e-01  +2.243e-01  +4.678e-02  +2.591e-01  +4.410e-01  +7.714e-02
  +133.0  +9.882e-02  +1.640e-01  +3.361e-02  +7.751e-02  +1.267e-01  +2.828e-02  +1.373e-01  +2.311e-01  +4.350e-02  +2.630e-01  +4.484e-01  +7.751e-02
  +134.0  +1.004e-01  +1.690e-01  +3.169e-02  +8.186e-02  +1.311e-01  +3.259e-02  +1.362e-01  +2.372e-01  +3.515e-02  +2.666e-01  +4.527e-01  +8.054e-02
  +135.0  +9.912e-02  +1.639e-01  +3.435e-02  +7.895e-02  +1.280e-01  +2.986e-02  +1.365e-01  +2.308e-01  +4.231e-02  +2.714e-01  +4.522e-01  +9.058e-02
  +136.0  +9.923e-02  +1.685e-01  +2.998e-02  +7.858e-02  +1.324e-01  +2.472e-02  +1.412e-01  +2.390e-01  +4.334e-02  +2.752e-01  +4.618e-01  +8.861e-02
  +137.0  +1.014e-01  +1.731e-01  +2.980e-02  +8.235e-02  +1.373e-01  +2.735e-02  +1.385e-01  +2.401e-01  +3.684e-02  +2.668e-01  +4.543e-01  +7.928e-02
  +138.0  +1.073e-01  +1.694e-01  +4.517e-02  +8.622e-02  +1.377e-01  +3.478e-02  +1.396e-01  +2.341e-01  +4.522e-02  +2.665e-01  +4.455e-01  +8.757e-02
  +139.0  +1.084e-01  +1.722e-01  +4.470e-02  +8.879e-02  +1.418e-01  +3.579e-02  +1.423e-01  +2.360e-01  +4.858e-02  +2.684e-01  +4.488e-01  +8.794e-02
  +140.0  +1.053e-01  +1.688e-01  +4.180e-02  +8.485e-02  +1.360e-01  +3.365e-02  +1.385e-01  +2.309e-01  +4.609e-02  +2.633e-01  +4.438e-01  +8.268e-02
  +141.0  +1.053e-01  +1.728e-01  +3.787e-02  +8.476e-02  +1.393e-01  +3.025e-02  +1.368e-01  +2.306e-01  +4.301e-02  +2.635e-01  +4.404e-01  +8.658e-02
  +142.0  +1.014e-01  +1.696e-01  +3.320e-02  +8.407e-02  +1.368e-01  +3.132e-02  +1.355e-01  +2.290e-01  +4.192e-02  +2.641e-01  +4.405e-01  +8.765e-02
  +143.0  +9.940e-02  +1.694e-01  +2.940e-02  +8.234e-02  +1.384e-01  +2.628e-02  +1.358e-01  +2.288e-01  +4.272e-02  +2.662e-01  +4.461e-01  +8.640e-02
  +144.0  +1.103e-01  +1.870e-01  +3.366e-02  +9.062e-02  +1.529e-01  +2.837e-02  +1.446e-01  +2.426e-01  +4.656e-02  +2.712e-01  +4.513e-01  +9.110e-02
  +145.0  +1.055e-01  +1.769e-01  +3.418e-02  +8.622e-02  +1.450e-01  +2.748e-02  +1.384e-01  +2.340e-01  +4.282e-02  +2.691e-01  +4.473e-01  +9.087e-02
  +146.0  +1.019e-01  +1.719e-01  +3.190e-02  +8.474e-02  +1.410e-01  +2.844e-02  +1.377e-01  +2.304e-01  +4.507e-02  +2.687e-01  +4.448e-01  +9.251e-02
  +147.0  +1.063e-01  +1.829e-01  +2.973e-02  +9.000e-02  +1.521e-01  +2.791e-02  +1.396e-01  +2.364e-01  +4.276e-02  +2.697e-01  +4.497e-01  +8.976e-02
  +148.0  +1.014e-01  +1.691e-01  +3.362e-02  +8.653e-02  +1.383e-01  +3.474e-02  +1.363e-01  +2.268e-01  +4.574e-02  +2.710e-01  +4.528e-01  +8.926e-02
  +149.0  +9.972e-02  +1.724e-01  +2.708e-02  +8.541e-02  +1.409e-01  +2.990e-02  +1.335e-01  +2.315e-01  +3.546e-02  +2.685e-01  +4.561e-01  +8.096e-02
  +150.0  +1.023e-01  +1.672e-01  +3.738e-02  +8.801e-02  +1.396e-01  +3.639e-02  +1.345e-01  +2.266e-01  +4.238e-02  +2.684e-01  +4.499e-01  +8.692e-02
  +151.0  +1.089e-01  +1.783e-01  +3.944e-02  +9.451e-02  +1.484e-01  +4.066e-02  +1.413e-01  +2.417e-01  +4.096e-02  +2.756e-01  +4.692e-01  +8.202e-02
  +152.0  +1.056e-01  +1.751e-01  +3.603e-02  +9.231e-02  +1.454e-01  +3.925e-02  +1.408e-01  +2.349e-01  +4.669e-02  +2.749e-01  +4.603e-01  +8.955e-02
  +153.0  +9.726e-02  +1.670e-01  +2.753e-02  +8.595e-02  +1.411e-01  +3.080e-02  +1.355e-01  +2.270e-01  +4.398e-02  +2.753e-01  +4.552e-01  +9.549e-02
  +154.0  +1.015e-01  +1.741e-01  +2.890e-02  +8.946e-02  +1.470e-01  +3.192e-02  +1.377e-01  +2.311e-01  +4.433e-02  +2.740e-01  +4.533e-01  +9.471e-02
  +155.0  +9.674e-02  +1.689e-01  +2.460e-02  +8.569e-02  +1.429e-01  +2.846e-02  +1.310e-01  +2.214e-01  +4.071e-02  +2.716e-01  +4.424e-01  +1.008e-01
  +156.0  +9.761e-02  +1.709e-01  +2.432e-02  +8.589e-02  +1.432e-01  +2.859e-02  +1.361e-01  +2.262e-01  +4.604e-02  +2.755e-01  +4.482e-01  +1.028e-01
  +157.0  +9.679e-02  +1.632e-01  +3.037e-02  +8.684e-02  +1.387e-01  +3.494e-02  +1.302e-01  +2.126e-01  +4.776e-02  +2.673e-01  +4.309e-01  +1.038e-01
  +158.0  +9.785e-02  +1.616e-01  +3.409e-02  +8.594e-02  +1.346e-01  +3.733e-02  +1.324e-01  +2.171e-01  +4.763e-02  +2.702e-01  +4.388e-01  +1.017e-01
  +159.0  +9.938e-02  +1.622e-01  +3.653e-02  +8.791e-02  +1.395e-01  +3.633e-02  +1.298e-01  +2.162e-01  +4.335e-02  +2.716e-01  +4.315e-01  +1.117e-01
  +160.0  +9.334e-02  +1.594e-01  +2.732e-02  +8.246e-02  +1.349e-01  +3.005e-02  +1.277e-01  +2.098e-01  +4.561e-02  +2.660e-01  +4.296e-01  +1.025e-01
  +161.0  +9.542e-02  +1.563e-01  +3.457e-02  +8.137e-02  +1.339e-01  +2.887e-02  +1.266e-01  +2.091e-01  +4.397e-02  +2.667e-01  +4.259e-01  +1.074e-01
  +162.0  +9.879e-02  +1.598e-01  +3.779e-02  +8.416e-02  +1.360e-01  +3.235e-02  +1.324e-01  +2.156e-01  +4.927e-02  +2.716e-01  +4.409e-01  +1.023e-01
  +163.0  +9.290e-02  +1.533e-01  +3.249e-02  +7.923e-02  +1.289e-01  +2.953e-02  +1.288e-01  +2.090e-01  +4.848e-02  +2.706e-01  +4.359e-01  +1.053e-01
  +164.0  +9.358e-02  +1.479e-01  +3.925e-02  +7.962e-02  +1.243e-01  +3.493e-02  +1.282e-01  +2.039e-01  +5.249e-02  +2.703e-01  +4.323e-01  +1.082e-01
  +165.0  +9.495e-02  +1.548e-01  +3.508e-02  +8.194e-02  +1.303e-01  +3.354e-02  +1.294e-01  +2.064e-01  +5.245e-02  +2.681e-01  +4.309e-01  +1.053e-01
  +166.0  +1.051e-01  +1.724e-01  +3.778e-02  +9.040e-02  +1.452e-01  +3.560e-02  +1.398e-01  +2.242e-01  +5.553e-02  +2.765e-01  +4.483e-01  +1.047e-01
  +167.0  +1.078e-01  +1.803e-01  +3.526e-02  +9.230e-02  +1.518e-01  +3.281e-02  +1.418e-01  +2.332e-01  +5.044e-02  +2.780e-01  +4.527e-01  +1.034e-01
  +168.0  +1.093e-01  +1.844e-01  +3.417e-02  +9.187e-02  +1.573e-01  +2.649e-02  +1.410e-01  +2.309e-01  +5.111e-02  +2.724e-01  +4.488e-01  +9.597e-02
  +169.0  +1.129e-01  +1.800e-01  +4.571e-02  +9.384e-02  +1.506e-01  +3.709e-02  +1.428e-01  +2.271e-01  +5.844e-02  +2.731e-01  +4.466e-01  +9.961e-02
  +170.0  +1.162e-01  +1.843e-01  +4.815e-02  +9.827e-02  +1.531e-01  +4.346e-02  +1.475e-01  +2.345e-01  +6.046e-02  +2.780e-01  +4.577e-01  +9.836e-02
  +171.0  +1.169e-01  +1.898e-01  +4.408e-02  +9.792e-02  +1.593e-01  +3.650e-02  +1.502e-01  +2.398e-01  +6.062e-02  +2.788e-01  +4.627e-01  +9.488e-02
  +172.0  +1.132e-01  +1.834e-01  +4.306e-02  +9.764e-02  +1.562e-01  +3.911e-02  +1.432e-01  +2.328e-01  +5.353e-02  +2.722e-01  +4.484e-01  +9.592e-02
  +173.0  +1.146e-01  +1.908e-01  +3.847e-02  +9.797e-02  +1.614e-01  +3.453e-02  +1.462e-01  +2.389e-01  +5.356e-02  +2.698e-01  +4.498e-01  +8.977e-02
  +174.0  +1.141e-01  +1.925e-01  +3.576e-02  +9.749e-02  +1.634e-01  +3.161e-02  +1.476e-01  +2.428e-01  +5.236e-02  +2.720e-01  +4.557e-01  +8.824e-02
  +175.0  +1.106e-01  +1.881e-01  +3.301e-02  +9.534e-02  +1.602e-01  +3.044e-02  +1.424e-01  +2.390e-01  +4.579e-02  +2.669e-01  +4.487e-01  +8.496e-02
  +176.0  +1.068e-01  +1.770e-01  +3.650e-02  +9.308e-02  +1.497e-01  +3.646e-02  +1.360e-01  +2.224e-01  +4.958e-02  +2.575e-01  +4.342e-01  +8.079e-02
  +177.0  +1.080e-01  +1.747e-01  +4.127e-02  +9.425e-02  +1.501e-01  +3.837e-02  +1.376e-01  +2.251e-01  +5.017e-02  +2.609e-01  +4.453e-01  +7.641e-02
  +178.0  +1.054e-01  +1.718e-01  +3.896e-02  +9.358e-02  +1.492e-01  +3.791e-02  +1.360e-01  +2.226e-01  +4.941e-02  +2.625e-01  +4.426e-01  +8.249e-02
  +179.0  +1.102e-01  +1.808e-01  +3.964e-02  +9.727e-02  +1.568e-01  +3.775e-02  +1.424e-01  +2.319e-01  +5.289e-02  +2.694e-01  +4.445e-01  +9.424e-02
  +180.0  +1.097e-01  +1.849e-01  +3.445e-02  +9.607e-02  +1.610e-01  +3.116e-02  +1.446e-01  +2.368e-01  +5.244e-02  +2.759e-01  +4.510e-01  +1.007e-01
  +181.0  +1.137e-01  +1.923e-01  +3.508e-02  +9.970e-02  +1.673e-01  +3.214e-02  +1.459e-01  +2.447e-01  +4.713e-02  +2.690e-01  +4.536e-01  +8.450e-02
  +182.0  +1.165e-01  +1.959e-01  +3.710e-02  +1.013e-01  +1.704e-01  +3.230e-02  +1.502e-01  +2.471e-01  +5.323e-02  +2.774e-01  +4.528e-01  +1.020e-01
  +183.0  +1.129e-01  +1.884e-01  +3.743e-02  +1.006e-01  +1.636e-01  +3.765e-02  +1.442e-01  +2.412e-01  +4.726e-02  +2.733e-01  +4.594e-01  +8.729e-02
  +184.0  +1.106e-01  +1.870e-01  +3.409e-02  +9.681e-02  +1.617e-01  +3.196e-02  +1.404e-01  +2.353e-01  +4.548e-02  +2.658e-01  +4.437e-01  +8.782e-02
  +185.0  +1.101e-01  +1.839e-01  +3.634e-02  +9.674e-02  +1.607e-01  +3.283e-02  +1.377e-01  +2.330e-01  +4.233e-02  +2.628e-01  +4.465e-01  +7.905e-02
  +186.0  +1.125e-01  +1.847e-01  +4.027e-02  +9.936e-02  +1.642e-01  +3.453e-02  +1.394e-01  +2.306e-01  +4.822e-02  +2.661e-01  +4.413e-01  +9.086e-02
  +187.0  +1.176e-01  +1.906e-01  +4.466e-02  +1.043e-01  +1.709e-01  +3.771e-02  +1.453e-01  +2.381e-01  +5.254e-02  +2.742e-01  +4.483e-01  +1.000e-01
  +188.0  +1.194e-01  +1.956e-01  +4.320e-02  +1.072e-01  +1.750e-01  +3.944e-02  +1.456e-01  +2.456e-01  +4.552e-02  +2.749e-01  +4.556e-01  +9.413e-02
  +189.0  +1.220e-01  +1.982e-01  +4.580e-02  +1.098e-01  +1.766e-01  +4.293e-02  +1.477e-01  +2.494e-01  +4.606e-02  +2.752e-01  +4.676e-01  +8.274e-02
  +190.0  +1.237e-01  +2.054e-01  +4.195e-02  +1.121e-01  +1.829e-01  +4.132e-02  +1.480e-01  +2.567e-01  +3.922e-02  +2.772e-01  +4.730e-01  +8.132e-02
  +191.0  +1.200e-01  +2.062e-01  +3.374e-02  +1.070e-01  +1.831e-01  +3.090e-02  +1.467e-01  +2.586e-01  +3.473e-02  +2.795e-01  +4.757e-01  +8.318e-02
  +192.0  +1.199e-01  +2.042e-01  +3.547e-02  +1.084e-01  +1.813e-01  +3.545e-02  +1.483e-01  +2.572e-01  +3.936e-02  +2.812e-01  +4.801e-01  +8.227e-02
  +193.0  +1.206e-01  +2.068e-01  +3.441e-02  +1.093e-01  +1.834e-01  +3.512e-02  +1.511e-01  +2.622e-01  +3.995e-02  +2.855e-01  +4.868e-01  +8.427e-02
  +194.0  +1.228e-01  +2.151e-01  +3.045e-02  +1.127e-01  +1.913e-01  +3.402e-02  +1.520e-01  +2.672e-01  +3.686e-02  +2.850e-01  +4.830e-01  +8.694e-02
  +195.0  +1.269e-01  +2.173e-01  +3.641e-02  +1.164e-01  +1.934e-01  +3.943e-02  +1.535e-01  +2.686e-01  +3.836e-02  +2.841e-01  +4.855e-01  +8.272e-02
  +196.0  +1.274e-01  +2.171e-01  +3.764e-02  +1.163e-01  +1.943e-01  +3.843e-02  +1.564e-01  +2.685e-01  +4.426e-02  +2.918e-01  +4.902e-01  +9.335e-02
  +197.0  +1.283e-01  +2.176e-01  +3.898e-02  +1.164e-01  +1.954e-01  +3.741e-02  +1.550e-01  +2.697e-01  +4.037e-02  +2.909e-01  +4.920e-01  +8.973e-02
  +198.0  +1.268e-01  +2.115e-01  +4.215e-02  +1.161e-01  +1.887e-01  +4.354e-02  +1.530e-01  +2.654e-01  +4.066e-02  +2.869e-01  +4.931e-01  +8.070e-02
  +199.0  +1.275e-01  +2.134e-01  +4.171e-02  +1.169e-01  +1.908e-01  +4.288e-02  +1.548e-01  +2.677e-01  +4.190e-02  +2.889e-01  +4.965e-01  +8.133e-02
  +200.0  +1.250e-01  +2.082e-01  +4.187e-02  +1.139e-01  +1.843e-01  +4.358e-02  +1.522e-01  +2.636e-01  +4.083e-02  +2.879e-01  +4.925e-01  +8.335e-02
  +201.0  +1.285e-01  +2.104e-01  +4.647e-02  +1.177e-01  +1.879e-01  +4.747e-02  +1.540e-01  +2.647e-01  +4.322e-02  +2.860e-01  +4.885e-01  +8.349e-02
  +202.0  +1.237e-01  +2.042e-01  +4.313e-02  +1.133e-01  +1.814e-01  +4.517e-02  +1.487e-01  +2.572e-01  +4.030e-02  +2.840e-01  +4.792e-01  +8.889e-02
  +203.0  +1.200e-01  +1.910e-01  +4.888e-02  +1.080e-01  +1.691e-01  +4.690e-02  +1.508e-01  +2.509e-01  +5.073e-02  +2.899e-01  +4.892e-01  +9.053e-02
  +204.0  +1.204e-01  +1.908e-01  +4.991e-02  +1.065e-01  +1.693e-01  +4.368e-02  +1.505e-01  +2.511e-01  +4.985e-02  +2.855e-01  +4.874e-01  +8.371e-02
  +205.0  +1.212e-01  +1.949e-01  +4.752e-02  +1.080e-01  +1.743e-01  +4.172e-02  +1.523e-01  +2.538e-01  +5.077e-02  +2.860e-01  +4.884e-01  +8.367e-02
  +206.0  +1.195e-01  +1.883e-01  +5.071e-02  +1.079e-01  +1.685e-01  +4.719e-02  +1.507e-01  +2.507e-01  +5.063e-02  +2.891e-01  +4.925e-01  +8.562e-02
  +207.0  +1.269e-01  +1.994e-01  +5.440e-02  +1.123e-01  +1.747e-01  +4.983e-02  +1.598e-01  +2.657e-01  +5.385e-02  +3.003e-01  +5.074e-01  +9.328e-02
  +208.0  +1.221e-01  +1.920e-01  +5.225e-02  +1.079e-01  +1.704e-01  +4.549e-02  +1.553e-01  +2.531e-01  +5.744e-02  +2.957e-01  +4.939e-01  +9.760e-02
  +209.0  +1.245e-01  +2.020e-01  +4.693e-02  +1.089e-01  +1.759e-01  +4.194e-02  +1.593e-01  +2.677e-01  +5.087e-02  +3.030e-01  +5.143e-01  +9.171e-02
  +210.0  +1.243e-01  +2.055e-01  +4.305e-02  +1.097e-01  +1.797e-01  +3.980e-02  +1.612e-01  +2.685e-01  +5.401e-02  +3.077e-01  +5.138e-01  +1.016e-01
  +211.0  +1.262e-01  +2.057e-01  +4.667e-02  +1.119e-01  +1.810e-01  +4.268e-02  +1.634e-01  +2.652e-01  +6.166e-02  +3.090e-01  +5.099e-01  +1.080e-01
  +212.0  +1.283e-01  +2.087e-01  +4.791e-02  +1.127e-01  +1.838e-01  +4.157e-02  +1.646e-01  +2.718e-01  +5.739e-02  +3.086e-01  +5.205e-01  +9.662e-02
  +213.0  +1.280e-01  +2.136e-01  +4.242e-02  +1.131e-01  +1.870e-01  +3.914e-02  +1.659e-01  +2.789e-01  +5.292e-02  +3.135e-01  +5.314e-01  +9.560e-02
  +214.0  +1.317e-01  +2.134e-01  +5.002e-02  +1.149e-01  +1.884e-01  +4.146e-02  +1.680e-01  +2.787e-01  +5.733e-02  +3.180e-01  +5.302e-01  +1.057e-01
  +215.0  +1.315e-01  +2.158e-01  +4.712e-02  +1.158e-01  +1.903e-01  +4.124e-02  +1.680e-01  +2.807e-01  +5.524e-02  +3.213e-01  +5.370e-01  +1.057e-01
  +216.0  +1.316e-01  +2.204e-01  +4.276e-02  +1.171e-01  +1.970e-01  +3.734e-02  +1.676e-01  +2.812e-01  +5.399e-02  +3.177e-01  +5.360e-01  +9.937e-02
  +217.0  +1.339e-01  +2.271e-01  +4.074e-02  +1.196e-01  +2.047e-01  +3.452e-02  +1.702e-01  +2.874e-01  +5.288e-02  +3.176e-01  +5.370e-01  +9.831e-02
  +218.0  +1.306e-01  +2.212e-01  +3.996e-02  +1.165e-01  +1.999e-01  +3.311e-02  +1.669e-01  +2.831e-01  +5.065e-02  +3.171e-01  +5.340e-01  +1.002e-01
  +219.0  +1.279e-01  +2.132e-01  +4.262e-02  +1.149e-01  +1.921e-01  +3.757e-02  +1.629e-01  +2.756e-01  +5.021e-02  +3.105e-01  +5.242e-01  +9.672e-02
  +220.0  +1.222e-01  +2.130e-01  +3.137e-02  +1.103e-01  +1.935e-01  +2.703e-02  +1.568e-01  +2.723e-01  +4.128e-02  +3.059e-01  +5.176e-01  +9.418e-02
  +221.0  +1.277e-01  +2.149e-01  +4.055e-02  +1.165e-01  +1.956e-01  +3.750e-02  +1.587e-01  +2.729e-01  +4.446e-02  +3.021e-01  +5.113e-01  +9.289e-02
  +222.0  +1.280e-01  +2.151e-01  +4.097e-02  +1.176e-01  +1.975e-01  +3.766e-02  +1.561e-01  +2.711e-01  +4.105e-02  +2.952e-01  +5.036e-01  +8.688e-02
  +223.0  +1.312e-01  +2.218e-01  +4.061e-02  +1.223e-01  +2.063e-01  +3.825e-02  +1.587e-01  +2.735e-01  +4.390e-02  +2.991e-01  +5.007e-01  +9.760e-02
  +224.0  +1.322e-01  +2.190e-01  +4.532e-02  +1.241e-01  +2.025e-01  +4.564e-02  +1.582e-01  +2.744e-01  +4.194e-02  +3.035e-01  +5.100e-01  +9.707e-02
  +225.0  +1.357e-01  +2.253e-01  +4.603e-02  +1.253e-01  +2.085e-01  +4.218e-02  +1.640e-01  +2.814e-01  +4.663e-02  +3.090e-01  +5.185e-01  +9.954e-02
  +226.0  +1.390e-01  +2.303e-01  +4.774e-02  +1.288e-01  +2.145e-01  +4.306e-02  +1.670e-01  +2.844e-01  +4.960e-02  +3.083e-01  +5.222e-01  +9.443e-02
  +227.0  +1.383e-01  +2.256e-01  +5.097e-02  +1.279e-01  +2.092e-01  +4.655e-02  +1.658e-01  +2.822e-01  +4.940e-02  +3.093e-01  +5.226e-01  +9.601e-02
  +228.0  +1.396e-01  +2.254e-01  +5.384e-02  +1.294e-01  +2.097e-01  +4.915e-02  +1.662e-01  +2.807e-01  +5.171e-02  +3.057e-01  +5.231e-01  +8.827e-02
  +229.0  +1.426e-01  +2.327e-01  +5.250e-02  +1.342e-01  +2.159e-01  +5.247e-02  +1.687e-01  +2.886e-01  +4.885e-02  +3.055e-01  +5.317e-01  +7.923e-02
  +230.0  +1.394e-01  +2.245e-01  +5.425e-02  +1.305e-01  +2.091e-01  +5.196e-02  +1.666e-01  +2.803e-01  +5.287e-02  +3.041e-01  +5.235e-01  +8.468e-02
  +231.0  +1.402e-01  +2.219e-01  +5.864e-02  +1.320e-01  +2.071e-01  +5.701e-02  +1.651e-01  +2.760e-01  +5.414e-02  +3.012e-01  +5.197e-01  +8.264e-02
  +232.0  +1.359e-01  +2.172e-01  +5.462e-02  +1.261e-01  +2.005e-01  +5.169e-02  +1.649e-01  +2.758e-01  +5.403e-02  +3.042e-01  +5.263e-01  +8.216e-02
  +233.0  +1.345e-01  +2.119e-01  +5.714e-02  +1.247e-01  +1.979e-01  +5.142e-02  +1.645e-01  +2.655e-01  +6.350e-02  +3.056e-01  +5.188e-01  +9.241e-02
  +234.0  +1.361e-01  +2.141e-01  +5.809e-02  +1.270e-01  +2.010e-01  +5.303e-02  +1.642e-01  +2.666e-01  +6.172e-02  +3.054e-01  +5.191e-01  +9.170e-02
  +235.0  +1.315e-01  +2.049e-01  +5.802e-02  +1.238e-01  +1.922e-01  +5.542e-02  +1.575e-01  +2.589e-01  +5.606e-02  +3.003e-01  +5.110e-01  +8.966e-02
  +236.0  +1.293e-01  +2.026e-01  +5.599e-02  +1.215e-01  +1.900e-01  +5.298e-02  +1.550e-01  +2.547e-01  +5.520e-02  +2.956e-01  +5.078e-01  +8.340e-02
  +237.0  +1.316e-01  +2.064e-01  +5.688e-02  +1.238e-01  +1.939e-01  +5.371e-02  +1.561e-01  +2.597e-01  +5.242e-02  +2.982e-01  +5.126e-01  +8.379e-02
  +238.0  +1.282e-01  +1.996e-01  +5.673e-02  +1.211e-01  +1.873e-01  +5.495e-02  +1.526e-01  +2.519e-01  +5.340e-02  +2.937e-01  +5.048e-01  +8.260e-02
  +239.0  +1.260e-01  +1.972e-01  +5.490e-02  +1.188e-01  +1.855e-01  +5.214e-02  +1.525e-01  +2.475e-01  +5.755e-02  +2.934e-01  +4.986e-01  +8.816e-02
  +240.0  +1.253e-01  +1.954e-01  +5.525e-02  +1.192e-01  +1.847e-01  +5.366e-02  +1.537e-01  +2.439e-01  +6.344e-02  +2.900e-01  +4.949e-01  +8.504e-02
  +241.0  +1.230e-01  +1.915e-01  +5.462e-02  +1.168e-01  +1.809e-01  +5.271e-02  +1.508e-01  +2.415e-01  +6.016e-02  +2.862e-01  +4.921e-01  +8.028e-02
  +242.0  +1.190e-01  +1.877e-01  +5.032e-02  +1.136e-01  +1.790e-01  +4.811e-02  +1.459e-01  +2.381e-01  +5.362e-02  +2.813e-01  +4.940e-01  +6.869e-02
  +243.0  +1.197e-01  +1.892e-01  +5.014e-02  +1.134e-01  +1.809e-01  +4.583e-02  +1.466e-01  +2.378e-01  +5.533e-02  +2.814e-01  +4.929e-01  +7.000e-02
  +244.0  +1.189e-01  +1.904e-01  +4.734e-02  +1.137e-01  +1.816e-01  +4.579e-02  +1.441e-01  +2.393e-01  +4.896e-02  +2.811e-01  +4.950e-01  +6.721e-02
  +245.0  +1.245e-01  +1.974e-01  +5.165e-02  +1.194e-01  +1.902e-01  +4.855e-02  +1.448e-01  +2.423e-01  +4.742e-02  +2.791e-01  +4.928e-01  +6.535e-02
  +246.0  +1.279e-01  +2.023e-01  +5.354e-02  +1.213e-01  +1.968e-01  +4.590e-02  +1.480e-01  +2.405e-01  +5.543e-02  +2.769e-01  +4.865e-01  +6.729e-02
  +247.0  +1.279e-01  +1.988e-01  +5.696e-02  +1.223e-01  +1.917e-01  +5.299e-02  +1.464e-01  +2.407e-01  +5.204e-02  +2.775e-01  +4.889e-01  +6.601e-02
  +248.0  +1.266e-01  +1.998e-01  +5.341e-02  +1.215e-01  +1.940e-01  +4.912e-02  +1.474e-01  +2.384e-01  +5.647e-02  +2.813e-01  +4.848e-01  +7.772e-02
  +249.0  +1.299e-01  +2.048e-01  +5.509e-02  +1.256e-01  +1.990e-01  +5.225e-02  +1.478e-01  +2.433e-01  +5.217e-02  +2.821e-01  +4.894e-01  +7.475e-02
  +250.0  +1.269e-01  +1.974e-01  +5.632e-02  +1.220e-01  +1.925e-01  +5.153e-02  +1.443e-01  +2.372e-01  +5.149e-02  +2.792e-01  +4.825e-01  +7.595e-02
  +251.0  +1.299e-01  +2.052e-01  +5.455e-02  +1.245e-01  +1.951e-01  +5.387e-02  +1.520e-01  +2.522e-01  +5.171e-02  +2.911e-01  +4.987e-01  +8.345e-02
  +252.0  +1.264e-01  +1.988e-01  +5.395e-02  +1.216e-01  +1.920e-01  +5.117e-02  +1.456e-01  +2.416e-01  +4.968e-02  +2.844e-01  +4.877e-01  +8.097e-02
  +253.0  +1.275e-01  +2.047e-01  +5.042e-02  +1.217e-01  +1.974e-01  +4.586e-02  +1.469e-01  +2.464e-01  +4.742e-02  +2.791e-01  +4.875e-01  +7.057e-02
  +254.0  +1.299e-01  +2.057e-01  +5.412e-02  +1.252e-01  +2.007e-01  +4.959e-02  +1.490e-01  +2.433e-01  +5.459e-02  +2.777e-01  +4.763e-01  +7.917e-02
  +255.0  +1.287e-01  +2.028e-01  +5.453e-02  +1.234e-01  +1.968e-01  +5.001e-02  +1.440e-01  +2.415e-01  +4.648e-02  +2.774e-01  +4.760e-01  +7.878e-02
  +256.0  +1.256e-01  +1.971e-01  +5.409e-02  +1.211e-01  +1.908e-01  +5.138e-02  +1.435e-01  +2.386e-01  +4.845e-02  +2.819e-01  +4.770e-01  +8.694e-02
  +257.0  +1.258e-01  +2.011e-01  +5.043e-02  +1.213e-01  +1.913e-01  +5.122e-02  +1.455e-01  +2.487e-01  +4.232e-02  +2.874e-01  +4.940e-01  +8.081e-02
  +258.0  +1.263e-01  +2.048e-01  +4.769e-02  +1.221e-01  +1.961e-01  +4.815e-02  +1.470e-01  +2.522e-01  +4.176e-02  +2.850e-01  +4.987e-01  +7.136e-02
  +259.0  +1.203e-01  +1.929e-01  +4.772e-02  +1.154e-01  +1.821e-01  +4.882e-02  +1.421e-01  +2.443e-01  +3.983e-02  +2.861e-01  +4.987e-01  +7.349e-02
  +260.0  +1.196e-01  +1.949e-01  +4.428e-02  +1.160e-01  +1.857e-01  +4.632e-02  +1.427e-01  +2.425e-01  +4.291e-02  +2.846e-01  +4.921e-01  +7.716e-02
  +261.0  +1.241e-01  +2.054e-01  +4.279e-02  +1.194e-01  +1.959e-01  +4.297e-02  +1.449e-01  +2.518e-01  +3.801e-02  +2.851e-01  +4.978e-01  +7.244e-02
  +262.0  +1.236e-01  +2.035e-01  +4.362e-02  +1.206e-01  +1.948e-01  +4.647e-02  +1.435e-01  +2.477e-01  +3.940e-02  +2.807e-01  +4.918e-01  +6.964e-02
  +263.0  +1.226e-01  +1.959e-01  +4.930e-02  +1.187e-01  +1.894e-01  +4.805e-02  +1.399e-01  +2.402e-01  +3.955e-02  +2.786e-01  +4.905e-01  +6.676e-02
  +264.0  +1.225e-01  +2.019e-01  +4.315e-02  +1.193e-01  +1.955e-01  +4.300e-02  +1.419e-01  +2.427e-01  +4.118e-02  +2.827e-01  +4.891e-01  +7.632e-02
  +265.0  +1.208e-01  +1.940e-01  +4.764e-02  +1.166e-01  +1.874e-01  +4.568e-02  +1.410e-01  +2.366e-01  +4.549e-02  +2.836e-01  +4.840e-01  +8.333e-02
  +266.0  +1.236e-01  +2.042e-01  +4.296e-02  +1.210e-01  +1.992e-01  +4.277e-02  +1.441e-01  +2.389e-01  +4.933e-02  +2.867e-01  +4.749e-01  +9.847e-02
  +267.0  +1.207e-01  +1.918e-01  +4.959e-02  +1.179e-01  +1.862e-01  +4.974e-02  +1.409e-01  +2.323e-01  +4.957e-02  +2.817e-01  +4.765e-01  +8.684e-02
  +268.0  +1.227e-01  +1.939e-01  +5.137e-02  +1.219e-01  +1.899e-01  +5.387e-02  +1.403e-01  +2.308e-01  +4.986e-02  +2.821e-01  +4.739e-01  +9.042e-02
  +269.0  +1.206e-01  +1.913e-01  +5.000e-02  +1.184e-01  +1.870e-01  +4.975e-02  +1.421e-01  +2.295e-01  +5.479e-02  +2.861e-01  +4.808e-01  +9.131e-02
  +270.0  +1.262e-01  +1.949e-01  +5.745e-02  +1.230e-01  +1.896e-01  +5.649e-02  +1.466e-01  +2.351e-01  +5.806e-02  +2.933e-01  +4.861e-01  +1.005e-01
  +271.0  +1.264e-01  +1.975e-01  +5.536e-02  +1.231e-01  +1.902e-01  +5.595e-02  +1.485e-01  +2.412e-01  +5.589e-02  +2.941e-01  +4.928e-01  +9.532e-02
  +272.0  +1.268e-01  +2.001e-01  +5.344e-02  +1.247e-01  +1.938e-01  +5.549e-02  +1.489e-01  +2.407e-01  +5.721e-02  +2.921e-01  +4.965e-01  +8.772e-02
  +273.0  +1.237e-01  +1.994e-01  +4.795e-02  +1.196e-01  +1.916e-01  +4.752e-02  +1.508e-01  +2.431e-01  +5.854e-02  +2.928e-01  +5.044e-01  +8.115e-02
  +274.0  +1.235e-01  +1.993e-01  +4.769e-02  +1.186e-01  +1.917e-01  +4.546e-02  +1.496e-01  +2.440e-01  +5.511e-02  +2.967e-01  +5.083e-01  +8.518e-02
  +275.0  +1.213e-01  +1.989e-01  +4.379e-02  +1.168e-01  +1.902e-01  +4.345e-02  +1.518e-01  +2.448e-01  +5.882e-02  +2.997e-01  +5.101e-01  +8.922e-02
  +276.0  +1.214e-01  +1.960e-01  +4.671e-02  +1.153e-01  +1.883e-01  +4.238e-02  +1.544e-01  +2.415e-01  +6.735e-02  +3.016e-01  +5.159e-01  +8.729e-02
  +277.0  +1.201e-01  +1.954e-01  +4.473e-02  +1.139e-01  +1.868e-01  +4.102e-02  +1.528e-01  +2.451e-01  +6.049e-02  +3.035e-01  +5.209e-01  +8.603e-02
  +278.0  +1.213e-01  +1.959e-01  +4.668e-02  +1.167e-01  +1.881e-01  +4.525e-02  +1.499e-01  +2.406e-01  +5.926e-02  +2.970e-01  +5.129e-01  +8.105e-02
  +279.0  +1.206e-01  +1.987e-01  +4.244e-02  +1.162e-01  +1.906e-01  +4.187e-02  +1.488e-01  +2.435e-01  +5.416e-02  +2.992e-01  +5.139e-01  +8.453e-02
  +280.0  +1.261e-01  +2.072e-01  +4.498e-02  +1.218e-01  +2.000e-01  +4.370e-02  +1.525e-01  +2.500e-01  +5.496e-02  +3.039e-01  +5.142e-01  +9.367e-02
  +281.0  +1.300e-01  +2.151e-01  +4.484e-02  +1.250e-01  +2.059e-01  +4.421e-02  +1.567e-01  +2.587e-01  +5.462e-02  +3.120e-01  +5.228e-01  +1.012e-01
  +282.0  +1.316e-01  +2.121e-01  +5.113e-02  +1.258e-01  +2.023e-01  +4.933e-02  +1.589e-01  +2.582e-01  +5.961e-02  +3.094e-01  +5.186e-01  +1.002e-01
  +283.0  +1.369e-01  +2.174e-01  +5.633e-02  +1.325e-01  +2.085e-01  +5.647e-02  +1.591e-01  +2.606e-01  +5.769e-02  +3.029e-01  +5.101e-01  +9.582e-02
  +284.0  +1.332e-01  +2.144e-01  +5.189e-02  +1.294e-01  +2.042e-01  +5.451e-02  +1.562e-01  +2.592e-01  +5.318e-02  +3.018e-01  +5.103e-01  +9.320e-02
  +285.0  +1.341e-01  +2.158e-01  +5.238e-02  +1.297e-01  +2.053e-01  +5.407e-02  +1.579e-01  +2.612e-01  +5.446e-02  +3.050e-01  +5.100e-01  +9.991e-02
  +286.0  +1.357e-01  +2.142e-01  +5.721e-02  +1.311e-01  +2.045e-01  +5.778e-02  +1.623e-01  +2.578e-01  +6.677e-02  +3.129e-01  +5.103e-01  +1.156e-01
  +287.0  +1.314e-01  +2.086e-01  +5.412e-02  +1.264e-01  +2.004e-01  +5.253e-02  +1.606e-01  +2.527e-01  +6.837e-02  +3.112e-01  +5.161e-01  +1.064e-01
  +288.0  +1.331e-01  +2.130e-01  +5.321e-02  +1.282e-01  +2.072e-01  +4.928e-02  +1.611e-01  +2.520e-01  +7.030e-02  +3.119e-01  +5.092e-01  +1.147e-01
  +289.0  +1.254e-01  +2.048e-01  +4.602e-02  +1.215e-01  +2.015e-01  +4.156e-02  +1.542e-01  +2.385e-01  +6.989e-02  +3.032e-01  +4.907e-01  +1.156e-01
  +290.0  +1.285e-01  +2.074e-01  +4.959e-02  +1.255e-01  +2.034e-01  +4.752e-02  +1.552e-01  +2.394e-01  +7.087e-02  +3.015e-01  +4.890e-01  +1.139e-01
  +291.0  +1.272e-01  +2.084e-01  +4.594e-02  +1.246e-01  +2.049e-01  +4.439e-02  +1.546e-01  +2.396e-01  +6.956e-02  +3.004e-01  +4.837e-01  +1.172e-01
  +292.0  +1.236e-01  +2.036e-01  +4.367e-02  +1.208e-01  +2.019e-01  +3.973e-02  +1.500e-01  +2.328e-01  +6.725e-02  +2.942e-01  +4.764e-01  +1.120e-01
  +293.0  +1.254e-01  +2.100e-01  +4.080e-02  +1.228e-01  +2.057e-01  +3.995e-02  +1.543e-01  +2.420e-01  +6.668e-02  +3.004e-01  +4.891e-01  +1.117e-01
  +294.0  +1.233e-01  +2.077e-01  +3.891e-02  +1.203e-01  +2.044e-01  +3.630e-02  +1.536e-01  +2.395e-01  +6.765e-02  +3.001e-01  +4.809e-01  +1.193e-01
  +295.0  +1.297e-01  +2.141e-01  +4.533e-02  +1.262e-01  +2.107e-01  +4.173e-02  +1.580e-01  +2.477e-01  +6.826e-02  +2.986e-01  +4.899e-01  +1.073e-01
  +296.0  +1.316e-01  +2.154e-01  +4.789e-02  +1.277e-01  +2.098e-01  +4.555e-02  +1.600e-01  +2.538e-01  +6.614e-02  +2.988e-01  +5.004e-01  +9.725e-02
  +297.0  +1.350e-01  +2.126e-01  +5.741e-02  +1.311e-01  +2.083e-01  +5.378e-02  +1.617e-01  +2.503e-01  +7.306e-02  +2.968e-01  +5.001e-01  +9.357e-02
  +298.0  +1.371e-01  +2.212e-01  +5.307e-02  +1.320e-01  +2.174e-01  +4.664e-02  +1.665e-01  +2.569e-01  +7.602e-02  +3.031e-01  +5.036e-01  +1.026e-01
  +299.0  +1.419e-01  +2.257e-01  +5.815e-02  +1.371e-01  +2.185e-01  +5.559e-02  +1.710e-01  +2.665e-01  +7.556e-02  +3.137e-01  +5.157e-01  +1.117e-01
  +300.0  +1.422e-01  +2.264e-01  +5.796e-02  +1.392e-01  +2.221e-01  +5.636e-02  +1.668e-01  +2.608e-01  +7.289e-02  +3.056e-01  +5.003e-01  +1.108e-01
  +301.0  +1.455e-01  +2.354e-01  +5.564e-02  +1.423e-01  +2.306e-01  +5.395e-02  +1.686e-01  +2.684e-01  +6.879e-02  +3.030e-01  +5.018e-01  +1.042e-01
  +302.0  +1.462e-01  +2.394e-01  +5.312e-02  +1.421e-01  +2.347e-01  +4.937e-02  +1.688e-01  +2.721e-01  +6.557e-02  +3.006e-01  +5.045e-01  +9.662e-02
  +303.0  +1.489e-01  +2.448e-01  +5.292e-02  +1.442e-01  +2.410e-01  +4.746e-02  +1.712e-01  +2.755e-01  +6.684e-02  +3.026e-01  +5.078e-01  +9.741e-02
  +304.0  +1.473e-01  +2.429e-01  +5.174e-02  +1.429e-01  +2.396e-01  +4.628e-02  +1.686e-01  +2.697e-01  +6.746e-02  +2.973e-01  +4.992e-01  +9.546e-02
  +305.0  +1.457e-01  +2.388e-01  +5.263e-02  +1.403e-01  +2.348e-01  +4.584e-02  +1.706e-01  +2.700e-01  +7.116e-02  +3.047e-01  +5.046e-01  +1.047e-01
  +306.0  +1.495e-01  +2.462e-01  +5.290e-02  +1.443e-01  +2.421e-01  +4.656e-02  +1.729e-01  +2.763e-01  +6.947e-02  +3.038e-01  +5.047e-01  +1.029e-01
  +307.0  +1.487e-01  +2.474e-01  +4.996e-02  +1.439e-01  +2.420e-01  +4.577e-02  +1.721e-01  +2.794e-01  +6.479e-02  +3.051e-01  +5.120e-01  +9.815e-02
  +308.0  +1.529e-01  +2.489e-01  +5.690e-02  +1.480e-01  +2.427e-01  +5.335e-02  +1.753e-01  +2.830e-01  +6.752e-02  +3.053e-01  +5.162e-01  +9.449e-02
  +309.0  +1.454e-01  +2.418e-01  +4.894e-02  +1.405e-01  +2.361e-01  +4.487e-02  +1.682e-01  +2.749e-01  +6.159e-02  +2.996e-01  +5.073e-01  +9.199e-02
  +310.0  +1.407e-01  +2.351e-01  +4.631e-02  +1.362e-01  +2.309e-01  +4.161e-02  +1.645e-01  +2.650e-01  +6.402e-02  +2.967e-01  +5.000e-01  +9.343e-02
  +311.0  +1.429e-01  +2.393e-01  +4.651e-02  +1.379e-01  +2.337e-01  +4.221e-02  +1.677e-01  +2.725e-01  +6.283e-02  +3.047e-01  +5.098e-01  +9.954e-02
  +312.0  +1.389e-01  +2.297e-01  +4.800e-02  +1.351e-01  +2.260e-01  +4.412e-02  +1.605e-01  +2.596e-01  +6.136e-02  +2.936e-01  +4.924e-01  +9.478e-02
  +313.0  +1.345e-01  +2.203e-01  +4.867e-02  +1.316e-01  +2.177e-01  +4.546e-02  +1.589e-01  +2.470e-01  +7.078e-02  +2.923e-01  +4.846e-01  +1.000e-01
  +314.0  +1.310e-01  +2.193e-01  +4.274e-02  +1.306e-01  +2.177e-01  +4.359e-02  +1.511e-01  +2.445e-01  +5.767e-02  +2.865e-01  +4.777e-01  +9.523e-02
  +315.0  +1.309e-01  +2.134e-01  +4.836e-02  +1.298e-01  +2.129e-01  +4.660e-02  +1.484e-01  +2.389e-01  +5.786e-02  +2.836e-01  +4.699e-01  +9.738e-02
  +316.0  +1.315e-01  +2.128e-01  +5.015e-02  +1.293e-01  +2.122e-01  +4.648e-02  +1.495e-01  +2.425e-01  +5.643e-02  +2.849e-01  +4.806e-01  +8.912e-02
  +317.0  +1.302e-01  +2.094e-01  +5.105e-02  +1.273e-01  +2.092e-01  +4.538e-02  +1.486e-01  +2.385e-01  +5.855e-02  +2.860e-01  +4.765e-01  +9.539e-02
  +318.0  +1.304e-01  +2.154e-01  +4.536e-02  +1.294e-01  +2.131e-01  +4.564e-02  +1.485e-01  +2.465e-01  +5.049e-02  +2.897e-01  +4.896e-01  +8.981e-02
  +319.0  +1.355e-01  +2.206e-01  +5.038e-02  +1.328e-01  +2.178e-01  +4.782e-02  +1.548e-01  +2.553e-01  +5.435e-02  +2.978e-01  +5.061e-01  +8.952e-02
  +320.0  +1.311e-01  +2.172e-01  +4.511e-02  +1.292e-01  +2.147e-01  +4.381e-02  +1.535e-01  +2.518e-01  +5.525e-02  +3.016e-01  +5.078e-01  +9.554e-02
  +321.0  +1.250e-01  +2.089e-01  +4.117e-02  +1.220e-01  +2.068e-01  +3.728e-02  +1.495e-01  +2.464e-01  +5.257e-02  +3.006e-01  +5.092e-01  +9.192e-02
  +322.0  +1.273e-01  +2.164e-01  +3.812e-02  +1.264e-01  +2.154e-01  +3.735e-02  +1.532e-01  +2.485e-01  +5.780e-02  +3.025e-01  +5.079e-01  +9.719e-02
  +323.0  +1.295e-01  +2.165e-01  +4.253e-02  +1.275e-01  +2.136e-01  +4.139e-02  +1.574e-01  +2.542e-01  +6.057e-02  +3.087e-01  +5.176e-01  +9.989e-02
  +324.0  +1.292e-01  +2.105e-01  +4.792e-02  +1.272e-01  +2.076e-01  +4.672e-02  +1.540e-01  +2.499e-01  +5.811e-02  +3.044e-01  +5.133e-01  +9.544e-02
  +325.0  +1.253e-01  +2.027e-01  +4.799e-02  +1.262e-01  +2.005e-01  +5.181e-02  +1.472e-01  +2.396e-01  +5.477e-02  +2.967e-01  +5.030e-01  +9.039e-02
  +326.0  +1.316e-01  +2.097e-01  +5.351e-02  +1.292e-01  +2.032e-01  +5.526e-02  +1.581e-01  +2.562e-01  +6.003e-02  +3.082e-01  +5.277e-01  +8.872e-02
  +327.0  +1.311e-01  +2.132e-01  +4.897e-02  +1.287e-01  +2.079e-01  +4.960e-02  +1.584e-01  +2.563e-01  +6.046e-02  +3.076e-01  +5.253e-01  +8.988e-02
  +328.0  +1.291e-01  +2.111e-01  +4.703e-02  +1.263e-01  +2.036e-01  +4.905e-02  +1.565e-01  +2.593e-01  +5.383e-02  +3.131e-01  +5.345e-01  +9.175e-02
  +329.0  +1.310e-01  +2.092e-01  +5.279e-02  +1.261e-01  +2.020e-01  +5.028e-02  +1.613e-01  +2.590e-01  +6.366e-02  +3.178e-01  +5.402e-01  +9.527e-02
  +330.0  +1.312e-01  +2.090e-01  +5.337e-02  +1.255e-01  +2.029e-01  +4.813e-02  +1.607e-01  +2.579e-01  +6.344e-02  +3.204e-01  +5.389e-01  +1.020e-01
  +331.0  +1.301e-01  +2.060e-01  +5.424e-02  +1.233e-01  +1.987e-01  +4.793e-02  +1.626e-01  +2.594e-01  +6.590e-02  +3.278e-01  +5.469e-01  +1.087e-01
  +332.0  +1.353e-01  +2.131e-01  +5.758e-02  +1.276e-01  +2.053e-01  +4.990e-02  +1.681e-01  +2.672e-01  +6.904e-02  +3.338e-01  +5.520e-01  +1.156e-01
  +333.0  +1.279e-01  +2.065e-01  +4.931e-02  +1.224e-01  +2.005e-01  +4.422e-02  +1.585e-01  +2.564e-01  +6.066e-02  +3.233e-01  +5.405e-01  +1.061e-01
  +334.0  +1.296e-01  +2.062e-01  +5.295e-02  +1.231e-01  +2.014e-01  +4.472e-02  +1.606e-01  +2.556e-01  +6.556e-02  +3.241e-01  +5.439e-01  +1.043e-01
  +335.0  +1.340e-01  +2.117e-01  +5.622e-02  +1.280e-01  +2.048e-01  +5.122e-02  +1.647e-01  +2.643e-01  +6.505e-02  +3.284e-01  +5.550e-01  +1.019e-01
  +336.0  +1.265e-01  +2.076e-01  +4.533e-02  +1.207e-01  +2.006e-01  +4.080e-02  +1.581e-01  +2.616e-01  +5.458e-02  +3.242e-01  +5.544e-01  +9.398e-02
  +337.0  +1.290e-01  +2.053e-01  +5.272e-02  +1.228e-01  +2.004e-01  +4.519e-02  +1.593e-01  +2.571e-01  +6.163e-02  +3.191e-01  +5.518e-01  +8.647e-02
  +338.0  +1.239e-01  +2.001e-01  +4.775e-02  +1.166e-01  +1.929e-01  +4.038e-02  +1.581e-01  +2.561e-01  +6.018e-02  +3.210e-01  +5.579e-01  +8.403e-02
  +339.0  +1.326e-01  +2.088e-01  +5.645e-02  +1.238e-01  +2.006e-01  +4.697e-02  +1.668e-01  +2.674e-01  +6.609e-02  +3.288e-01  +5.661e-01  +9.143e-02
  +340.0  +1.314e-01  +2.103e-01  +5.258e-02  +1.242e-01  +2.031e-01  +4.518e-02  +1.639e-01  +2.633e-01  +6.452e-02  +3.233e-01  +5.557e-01  +9.085e-02
  +341.0  +1.362e-01  +2.149e-01  +5.745e-02  +1.271e-01  +2.073e-01  +4.693e-02  +1.709e-01  +2.696e-01  +7.231e-02  +3.339e-01  +5.590e-01  +1.089e-01
  +342.0  +1.365e-01  +2.178e-01  +5.521e-02  +1.296e-01  +2.113e-01  +4.788e-02  +1.685e-01  +2.703e-01  +6.668e-02  +3.299e-01  +5.557e-01  +1.041e-01
  +343.0  +1.381e-01  +2.203e-01  +5.596e-02  +1.300e-01  +2.122e-01  +4.775e-02  +1.715e-01  +2.748e-01  +6.829e-02  +3.353e-01  +5.650e-01  +1.057e-01
  +344.0  +1.339e-01  +2.148e-01  +5.293e-02  +1.255e-01  +2.065e-01  +4.454e-02  +1.684e-01  +2.708e-01  +6.606e-02  +3.358e-01  +5.662e-01  +1.054e-01
  +345.0  +1.339e-01  +2.166e-01  +5.118e-02  +1.274e-01  +2.069e-01  +4.790e-02  +1.670e-01  +2.734e-01  +6.060e-02  +3.359e-01  +5.699e-01  +1.020e-01
  +346.0  +1.362e-01  +2.195e-01  +5.297e-02  +1.286e-01  +2.091e-01  +4.817e-02  +1.697e-01  +2.789e-01  +6.059e-02  +3.413e-01  +5.786e-01  +1.041e-01
  +347.0  +1.373e-01  +2.220e-01  +5.259e-02  +1.295e-01  +2.126e-01  +4.637e-02  +1.709e-01  +2.778e-01  +6.390e-02  +3.399e-01  +5.744e-01  +1.054e-01
  +348.0  +1.409e-01  +2.247e-01  +5.719e-02  +1.348e-01  +2.132e-01  +5.639e-02  +1.742e-01  +2.827e-01  +6.576e-02  +3.461e-01  +5.765e-01  +1.156e-01
  +349.0  +1.359e-01  +2.179e-01  +5.400e-02  +1.307e-01  +2.073e-01  +5.408e-02  +1.677e-01  +2.762e-01  +5.923e-02  +3.401e-01  +5.719e-01  +1.084e-01
  +350.0  +1.382e-01  +2.192e-01  +5.726e-02  +1.301e-01  +2.080e-01  +5.223e-02  +1.724e-01  +2.783e-01  +6.645e-02  +3.455e-01  +5.742e-01  +1.169e-01
  +351.0  +1.393e-01  +2.172e-01  +6.148e-02  +1.303e-01  +2.040e-01  +5.648e-02  +1.754e-01  +2.819e-01  +6.884e-02  +3.515e-01  +5.810e-01  +1.220e-01
  +352.0  +1.409e-01  +2.174e-01  +6.448e-02  +1.308e-01  +2.031e-01  +5.861e-02  +1.780e-01  +2.842e-01  +7.186e-02  +3.554e-01  +5.849e-01  +1.259e-01
  +353.0  +1.406e-01  +2.141e-01  +6.705e-02  +1.308e-01  +2.028e-01  +5.889e-02  +1.778e-01  +2.769e-01  +7.878e-02  +3.506e-01  +5.789e-01  +1.223e-01
  +354.0  +1.364e-01  +2.064e-01  +6.642e-02  +1.261e-01  +1.932e-01  +5.914e-02  +1.752e-01  +2.759e-01  +7.454e-02  +3.525e-01  +5.880e-01  +1.169e-01
  +355.0  +1.293e-01  +1.971e-01  +6.149e-02  +1.201e-01  +1.848e-01  +5.527e-02  +1.677e-01  +2.668e-01  +6.871e-02  +3.466e-01  +5.820e-01  +1.112e-01
  +356.0  +1.344e-01  +2.047e-01  +6.415e-02  +1.246e-01  +1.926e-01  +5.659e-02  +1.722e-01  +2.731e-01  +7.129e-02  +3.459e-01  +5.825e-01  +1.092e-01
  +357.0  +1.335e-01  +2.096e-01  +5.731e-02  +1.233e-01  +1.976e-01  +4.911e-02  +1.712e-01  +2.759e-01  +6.642e-02  +3.425e-01  +5.824e-01  +1.027e-01
  +358.0  +1.336e-01  +2.045e-01  +6.267e-02  +1.239e-01  +1.938e-01  +5.403e-02  +1.724e-01  +2.687e-01  +7.615e-02  +3.447e-01  +5.799e-01  +1.095e-01
  +359.0  +1.381e-01  +2.147e-01  +6.162e-02  +1.285e-01  +2.026e-01  +5.437e-02  +1.785e-01  +2.788e-01  +7.825e-02  +3.511e-01  +5.918e-01  +1.103e-01
  +360.0  +1.331e-01  +2.081e-01  +5.810e-02  +1.219e-01  +1.958e-01  +4.805e-02  +1.742e-01  +2.738e-01  +7.466e-02  +3.464e-01  +5.873e-01  +1.055e-01
  +361.0  +1.354e-01  +2.097e-01  +6.110e-02  +1.255e-01  +1.986e-01  +5.252e-02  +1.747e-01  +2.730e-01  +7.645e-02  +3.478e-01  +5.876e-01  +1.080e-01
  +362.0  +1.303e-01  +2.035e-01  +5.717e-02  +1.219e-01  +1.925e-01  +5.133e-02  +1.691e-01  +2.669e-01  +7.127e-02  +3.427e-01  +5.841e-01  +1.013e-01
  +363.0  +1.273e-01  +2.025e-01  +5.198e-02  +1.189e-01  +1.922e-01  +4.563e-02  +1.679e-01  +2.650e-01  +7.072e-02  +3.374e-01  +5.772e-01  +9.756e-02
  +364.0  +1.290e-01  +2.033e-01  +5.475e-02  +1.212e-01  +1.916e-01  +5.075e-02  +1.677e-01  +2.686e-01  +6.687e-02  +3.371e-01  +5.823e-01  +9.200e-02
  +365.0  +1.313e-01  +2.067e-01  +5.597e-02  +1.229e-01  +1.979e-01  +4.785e-02  +1.691e-01  +2.675e-01  +7.076e-02  +3.323e-01  +5.748e-01  +8.975e-02
  +366.0  +1.315e-01  +2.080e-01  +5.498e-02  +1.248e-01  +1.970e-01  +5.252e-02  +1.676e-01  +2.711e-01  +6.420e-02  +3.367e-01  +5.769e-01  +9.639e-02
  +367.0  +1.399e-01  +2.206e-01  +5.928e-02  +1.331e-01  +2.085e-01  +5.777e-02  +1.761e-01  +2.839e-01  +6.824e-02  +3.436e-01  +5.871e-01  +1.000e-01
  +368.0  +1.420e-01  +2.252e-01  +5.884e-02  +1.372e-01  +2.135e-01  +6.102e-02  +1.754e-01  +2.866e-01  +6.424e-02  +3.424e-01  +5.862e-01  +9.865e-02
  +369.0  +1.415e-01  +2.196e-01  +6.330e-02  +1.365e-01  +2.101e-01  +6.289e-02  +1.731e-01  +2.800e-01  +6.629e-02  +3.424e-01  +5.794e-01  +1.055e-01
  +370.0  +1.384e-01  +2.109e-01  +6.580e-02  +1.347e-01  +2.009e-01  +6.859e-02  +1.703e-01  +2.717e-01  +6.882e-02  +3.413e-01  +5.721e-01  +1.105e-01
  +371.0  +1.387e-01  +2.124e-01  +6.489e-02  +1.347e-01  +2.024e-01  +6.700e-02  +1.728e-01  +2.720e-01  +7.357e-02  +3.423e-01  +5.738e-01  +1.108e-01
  +372.0  +1.344e-01  +2.114e-01  +5.733e-02  +1.315e-01  +2.014e-01  +6.158e-02  +1.672e-01  +2.708e-01  +6.361e-02  +3.408e-01  +5.724e-01  +1.092e-01
  +373.0  +1.348e-01  +2.089e-01  +6.069e-02  +1.313e-01  +1.988e-01  +6.384e-02  +1.665e-01  +2.693e-01  +6.359e-02  +3.394e-01  +5.731e-01  +1.058e-01
  +374.0  +1.278e-01  +2.010e-01  +5.464e-02  +1.246e-01  +1.904e-01  +5.874e-02  +1.612e-01  +2.627e-01  +5.975e-02  +3.384e-01  +5.684e-01  +1.084e-01
  +375.0  +1.258e-01  +1.958e-01  +5.571e-02  +1.215e-01  +1.838e-01  +5.927e-02  +1.628e-01  +2.609e-01  +6.462e-02  +3.448e-01  +5.722e-01  +1.175e-01
  +376.0  +1.283e-01  +2.006e-01  +5.603e-02  +1.233e-01  +1.888e-01  +5.786e-02  +1.651e-01  +2.656e-01  +6.463e-02  +3.475e-01  +5.777e-01  +1.173e-01
  +377.0  +1.314e-01  +2.019e-01  +6.086e-02  +1.257e-01  +1.918e-01  +5.964e-02  +1.676e-01  +2.656e-01  +6.951e-02  +3.479e-01  +5.738e-01  +1.219e-01
  +378.0  +1.296e-01  +2.015e-01  +5.773e-02  +1.246e-01  +1.920e-01  +5.716e-02  +1.667e-01  +2.651e-01  +6.838e-02  +3.468e-01  +5.712e-01  +1.225e-01
  +379.0  +1.275e-01  +1.971e-01  +5.794e-02  +1.215e-01  +1.877e-01  +5.534e-02  +1.653e-01  +2.621e-01  +6.845e-02  +3.490e-01  +5.761e-01  +1.219e-01
  +380.0  +1.317e-01  +2.039e-01  +5.954e-02  +1.250e-01  +1.935e-01  +5.656e-02  +1.673e-01  +2.696e-01  +6.488e-02  +3.502e-01  +5.751e-01  +1.254e-01
  +381.0  +1.303e-01  +2.078e-01  +5.280e-02  +1.250e-01  +1.968e-01  +5.319e-02  +1.645e-01  +2.719e-01  +5.715e-02  +3.427e-01  +5.708e-01  +1.147e-01
  +382.0  +1.305e-01  +2.093e-01  +5.166e-02  +1.232e-01  +1.970e-01  +4.945e-02  +1.668e-01  +2.763e-01  +5.736e-02  +3.463e-01  +5.879e-01  +1.048e-01
  +383.0  +1.330e-01  +2.129e-01  +5.300e-02  +1.251e-01  +1.996e-01  +5.068e-02  +1.687e-01  +2.831e-01  +5.430e-02  +3.507e-01  +5.955e-01  +1.059e-01
  +384.0  +1.348e-01  +2.126e-01  +5.701e-02  +1.280e-01  +1.998e-01  +5.626e-02  +1.703e-01  +2.808e-01  +5.974e-02  +3.532e-01  +5.933e-01  +1.131e-01
  +385.0  +1.326e-01  +2.068e-01  +5.841e-02  +1.242e-01  +1.935e-01  +5.490e-02  +1.698e-01  +2.780e-01  +6.166e-02  +3.544e-01  +5.951e-01  +1.136e-01
  +386.0  +1.339e-01  +2.104e-01  +5.734e-02  +1.255e-01  +1.962e-01  +5.470e-02  +1.715e-01  +2.829e-01  +6.021e-02  +3.582e-01  +6.018e-01  +1.146e-01
  +387.0  +1.349e-01  +2.111e-01  +5.860e-02  +1.278e-01  +1.960e-01  +5.963e-02  +1.701e-01  +2.840e-01  +5.623e-02  +3.554e-01  +5.979e-01  +1.128e-01
  +388.0  +1.302e-01  +2.071e-01  +5.328e-02  +1.240e-01  +1.945e-01  +5.356e-02  +1.654e-01  +2.753e-01  +5.557e-02  +3.482e-01  +5.878e-01  +1.086e-01
  +389.0  +1.326e-01  +2.087e-01  +5.643e-02  +1.258e-01  +1.958e-01  +5.581e-02  +1.697e-01  +2.760e-01  +6.330e-02  +3.491e-01  +5.843e-01  +1.139e-01
  +390.0  +1.320e-01  +2.020e-01  +6.194e-02  +1.245e-01  +1.904e-01  +5.861e-02  +1.685e-01  +2.700e-01  +6.712e-02  +3.485e-01  +5.812e-01  +1.157e-01
  +391.0  +1.327e-01  +2.079e-01  +5.756e-02  +1.254e-01  +1.946e-01  +5.629e-02  +1.700e-01  +2.758e-01  +6.419e-02  +3.507e-01  +5.824e-01  +1.190e-01
  +392.0  +1.312e-01  +2.086e-01  +5.373e-02  +1.238e-01  +1.967e-01  +5.091e-02  +1.690e-01  +2.727e-01  +6.526e-02  +3.448e-01  +5.721e-01  +1.176e-01
  +393.0  +1.352e-01  +2.081e-01  +6.236e-02  +1.292e-01  +1.957e-01  +6.266e-02  +1.701e-01  +2.728e-01  +6.735e-02  +3.425e-01  +5.709e-01  +1.140e-01
  +394.0  +1.305e-01  +2.055e-01  +5.557e-02  +1.232e-01  +1.950e-01  +5.135e-02  +1.673e-01  +2.682e-01  +6.634e-02  +3.407e-01  +5.637e-01  +1.177e-01
  +395.0  +1.298e-01  +2.020e-01  +5.763e-02  +1.234e-01  +1.918e-01  +5.494e-02  +1.650e-01  +2.624e-01  +6.765e-02  +3.363e-01  +5.500e-01  +1.226e-01
  +396.0  +1.284e-01  +1.995e-01  +5.740e-02  +1.213e-01  +1.906e-01  +5.206e-02  +1.628e-01  +2.588e-01  +6.680e-02  +3.357e-01  +5.438e-01  +1.277e-01
  +397.0  +1.304e-01  +2.014e-01  +5.942e-02  +1.227e-01  +1.926e-01  +5.279e-02  +1.653e-01  +2.610e-01  +6.964e-02  +3.347e-01  +5.421e-01  +1.274e-01
  +398.0  +1.293e-01  +2.024e-01  +5.619e-02  +1.226e-01  +1.963e-01  +4.887e-02  +1.633e-01  +2.555e-01  +7.116e-02  +3.310e-01  +5.283e-01  +1.338e-01
  +399.0  +1.339e-01  +2.162e-01  +5.168e-02  +1.281e-01  +2.075e-01  +4.868e-02  +1.690e-01  +2.679e-01  +7.016e-02  +3.383e-01  +5.371e-01  +1.395e-01
  +400.0  +1.357e-01  +2.162e-01  +5.521e-02  +1.311e-01  +2.059e-01  +5.636e-02  +1.693e-01  +2.705e-01  +6.801e-02  +3.370e-01  +5.364e-01  +1.377e-01
  +401.0  +1.346e-01  +2.098e-01  +5.935e-02  +1.291e-01  +2.016e-01  +5.669e-02  +1.648e-01  +2.638e-01  +6.586e-02  +3.308e-01  +5.277e-01  +1.339e-01
  +402.0  +1.396e-01  +2.196e-01  +5.955e-02  +1.341e-01  +2.112e-01  +5.696e-02  +1.694e-01  +2.703e-01  +6.837e-02  +3.296e-01  +5.304e-01  +1.288e-01
  +403.0  +1.374e-01  +2.167e-01  +5.806e-02  +1.308e-01  +2.064e-01  +5.523e-02  +1.696e-01  +2.720e-01  +6.724e-02  +3.343e-01  +5.363e-01  +1.323e-01
  +404.0  +1.380e-01  +2.232e-01  +5.274e-02  +1.316e-01  +2.105e-01  +5.264e-02  +1.745e-01  +2.792e-01  +6.987e-02  +3.434e-01  +5.414e-01  +1.455e-01
  +405.0  +1.351e-01  +2.168e-01  +5.347e-02  +1.281e-01  +2.053e-01  +5.087e-02  +1.716e-01  +2.717e-01  +7.156e-02  +3.425e-01  +5.366e-01  +1.484e-01
  +406.0  +1.387e-01  +2.285e-01  +4.893e-02  +1.327e-01  +2.174e-01  +4.788e-02  +1.755e-01  +2.803e-01  +7.061e-02  +3.408e-01  +5.423e-01  +1.393e-01
  +407.0  +1.358e-01  +2.205e-01  +5.100e-02  +1.293e-01  +2.101e-01  +4.845e-02  +1.717e-01  +2.730e-01  +7.039e-02  +3.370e-01  +5.357e-01  +1.383e-01
  +408.0  +1.397e-01  +2.254e-01  +5.403e-02  +1.339e-01  +2.160e-01  +5.187e-02  +1.739e-01  +2.753e-01  +7.244e-02  +3.364e-01  +5.330e-01  +1.398e-01
  +409.0  +1.320e-01  +2.186e-01  +4.535e-02  +1.266e-01  +2.103e-01  +4.300e-02  +1.679e-01  +2.655e-01  +7.022e-02  +3.293e-01  +5.277e-01  +1.310e-01
  +410.0  +1.354e-01  +2.215e-01  +4.935e-02  +1.298e-01  +2.138e-01  +4.581e-02  +1.670e-01  +2.686e-01  +6.531e-02  +3.280e-01  +5.335e-01  +1.225e-01
  +411.0  +1.341e-01  +2.207e-01  +4.748e-02  +1.279e-01  +2.110e-01  +4.485e-02  +1.676e-01  +2.713e-01  +6.395e-02  +3.278e-01  +5.360e-01  +1.195e-01
  +412.0  +1.356e-01  +2.222e-01  +4.899e-02  +1.308e-01  +2.127e-01  +4.901e-02  +1.671e-01  +2.720e-01  +6.218e-02  +3.311e-01  +5.407e-01  +1.215e-01
  +413.0  +1.372e-01  +2.252e-01  +4.918e-02  +1.318e-01  +2.160e-01  +4.763e-02  +1.670e-01  +2.755e-01  +5.843e-02  +3.291e-01  +5.449e-01  +1.133e-01
  +414.0  +1.357e-01  +2.210e-01  +5.048e-02  +1.308e-01  +2.122e-01  +4.940e-02  +1.642e-01  +2.707e-01  +5.758e-02  +3.246e-01  +5.400e-01  +1.093e-01
  +415.0  +1.341e-01  +2.192e-01  +4.893e-02  +1.301e-01  +2.105e-01  +4.965e-02  +1.618e-01  +2.684e-01  +5.513e-02  +3.251e-01  +5.349e-01  +1.153e-01
  +416.0  +1.340e-01  +2.181e-01  +4.980e-02  +1.293e-01  +2.070e-01  +5.153e-02  +1.634e-01  +2.708e-01  +5.607e-02  +3.304e-01  +5.417e-01  +1.191e-01
  +417.0  +1.376e-01  +2.269e-01  +4.837e-02  +1.324e-01  +2.144e-01  +5.050e-02  +1.691e-01  +2.812e-01  +5.698e-02  +3.338e-01  +5.503e-01  +1.173e-01
  +418.0  +1.360e-01  +2.263e-01  +4.566e-02  +1.311e-01  +2.151e-01  +4.706e-02  +1.660e-01  +2.789e-01  +5.298e-02  +3.333e-01  +5.481e-01  +1.186e-01
  +419.0  +1.381e-01  +2.236e-01  +5.261e-02  +1.339e-01  +2.110e-01  +5.681e-02  +1.653e-01  +2.786e-01  +5.197e-02  +3.335e-01  +5.467e-01  +1.203e-01
  +420.0  +1.367e-01  +2.256e-01  +4.787e-02  +1.326e-01  +2.127e-01  +5.248e-02  +1.668e-01  +2.814e-01  +5.222e-02  +3.370e-01  +5.547e-01  +1.193e-01
  +421.0  +1.409e-01  +2.336e-01  +4.827e-02  +1.362e-01  +2.183e-01  +5.417e-02  +1.721e-01  +2.923e-01  +5.185e-02  +3.417e-01  +5.622e-01  +1.212e-01
  +422.0  +1.409e-01  +2.357e-01  +4.604e-02  +1.365e-01  +2.196e-01  +5.343e-02  +1.736e-01  +2.969e-01  +5.038e-02  +3.463e-01  +5.719e-01  +1.206e-01
  +423.0  +1.405e-01  +2.364e-01  +4.466e-02  +1.351e-01  +2.219e-01  +4.817e-02  +1.739e-01  +2.942e-01  +5.365e-02  +3.440e-01  +5.659e-01  +1.221e-01
  +424.0  +1.364e-01  +2.322e-01  +4.069e-02  +1.296e-01  +2.175e-01  +4.167e-02  +1.719e-01  +2.918e-01  +5.210e-02  +3.466e-01  +5.687e-01  +1.244e-01
  +425.0  +1.384e-01  +2.342e-01  +4.255e-02  +1.308e-01  +2.189e-01  +4.277e-02  +1.766e-01  +2.946e-01  +5.865e-02  +3.507e-01  +5.737e-01  +1.278e-01
  +426.0  +1.417e-01  +2.372e-01  +4.629e-02  +1.350e-01  +2.241e-01  +4.597e-02  +1.764e-01  +2.937e-01  +5.899e-02  +3.484e-01  +5.703e-01  +1.265e-01
  +427.0  +1.399e-01  +2.372e-01  +4.257e-02  +1.336e-01  +2.246e-01  +4.264e-02  +1.730e-01  +2.944e-01  +5.160e-02  +3.449e-01  +5.731e-01  +1.167e-01
  +428.0  +1.345e-01  +2.333e-01  +3.563e-02  +1.304e-01  +2.227e-01  +3.813e-02  +1.640e-01  +2.868e-01  +4.122e-02  +3.364e-01  +5.592e-01  +1.136e-01
  +429.0  +1.349e-01  +2.307e-01  +3.909e-02  +1.298e-01  +2.198e-01  +3.979e-02  +1.637e-01  +2.862e-01  +4.115e-02  +3.362e-01  +5.616e-01  +1.109e-01
  +430.0  +1.306e-01  +2.300e-01  +3.119e-02  +1.261e-01  +2.196e-01  +3.254e-02  +1.603e-01  +2.833e-01  +3.738e-02  +3.294e-01  +5.539e-01  +1.049e-01
  +431.0  +1.322e-01  +2.285e-01  +3.587e-02  +1.266e-01  +2.187e-01  +3.443e-02  +1.631e-01  +2.814e-01  +4.473e-02  +3.298e-01  +5.517e-01  +1.080e-01
  +432.0  +1.322e-01  +2.307e-01  +3.365e-02  +1.282e-01  +2.207e-01  +3.564e-02  +1.613e-01  +2.830e-01  +3.961e-02  +3.267e-01  +5.501e-01  +1.033e-01
  +433.0  +1.344e-01  +2.346e-01  +3.412e-02  +1.313e-01  +2.260e-01  +3.652e-02  +1.639e-01  +2.832e-01  +4.456e-02  +3.256e-01  +5.425e-01  +1.086e-01
  +434.0  +1.390e-01  +2.420e-01  +3.598e-02  +1.335e-01  +2.329e-01  +3.400e-02  +1.670e-01  +2.914e-01  +4.256e-02  +3.268e-01  +5.492e-01  +1.044e-01
  +435.0  +1.395e-01  +2.459e-01  +3.308e-02  +1.357e-01  +2.365e-01  +3.495e-02  +1.677e-01  +2.945e-01  +4.085e-02  +3.216e-01  +5.486e-01  +9.451e-02
  +436.0  +1.370e-01  +2.369e-01  +3.718e-02  +1.323e-01  +2.273e-01  +3.733e-02  +1.653e-01  +2.864e-01  +4.423e-02  +3.210e-01  +5.449e-01  +9.714e-02
  +437.0  +1.373e-01  +2.404e-01  +3.422e-02  +1.345e-01  +2.307e-01  +3.823e-02  +1.661e-01  +2.912e-01  +4.103e-02  +3.233e-01  +5.516e-01  +9.512e-02
  +438.0  +1.365e-01  +2.351e-01  +3.795e-02  +1.349e-01  +2.262e-01  +4.355e-02  +1.624e-01  +2.850e-01  +3.987e-02  +3.167e-01  +5.488e-01  +8.457e-02
  +439.0  +1.352e-01  +2.302e-01  +4.014e-02  +1.325e-01  +2.220e-01  +4.297e-02  +1.626e-01  +2.804e-01  +4.480e-02  +3.186e-01  +5.469e-01  +9.021e-02
  +440.0  +1.319e-01  +2.217e-01  +4.210e-02  +1.298e-01  +2.135e-01  +4.611e-02  +1.599e-01  +2.715e-01  +4.838e-02  +3.210e-01  +5.413e-01  +1.007e-01
  +441.0  +1.283e-01  +2.137e-01  +4.282e-02  +1.266e-01  +2.061e-01  +4.707e-02  +1.536e-01  +2.636e-01  +4.346e-02  +3.152e-01  +5.374e-01  +9.299e-02
  +442.0  +1.276e-01  +2.092e-01  +4.600e-02  +1.252e-01  +2.040e-01  +4.637e-02  +1.519e-01  +2.553e-01  +4.849e-02  +3.114e-01  +5.294e-01  +9.345e-02
  +443.0  +1.339e-01  +2.205e-01  +4.732e-02  +1.301e-01  +2.145e-01  +4.560e-02  +1.602e-01  +2.674e-01  +5.307e-02  +3.192e-01  +5.397e-01  +9.866e-02
  +444.0  +1.336e-01  +2.123e-01  +5.482e-02  +1.294e-01  +2.080e-01  +5.075e-02  +1.593e-01  +2.557e-01  +6.296e-02  +3.139e-01  +5.277e-01  +1.002e-01
  +445.0  +1.308e-01  +2.101e-01  +5.140e-02  +1.272e-01  +2.081e-01  +4.632e-02  +1.564e-01  +2.500e-01  +6.288e-02  +3.108e-01  +5.227e-01  +9.885e-02
  +446.0  +1.310e-01  +2.098e-01  +5.225e-02  +1.261e-01  +2.072e-01  +4.488e-02  +1.585e-01  +2.502e-01  +6.674e-02  +3.093e-01  +5.236e-01  +9.495e-02
  +447.0  +1.380e-01  +2.205e-01  +5.540e-02  +1.332e-01  +2.170e-01  +4.935e-02  +1.643e-01  +2.604e-01  +6.832e-02  +3.140e-01  +5.271e-01  +1.009e-01
  +448.0  +1.325e-01  +2.121e-01  +5.290e-02  +1.289e-01  +2.091e-01  +4.863e-02  +1.576e-01  +2.528e-01  +6.249e-02  +3.106e-01  +5.202e-01  +1.010e-01
  +449.0  +1.346e-01  +2.101e-01  +5.925e-02  +1.303e-01  +2.068e-01  +5.374e-02  +1.596e-01  +2.515e-01  +6.776e-02  +3.134e-01  +5.198e-01  +1.070e-01
  +450.0  +1.325e-01  +2.087e-01  +5.626e-02  +1.292e-01  +2.062e-01  +5.225e-02  +1.550e-01  +2.472e-01  +6.276e-02  +3.098e-01  +5.097e-01  +1.099e-01
  +451.0  +1.299e-01  +2.062e-01  +5.368e-02  +1.257e-01  +2.023e-01  +4.903e-02  +1.566e-01  +2.475e-01  +6.579e-02  +3.109e-01  +5.155e-01  +1.064e-01
  +452.0  +1.307e-01  +2.088e-01  +5.268e-02  +1.266e-01  +2.037e-01  +4.949e-02  +1.598e-01  +2.502e-01  +6.942e-02  +3.137e-01  +5.213e-01  +1.061e-01
  +453.0  +1.273e-01  +2.046e-01  +5.009e-02  +1.246e-01  +2.000e-01  +4.918e-02  +1.552e-01  +2.457e-01  +6.471e-02  +3.091e-01  +5.197e-01  +9.861e-02
  +454.0  +1.271e-01  +1.986e-01  +5.557e-02  +1.246e-01  +1.945e-01  +5.468e-02  +1.527e-01  +2.422e-01  +6.326e-02  +3.094e-01  +5.166e-01  +1.021e-01
  +455.0  +1.281e-01  +1.973e-01  +5.889e-02  +1.257e-01  +1.938e-01  +5.753e-02  +1.544e-01  +2.391e-01  +6.977e-02  +3.099e-01  +5.177e-01  +1.022e-01
  +456.0  +1.321e-01  +2.023e-01  +6.193e-02  +1.302e-01  +1.997e-01  +6.071e-02  +1.543e-01  +2.442e-01  +6.432e-02  +3.120e-01  +5.203e-01  +1.036e-01
  +457.0  +1.326e-01  +2.053e-01  +5.991e-02  +1.300e-01  +2.009e-01  +5.912e-02  +1.581e-01  +2.477e-01  +6.841e-02  +3.178e-01  +5.265e-01  +1.091e-01
  +458.0  +1.276e-01  +1.983e-01  +5.688e-02  +1.252e-01  +1.936e-01  +5.687e-02  +1.539e-01  +2.417e-01  +6.598e-02  +3.141e-01  +5.225e-01  +1.056e-01
  +459.0  +1.265e-01  +1.975e-01  +5.547e-02  +1.239e-01  +1.923e-01  +5.544e-02  +1.505e-01  +2.425e-01  +5.856e-02  +3.113e-01  +5.190e-01  +1.036e-01
  +460.0  +1.274e-01  +1.975e-01  +5.742e-02  +1.261e-01  +1.923e-01  +5.980e-02  +1.492e-01  +2.420e-01  +5.636e-02  +3.051e-01  +5.149e-01  +9.544e-02
  +461.0  +1.332e-01  +2.065e-01  +6.005e-02  +1.319e-01  +2.022e-01  +6.158e-02  +1.538e-01  +2.481e-01  +5.945e-02  +3.053e-01  +5.151e-01  +9.539e-02
  +462.0  +1.296e-01  +2.029e-01  +5.624e-02  +1.270e-01  +1.970e-01  +5.700e-02  +1.537e-01  +2.485e-01  +5.885e-02  +3.075e-01  +5.195e-01  +9.545e-02
  +463.0  +1.272e-01  +1.994e-01  +5.508e-02  +1.259e-01  +1.946e-01  +5.708e-02  +1.502e-01  +2.422e-01  +5.817e-02  +3.017e-01  +5.144e-01  +8.902e-02
  +464.0  +1.307e-01  +2.042e-01  +5.713e-02  +1.272e-01  +1.973e-01  +5.703e-02  +1.553e-01  +2.518e-01  +5.886e-02  +3.055e-01  +5.227e-01  +8.817e-02
  +465.0  +1.277e-01  +2.058e-01  +4.964e-02  +1.258e-01  +2.008e-01  +5.079e-02  +1.500e-01  +2.506e-01  +4.944e-02  +3.043e-01  +5.170e-01  +9.162e-02
  +466.0  +1.265e-01  +2.065e-01  +4.659e-02  +1.241e-01  +1.996e-01  +4.867e-02  +1.517e-01  +2.543e-01  +4.920e-02  +3.072e-01  +5.269e-01  +8.751e-02
  +467.0  +1.278e-01  +2.060e-01  +4.954e-02  +1.248e-01  +2.003e-01  +4.924e-02  +1.537e-01  +2.526e-01  +5.473e-02  +3.080e-01  +5.247e-01  +9.126e-02
  +468.0  +1.265e-01  +2.021e-01  +5.092e-02  +1.232e-01  +1.974e-01  +4.898e-02  +1.518e-01  +2.480e-01  +5.569e-02  +3.026e-01  +5.212e-01  +8.408e-02
  +469.0  +1.235e-01  +1.986e-01  +4.852e-02  +1.217e-01  +1.942e-01  +4.910e-02  +1.452e-01  +2.444e-01  +4.600e-02  +2.973e-01  +5.155e-01  +7.905e-02
  +470.0  +1.218e-01  +1.973e-01  +4.629e-02  +1.213e-01  +1.933e-01  +4.926e-02  +1.429e-01  +2.410e-01  +4.466e-02  +2.939e-01  +5.115e-01  +7.618e-02
  +471.0  +1.236e-01  +1.990e-01  +4.820e-02  +1.222e-01  +1.945e-01  +4.982e-02  +1.454e-01  +2.437e-01  +4.709e-02  +2.970e-01  +5.167e-01  +7.726e-02
  +472.0  +1.251e-01  +1.987e-01  +5.148e-02  +1.240e-01  +1.957e-01  +5.227e-02  +1.426e-01  +2.416e-01  +4.371e-02  +2.953e-01  +5.123e-01  +7.820e-02
  +473.0  +1.243e-01  +1.957e-01  +5.290e-02  +1.236e-01  +1.934e-01  +5.373e-02  +1.410e-01  +2.367e-01  +4.541e-02  +2.878e-01  +5.037e-01  +7.185e-02
  +474.0  +1.229e-01  +1.990e-01  +4.688e-02  +1.229e-01  +1.975e-01  +4.831e-02  +1.376e-01  +2.390e-01  +3.613e-02  +2.830e-01  +5.016e-01  +6.445e-02
  +475.0  +1.220e-01  +1.959e-01  +4.812e-02  +1.216e-01  +1.929e-01  +5.029e-02  +1.394e-01  +2.379e-01  +4.090e-02  +2.849e-01  +5.033e-01  +6.641e-02
  +476.0  +1.269e-01  +2.070e-01  +4.675e-02  +1.268e-01  +2.033e-01  +5.027e-02  +1.462e-01  +2.499e-01  +4.242e-02  +2.973e-01  +5.163e-01  +7.828e-02
  +477.0  +1.301e-01  +2.089e-01  +5.127e-02  +1.303e-01  +2.051e-01  +5.539e-02  +1.500e-01  +2.492e-01  +5.090e-02  +2.992e-01  +5.088e-01  +8.963e-02
  +478.0  +1.319e-01  +2.139e-01  +4.996e-02  +1.327e-01  +2.105e-01  +5.485e-02  +1.515e-01  +2.526e-01  +5.044e-02  +2.984e-01  +5.143e-01  +8.236e-02
  +479.0  +1.360e-01  +2.166e-01  +5.543e-02  +1.356e-01  +2.129e-01  +5.822e-02  +1.563e-01  +2.586e-01  +5.401e-02  +3.092e-01  +5.226e-01  +9.583e-02
  +480.0  +1.347e-01  +2.170e-01  +5.243e-02  +1.351e-01  +2.137e-01  +5.647e-02  +1.554e-01  +2.565e-01  +5.442e-02  +3.079e-01  +5.200e-01  +9.573e-02
  +481.0  +1.356e-01  +2.179e-01  +5.324e-02  +1.367e-01  +2.149e-01  +5.845e-02  +1.562e-01  +2.573e-01  +5.523e-02  +3.117e-01  +5.260e-01  +9.729e-02
  +482.0  +1.380e-01  +2.209e-01  +5.508e-02  +1.382e-01  +2.186e-01  +5.778e-02  +1.592e-01  +2.600e-01  +5.839e-02  +3.117e-01  +5.268e-01  +9.673e-02
  +483.0  +1.393e-01  +2.190e-01  +5.950e-02  +1.392e-01  +2.176e-01  +6.074e-02  +1.612e-01  +2.584e-01  +6.398e-02  +3.154e-01  +5.253e-01  +1.056e-01
  +484.0  +1.387e-01  +2.180e-01  +5.935e-02  +1.375e-01  +2.150e-01  +5.987e-02  +1.615e-01  +2.603e-01  +6.275e-02  +3.193e-01  +5.287e-01  +1.098e-01
  +485.0  +1.367e-01  +2.183e-01  +5.512e-02  +1.362e-01  +2.151e-01  +5.724e-02  +1.606e-01  +2.599e-01  +6.138e-02  +3.235e-01  +5.307e-01  +1.163e-01
  +486.0  +1.425e-01  +2.227e-01  +6.237e-02  +1.396e-01  +2.190e-01  +6.025e-02  +1.660e-01  +2.671e-01  +6.489e-02  +3.274e-01  +5.413e-01  +1.135e-01
  +487.0  +1.388e-01  +2.214e-01  +5.626e-02  +1.354e-01  +2.177e-01  +5.303e-02  +1.649e-01  +2.664e-01  +6.335e-02  +3.235e-01  +5.413e-01  +1.056e-01
  +488.0  +1.369e-01  +2.180e-01  +5.569e-02  +1.342e-01  +2.135e-01  +5.496e-02  +1.626e-01  +2.635e-01  +6.168e-02  +3.224e-01  +5.377e-01  +1.071e-01
  +489.0  +1.403e-01  +2.198e-01  +6.071e-02  +1.370e-01  +2.155e-01  +5.857e-02  +1.650e-01  +2.670e-01  +6.299e-02  +3.255e-01  +5.403e-01  +1.108e-01
  +490.0  +1.350e-01  +2.194e-01  +5.064e-02  +1.323e-01  +2.148e-01  +4.973e-02  +1.603e-01  +2.661e-01  +5.454e-02  +3.213e-01  +5.384e-01  +1.041e-01
  +491.0  +1.321e-01  +2.133e-01  +5.093e-02  +1.299e-01  +2.084e-01  +5.140e-02  +1.578e-01  +2.620e-01  +5.354e-02  +3.245e-01  +5.410e-01  +1.080e-01
  +492.0  +1.302e-01  +2.112e-01  +4.923e-02  +1.291e-01  +2.059e-01  +5.226e-02  +1.556e-01  +2.611e-01  +5.002e-02  +3.246e-01  +5.415e-01  +1.077e-01
  +493.0  +1.282e-01  +2.027e-01  +5.371e-02  +1.277e-01  +1.985e-01  +5.696e-02  +1.515e-01  +2.531e-01  +4.985e-02  +3.245e-01  +5.412e-01  +1.078e-01
  +494.0  +1.279e-01  +2.024e-01  +5.345e-02  +1.274e-01  +1.984e-01  +5.638e-02  +1.513e-01  +2.523e-01  +5.024e-02  +3.254e-01  +5.420e-01  +1.087e-01
  +495.0  +1.308e-01  +2.024e-01  +5.911e-02  +1.293e-01  +1.980e-01  +6.057e-02  +1.541e-01  +2.535e-01  +5.480e-02  +3.269e-01  +5.454e-01  +1.083e-01
  +496.0  +1.280e-01  +2.009e-01  +5.510e-02  +1.267e-01  +1.946e-01  +5.879e-02  +1.528e-01  +2.546e-01  +5.091e-02  +3.311e-01  +5.507e-01  +1.114e-01
  +497.0  +1.250e-01  +2.011e-01  +4.899e-02  +1.227e-01  +1.932e-01  +5.224e-02  +1.535e-01  +2.563e-01  +5.067e-02  +3.354e-01  +5.542e-01  +1.166e-01
  +498.0  +1.252e-01  +2.008e-01  +4.970e-02  +1.228e-01  +1.940e-01  +5.158e-02  +1.530e-01  +2.537e-01  +5.223e-02  +3.271e-01  +5.476e-01  +1.066e-01
  +499.0  +1.247e-01  +1.983e-01  +5.105e-02  +1.205e-01  +1.909e-01  +5.004e-02  +1.534e-01  +2.537e-01  +5.318e-02  +3.333e-01  +5.508e-01  +1.157e-01
  +500.0  +1.279e-01  +2.056e-01  +5.026e-02  +1.234e-01  +1.961e-01  +5.069e-02  +1.596e-01  +2.622e-01  +5.697e-02  +3.364e-01  +5.535e-01  +1.193e-01


==> figs/ch10_ana/versus_gyr/versus_gyr_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +4.687e-02  +7.805e-02  +1.568e-02  +1.419e-01  +2.518e-01  +3.201e-02  +2.471e-01  +4.107e-01  +8.352e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +5.637e-02  +9.213e-02  +2.060e-02  +1.515e-01  +2.817e-01  +2.128e-02  +2.522e-01  +4.238e-01  +8.054e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +5.405e-02  +8.672e-02  +2.137e-02  +1.436e-01  +2.566e-01  +3.056e-02  +2.425e-01  +4.177e-01  +6.725e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +5.694e-02  +9.339e-02  +2.049e-02  +1.514e-01  +2.508e-01  +5.208e-02  +2.309e-01  +3.829e-01  +7.901e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +5.381e-02  +8.749e-02  +2.013e-02  +1.463e-01  +2.434e-01  +4.923e-02  +2.358e-01  +3.997e-01  +7.194e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +6.224e-02  +1.062e-01  +1.831e-02  +1.587e-01  +2.695e-01  +4.783e-02  +2.583e-01  +4.441e-01  +7.257e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +6.379e-02  +1.073e-01  +2.031e-02  +1.427e-01  +2.429e-01  +4.243e-02  +2.417e-01  +4.088e-01  +7.462e-02
   +70.0  +9.310e-02  +1.671e-01  +1.911e-02  +6.561e-02  +1.121e-01  +1.907e-02  +1.445e-01  +2.439e-01  +4.515e-02  +2.514e-01  +4.124e-01  +9.035e-02
   +80.0  +8.533e-02  +1.567e-01  +1.392e-02  +6.173e-02  +1.078e-01  +1.570e-02  +1.237e-01  +2.176e-01  +2.983e-02  +2.302e-01  +3.900e-01  +7.048e-02
   +90.0  +9.191e-02  +1.516e-01  +3.226e-02  +7.053e-02  +1.171e-01  +2.398e-02  +1.260e-01  +2.091e-01  +4.289e-02  +2.241e-01  +3.721e-01  +7.612e-02
  +100.0  +8.506e-02  +1.458e-01  +2.431e-02  +6.775e-02  +1.111e-01  +2.437e-02  +1.210e-01  +2.040e-01  +3.801e-02  +2.370e-01  +3.966e-01  +7.741e-02
  +110.0  +9.555e-02  +1.603e-01  +3.084e-02  +7.163e-02  +1.211e-01  +2.221e-02  +1.346e-01  +2.264e-01  +4.273e-02  +2.554e-01  +4.316e-01  +7.919e-02
  +120.0  +1.094e-01  +1.852e-01  +3.348e-02  +8.238e-02  +1.389e-01  +2.583e-02  +1.455e-01  +2.435e-01  +4.751e-02  +2.650e-01  +4.463e-01  +8.368e-02
  +130.0  +1.001e-01  +1.701e-01  +3.006e-02  +7.872e-02  +1.316e-01  +2.589e-02  +1.400e-01  +2.346e-01  +4.542e-02  +2.614e-01  +4.468e-01  +7.611e-02
  +140.0  +1.057e-01  +1.699e-01  +4.150e-02  +8.510e-02  +1.365e-01  +3.369e-02  +1.388e-01  +2.314e-01  +4.623e-02  +2.632e-01  +4.437e-01  +8.262e-02
  +150.0  +1.026e-01  +1.667e-01  +3.843e-02  +8.798e-02  +1.392e-01  +3.679e-02  +1.344e-01  +2.257e-01  +4.314e-02  +2.679e-01  +4.491e-01  +8.674e-02
  +160.0  +9.488e-02  +1.615e-01  +2.829e-02  +8.370e-02  +1.360e-01  +3.140e-02  +1.292e-01  +2.115e-01  +4.687e-02  +2.663e-01  +4.299e-01  +1.026e-01
  +170.0  +1.149e-01  +1.841e-01  +4.566e-02  +9.698e-02  +1.524e-01  +4.159e-02  +1.458e-01  +2.327e-01  +5.887e-02  +2.773e-01  +4.541e-01  +1.006e-01
  +180.0  +1.082e-01  +1.870e-01  +2.941e-02  +9.422e-02  +1.612e-01  +2.725e-02  +1.435e-01  +2.362e-01  +5.078e-02  +2.759e-01  +4.445e-01  +1.073e-01
  +190.0  +1.194e-01  +1.967e-01  +4.220e-02  +1.059e-01  +1.737e-01  +3.806e-02  +1.448e-01  +2.494e-01  +4.017e-02  +2.759e-01  +4.692e-01  +8.273e-02
  +200.0  +1.196e-01  +1.940e-01  +4.513e-02  +1.080e-01  +1.718e-01  +4.427e-02  +1.432e-01  +2.458e-01  +4.053e-02  +2.772e-01  +4.657e-01  +8.867e-02
  +210.0  +1.147e-01  +1.887e-01  +4.078e-02  +1.028e-01  +1.672e-01  +3.843e-02  +1.524e-01  +2.435e-01  +6.133e-02  +2.955e-01  +4.764e-01  +1.145e-01
  +220.0  +1.166e-01  +1.938e-01  +3.942e-02  +1.058e-01  +1.746e-01  +3.696e-02  +1.484e-01  +2.508e-01  +4.596e-02  +2.938e-01  +4.890e-01  +9.858e-02
  +230.0  +1.246e-01  +2.035e-01  +4.576e-02  +1.152e-01  +1.928e-01  +3.753e-02  +1.530e-01  +2.471e-01  +5.882e-02  +2.953e-01  +4.743e-01  +1.163e-01
  +240.0  +1.269e-01  +2.098e-01  +4.390e-02  +1.237e-01  +2.009e-01  +4.658e-02  +1.504e-01  +2.491e-01  +5.170e-02  +2.899e-01  +4.734e-01  +1.063e-01
  +250.0  +1.311e-01  +2.119e-01  +5.027e-02  +1.266e-01  +2.014e-01  +5.183e-02  +1.544e-01  +2.585e-01  +5.034e-02  +3.036e-01  +5.036e-01  +1.035e-01
  +260.0  +1.385e-01  +2.240e-01  +5.299e-02  +1.331e-01  +2.127e-01  +5.362e-02  +1.626e-01  +2.702e-01  +5.502e-02  +3.008e-01  +5.014e-01  +1.002e-01
  +270.0  +1.370e-01  +2.146e-01  +5.935e-02  +1.282e-01  +2.064e-01  +4.997e-02  +1.619e-01  +2.538e-01  +7.004e-02  +3.117e-01  +4.995e-01  +1.239e-01
  +280.0  +1.341e-01  +2.238e-01  +4.442e-02  +1.286e-01  +2.135e-01  +4.371e-02  +1.635e-01  +2.673e-01  +5.973e-02  +3.130e-01  +5.137e-01  +1.123e-01
  +290.0  +1.348e-01  +2.250e-01  +4.460e-02  +1.299e-01  +2.148e-01  +4.495e-02  +1.634e-01  +2.685e-01  +5.836e-02  +3.100e-01  +5.132e-01  +1.067e-01
  +300.0  +1.400e-01  +2.342e-01  +4.580e-02  +1.368e-01  +2.299e-01  +4.370e-02  +1.638e-01  +2.648e-01  +6.272e-02  +2.986e-01  +4.844e-01  +1.127e-01
  +310.0  +1.311e-01  +2.286e-01  +3.361e-02  +1.251e-01  +2.194e-01  +3.077e-02  +1.597e-01  +2.711e-01  +4.842e-02  +2.999e-01  +5.062e-01  +9.358e-02
  +320.0  +1.424e-01  +2.407e-01  +4.406e-02  +1.342e-01  +2.280e-01  +4.041e-02  +1.752e-01  +2.947e-01  +5.572e-02  +3.248e-01  +5.361e-01  +1.134e-01
  +330.0  +1.405e-01  +2.352e-01  +4.584e-02  +1.314e-01  +2.253e-01  +3.752e-02  +1.763e-01  +2.859e-01  +6.678e-02  +3.326e-01  +5.349e-01  +1.303e-01
  +340.0  +1.481e-01  +2.481e-01  +4.811e-02  +1.416e-01  +2.393e-01  +4.387e-02  +1.828e-01  +2.932e-01  +7.241e-02  +3.366e-01  +5.301e-01  +1.431e-01
  +350.0  +1.476e-01  +2.517e-01  +4.346e-02  +1.400e-01  +2.395e-01  +4.045e-02  +1.865e-01  +3.023e-01  +7.059e-02  +3.533e-01  +5.557e-01  +1.509e-01
  +360.0  +1.541e-01  +2.501e-01  +5.806e-02  +1.450e-01  +2.380e-01  +5.200e-02  +1.914e-01  +3.017e-01  +8.115e-02  +3.549e-01  +5.558e-01  +1.540e-01
  +370.0  +1.626e-01  +2.602e-01  +6.511e-02  +1.545e-01  +2.492e-01  +5.970e-02  +1.978e-01  +3.094e-01  +8.621e-02  +3.569e-01  +5.609e-01  +1.529e-01
  +380.0  +1.570e-01  +2.581e-01  +5.585e-02  +1.484e-01  +2.439e-01  +5.279e-02  +1.945e-01  +3.133e-01  +7.580e-02  +3.591e-01  +5.766e-01  +1.417e-01
  +390.0  +1.539e-01  +2.583e-01  +4.937e-02  +1.456e-01  +2.435e-01  +4.778e-02  +1.877e-01  +3.190e-01  +5.640e-02  +3.527e-01  +5.947e-01  +1.107e-01
  +400.0  +1.608e-01  +2.704e-01  +5.118e-02  +1.542e-01  +2.569e-01  +5.141e-02  +1.903e-01  +3.216e-01  +5.902e-02  +3.413e-01  +5.742e-01  +1.085e-01
  +410.0  +1.560e-01  +2.613e-01  +5.072e-02  +1.481e-01  +2.485e-01  +4.773e-02  +1.876e-01  +3.153e-01  +5.990e-02  +3.453e-01  +5.811e-01  +1.095e-01
  +420.0  +1.534e-01  +2.691e-01  +3.768e-02  +1.449e-01  +2.542e-01  +3.573e-02  +1.870e-01  +3.276e-01  +4.638e-02  +3.434e-01  +5.988e-01  +8.797e-02
  +430.0  +1.493e-01  +2.497e-01  +4.900e-02  +1.439e-01  +2.346e-01  +5.313e-02  +1.789e-01  +3.097e-01  +4.818e-02  +3.314e-01  +5.806e-01  +8.222e-02
  +440.0  +1.515e-01  +2.582e-01  +4.482e-02  +1.473e-01  +2.453e-01  +4.925e-02  +1.765e-01  +3.135e-01  +3.947e-02  +3.286e-01  +5.706e-01  +8.656e-02
  +450.0  +1.581e-01  +2.652e-01  +5.099e-02  +1.506e-01  +2.524e-01  +4.874e-02  +1.885e-01  +3.185e-01  +5.845e-02  +3.410e-01  +5.782e-01  +1.038e-01
  +460.0  +1.546e-01  +2.558e-01  +5.333e-02  +1.462e-01  +2.411e-01  +5.129e-02  +1.862e-01  +3.186e-01  +5.387e-02  +3.442e-01  +6.013e-01  +8.707e-02
  +470.0  +1.541e-01  +2.575e-01  +5.063e-02  +1.497e-01  +2.487e-01  +5.072e-02  +1.789e-01  +3.085e-01  +4.942e-02  +3.370e-01  +5.831e-01  +9.099e-02
  +480.0  +1.533e-01  +2.518e-01  +5.487e-02  +1.480e-01  +2.433e-01  +5.274e-02  +1.840e-01  +3.042e-01  +6.378e-02  +3.526e-01  +5.891e-01  +1.162e-01
  +490.0  +1.441e-01  +2.465e-01  +4.168e-02  +1.424e-01  +2.405e-01  +4.430e-02  +1.726e-01  +2.941e-01  +5.114e-02  +3.524e-01  +5.775e-01  +1.272e-01
  +500.0  +1.503e-01  +2.550e-01  +4.561e-02  +1.464e-01  +2.466e-01  +4.619e-02  +1.806e-01  +3.055e-01  +5.574e-02  +3.579e-01  +5.851e-01  +1.308e-01
  +510.0  +1.442e-01  +2.428e-01  +4.562e-02  +1.383e-01  +2.336e-01  +4.299e-02  +1.781e-01  +2.993e-01  +5.692e-02  +3.532e-01  +5.875e-01  +1.190e-01
  +520.0  +1.459e-01  +2.557e-01  +3.609e-02  +1.438e-01  +2.452e-01  +4.237e-02  +1.780e-01  +3.096e-01  +4.634e-02  +3.544e-01  +5.854e-01  +1.234e-01
  +530.0  +1.562e-01  +3.091e-01  +3.281e-03  +1.545e-01  +3.054e-01  +3.676e-03  +1.855e-01  +3.486e-01  +2.244e-02  +3.639e-01  +5.985e-01  +1.294e-01
  +540.0  +1.569e-01  +3.108e-01  +3.065e-03  +1.555e-01  +3.083e-01  +2.686e-03  +1.829e-01  +3.504e-01  +1.540e-02  +3.627e-01  +6.060e-01  +1.193e-01
  +550.0  +1.568e-01  +3.000e-01  +1.363e-02  +1.535e-01  +2.920e-01  +1.493e-02  +1.870e-01  +3.512e-01  +2.271e-02  +3.509e-01  +6.276e-01  +7.424e-02
  +560.0  +1.492e-01  +2.810e-01  +1.733e-02  +1.453e-01  +2.755e-01  +1.506e-02  +1.815e-01  +3.272e-01  +3.579e-02  +3.452e-01  +6.029e-01  +8.751e-02
  +570.0  +1.496e-01  +2.721e-01  +2.711e-02  +1.474e-01  +2.664e-01  +2.849e-02  +1.792e-01  +3.189e-01  +3.941e-02  +3.470e-01  +5.880e-01  +1.060e-01
  +580.0  +1.600e-01  +2.903e-01  +2.972e-02  +1.567e-01  +2.835e-01  +2.999e-02  +1.880e-01  +3.380e-01  +3.799e-02  +3.526e-01  +6.056e-01  +9.965e-02
  +590.0  +1.571e-01  +2.821e-01  +3.202e-02  +1.577e-01  +2.809e-01  +3.451e-02  +1.768e-01  +3.133e-01  +4.034e-02  +3.255e-01  +5.483e-01  +1.028e-01
  +600.0  +1.505e-01  +2.660e-01  +3.496e-02  +1.493e-01  +2.622e-01  +3.643e-02  +1.748e-01  +3.076e-01  +4.214e-02  +3.327e-01  +5.562e-01  +1.093e-01
  +610.0  +1.572e-01  +2.669e-01  +4.746e-02  +1.559e-01  +2.671e-01  +4.471e-02  +1.776e-01  +2.992e-01  +5.613e-02  +3.232e-01  +5.462e-01  +1.002e-01
  +620.0  +1.550e-01  +2.696e-01  +4.047e-02  +1.567e-01  +2.704e-01  +4.292e-02  +1.724e-01  +2.961e-01  +4.864e-02  +3.072e-01  +5.193e-01  +9.509e-02
  +630.0  +1.572e-01  +2.772e-01  +3.724e-02  +1.563e-01  +2.768e-01  +3.587e-02  +1.771e-01  +3.047e-01  +4.960e-02  +3.177e-01  +5.392e-01  +9.631e-02
  +640.0  +1.588e-01  +2.753e-01  +4.217e-02  +1.586e-01  +2.776e-01  +3.966e-02  +1.784e-01  +2.974e-01  +5.938e-02  +3.109e-01  +5.222e-01  +9.953e-02
  +650.0  +1.514e-01  +2.621e-01  +4.074e-02  +1.508e-01  +2.613e-01  +4.037e-02  +1.706e-01  +2.905e-01  +5.065e-02  +3.041e-01  +5.083e-01  +9.984e-02
  +660.0  +1.484e-01  +2.568e-01  +3.996e-02  +1.490e-01  +2.565e-01  +4.146e-02  +1.693e-01  +2.844e-01  +5.408e-02  +3.108e-01  +4.963e-01  +1.253e-01
  +670.0  +1.733e-01  +2.939e-01  +5.277e-02  +1.716e-01  +2.925e-01  +5.066e-02  +1.927e-01  +3.216e-01  +6.380e-02  +3.290e-01  +5.249e-01  +1.330e-01
  +680.0  +1.770e-01  +3.048e-01  +4.921e-02  +1.749e-01  +2.993e-01  +5.052e-02  +2.022e-01  +3.430e-01  +6.147e-02  +3.450e-01  +5.764e-01  +1.137e-01
  +690.0  +1.678e-01  +2.808e-01  +5.479e-02  +1.650e-01  +2.746e-01  +5.533e-02  +1.914e-01  +3.208e-01  +6.194e-02  +3.393e-01  +5.549e-01  +1.236e-01
  +700.0  +1.673e-01  +2.821e-01  +5.249e-02  +1.667e-01  +2.775e-01  +5.596e-02  +1.874e-01  +3.161e-01  +5.875e-02  +3.297e-01  +5.340e-01  +1.254e-01
  +710.0  +1.644e-01  +2.762e-01  +5.260e-02  +1.608e-01  +2.704e-01  +5.114e-02  +1.887e-01  +3.160e-01  +6.153e-02  +3.261e-01  +5.371e-01  +1.151e-01
  +720.0  +1.580e-01  +2.719e-01  +4.399e-02  +1.564e-01  +2.677e-01  +4.506e-02  +1.827e-01  +3.110e-01  +5.440e-02  +3.331e-01  +5.418e-01  +1.243e-01
  +730.0  +1.738e-01  +2.978e-01  +4.987e-02  +1.724e-01  +2.948e-01  +5.009e-02  +1.981e-01  +3.327e-01  +6.363e-02  +3.397e-01  +5.612e-01  +1.182e-01
  +740.0  +1.663e-01  +3.013e-01  +3.117e-02  +1.644e-01  +2.981e-01  +3.083e-02  +1.921e-01  +3.363e-01  +4.796e-02  +3.338e-01  +5.605e-01  +1.072e-01
  +750.0  +1.784e-01  +3.289e-01  +2.788e-02  +1.776e-01  +3.259e-01  +2.918e-02  +2.023e-01  +3.621e-01  +4.251e-02  +3.374e-01  +5.844e-01  +9.035e-02
  +760.0  +1.668e-01  +3.201e-01  +1.356e-02  +1.642e-01  +3.173e-01  +1.115e-02  +1.945e-01  +3.517e-01  +3.736e-02  +3.389e-01  +5.816e-01  +9.616e-02
  +770.0  +1.654e-01  +2.887e-01  +4.196e-02  +1.600e-01  +2.852e-01  +3.472e-02  +1.956e-01  +3.242e-01  +6.701e-02  +3.451e-01  +5.756e-01  +1.145e-01
  +780.0  +1.549e-01  +2.714e-01  +3.828e-02  +1.549e-01  +2.711e-01  +3.877e-02  +1.784e-01  +2.996e-01  +5.724e-02  +3.279e-01  +5.427e-01  +1.132e-01
  +790.0  +1.690e-01  +2.765e-01  +6.154e-02  +1.718e-01  +2.746e-01  +6.890e-02  +1.848e-01  +3.059e-01  +6.381e-02  +3.354e-01  +5.408e-01  +1.299e-01
  +800.0  +1.658e-01  +2.687e-01  +6.298e-02  +1.655e-01  +2.680e-01  +6.293e-02  +1.812e-01  +2.998e-01  +6.268e-02  +3.270e-01  +5.419e-01  +1.120e-01
  +810.0  +1.669e-01  +2.923e-01  +4.147e-02  +1.663e-01  +2.930e-01  +3.958e-02  +1.859e-01  +3.143e-01  +5.739e-02  +3.305e-01  +5.330e-01  +1.280e-01
  +820.0  +1.661e-01  +3.007e-01  +3.140e-02  +1.671e-01  +3.018e-01  +3.247e-02  +1.801e-01  +3.206e-01  +3.967e-02  +3.111e-01  +5.204e-01  +1.019e-01
  +830.0  +1.673e-01  +2.989e-01  +3.567e-02  +1.664e-01  +2.995e-01  +3.337e-02  +1.856e-01  +3.210e-01  +5.011e-02  +3.140e-01  +5.212e-01  +1.067e-01
  +840.0  +1.595e-01  +2.852e-01  +3.393e-02  +1.611e-01  +2.858e-01  +3.650e-02  +1.749e-01  +3.093e-01  +4.039e-02  +3.056e-01  +5.203e-01  +9.097e-02
  +850.0  +1.729e-01  +2.984e-01  +4.732e-02  +1.709e-01  +2.954e-01  +4.643e-02  +1.950e-01  +3.302e-01  +5.980e-02  +3.349e-01  +5.623e-01  +1.075e-01
  +860.0  +1.729e-01  +2.989e-01  +4.693e-02  +1.696e-01  +2.972e-01  +4.195e-02  +1.980e-01  +3.271e-01  +6.882e-02  +3.330e-01  +5.532e-01  +1.128e-01
  +870.0  +1.602e-01  +2.808e-01  +3.961e-02  +1.584e-01  +2.794e-01  +3.734e-02  +1.834e-01  +3.105e-01  +5.640e-02  +3.349e-01  +5.452e-01  +1.246e-01
  +880.0  +1.590e-01  +2.883e-01  +2.974e-02  +1.581e-01  +2.861e-01  +3.004e-02  +1.885e-01  +3.189e-01  +5.821e-02  +3.402e-01  +5.503e-01  +1.301e-01
  +890.0  +1.506e-01  +2.708e-01  +3.037e-02  +1.510e-01  +2.707e-01  +3.132e-02  +1.740e-01  +2.993e-01  +4.859e-02  +3.181e-01  +5.297e-01  +1.064e-01
  +900.0  +1.530e-01  +2.697e-01  +3.642e-02  +1.498e-01  +2.677e-01  +3.178e-02  +1.785e-01  +3.022e-01  +5.489e-02  +3.211e-01  +5.447e-01  +9.757e-02
  +910.0  +1.566e-01  +2.928e-01  +2.036e-02  +1.541e-01  +2.912e-01  +1.702e-02  +1.828e-01  +3.203e-01  +4.523e-02  +3.086e-01  +5.444e-01  +7.278e-02
  +920.0  +1.579e-01  +2.823e-01  +3.362e-02  +1.532e-01  +2.774e-01  +2.889e-02  +1.829e-01  +3.186e-01  +4.725e-02  +3.124e-01  +5.544e-01  +7.052e-02
  +930.0  +1.502e-01  +2.865e-01  +1.398e-02  +1.472e-01  +2.819e-01  +1.258e-02  +1.763e-01  +3.217e-01  +3.090e-02  +3.127e-01  +5.674e-01  +5.799e-02
  +940.0  +1.543e-01  +2.743e-01  +3.440e-02  +1.517e-01  +2.700e-01  +3.335e-02  +1.808e-01  +3.131e-01  +4.852e-02  +3.387e-01  +5.779e-01  +9.947e-02
  +950.0  +1.542e-01  +2.777e-01  +3.058e-02  +1.493e-01  +2.689e-01  +2.975e-02  +1.889e-01  +3.260e-01  +5.183e-02  +3.522e-01  +6.006e-01  +1.039e-01
  +960.0  +1.522e-01  +2.662e-01  +3.829e-02  +1.502e-01  +2.608e-01  +3.970e-02  +1.802e-01  +3.078e-01  +5.257e-02  +3.475e-01  +5.677e-01  +1.273e-01
  +970.0  +1.494e-01  +2.569e-01  +4.184e-02  +1.454e-01  +2.547e-01  +3.622e-02  +1.778e-01  +2.937e-01  +6.195e-02  +3.448e-01  +5.606e-01  +1.290e-01
  +980.0  +1.485e-01  +2.489e-01  +4.807e-02  +1.436e-01  +2.453e-01  +4.193e-02  +1.767e-01  +2.911e-01  +6.229e-02  +3.412e-01  +5.693e-01  +1.131e-01
  +990.0  +1.497e-01  +2.551e-01  +4.433e-02  +1.439e-01  +2.468e-01  +4.098e-02  +1.820e-01  +3.091e-01  +5.494e-02  +3.685e-01  +6.000e-01  +1.369e-01
 +1000.0  +1.603e-01  +2.719e-01  +4.877e-02  +1.548e-01  +2.676e-01  +4.199e-02  +1.904e-01  +3.190e-01  +6.187e-02  +3.627e-01  +6.018e-01  +1.237e-01
 +1010.0  +1.518e-01  +2.577e-01  +4.592e-02  +1.458e-01  +2.505e-01  +4.115e-02  +1.854e-01  +3.070e-01  +6.376e-02  +3.564e-01  +5.849e-01  +1.279e-01
 +1020.0  +1.550e-01  +2.634e-01  +4.648e-02  +1.495e-01  +2.561e-01  +4.295e-02  +1.838e-01  +3.113e-01  +5.637e-02  +3.469e-01  +5.650e-01  +1.288e-01
 +1030.0  +1.560e-01  +2.620e-01  +4.992e-02  +1.482e-01  +2.540e-01  +4.248e-02  +1.892e-01  +3.117e-01  +6.680e-02  +3.393e-01  +5.626e-01  +1.161e-01
 +1040.0  +1.472e-01  +2.491e-01  +4.526e-02  +1.423e-01  +2.438e-01  +4.086e-02  +1.742e-01  +2.919e-01  +5.653e-02  +3.214e-01  +5.388e-01  +1.039e-01
 +1050.0  +1.576e-01  +2.585e-01  +5.676e-02  +1.528e-01  +2.568e-01  +4.891e-02  +1.801e-01  +2.949e-01  +6.524e-02  +3.145e-01  +5.317e-01  +9.724e-02
 +1060.0  +1.528e-01  +2.498e-01  +5.570e-02  +1.499e-01  +2.485e-01  +5.135e-02  +1.702e-01  +2.849e-01  +5.551e-02  +3.042e-01  +5.183e-01  +9.014e-02
 +1070.0  +1.466e-01  +2.440e-01  +4.914e-02  +1.458e-01  +2.419e-01  +4.968e-02  +1.626e-01  +2.761e-01  +4.921e-02  +2.968e-01  +5.013e-01  +9.223e-02
 +1080.0  +1.592e-01  +2.686e-01  +4.984e-02  +1.587e-01  +2.676e-01  +4.975e-02  +1.738e-01  +2.948e-01  +5.277e-02  +2.861e-01  +5.077e-01  +6.459e-02
 +1090.0  +1.475e-01  +2.455e-01  +4.958e-02  +1.469e-01  +2.478e-01  +4.589e-02  +1.625e-01  +2.695e-01  +5.550e-02  +2.859e-01  +4.951e-01  +7.675e-02
 +1100.0  +1.478e-01  +2.423e-01  +5.327e-02  +1.462e-01  +2.399e-01  +5.256e-02  +1.645e-01  +2.802e-01  +4.888e-02  +2.950e-01  +5.220e-01  +6.795e-02
 +1110.0  +1.421e-01  +2.516e-01  +3.264e-02  +1.389e-01  +2.503e-01  +2.749e-02  +1.636e-01  +2.864e-01  +4.085e-02  +3.071e-01  +5.297e-01  +8.440e-02
 +1120.0  +1.462e-01  +2.487e-01  +4.363e-02  +1.449e-01  +2.483e-01  +4.146e-02  +1.640e-01  +2.833e-01  +4.473e-02  +3.088e-01  +5.354e-01  +8.227e-02
 +1130.0  +1.502e-01  +2.494e-01  +5.088e-02  +1.478e-01  +2.488e-01  +4.687e-02  +1.723e-01  +2.829e-01  +6.171e-02  +3.311e-01  +5.315e-01  +1.307e-01
 +1140.0  +1.624e-01  +2.685e-01  +5.639e-02  +1.596e-01  +2.667e-01  +5.243e-02  +1.822e-01  +3.048e-01  +5.952e-02  +3.316e-01  +5.571e-01  +1.061e-01
 +1150.0  +1.604e-01  +2.702e-01  +5.051e-02  +1.569e-01  +2.653e-01  +4.842e-02  +1.895e-01  +3.125e-01  +6.647e-02  +3.578e-01  +5.740e-01  +1.416e-01
 +1160.0  +1.582e-01  +2.645e-01  +5.202e-02  +1.546e-01  +2.580e-01  +5.117e-02  +1.877e-01  +3.112e-01  +6.427e-02  +3.521e-01  +5.649e-01  +1.393e-01
 +1170.0  +1.709e-01  +2.807e-01  +6.102e-02  +1.626e-01  +2.704e-01  +5.482e-02  +2.076e-01  +3.362e-01  +7.900e-02  +3.786e-01  +6.058e-01  +1.515e-01
 +1180.0  +1.638e-01  +2.861e-01  +4.150e-02  +1.549e-01  +2.758e-01  +3.395e-02  +2.053e-01  +3.381e-01  +7.240e-02  +3.756e-01  +6.025e-01  +1.488e-01
 +1190.0  +1.554e-01  +2.606e-01  +5.015e-02  +1.482e-01  +2.514e-01  +4.503e-02  +1.942e-01  +3.154e-01  +7.310e-02  +3.750e-01  +5.979e-01  +1.521e-01
 +1200.0  +1.539e-01  +2.537e-01  +5.412e-02  +1.476e-01  +2.458e-01  +4.929e-02  +1.913e-01  +3.075e-01  +7.506e-02  +3.697e-01  +5.978e-01  +1.417e-01
 +1210.0  +1.533e-01  +2.358e-01  +7.084e-02  +1.474e-01  +2.293e-01  +6.556e-02  +1.848e-01  +2.890e-01  +8.058e-02  +3.567e-01  +5.718e-01  +1.416e-01
 +1220.0  +1.444e-01  +2.477e-01  +4.098e-02  +1.390e-01  +2.427e-01  +3.530e-02  +1.773e-01  +2.932e-01  +6.134e-02  +3.428e-01  +5.751e-01  +1.106e-01
 +1230.0  +1.518e-01  +2.569e-01  +4.676e-02  +1.454e-01  +2.459e-01  +4.484e-02  +1.892e-01  +3.152e-01  +6.334e-02  +3.655e-01  +6.114e-01  +1.196e-01
 +1240.0  +1.494e-01  +2.621e-01  +3.670e-02  +1.420e-01  +2.541e-01  +2.997e-02  +1.865e-01  +3.120e-01  +6.093e-02  +3.516e-01  +5.900e-01  +1.132e-01
 +1250.0  +1.592e-01  +2.705e-01  +4.782e-02  +1.516e-01  +2.645e-01  +3.876e-02  +1.915e-01  +3.159e-01  +6.703e-02  +3.460e-01  +5.902e-01  +1.018e-01
 +1260.0  +1.707e-01  +2.793e-01  +6.212e-02  +1.634e-01  +2.706e-01  +5.623e-02  +2.056e-01  +3.248e-01  +8.631e-02  +3.579e-01  +5.946e-01  +1.212e-01
 +1270.0  +1.765e-01  +3.041e-01  +4.899e-02  +1.697e-01  +2.922e-01  +4.732e-02  +2.111e-01  +3.537e-01  +6.852e-02  +3.629e-01  +6.178e-01  +1.079e-01
 +1280.0  +1.580e-01  +2.610e-01  +5.506e-02  +1.535e-01  +2.503e-01  +5.674e-02  +1.852e-01  +3.150e-01  +5.539e-02  +3.382e-01  +5.805e-01  +9.589e-02
 +1290.0  +1.435e-01  +2.547e-01  +3.235e-02  +1.392e-01  +2.443e-01  +3.408e-02  +1.740e-01  +3.074e-01  +4.059e-02  +3.306e-01  +5.623e-01  +9.881e-02
 +1300.0  +1.525e-01  +2.617e-01  +4.326e-02  +1.493e-01  +2.521e-01  +4.647e-02  +1.796e-01  +3.098e-01  +4.938e-02  +3.310e-01  +5.565e-01  +1.054e-01
 +1310.0  +1.568e-01  +2.638e-01  +4.977e-02  +1.552e-01  +2.570e-01  +5.339e-02  +1.781e-01  +3.066e-01  +4.962e-02  +3.278e-01  +5.409e-01  +1.147e-01
 +1320.0  +1.513e-01  +2.649e-01  +3.773e-02  +1.483e-01  +2.587e-01  +3.778e-02  +1.761e-01  +3.072e-01  +4.507e-02  +3.383e-01  +5.410e-01  +1.356e-01
 +1330.0  +1.424e-01  +2.478e-01  +3.704e-02  +1.393e-01  +2.429e-01  +3.574e-02  +1.669e-01  +2.873e-01  +4.658e-02  +3.196e-01  +5.144e-01  +1.248e-01
 +1340.0  +1.420e-01  +2.371e-01  +4.691e-02  +1.384e-01  +2.295e-01  +4.744e-02  +1.696e-01  +2.855e-01  +5.365e-02  +3.300e-01  +5.265e-01  +1.336e-01
 +1350.0  +1.481e-01  +2.570e-01  +3.913e-02  +1.474e-01  +2.539e-01  +4.084e-02  +1.721e-01  +2.931e-01  +5.107e-02  +3.216e-01  +5.234e-01  +1.199e-01
 +1360.0  +1.482e-01  +2.591e-01  +3.735e-02  +1.479e-01  +2.534e-01  +4.239e-02  +1.707e-01  +3.020e-01  +3.941e-02  +3.166e-01  +5.324e-01  +1.009e-01
 +1370.0  +1.588e-01  +2.692e-01  +4.834e-02  +1.584e-01  +2.622e-01  +5.450e-02  +1.770e-01  +3.121e-01  +4.188e-02  +3.105e-01  +5.355e-01  +8.545e-02
 +1380.0  +1.532e-01  +2.634e-01  +4.297e-02  +1.490e-01  +2.545e-01  +4.337e-02  +1.785e-01  +3.111e-01  +4.583e-02  +3.176e-01  +5.487e-01  +8.647e-02
 +1390.0  +1.476e-01  +2.713e-01  +2.387e-02  +1.457e-01  +2.641e-01  +2.730e-02  +1.761e-01  +3.169e-01  +3.524e-02  +3.202e-01  +5.596e-01  +8.071e-02
 +1400.0  +1.530e-01  +2.641e-01  +4.185e-02  +1.530e-01  +2.582e-01  +4.771e-02  +1.738e-01  +3.023e-01  +4.537e-02  +3.072e-01  +5.293e-01  +8.500e-02
 +1410.0  +1.596e-01  +2.707e-01  +4.854e-02  +1.556e-01  +2.624e-01  +4.888e-02  +1.854e-01  +3.145e-01  +5.627e-02  +3.213e-01  +5.427e-01  +9.990e-02
 +1420.0  +1.623e-01  +2.728e-01  +5.172e-02  +1.580e-01  +2.659e-01  +5.005e-02  +1.851e-01  +3.133e-01  +5.699e-02  +3.212e-01  +5.447e-01  +9.777e-02
 +1430.0  +1.606e-01  +2.697e-01  +5.151e-02  +1.587e-01  +2.666e-01  +5.077e-02  +1.827e-01  +3.076e-01  +5.778e-02  +3.212e-01  +5.406e-01  +1.018e-01
 +1440.0  +1.538e-01  +2.585e-01  +4.911e-02  +1.539e-01  +2.561e-01  +5.172e-02  +1.755e-01  +2.939e-01  +5.708e-02  +3.310e-01  +5.374e-01  +1.246e-01
 +1450.0  +1.504e-01  +2.532e-01  +4.768e-02  +1.479e-01  +2.476e-01  +4.824e-02  +1.738e-01  +2.944e-01  +5.322e-02  +3.280e-01  +5.471e-01  +1.089e-01
 +1460.0  +1.519e-01  +2.762e-01  +2.771e-02  +1.488e-01  +2.706e-01  +2.714e-02  +1.762e-01  +3.205e-01  +3.194e-02  +3.349e-01  +5.740e-01  +9.581e-02
 +1470.0  +1.497e-01  +2.684e-01  +3.114e-02  +1.451e-01  +2.607e-01  +2.939e-02  +1.817e-01  +3.148e-01  +4.860e-02  +3.436e-01  +5.826e-01  +1.045e-01
 +1480.0  +1.377e-01  +2.443e-01  +3.110e-02  +1.349e-01  +2.412e-01  +2.862e-02  +1.688e-01  +2.861e-01  +5.135e-02  +3.402e-01  +5.615e-01  +1.188e-01
 +1490.0  +1.479e-01  +2.552e-01  +4.061e-02  +1.446e-01  +2.492e-01  +3.992e-02  +1.798e-01  +2.996e-01  +6.003e-02  +3.593e-01  +5.664e-01  +1.523e-01
 +1500.0  +1.548e-01  +2.676e-01  +4.208e-02  +1.515e-01  +2.644e-01  +3.861e-02  +1.855e-01  +3.071e-01  +6.389e-02  +3.632e-01  +5.813e-01  +1.451e-01
 +1510.0  +1.478e-01  +2.596e-01  +3.613e-02  +1.467e-01  +2.582e-01  +3.527e-02  +1.728e-01  +2.954e-01  +5.017e-02  +3.503e-01  +5.668e-01  +1.338e-01
 +1520.0  +1.486e-01  +2.593e-01  +3.783e-02  +1.469e-01  +2.556e-01  +3.813e-02  +1.775e-01  +2.989e-01  +5.604e-02  +3.548e-01  +5.747e-01  +1.349e-01
 +1530.0  +1.470e-01  +2.542e-01  +3.980e-02  +1.450e-01  +2.487e-01  +4.122e-02  +1.806e-01  +2.980e-01  +6.318e-02  +3.600e-01  +5.805e-01  +1.395e-01
 +1540.0  +1.545e-01  +2.705e-01  +3.855e-02  +1.518e-01  +2.655e-01  +3.810e-02  +1.826e-01  +3.121e-01  +5.316e-02  +3.610e-01  +5.943e-01  +1.277e-01
 +1550.0  +1.509e-01  +2.692e-01  +3.258e-02  +1.463e-01  +2.626e-01  +2.992e-02  +1.878e-01  +3.144e-01  +6.125e-02  +3.729e-01  +6.064e-01  +1.394e-01
 +1560.0  +1.491e-01  +2.654e-01  +3.278e-02  +1.438e-01  +2.566e-01  +3.088e-02  +1.846e-01  +3.128e-01  +5.651e-02  +3.652e-01  +5.996e-01  +1.308e-01
 +1570.0  +1.587e-01  +2.832e-01  +3.417e-02  +1.539e-01  +2.757e-01  +3.209e-02  +1.927e-01  +3.299e-01  +5.555e-02  +3.668e-01  +6.025e-01  +1.312e-01
 +1580.0  +1.655e-01  +2.819e-01  +4.916e-02  +1.576e-01  +2.696e-01  +4.568e-02  +2.045e-01  +3.398e-01  +6.931e-02  +3.874e-01  +6.233e-01  +1.516e-01
 +1590.0  +1.724e-01  +2.860e-01  +5.885e-02  +1.633e-01  +2.731e-01  +5.352e-02  +2.128e-01  +3.435e-01  +8.207e-02  +3.915e-01  +6.256e-01  +1.574e-01
 +1600.0  +1.586e-01  +2.659e-01  +5.130e-02  +1.527e-01  +2.546e-01  +5.077e-02  +1.953e-01  +3.185e-01  +7.209e-02  +3.781e-01  +5.952e-01  +1.609e-01
 +1610.0  +1.518e-01  +2.489e-01  +5.472e-02  +1.440e-01  +2.380e-01  +5.004e-02  +1.886e-01  +3.033e-01  +7.388e-02  +3.678e-01  +5.885e-01  +1.470e-01
 +1620.0  +1.551e-01  +2.560e-01  +5.426e-02  +1.489e-01  +2.473e-01  +5.050e-02  +1.929e-01  +3.075e-01  +7.819e-02  +3.705e-01  +5.919e-01  +1.491e-01
 +1630.0  +1.641e-01  +2.735e-01  +5.457e-02  +1.603e-01  +2.671e-01  +5.357e-02  +1.942e-01  +3.194e-01  +6.905e-02  +3.580e-01  +5.761e-01  +1.400e-01
 +1640.0  +1.678e-01  +2.714e-01  +6.423e-02  +1.622e-01  +2.631e-01  +6.136e-02  +1.982e-01  +3.240e-01  +7.238e-02  +3.612e-01  +5.926e-01  +1.298e-01
 +1650.0  +1.653e-01  +2.698e-01  +6.089e-02  +1.586e-01  +2.615e-01  +5.562e-02  +1.960e-01  +3.195e-01  +7.252e-02  +3.559e-01  +5.788e-01  +1.329e-01
 +1660.0  +1.586e-01  +2.694e-01  +4.776e-02  +1.501e-01  +2.585e-01  +4.169e-02  +1.936e-01  +3.208e-01  +6.653e-02  +3.466e-01  +5.734e-01  +1.198e-01
 +1670.0  +1.593e-01  +2.726e-01  +4.603e-02  +1.536e-01  +2.638e-01  +4.347e-02  +1.895e-01  +3.163e-01  +6.270e-02  +3.253e-01  +5.368e-01  +1.138e-01
 +1680.0  +1.558e-01  +2.592e-01  +5.240e-02  +1.486e-01  +2.511e-01  +4.605e-02  +1.853e-01  +3.007e-01  +6.985e-02  +3.212e-01  +5.186e-01  +1.238e-01
 +1690.0  +1.560e-01  +2.539e-01  +5.799e-02  +1.496e-01  +2.442e-01  +5.502e-02  +1.811e-01  +3.010e-01  +6.121e-02  +3.073e-01  +5.322e-01  +8.233e-02
 +1700.0  +1.539e-01  +2.592e-01  +4.865e-02  +1.488e-01  +2.516e-01  +4.590e-02  +1.806e-01  +3.047e-01  +5.655e-02  +3.165e-01  +5.250e-01  +1.080e-01
 +1710.0  +1.411e-01  +2.444e-01  +3.790e-02  +1.374e-01  +2.389e-01  +3.593e-02  +1.658e-01  +2.864e-01  +4.506e-02  +3.037e-01  +5.133e-01  +9.409e-02
 +1720.0  +1.492e-01  +2.617e-01  +3.667e-02  +1.420e-01  +2.549e-01  +2.903e-02  +1.791e-01  +3.035e-01  +5.467e-02  +3.298e-01  +5.334e-01  +1.261e-01
 +1730.0  +1.437e-01  +2.442e-01  +4.319e-02  +1.375e-01  +2.348e-01  +4.024e-02  +1.771e-01  +2.960e-01  +5.830e-02  +3.358e-01  +5.637e-01  +1.080e-01
 +1740.0  +1.572e-01  +2.540e-01  +6.034e-02  +1.482e-01  +2.420e-01  +5.435e-02  +1.946e-01  +3.158e-01  +7.334e-02  +3.626e-01  +5.989e-01  +1.262e-01
 +1750.0  +1.600e-01  +2.740e-01  +4.590e-02  +1.545e-01  +2.657e-01  +4.340e-02  +1.922e-01  +3.223e-01  +6.210e-02  +3.508e-01  +5.834e-01  +1.181e-01
 +1760.0  +1.663e-01  +2.777e-01  +5.481e-02  +1.569e-01  +2.686e-01  +4.532e-02  +2.055e-01  +3.263e-01  +8.477e-02  +3.692e-01  +6.011e-01  +1.374e-01
 +1770.0  +1.677e-01  +2.777e-01  +5.778e-02  +1.618e-01  +2.697e-01  +5.397e-02  +2.031e-01  +3.260e-01  +8.021e-02  +3.671e-01  +6.037e-01  +1.305e-01
 +1780.0  +1.672e-01  +2.763e-01  +5.797e-02  +1.627e-01  +2.678e-01  +5.762e-02  +1.996e-01  +3.241e-01  +7.512e-02  +3.548e-01  +6.017e-01  +1.079e-01
 +1790.0  +1.594e-01  +2.617e-01  +5.712e-02  +1.502e-01  +2.507e-01  +4.975e-02  +1.961e-01  +3.171e-01  +7.515e-02  +3.560e-01  +6.088e-01  +1.032e-01
 +1800.0  +1.609e-01  +2.713e-01  +5.039e-02  +1.553e-01  +2.596e-01  +5.090e-02  +1.920e-01  +3.279e-01  +5.618e-02  +3.546e-01  +6.168e-01  +9.240e-02
 +1810.0  +1.557e-01  +2.588e-01  +5.256e-02  +1.488e-01  +2.492e-01  +4.840e-02  +1.885e-01  +3.167e-01  +6.034e-02  +3.482e-01  +6.118e-01  +8.452e-02
 +1820.0  +1.557e-01  +2.578e-01  +5.355e-02  +1.488e-01  +2.493e-01  +4.829e-02  +1.839e-01  +3.142e-01  +5.365e-02  +3.476e-01  +6.188e-01  +7.644e-02
 +1830.0  +1.555e-01  +2.448e-01  +6.618e-02  +1.525e-01  +2.403e-01  +6.466e-02  +1.772e-01  +2.911e-01  +6.326e-02  +3.195e-01  +5.685e-01  +7.046e-02
 +1840.0  +1.524e-01  +2.503e-01  +5.459e-02  +1.491e-01  +2.486e-01  +4.962e-02  +1.790e-01  +2.853e-01  +7.280e-02  +3.186e-01  +5.463e-01  +9.091e-02
 +1850.0  +1.463e-01  +2.482e-01  +4.433e-02  +1.429e-01  +2.452e-01  +4.058e-02  +1.753e-01  +2.869e-01  +6.369e-02  +3.279e-01  +5.506e-01  +1.051e-01
 +1860.0  +1.383e-01  +2.426e-01  +3.396e-02  +1.360e-01  +2.379e-01  +3.403e-02  +1.680e-01  +2.840e-01  +5.210e-02  +3.212e-01  +5.478e-01  +9.451e-02
 +1870.0  +1.450e-01  +2.476e-01  +4.240e-02  +1.415e-01  +2.440e-01  +3.889e-02  +1.713e-01  +2.883e-01  +5.428e-02  +3.144e-01  +5.363e-01  +9.253e-02
 +1880.0  +1.500e-01  +2.634e-01  +3.657e-02  +1.453e-01  +2.555e-01  +3.524e-02  +1.815e-01  +3.059e-01  +5.719e-02  +3.266e-01  +5.587e-01  +9.451e-02
 +1890.0  +1.544e-01  +2.677e-01  +4.107e-02  +1.503e-01  +2.616e-01  +3.911e-02  +1.845e-01  +3.080e-01  +6.102e-02  +3.233e-01  +5.414e-01  +1.053e-01
 +1900.0  +1.613e-01  +2.886e-01  +3.401e-02  +1.600e-01  +2.828e-01  +3.713e-02  +1.877e-01  +3.242e-01  +5.117e-02  +3.170e-01  +5.445e-01  +8.937e-02
 +1910.0  +1.492e-01  +2.697e-01  +2.871e-02  +1.459e-01  +2.655e-01  +2.638e-02  +1.745e-01  +3.034e-01  +4.568e-02  +3.036e-01  +5.266e-01  +8.070e-02
 +1920.0  +1.454e-01  +2.503e-01  +4.060e-02  +1.449e-01  +2.494e-01  +4.035e-02  +1.664e-01  +2.799e-01  +5.294e-02  +2.994e-01  +5.183e-01  +8.051e-02
 +1930.0  +1.488e-01  +2.615e-01  +3.605e-02  +1.475e-01  +2.575e-01  +3.747e-02  +1.758e-01  +3.001e-01  +5.151e-02  +3.194e-01  +5.576e-01  +8.120e-02
 +1940.0  +1.444e-01  +2.532e-01  +3.551e-02  +1.429e-01  +2.524e-01  +3.342e-02  +1.696e-01  +2.912e-01  +4.810e-02  +3.246e-01  +5.649e-01  +8.436e-02
 +1950.0  +1.430e-01  +2.353e-01  +5.075e-02  +1.392e-01  +2.346e-01  +4.372e-02  +1.713e-01  +2.774e-01  +6.521e-02  +3.363e-01  +5.664e-01  +1.062e-01
 +1960.0  +1.697e-01  +2.669e-01  +7.255e-02  +1.646e-01  +2.638e-01  +6.540e-02  +1.973e-01  +3.113e-01  +8.330e-02  +3.426e-01  +5.862e-01  +9.905e-02
 +1970.0  +1.705e-01  +2.720e-01  +6.901e-02  +1.661e-01  +2.664e-01  +6.574e-02  +1.944e-01  +3.224e-01  +6.637e-02  +3.441e-01  +6.050e-01  +8.325e-02
 +1980.0  +1.559e-01  +2.558e-01  +5.602e-02  +1.517e-01  +2.559e-01  +4.750e-02  +1.838e-01  +2.930e-01  +7.463e-02  +3.331e-01  +5.598e-01  +1.065e-01
 +1990.0  +1.529e-01  +2.561e-01  +4.967e-02  +1.513e-01  +2.591e-01  +4.359e-02  +1.778e-01  +2.887e-01  +6.691e-02  +3.315e-01  +5.581e-01  +1.048e-01
 +2000.0  +1.452e-01  +2.376e-01  +5.271e-02  +1.417e-01  +2.355e-01  +4.799e-02  +1.720e-01  +2.856e-01  +5.838e-02  +3.355e-01  +5.689e-01  +1.020e-01
 +2010.0  +1.425e-01  +2.462e-01  +3.870e-02  +1.417e-01  +2.428e-01  +4.048e-02  +1.696e-01  +2.944e-01  +4.486e-02  +3.500e-01  +5.826e-01  +1.174e-01
 +2020.0  +1.541e-01  +2.457e-01  +6.255e-02  +1.553e-01  +2.415e-01  +6.922e-02  +1.705e-01  +2.933e-01  +4.760e-02  +3.405e-01  +5.768e-01  +1.042e-01
 +2030.0  +1.477e-01  +2.412e-01  +5.412e-02  +1.455e-01  +2.427e-01  +4.828e-02  +1.717e-01  +2.814e-01  +6.197e-02  +3.411e-01  +5.639e-01  +1.184e-01
 +2040.0  +1.540e-01  +2.530e-01  +5.502e-02  +1.515e-01  +2.481e-01  +5.494e-02  +1.786e-01  +3.041e-01  +5.310e-02  +3.409e-01  +5.892e-01  +9.260e-02
 +2050.0  +1.587e-01  +2.670e-01  +5.032e-02  +1.578e-01  +2.627e-01  +5.290e-02  +1.844e-01  +3.116e-01  +5.721e-02  +3.515e-01  +5.913e-01  +1.116e-01
 +2060.0  +1.459e-01  +2.531e-01  +3.874e-02  +1.435e-01  +2.463e-01  +4.075e-02  +1.766e-01  +3.034e-01  +4.981e-02  +3.557e-01  +5.934e-01  +1.179e-01
 +2070.0  +1.583e-01  +2.579e-01  +5.875e-02  +1.558e-01  +2.534e-01  +5.815e-02  +1.867e-01  +3.032e-01  +7.017e-02  +3.660e-01  +5.788e-01  +1.531e-01
 +2080.0  +1.496e-01  +2.535e-01  +4.571e-02  +1.444e-01  +2.487e-01  +4.008e-02  +1.810e-01  +2.987e-01  +6.324e-02  +3.505e-01  +5.646e-01  +1.365e-01
 +2090.0  +1.481e-01  +2.547e-01  +4.160e-02  +1.488e-01  +2.530e-01  +4.468e-02  +1.761e-01  +2.879e-01  +6.435e-02  +3.461e-01  +5.445e-01  +1.477e-01
 +2100.0  +1.392e-01  +2.426e-01  +3.583e-02  +1.391e-01  +2.428e-01  +3.546e-02  +1.648e-01  +2.735e-01  +5.616e-02  +3.234e-01  +5.242e-01  +1.227e-01
 +2110.0  +1.481e-01  +2.551e-01  +4.100e-02  +1.489e-01  +2.542e-01  +4.362e-02  +1.721e-01  +2.851e-01  +5.902e-02  +3.296e-01  +5.302e-01  +1.290e-01
 +2120.0  +1.485e-01  +2.575e-01  +3.944e-02  +1.485e-01  +2.567e-01  +4.035e-02  +1.698e-01  +2.896e-01  +4.994e-02  +3.331e-01  +5.474e-01  +1.188e-01
 +2130.0  +1.575e-01  +2.574e-01  +5.757e-02  +1.545e-01  +2.542e-01  +5.476e-02  +1.806e-01  +3.000e-01  +6.125e-02  +3.503e-01  +5.910e-01  +1.096e-01
 +2140.0  +1.574e-01  +2.572e-01  +5.768e-02  +1.528e-01  +2.496e-01  +5.600e-02  +1.870e-01  +3.046e-01  +6.949e-02  +3.474e-01  +5.968e-01  +9.796e-02
 +2150.0  +1.520e-01  +2.633e-01  +4.065e-02  +1.471e-01  +2.575e-01  +3.676e-02  +1.860e-01  +3.077e-01  +6.421e-02  +3.516e-01  +5.983e-01  +1.049e-01
 +2160.0  +1.474e-01  +2.545e-01  +4.038e-02  +1.459e-01  +2.501e-01  +4.163e-02  +1.811e-01  +2.994e-01  +6.282e-02  +3.590e-01  +5.907e-01  +1.272e-01
 +2170.0  +1.589e-01  +2.692e-01  +4.867e-02  +1.533e-01  +2.623e-01  +4.436e-02  +1.914e-01  +3.211e-01  +6.180e-02  +3.684e-01  +6.263e-01  +1.105e-01
 +2180.0  +1.586e-01  +2.710e-01  +4.620e-02  +1.515e-01  +2.597e-01  +4.322e-02  +1.981e-01  +3.319e-01  +6.427e-02  +3.853e-01  +6.509e-01  +1.197e-01
 +2190.0  +1.496e-01  +2.654e-01  +3.379e-02  +1.446e-01  +2.572e-01  +3.203e-02  +1.849e-01  +3.222e-01  +4.767e-02  +3.806e-01  +6.296e-01  +1.317e-01
 +2200.0  +1.608e-01  +2.762e-01  +4.536e-02  +1.581e-01  +2.719e-01  +4.421e-02  +1.900e-01  +3.218e-01  +5.812e-02  +3.709e-01  +6.134e-01  +1.284e-01
 +2210.0  +1.561e-01  +2.627e-01  +4.944e-02  +1.527e-01  +2.593e-01  +4.605e-02  +1.866e-01  +3.116e-01  +6.152e-02  +3.751e-01  +6.106e-01  +1.397e-01
 +2220.0  +1.491e-01  +2.556e-01  +4.265e-02  +1.468e-01  +2.509e-01  +4.271e-02  +1.784e-01  +3.069e-01  +4.986e-02  +3.720e-01  +6.058e-01  +1.382e-01
 +2230.0  +1.570e-01  +2.584e-01  +5.551e-02  +1.524e-01  +2.475e-01  +5.724e-02  +1.913e-01  +3.209e-01  +6.158e-02  +3.774e-01  +6.245e-01  +1.303e-01
 +2240.0  +1.536e-01  +2.644e-01  +4.288e-02  +1.513e-01  +2.561e-01  +4.648e-02  +1.830e-01  +3.191e-01  +4.688e-02  +3.651e-01  +6.096e-01  +1.206e-01
 +2250.0  +1.517e-01  +2.614e-01  +4.196e-02  +1.442e-01  +2.511e-01  +3.726e-02  +1.932e-01  +3.210e-01  +6.538e-02  +3.723e-01  +6.233e-01  +1.213e-01
 +2260.0  +1.571e-01  +2.717e-01  +4.244e-02  +1.529e-01  +2.631e-01  +4.267e-02  +1.896e-01  +3.249e-01  +5.437e-02  +3.580e-01  +6.067e-01  +1.094e-01
 +2270.0  +1.674e-01  +2.845e-01  +5.042e-02  +1.601e-01  +2.750e-01  +4.519e-02  +2.016e-01  +3.413e-01  +6.187e-02  +3.690e-01  +6.268e-01  +1.112e-01
 +2280.0  +1.582e-01  +2.711e-01  +4.526e-02  +1.531e-01  +2.604e-01  +4.573e-02  +1.969e-01  +3.321e-01  +6.175e-02  +3.775e-01  +6.313e-01  +1.238e-01
 +2290.0  +1.646e-01  +2.860e-01  +4.315e-02  +1.588e-01  +2.755e-01  +4.206e-02  +2.011e-01  +3.428e-01  +5.942e-02  +3.780e-01  +6.251e-01  +1.308e-01
 +2300.0  +1.606e-01  +2.685e-01  +5.263e-02  +1.550e-01  +2.605e-01  +4.955e-02  +1.930e-01  +3.222e-01  +6.387e-02  +3.630e-01  +6.019e-01  +1.241e-01
 +2310.0  +1.610e-01  +2.592e-01  +6.288e-02  +1.582e-01  +2.534e-01  +6.305e-02  +1.842e-01  +3.068e-01  +6.160e-02  +3.348e-01  +5.652e-01  +1.044e-01
 +2320.0  +1.538e-01  +2.634e-01  +4.426e-02  +1.502e-01  +2.577e-01  +4.272e-02  +1.819e-01  +3.132e-01  +5.065e-02  +3.511e-01  +5.863e-01  +1.159e-01
 +2330.0  +1.565e-01  +2.657e-01  +4.736e-02  +1.513e-01  +2.622e-01  +4.041e-02  +1.890e-01  +3.100e-01  +6.806e-02  +3.453e-01  +5.725e-01  +1.181e-01
 +2340.0  +1.516e-01  +2.727e-01  +3.046e-02  +1.478e-01  +2.665e-01  +2.915e-02  +1.840e-01  +3.225e-01  +4.540e-02  +3.512e-01  +5.981e-01  +1.043e-01
 +2350.0  +1.561e-01  +2.742e-01  +3.808e-02  +1.528e-01  +2.660e-01  +3.963e-02  +1.881e-01  +3.273e-01  +4.888e-02  +3.590e-01  +6.078e-01  +1.101e-01
 +2360.0  +1.553e-01  +2.635e-01  +4.708e-02  +1.513e-01  +2.568e-01  +4.582e-02  +1.832e-01  +3.136e-01  +5.274e-02  +3.383e-01  +5.883e-01  +8.834e-02
 +2370.0  +1.549e-01  +2.564e-01  +5.342e-02  +1.487e-01  +2.473e-01  +5.010e-02  +1.931e-01  +3.118e-01  +7.439e-02  +3.576e-01  +6.050e-01  +1.102e-01
 +2380.0  +1.573e-01  +2.674e-01  +4.711e-02  +1.519e-01  +2.596e-01  +4.415e-02  +1.969e-01  +3.167e-01  +7.699e-02  +3.702e-01  +6.077e-01  +1.328e-01
 +2390.0  +1.551e-01  +2.666e-01  +4.355e-02  +1.499e-01  +2.601e-01  +3.970e-02  +1.871e-01  +3.126e-01  +6.146e-02  +3.539e-01  +5.796e-01  +1.283e-01
 +2400.0  +1.476e-01  +2.500e-01  +4.512e-02  +1.459e-01  +2.468e-01  +4.487e-02  +1.716e-01  +2.874e-01  +5.578e-02  +3.151e-01  +5.280e-01  +1.022e-01
 +2410.0  +1.671e-01  +2.722e-01  +6.208e-02  +1.608e-01  +2.665e-01  +5.495e-02  +1.991e-01  +3.116e-01  +8.665e-02  +3.412e-01  +5.507e-01  +1.318e-01
 +2420.0  +1.689e-01  +2.762e-01  +6.151e-02  +1.623e-01  +2.690e-01  +5.564e-02  +1.975e-01  +3.206e-01  +7.432e-02  +3.375e-01  +5.548e-01  +1.202e-01
 +2430.0  +1.504e-01  +2.508e-01  +4.990e-02  +1.476e-01  +2.476e-01  +4.764e-02  +1.753e-01  +2.856e-01  +6.494e-02  +3.100e-01  +5.222e-01  +9.787e-02
 +2440.0  +1.442e-01  +2.505e-01  +3.792e-02  +1.400e-01  +2.484e-01  +3.164e-02  +1.710e-01  +2.832e-01  +5.880e-02  +3.094e-01  +5.247e-01  +9.413e-02
 +2450.0  +1.534e-01  +2.583e-01  +4.852e-02  +1.508e-01  +2.564e-01  +4.517e-02  +1.798e-01  +2.985e-01  +6.116e-02  +3.315e-01  +5.653e-01  +9.774e-02
 +2460.0  +1.612e-01  +2.670e-01  +5.550e-02  +1.555e-01  +2.639e-01  +4.714e-02  +1.915e-01  +3.104e-01  +7.263e-02  +3.487e-01  +5.847e-01  +1.127e-01
 +2470.0  +1.585e-01  +2.701e-01  +4.690e-02  +1.577e-01  +2.704e-01  +4.501e-02  +1.862e-01  +3.042e-01  +6.814e-02  +3.493e-01  +5.707e-01  +1.278e-01
 +2480.0  +1.605e-01  +2.706e-01  +5.033e-02  +1.563e-01  +2.663e-01  +4.624e-02  +1.912e-01  +3.149e-01  +6.753e-02  +3.501e-01  +5.866e-01  +1.136e-01
 +2490.0  +1.653e-01  +2.883e-01  +4.229e-02  +1.581e-01  +2.818e-01  +3.433e-02  +2.029e-01  +3.348e-01  +7.106e-02  +3.683e-01  +6.086e-01  +1.280e-01
 +2500.0  +1.607e-01  +2.824e-01  +3.896e-02  +1.532e-01  +2.742e-01  +3.223e-02  +1.985e-01  +3.326e-01  +6.442e-02  +3.668e-01  +6.131e-01  +1.206e-01
 +2510.0  +1.645e-01  +2.725e-01  +5.637e-02  +1.558e-01  +2.629e-01  +4.860e-02  +2.015e-01  +3.289e-01  +7.411e-02  +3.815e-01  +6.221e-01  +1.410e-01
 +2520.0  +1.589e-01  +2.643e-01  +5.352e-02  +1.539e-01  +2.553e-01  +5.239e-02  +1.908e-01  +3.148e-01  +6.680e-02  +3.564e-01  +5.950e-01  +1.177e-01
 +2530.0  +1.634e-01  +2.676e-01  +5.922e-02  +1.546e-01  +2.569e-01  +5.225e-02  +2.002e-01  +3.246e-01  +7.580e-02  +3.664e-01  +6.173e-01  +1.155e-01
 +2540.0  +1.676e-01  +2.690e-01  +6.620e-02  +1.597e-01  +2.563e-01  +6.312e-02  +2.010e-01  +3.314e-01  +7.064e-02  +3.646e-01  +6.311e-01  +9.814e-02
 +2550.0  +1.620e-01  +2.612e-01  +6.276e-02  +1.534e-01  +2.446e-01  +6.218e-02  +1.978e-01  +3.306e-01  +6.493e-02  +3.702e-01  +6.350e-01  +1.053e-01
 +2560.0  +1.580e-01  +2.624e-01  +5.358e-02  +1.521e-01  +2.489e-01  +5.530e-02  +1.950e-01  +3.277e-01  +6.233e-02  +3.721e-01  +6.268e-01  +1.175e-01
 +2570.0  +1.611e-01  +2.717e-01  +5.050e-02  +1.533e-01  +2.612e-01  +4.552e-02  +2.001e-01  +3.308e-01  +6.929e-02  +3.776e-01  +6.254e-01  +1.298e-01
 +2580.0  +1.506e-01  +2.547e-01  +4.657e-02  +1.441e-01  +2.449e-01  +4.320e-02  +1.875e-01  +3.163e-01  +5.865e-02  +3.651e-01  +6.197e-01  +1.106e-01
 +2590.0  +1.616e-01  +2.747e-01  +4.851e-02  +1.579e-01  +2.646e-01  +5.112e-02  +1.951e-01  +3.340e-01  +5.611e-02  +3.625e-01  +6.426e-01  +8.248e-02
 +2600.0  +1.443e-01  +2.501e-01  +3.849e-02  +1.404e-01  +2.408e-01  +3.999e-02  +1.819e-01  +3.151e-01  +4.872e-02  +3.703e-01  +6.411e-01  +9.939e-02
 +2610.0  +1.463e-01  +2.426e-01  +5.005e-02  +1.415e-01  +2.367e-01  +4.642e-02  +1.829e-01  +3.038e-01  +6.196e-02  +3.752e-01  +6.296e-01  +1.208e-01
 +2620.0  +1.464e-01  +2.442e-01  +4.867e-02  +1.400e-01  +2.333e-01  +4.659e-02  +1.880e-01  +3.107e-01  +6.541e-02  +3.853e-01  +6.353e-01  +1.353e-01
 +2630.0  +1.556e-01  +2.547e-01  +5.652e-02  +1.477e-01  +2.414e-01  +5.391e-02  +1.949e-01  +3.234e-01  +6.629e-02  +3.859e-01  +6.398e-01  +1.319e-01
 +2640.0  +1.647e-01  +2.747e-01  +5.468e-02  +1.564e-01  +2.628e-01  +4.995e-02  +2.049e-01  +3.396e-01  +7.024e-02  +3.888e-01  +6.461e-01  +1.315e-01
 +2650.0  +1.567e-01  +2.825e-01  +3.090e-02  +1.502e-01  +2.715e-01  +2.897e-02  +1.972e-01  +3.453e-01  +4.904e-02  +3.876e-01  +6.499e-01  +1.253e-01
 +2660.0  +1.685e-01  +2.789e-01  +5.807e-02  +1.604e-01  +2.686e-01  +5.222e-02  +2.046e-01  +3.392e-01  +7.008e-02  +3.747e-01  +6.370e-01  +1.124e-01
 +2670.0  +1.724e-01  +2.923e-01  +5.255e-02  +1.672e-01  +2.841e-01  +5.040e-02  +2.056e-01  +3.507e-01  +6.052e-02  +3.858e-01  +6.525e-01  +1.191e-01
 +2680.0  +1.658e-01  +2.802e-01  +5.140e-02  +1.617e-01  +2.729e-01  +5.047e-02  +1.983e-01  +3.332e-01  +6.332e-02  +3.813e-01  +6.249e-01  +1.378e-01
 +2690.0  +1.602e-01  +2.731e-01  +4.724e-02  +1.545e-01  +2.640e-01  +4.491e-02  +1.948e-01  +3.310e-01  +5.860e-02  +3.827e-01  +6.196e-01  +1.457e-01
 +2700.0  +1.632e-01  +2.818e-01  +4.449e-02  +1.557e-01  +2.708e-01  +4.065e-02  +2.021e-01  +3.435e-01  +6.070e-02  +3.851e-01  +6.463e-01  +1.238e-01
 +2710.0  +1.551e-01  +2.678e-01  +4.236e-02  +1.496e-01  +2.568e-01  +4.240e-02  +1.944e-01  +3.324e-01  +5.637e-02  +3.915e-01  +6.417e-01  +1.413e-01
 +2720.0  +1.586e-01  +2.662e-01  +5.100e-02  +1.527e-01  +2.540e-01  +5.126e-02  +1.955e-01  +3.318e-01  +5.922e-02  +3.839e-01  +6.380e-01  +1.297e-01
 +2730.0  +1.521e-01  +2.537e-01  +5.060e-02  +1.463e-01  +2.412e-01  +5.150e-02  +1.871e-01  +3.220e-01  +5.228e-02  +3.749e-01  +6.350e-01  +1.149e-01
 +2740.0  +1.549e-01  +2.663e-01  +4.347e-02  +1.492e-01  +2.571e-01  +4.118e-02  +1.903e-01  +3.270e-01  +5.353e-02  +3.744e-01  +6.272e-01  +1.216e-01
 +2750.0  +1.629e-01  +2.866e-01  +3.909e-02  +1.561e-01  +2.746e-01  +3.764e-02  +2.009e-01  +3.471e-01  +5.463e-02  +3.823e-01  +6.305e-01  +1.342e-01
 +2760.0  +1.644e-01  +2.811e-01  +4.778e-02  +1.584e-01  +2.708e-01  +4.602e-02  +2.004e-01  +3.405e-01  +6.019e-02  +3.801e-01  +6.346e-01  +1.256e-01
 +2770.0  +1.586e-01  +2.682e-01  +4.903e-02  +1.552e-01  +2.598e-01  +5.062e-02  +1.929e-01  +3.234e-01  +6.244e-02  +3.780e-01  +6.222e-01  +1.337e-01
 +2780.0  +1.583e-01  +2.635e-01  +5.303e-02  +1.511e-01  +2.521e-01  +5.010e-02  +1.973e-01  +3.279e-01  +6.666e-02  +3.817e-01  +6.476e-01  +1.158e-01
 +2790.0  +1.512e-01  +2.588e-01  +4.365e-02  +1.484e-01  +2.522e-01  +4.463e-02  +1.847e-01  +3.143e-01  +5.520e-02  +3.645e-01  +6.112e-01  +1.179e-01
 +2800.0  +1.478e-01  +2.529e-01  +4.270e-02  +1.444e-01  +2.457e-01  +4.307e-02  +1.801e-01  +3.112e-01  +4.901e-02  +3.673e-01  +6.194e-01  +1.152e-01
 +2810.0  +1.567e-01  +2.700e-01  +4.344e-02  +1.505e-01  +2.611e-01  +3.982e-02  +1.950e-01  +3.302e-01  +5.979e-02  +3.704e-01  +6.241e-01  +1.167e-01
 +2820.0  +1.425e-01  +2.457e-01  +3.921e-02  +1.396e-01  +2.360e-01  +4.313e-02  +1.736e-01  +3.086e-01  +3.872e-02  +3.589e-01  +6.070e-01  +1.107e-01
 +2830.0  +1.432e-01  +2.403e-01  +4.610e-02  +1.393e-01  +2.300e-01  +4.849e-02  +1.780e-01  +3.051e-01  +5.086e-02  +3.623e-01  +6.135e-01  +1.110e-01
 +2840.0  +1.476e-01  +2.464e-01  +4.876e-02  +1.449e-01  +2.345e-01  +5.534e-02  +1.816e-01  +3.111e-01  +5.207e-02  +3.580e-01  +6.191e-01  +9.692e-02
 +2850.0  +1.418e-01  +2.409e-01  +4.275e-02  +1.380e-01  +2.307e-01  +4.527e-02  +1.738e-01  +3.061e-01  +4.146e-02  +3.564e-01  +6.158e-01  +9.695e-02
 +2860.0  +1.491e-01  +2.544e-01  +4.386e-02  +1.456e-01  +2.481e-01  +4.306e-02  +1.769e-01  +3.080e-01  +4.579e-02  +3.558e-01  +6.020e-01  +1.095e-01
 +2870.0  +1.545e-01  +2.531e-01  +5.594e-02  +1.537e-01  +2.514e-01  +5.597e-02  +1.714e-01  +2.978e-01  +4.504e-02  +3.414e-01  +5.773e-01  +1.056e-01
 +2880.0  +1.553e-01  +2.654e-01  +4.515e-02  +1.527e-01  +2.617e-01  +4.377e-02  +1.826e-01  +3.123e-01  +5.282e-02  +3.587e-01  +6.031e-01  +1.142e-01
 +2890.0  +1.583e-01  +2.576e-01  +5.902e-02  +1.592e-01  +2.514e-01  +6.707e-02  +1.783e-01  +3.101e-01  +4.648e-02  +3.476e-01  +5.998e-01  +9.540e-02
 +2900.0  +1.518e-01  +2.586e-01  +4.500e-02  +1.498e-01  +2.482e-01  +5.129e-02  +1.806e-01  +3.201e-01  +4.118e-02  +3.619e-01  +6.307e-01  +9.317e-02
 +2910.0  +1.377e-01  +2.358e-01  +3.965e-02  +1.353e-01  +2.255e-01  +4.508e-02  +1.724e-01  +3.008e-01  +4.404e-02  +3.615e-01  +6.272e-01  +9.581e-02
 +2920.0  +1.449e-01  +2.445e-01  +4.520e-02  +1.446e-01  +2.391e-01  +5.013e-02  +1.705e-01  +2.992e-01  +4.181e-02  +3.648e-01  +6.255e-01  +1.041e-01
 +2930.0  +1.446e-01  +2.512e-01  +3.800e-02  +1.413e-01  +2.405e-01  +4.223e-02  +1.835e-01  +3.177e-01  +4.928e-02  +3.939e-01  +6.544e-01  +1.334e-01
 +2940.0  +1.547e-01  +2.621e-01  +4.729e-02  +1.510e-01  +2.549e-01  +4.703e-02  +1.875e-01  +3.217e-01  +5.334e-02  +3.876e-01  +6.461e-01  +1.291e-01
 +2950.0  +1.570e-01  +2.706e-01  +4.341e-02  +1.561e-01  +2.644e-01  +4.785e-02  +1.839e-01  +3.248e-01  +4.302e-02  +3.751e-01  +6.447e-01  +1.055e-01
 +2960.0  +1.597e-01  +2.725e-01  +4.698e-02  +1.586e-01  +2.648e-01  +5.246e-02  +1.885e-01  +3.296e-01  +4.730e-02  +3.786e-01  +6.552e-01  +1.021e-01
 +2970.0  +1.518e-01  +2.610e-01  +4.268e-02  +1.497e-01  +2.570e-01  +4.241e-02  +1.794e-01  +3.144e-01  +4.427e-02  +3.631e-01  +6.264e-01  +9.977e-02
 +2980.0  +1.589e-01  +2.700e-01  +4.767e-02  +1.547e-01  +2.624e-01  +4.692e-02  +1.907e-01  +3.267e-01  +5.457e-02  +3.718e-01  +6.355e-01  +1.081e-01
 +2990.0  +1.459e-01  +2.465e-01  +4.535e-02  +1.413e-01  +2.400e-01  +4.255e-02  +1.810e-01  +3.005e-01  +6.154e-02  +3.616e-01  +5.994e-01  +1.239e-01
 +3000.0  +1.536e-01  +2.528e-01  +5.429e-02  +1.484e-01  +2.452e-01  +5.162e-02  +1.845e-01  +3.105e-01  +5.846e-02  +3.603e-01  +6.110e-01  +1.096e-01
 +3010.0  +1.610e-01  +2.803e-01  +4.175e-02  +1.588e-01  +2.724e-01  +4.527e-02  +1.900e-01  +3.324e-01  +4.761e-02  +3.634e-01  +6.035e-01  +1.233e-01
 +3020.0  +1.583e-01  +2.791e-01  +3.743e-02  +1.552e-01  +2.732e-01  +3.729e-02  +1.887e-01  +3.250e-01  +5.239e-02  +3.612e-01  +5.804e-01  +1.419e-01
 +3030.0  +1.509e-01  +2.543e-01  +4.739e-02  +1.466e-01  +2.453e-01  +4.780e-02  +1.856e-01  +3.091e-01  +6.205e-02  +3.670e-01  +5.839e-01  +1.501e-01
 +3040.0  +1.686e-01  +2.851e-01  +5.201e-02  +1.638e-01  +2.805e-01  +4.713e-02  +2.003e-01  +3.290e-01  +7.167e-02  +3.643e-01  +5.915e-01  +1.370e-01
 +3050.0  +1.720e-01  +2.885e-01  +5.557e-02  +1.649e-01  +2.804e-01  +4.934e-02  +2.089e-01  +3.402e-01  +7.756e-02  +3.802e-01  +6.180e-01  +1.423e-01
 +3060.0  +1.617e-01  +2.619e-01  +6.142e-02  +1.529e-01  +2.549e-01  +5.088e-02  +1.976e-01  +3.173e-01  +7.804e-02  +3.744e-01  +6.065e-01  +1.422e-01
 +3070.0  +1.523e-01  +2.500e-01  +5.463e-02  +1.456e-01  +2.406e-01  +5.056e-02  +1.928e-01  +3.077e-01  +7.801e-02  +3.768e-01  +6.108e-01  +1.427e-01
 +3080.0  +1.488e-01  +2.581e-01  +3.938e-02  +1.433e-01  +2.488e-01  +3.784e-02  +1.894e-01  +3.171e-01  +6.172e-02  +3.726e-01  +6.196e-01  +1.256e-01
 +3090.0  +1.628e-01  +2.861e-01  +3.945e-02  +1.548e-01  +2.739e-01  +3.562e-02  +2.073e-01  +3.507e-01  +6.388e-02  +3.993e-01  +6.557e-01  +1.429e-01
 +3100.0  +1.620e-01  +2.759e-01  +4.810e-02  +1.561e-01  +2.654e-01  +4.673e-02  +2.016e-01  +3.324e-01  +7.077e-02  +3.770e-01  +6.159e-01  +1.381e-01
 +3110.0  +1.622e-01  +2.787e-01  +4.561e-02  +1.565e-01  +2.698e-01  +4.316e-02  +2.019e-01  +3.311e-01  +7.280e-02  +3.807e-01  +6.056e-01  +1.558e-01
 +3120.0  +1.632e-01  +2.772e-01  +4.906e-02  +1.549e-01  +2.647e-01  +4.497e-02  +2.045e-01  +3.363e-01  +7.259e-02  +3.853e-01  +6.261e-01  +1.445e-01
 +3130.0  +1.656e-01  +2.861e-01  +4.518e-02  +1.593e-01  +2.750e-01  +4.362e-02  +2.016e-01  +3.429e-01  +6.029e-02  +3.742e-01  +6.266e-01  +1.217e-01
 +3140.0  +1.621e-01  +2.772e-01  +4.702e-02  +1.585e-01  +2.684e-01  +4.857e-02  +1.983e-01  +3.307e-01  +6.603e-02  +3.746e-01  +6.127e-01  +1.365e-01
 +3150.0  +1.589e-01  +2.536e-01  +6.412e-02  +1.530e-01  +2.448e-01  +6.128e-02  +1.925e-01  +3.141e-01  +7.095e-02  +3.541e-01  +6.063e-01  +1.018e-01
 +3160.0  +1.505e-01  +2.503e-01  +5.083e-02  +1.477e-01  +2.439e-01  +5.152e-02  +1.812e-01  +3.020e-01  +6.046e-02  +3.457e-01  +5.899e-01  +1.016e-01
 +3170.0  +1.543e-01  +2.458e-01  +6.282e-02  +1.505e-01  +2.410e-01  +5.993e-02  +1.843e-01  +2.938e-01  +7.476e-02  +3.472e-01  +5.877e-01  +1.066e-01
 +3180.0  +1.559e-01  +2.659e-01  +4.584e-02  +1.498e-01  +2.595e-01  +4.017e-02  +1.920e-01  +3.126e-01  +7.141e-02  +3.525e-01  +5.989e-01  +1.061e-01
 +3190.0  +1.561e-01  +2.605e-01  +5.169e-02  +1.506e-01  +2.533e-01  +4.800e-02  +1.913e-01  +3.133e-01  +6.924e-02  +3.634e-01  +5.913e-01  +1.356e-01
 +3200.0  +1.551e-01  +2.598e-01  +5.053e-02  +1.511e-01  +2.547e-01  +4.760e-02  +1.898e-01  +3.046e-01  +7.496e-02  +3.590e-01  +5.739e-01  +1.440e-01
 +3210.0  +1.610e-01  +2.627e-01  +5.926e-02  +1.546e-01  +2.589e-01  +5.017e-02  +1.986e-01  +3.036e-01  +9.374e-02  +3.757e-01  +5.871e-01  +1.643e-01
 +3220.0  +1.661e-01  +2.767e-01  +5.552e-02  +1.534e-01  +2.647e-01  +4.202e-02  +2.130e-01  +3.370e-01  +8.889e-02  +3.956e-01  +6.403e-01  +1.509e-01
 +3230.0  +1.607e-01  +2.728e-01  +4.853e-02  +1.498e-01  +2.593e-01  +4.034e-02  +2.078e-01  +3.330e-01  +8.255e-02  +3.929e-01  +6.280e-01  +1.578e-01
 +3240.0  +1.665e-01  +2.768e-01  +5.620e-02  +1.581e-01  +2.648e-01  +5.135e-02  +2.062e-01  +3.374e-01  +7.495e-02  +4.018e-01  +6.330e-01  +1.705e-01
 +3250.0  +1.645e-01  +2.576e-01  +7.133e-02  +1.588e-01  +2.482e-01  +6.934e-02  +1.988e-01  +3.161e-01  +8.141e-02  +3.813e-01  +6.163e-01  +1.462e-01
 +3260.0  +1.541e-01  +2.594e-01  +4.876e-02  +1.507e-01  +2.536e-01  +4.775e-02  +1.902e-01  +3.114e-01  +6.902e-02  +3.835e-01  +6.195e-01  +1.475e-01
 +3270.0  +1.611e-01  +2.655e-01  +5.673e-02  +1.533e-01  +2.541e-01  +5.255e-02  +2.001e-01  +3.295e-01  +7.060e-02  +3.851e-01  +6.417e-01  +1.284e-01
 +3280.0  +1.577e-01  +2.548e-01  +6.068e-02  +1.510e-01  +2.462e-01  +5.587e-02  +1.957e-01  +3.144e-01  +7.692e-02  +3.734e-01  +6.325e-01  +1.144e-01
 +3290.0  +1.493e-01  +2.410e-01  +5.767e-02  +1.481e-01  +2.362e-01  +6.002e-02  +1.801e-01  +2.890e-01  +7.125e-02  +3.514e-01  +5.802e-01  +1.226e-01
 +3300.0  +1.562e-01  +2.593e-01  +5.314e-02  +1.539e-01  +2.533e-01  +5.451e-02  +1.889e-01  +3.095e-01  +6.824e-02  +3.658e-01  +6.040e-01  +1.275e-01
 +3310.0  +1.526e-01  +2.543e-01  +5.087e-02  +1.465e-01  +2.459e-01  +4.702e-02  +1.891e-01  +3.105e-01  +6.781e-02  +3.724e-01  +6.181e-01  +1.267e-01
 +3320.0  +1.480e-01  +2.455e-01  +5.057e-02  +1.454e-01  +2.410e-01  +4.980e-02  +1.819e-01  +2.959e-01  +6.784e-02  +3.737e-01  +6.060e-01  +1.415e-01
 +3330.0  +1.682e-01  +2.722e-01  +6.417e-02  +1.612e-01  +2.651e-01  +5.722e-02  +2.035e-01  +3.263e-01  +8.068e-02  +3.916e-01  +6.344e-01  +1.487e-01
 +3340.0  +1.601e-01  +2.522e-01  +6.799e-02  +1.514e-01  +2.409e-01  +6.193e-02  +2.050e-01  +3.130e-01  +9.694e-02  +3.972e-01  +6.416e-01  +1.528e-01
 +3350.0  +1.568e-01  +2.608e-01  +5.280e-02  +1.490e-01  +2.492e-01  +4.888e-02  +1.974e-01  +3.258e-01  +6.900e-02  +3.965e-01  +6.641e-01  +1.289e-01
 +3360.0  +1.683e-01  +2.770e-01  +5.962e-02  +1.609e-01  +2.666e-01  +5.516e-02  +2.089e-01  +3.376e-01  +8.017e-02  +4.012e-01  +6.732e-01  +1.293e-01
 +3370.0  +1.673e-01  +2.706e-01  +6.392e-02  +1.637e-01  +2.638e-01  +6.351e-02  +2.064e-01  +3.239e-01  +8.888e-02  +3.926e-01  +6.556e-01  +1.296e-01
 +3380.0  +1.608e-01  +2.656e-01  +5.611e-02  +1.533e-01  +2.571e-01  +4.958e-02  +2.050e-01  +3.237e-01  +8.624e-02  +3.927e-01  +6.536e-01  +1.318e-01
 +3390.0  +1.474e-01  +2.469e-01  +4.788e-02  +1.419e-01  +2.427e-01  +4.106e-02  +1.932e-01  +2.996e-01  +8.672e-02  +3.792e-01  +6.248e-01  +1.336e-01
 +3400.0  +1.559e-01  +2.527e-01  +5.897e-02  +1.527e-01  +2.527e-01  +5.264e-02  +1.918e-01  +2.963e-01  +8.730e-02  +3.772e-01  +6.099e-01  +1.444e-01
 +3410.0  +1.411e-01  +2.389e-01  +4.324e-02  +1.395e-01  +2.370e-01  +4.205e-02  +1.763e-01  +2.855e-01  +6.711e-02  +3.641e-01  +5.965e-01  +1.317e-01
 +3420.0  +1.500e-01  +2.471e-01  +5.290e-02  +1.488e-01  +2.508e-01  +4.678e-02  +1.766e-01  +2.821e-01  +7.119e-02  +3.508e-01  +5.825e-01  +1.191e-01
 +3430.0  +1.545e-01  +2.539e-01  +5.514e-02  +1.526e-01  +2.534e-01  +5.177e-02  +1.862e-01  +2.936e-01  +7.882e-02  +3.595e-01  +6.011e-01  +1.179e-01
 +3440.0  +1.461e-01  +2.470e-01  +4.524e-02  +1.470e-01  +2.482e-01  +4.581e-02  +1.756e-01  +2.813e-01  +6.985e-02  +3.442e-01  +5.783e-01  +1.102e-01
 +3450.0  +1.431e-01  +2.385e-01  +4.762e-02  +1.467e-01  +2.380e-01  +5.536e-02  +1.634e-01  +2.742e-01  +5.264e-02  +3.217e-01  +5.596e-01  +8.383e-02
 +3460.0  +1.519e-01  +2.436e-01  +6.016e-02  +1.531e-01  +2.412e-01  +6.499e-02  +1.765e-01  +2.871e-01  +6.593e-02  +3.371e-01  +5.731e-01  +1.011e-01
 +3470.0  +1.541e-01  +2.559e-01  +5.235e-02  +1.521e-01  +2.520e-01  +5.224e-02  +1.842e-01  +2.965e-01  +7.195e-02  +3.501e-01  +5.725e-01  +1.276e-01
 +3480.0  +1.506e-01  +2.566e-01  +4.466e-02  +1.523e-01  +2.565e-01  +4.817e-02  +1.720e-01  +2.868e-01  +5.727e-02  +3.277e-01  +5.474e-01  +1.081e-01
 +3490.0  +1.577e-01  +2.777e-01  +3.771e-02  +1.572e-01  +2.781e-01  +3.634e-02  +1.793e-01  +3.106e-01  +4.799e-02  +3.349e-01  +5.661e-01  +1.036e-01
 +3500.0  +1.598e-01  +2.717e-01  +4.786e-02  +1.580e-01  +2.685e-01  +4.753e-02  +1.857e-01  +3.171e-01  +5.433e-02  +3.511e-01  +5.984e-01  +1.038e-01
 +3510.0  +1.646e-01  +2.672e-01  +6.194e-02  +1.635e-01  +2.653e-01  +6.169e-02  +1.889e-01  +3.081e-01  +6.958e-02  +3.491e-01  +5.790e-01  +1.192e-01
 +3520.0  +1.746e-01  +2.894e-01  +5.984e-02  +1.725e-01  +2.862e-01  +5.877e-02  +2.030e-01  +3.305e-01  +7.556e-02  +3.762e-01  +6.056e-01  +1.469e-01
 +3530.0  +1.586e-01  +2.708e-01  +4.631e-02  +1.557e-01  +2.697e-01  +4.166e-02  +1.890e-01  +3.125e-01  +6.544e-02  +3.624e-01  +5.913e-01  +1.335e-01
 +3540.0  +1.693e-01  +2.739e-01  +6.480e-02  +1.669e-01  +2.678e-01  +6.605e-02  +1.962e-01  +3.266e-01  +6.570e-02  +3.715e-01  +6.064e-01  +1.366e-01
 +3550.0  +1.691e-01  +2.800e-01  +5.830e-02  +1.660e-01  +2.752e-01  +5.677e-02  +1.966e-01  +3.261e-01  +6.705e-02  +3.669e-01  +5.996e-01  +1.342e-01
 +3560.0  +1.663e-01  +2.760e-01  +5.663e-02  +1.636e-01  +2.692e-01  +5.790e-02  +1.975e-01  +3.273e-01  +6.775e-02  +3.800e-01  +6.149e-01  +1.451e-01
 +3570.0  +1.648e-01  +2.806e-01  +4.909e-02  +1.613e-01  +2.743e-01  +4.831e-02  +1.996e-01  +3.343e-01  +6.489e-02  +3.859e-01  +6.266e-01  +1.452e-01
 +3580.0  +1.562e-01  +2.770e-01  +3.538e-02  +1.536e-01  +2.678e-01  +3.935e-02  +1.961e-01  +3.373e-01  +5.489e-02  +3.952e-01  +6.495e-01  +1.409e-01
 +3590.0  +1.651e-01  +2.786e-01  +5.162e-02  +1.614e-01  +2.725e-01  +5.027e-02  +1.986e-01  +3.322e-01  +6.496e-02  +3.835e-01  +6.343e-01  +1.328e-01
 +3600.0  +1.634e-01  +2.764e-01  +5.036e-02  +1.624e-01  +2.725e-01  +5.227e-02  +1.933e-01  +3.283e-01  +5.833e-02  +3.893e-01  +6.217e-01  +1.569e-01
 +3610.0  +1.627e-01  +2.779e-01  +4.760e-02  +1.551e-01  +2.646e-01  +4.569e-02  +2.128e-01  +3.504e-01  +7.521e-02  +4.255e-01  +6.811e-01  +1.698e-01
 +3620.0  +1.641e-01  +2.795e-01  +4.866e-02  +1.574e-01  +2.672e-01  +4.763e-02  +2.103e-01  +3.485e-01  +7.216e-02  +4.231e-01  +6.707e-01  +1.756e-01
 +3630.0  +1.502e-01  +2.519e-01  +4.863e-02  +1.453e-01  +2.426e-01  +4.799e-02  +1.938e-01  +3.164e-01  +7.128e-02  +4.034e-01  +6.437e-01  +1.631e-01
 +3640.0  +1.569e-01  +2.681e-01  +4.576e-02  +1.499e-01  +2.554e-01  +4.443e-02  +2.044e-01  +3.374e-01  +7.145e-02  +4.066e-01  +6.625e-01  +1.508e-01
 +3650.0  +1.591e-01  +2.703e-01  +4.784e-02  +1.529e-01  +2.575e-01  +4.830e-02  +2.011e-01  +3.400e-01  +6.214e-02  +3.940e-01  +6.604e-01  +1.277e-01
 +3660.0  +1.657e-01  +2.893e-01  +4.218e-02  +1.589e-01  +2.749e-01  +4.281e-02  +2.076e-01  +3.607e-01  +5.443e-02  +4.041e-01  +6.781e-01  +1.300e-01
 +3670.0  +1.606e-01  +2.791e-01  +4.222e-02  +1.559e-01  +2.669e-01  +4.495e-02  +1.990e-01  +3.455e-01  +5.242e-02  +3.913e-01  +6.637e-01  +1.189e-01
 +3680.0  +1.668e-01  +2.842e-01  +4.944e-02  +1.637e-01  +2.736e-01  +5.380e-02  +2.018e-01  +3.469e-01  +5.675e-02  +3.921e-01  +6.557e-01  +1.285e-01
 +3690.0  +1.549e-01  +2.732e-01  +3.660e-02  +1.517e-01  +2.606e-01  +4.278e-02  +1.921e-01  +3.404e-01  +4.381e-02  +3.925e-01  +6.640e-01  +1.209e-01
 +3700.0  +1.685e-01  +2.887e-01  +4.832e-02  +1.634e-01  +2.777e-01  +4.903e-02  +2.083e-01  +3.514e-01  +6.523e-02  +3.946e-01  +6.666e-01  +1.225e-01
 +3710.0  +1.571e-01  +2.731e-01  +4.110e-02  +1.530e-01  +2.644e-01  +4.157e-02  +1.901e-01  +3.327e-01  +4.743e-02  +3.893e-01  +6.441e-01  +1.346e-01
 +3720.0  +1.588e-01  +2.680e-01  +4.964e-02  +1.564e-01  +2.596e-01  +5.321e-02  +1.893e-01  +3.246e-01  +5.401e-02  +3.811e-01  +6.375e-01  +1.248e-01
 +3730.0  +1.627e-01  +2.729e-01  +5.245e-02  +1.615e-01  +2.669e-01  +5.602e-02  +1.905e-01  +3.252e-01  +5.576e-02  +3.864e-01  +6.252e-01  +1.476e-01
 +3740.0  +1.486e-01  +2.590e-01  +3.818e-02  +1.455e-01  +2.494e-01  +4.164e-02  +1.800e-01  +3.192e-01  +4.084e-02  +3.807e-01  +6.255e-01  +1.358e-01
 +3750.0  +1.531e-01  +2.600e-01  +4.615e-02  +1.495e-01  +2.531e-01  +4.603e-02  +1.813e-01  +3.150e-01  +4.765e-02  +3.638e-01  +6.208e-01  +1.067e-01
 +3760.0  +1.442e-01  +2.442e-01  +4.431e-02  +1.430e-01  +2.365e-01  +4.945e-02  +1.715e-01  +2.994e-01  +4.364e-02  +3.437e-01  +5.980e-01  +8.931e-02
 +3770.0  +1.575e-01  +2.595e-01  +5.548e-02  +1.551e-01  +2.543e-01  +5.588e-02  +1.836e-01  +3.029e-01  +6.435e-02  +3.361e-01  +5.674e-01  +1.049e-01
 +3780.0  +1.590e-01  +2.521e-01  +6.584e-02  +1.567e-01  +2.481e-01  +6.525e-02  +1.795e-01  +2.968e-01  +6.208e-02  +3.252e-01  +5.673e-01  +8.308e-02
 +3790.0  +1.619e-01  +2.703e-01  +5.347e-02  +1.576e-01  +2.627e-01  +5.236e-02  +1.895e-01  +3.180e-01  +6.096e-02  +3.495e-01  +5.747e-01  +1.242e-01
 +3800.0  +1.623e-01  +2.763e-01  +4.832e-02  +1.594e-01  +2.689e-01  +4.977e-02  +1.869e-01  +3.211e-01  +5.268e-02  +3.448e-01  +5.706e-01  +1.191e-01


==> figs/ch10_ana/versus_init/versus_init_acc_euler_deg.txt <==
    +0.0  +7.013e-02  +1.168e-01  +2.347e-02  +7.092e-02  +1.184e-01  +2.344e-02  +7.302e-02  +1.224e-01  +2.368e-02
   +10.0  +8.293e-02  +1.487e-01  +1.713e-02  +8.396e-02  +1.505e-01  +1.740e-02  +8.620e-02  +1.545e-01  +1.789e-02
   +20.0  +7.841e-02  +1.426e-01  +1.419e-02  +7.942e-02  +1.456e-01  +1.326e-02  +8.229e-02  +1.525e-01  +1.207e-02
   +30.0  +9.383e-02  +1.632e-01  +2.448e-02  +9.432e-02  +1.650e-01  +2.359e-02  +9.615e-02  +1.700e-01  +2.226e-02
   +40.0  +9.431e-02  +1.676e-01  +2.099e-02  +9.610e-02  +1.710e-01  +2.121e-02  +9.954e-02  +1.782e-01  +2.087e-02
   +50.0  +1.044e-01  +1.939e-01  +1.489e-02  +1.062e-01  +1.978e-01  +1.469e-02  +1.114e-01  +2.067e-01  +1.606e-02
   +60.0  +1.028e-01  +1.864e-01  +1.924e-02  +1.041e-01  +1.892e-01  +1.902e-02  +1.086e-01  +1.977e-01  +1.941e-02
   +70.0  +1.031e-01  +1.916e-01  +1.453e-02  +1.041e-01  +1.954e-01  +1.292e-02  +1.090e-01  +2.055e-01  +1.238e-02
   +80.0  +9.534e-02  +1.837e-01  +6.992e-03  +9.746e-02  +1.902e-01  +4.762e-03  +1.040e-01  +2.038e-01  +4.226e-03
   +90.0  +1.053e-01  +1.787e-01  +3.191e-02  +1.085e-01  +1.868e-01  +3.026e-02  +1.164e-01  +2.045e-01  +2.827e-02
  +100.0  +9.923e-02  +1.734e-01  +2.508e-02  +1.026e-01  +1.791e-01  +2.611e-02  +1.098e-01  +1.929e-01  +2.675e-02
  +110.0  +1.126e-01  +1.904e-01  +3.471e-02  +1.160e-01  +1.983e-01  +3.362e-02  +1.237e-01  +2.157e-01  +3.163e-02
  +120.0  +1.323e-01  +2.238e-01  +4.070e-02  +1.378e-01  +2.320e-01  +4.352e-02  +1.479e-01  +2.521e-01  +4.376e-02
  +130.0  +1.261e-01  +2.196e-01  +3.254e-02  +1.321e-01  +2.330e-01  +3.127e-02  +1.444e-01  +2.590e-01  +2.987e-02
  +140.0  +1.314e-01  +2.129e-01  +4.989e-02  +1.384e-01  +2.234e-01  +5.340e-02  +1.487e-01  +2.440e-01  +5.349e-02
  +150.0  +1.210e-01  +2.027e-01  +3.925e-02  +1.255e-01  +2.111e-01  +3.990e-02  +1.326e-01  +2.276e-01  +3.747e-02
  +160.0  +1.188e-01  +2.071e-01  +3.052e-02  +1.256e-01  +2.177e-01  +3.362e-02  +1.371e-01  +2.383e-01  +3.589e-02
  +170.0  +1.421e-01  +2.350e-01  +4.927e-02  +1.470e-01  +2.441e-01  +4.983e-02  +1.544e-01  +2.592e-01  +4.963e-02
  +180.0  +1.355e-01  +2.386e-01  +3.227e-02  +1.392e-01  +2.451e-01  +3.326e-02  +1.463e-01  +2.558e-01  +3.684e-02
  +190.0  +1.435e-01  +2.434e-01  +4.361e-02  +1.452e-01  +2.468e-01  +4.360e-02  +1.477e-01  +2.537e-01  +4.174e-02
  +200.0  +1.439e-01  +2.413e-01  +4.648e-02  +1.475e-01  +2.486e-01  +4.632e-02  +1.536e-01  +2.635e-01  +4.362e-02
  +210.0  +1.371e-01  +2.400e-01  +3.415e-02  +1.408e-01  +2.458e-01  +3.577e-02  +1.473e-01  +2.592e-01  +3.533e-02
  +220.0  +1.408e-01  +2.424e-01  +3.920e-02  +1.445e-01  +2.469e-01  +4.215e-02  +1.510e-01  +2.582e-01  +4.385e-02
  +230.0  +1.458e-01  +2.420e-01  +4.965e-02  +1.496e-01  +2.459e-01  +5.328e-02  +1.552e-01  +2.541e-01  +5.622e-02
  +240.0  +1.460e-01  +2.490e-01  +4.307e-02  +1.481e-01  +2.533e-01  +4.289e-02  +1.517e-01  +2.596e-01  +4.376e-02
  +250.0  +1.510e-01  +2.480e-01  +5.406e-02  +1.542e-01  +2.519e-01  +5.639e-02  +1.585e-01  +2.580e-01  +5.903e-02
  +260.0  +1.563e-01  +2.616e-01  +5.104e-02  +1.601e-01  +2.663e-01  +5.392e-02  +1.650e-01  +2.718e-01  +5.826e-02
  +270.0  +1.539e-01  +2.418e-01  +6.605e-02  +1.576e-01  +2.458e-01  +6.952e-02  +1.607e-01  +2.503e-01  +7.110e-02
  +280.0  +1.488e-01  +2.564e-01  +4.120e-02  +1.522e-01  +2.609e-01  +4.344e-02  +1.556e-01  +2.666e-01  +4.452e-02
  +290.0  +1.518e-01  +2.608e-01  +4.288e-02  +1.556e-01  +2.665e-01  +4.473e-02  +1.597e-01  +2.723e-01  +4.715e-02
  +300.0  +1.583e-01  +2.705e-01  +4.607e-02  +1.614e-01  +2.748e-01  +4.798e-02  +1.648e-01  +2.802e-01  +4.941e-02
  +310.0  +1.507e-01  +2.666e-01  +3.491e-02  +1.536e-01  +2.718e-01  +3.537e-02  +1.565e-01  +2.782e-01  +3.480e-02
  +320.0  +1.603e-01  +2.816e-01  +3.904e-02  +1.642e-01  +2.875e-01  +4.094e-02  +1.690e-01  +2.940e-01  +4.392e-02
  +330.0  +1.609e-01  +2.825e-01  +3.922e-02  +1.648e-01  +2.885e-01  +4.112e-02  +1.690e-01  +2.952e-01  +4.284e-02
  +340.0  +1.711e-01  +2.945e-01  +4.764e-02  +1.738e-01  +3.003e-01  +4.740e-02  +1.770e-01  +3.045e-01  +4.954e-02
  +350.0  +1.714e-01  +3.032e-01  +3.968e-02  +1.752e-01  +3.097e-01  +4.075e-02  +1.788e-01  +3.144e-01  +4.313e-02
  +360.0  +1.749e-01  +2.986e-01  +5.126e-02  +1.775e-01  +3.056e-01  +4.942e-02  +1.798e-01  +3.116e-01  +4.809e-02
  +370.0  +1.857e-01  +3.073e-01  +6.409e-02  +1.910e-01  +3.149e-01  +6.700e-02  +1.972e-01  +3.235e-01  +7.084e-02
  +380.0  +1.794e-01  +3.071e-01  +5.179e-02  +1.849e-01  +3.146e-01  +5.530e-02  +1.914e-01  +3.230e-01  +5.974e-02
  +390.0  +1.736e-01  +3.058e-01  +4.142e-02  +1.779e-01  +3.114e-01  +4.439e-02  +1.827e-01  +3.162e-01  +4.930e-02
  +400.0  +1.852e-01  +3.151e-01  +5.533e-02  +1.883e-01  +3.219e-01  +5.483e-02  +1.918e-01  +3.284e-01  +5.533e-02
  +410.0  +1.777e-01  +3.005e-01  +5.480e-02  +1.817e-01  +3.071e-01  +5.617e-02  +1.864e-01  +3.158e-01  +5.699e-02
  +420.0  +1.786e-01  +3.179e-01  +3.938e-02  +1.841e-01  +3.268e-01  +4.149e-02  +1.912e-01  +3.358e-01  +4.652e-02
  +430.0  +1.749e-01  +3.024e-01  +4.734e-02  +1.800e-01  +3.101e-01  +4.987e-02  +1.868e-01  +3.198e-01  +5.376e-02
  +440.0  +1.782e-01  +3.151e-01  +4.125e-02  +1.844e-01  +3.216e-01  +4.721e-02  +1.925e-01  +3.298e-01  +5.523e-02
  +450.0  +1.859e-01  +3.248e-01  +4.694e-02  +1.923e-01  +3.328e-01  +5.179e-02  +2.010e-01  +3.434e-01  +5.858e-02
  +460.0  +1.843e-01  +3.162e-01  +5.249e-02  +1.922e-01  +3.238e-01  +6.054e-02  +2.017e-01  +3.348e-01  +6.862e-02
  +470.0  +1.860e-01  +3.241e-01  +4.788e-02  +1.933e-01  +3.321e-01  +5.460e-02  +2.019e-01  +3.426e-01  +6.123e-02
  +480.0  +1.836e-01  +3.133e-01  +5.382e-02  +1.903e-01  +3.213e-01  +5.928e-02  +1.994e-01  +3.316e-01  +6.726e-02
  +490.0  +1.748e-01  +3.113e-01  +3.826e-02  +1.818e-01  +3.183e-01  +4.534e-02  +1.902e-01  +3.284e-01  +5.194e-02
  +500.0  +1.802e-01  +3.182e-01  +4.215e-02  +1.859e-01  +3.253e-01  +4.646e-02  +1.937e-01  +3.346e-01  +5.287e-02
  +510.0  +1.730e-01  +3.050e-01  +4.103e-02  +1.786e-01  +3.104e-01  +4.667e-02  +1.860e-01  +3.193e-01  +5.269e-02
  +520.0  +1.764e-01  +3.192e-01  +3.354e-02  +1.820e-01  +3.276e-01  +3.639e-02  +1.897e-01  +3.380e-01  +4.142e-02
  +530.0  +1.889e-01  +3.758e-01  +1.981e-03  +1.948e-01  +3.817e-01  +7.905e-03  +2.036e-01  +3.901e-01  +1.710e-02
  +540.0  +1.868e-01  +3.782e-01  -4.625e-03  +1.926e-01  +3.841e-01  +1.036e-03  +2.008e-01  +3.928e-01  +8.775e-03
  +550.0  +1.851e-01  +3.677e-01  +2.501e-03  +1.898e-01  +3.731e-01  +6.491e-03  +1.967e-01  +3.807e-01  +1.267e-02
  +560.0  +1.799e-01  +3.519e-01  +7.820e-03  +1.850e-01  +3.580e-01  +1.196e-02  +1.921e-01  +3.675e-01  +1.677e-02
  +570.0  +1.829e-01  +3.554e-01  +1.040e-02  +1.900e-01  +3.629e-01  +1.711e-02  +1.990e-01  +3.728e-01  +2.511e-02
  +580.0  +1.934e-01  +3.709e-01  +1.596e-02  +1.980e-01  +3.772e-01  +1.876e-02  +2.039e-01  +3.856e-01  +2.214e-02
  +590.0  +1.944e-01  +3.680e-01  +2.085e-02  +2.011e-01  +3.739e-01  +2.837e-02  +2.097e-01  +3.802e-01  +3.931e-02
  +600.0  +1.824e-01  +3.508e-01  +1.401e-02  +1.864e-01  +3.550e-01  +1.789e-02  +1.933e-01  +3.610e-01  +2.569e-02
  +610.0  +1.902e-01  +3.447e-01  +3.561e-02  +1.947e-01  +3.508e-01  +3.864e-02  +2.013e-01  +3.583e-01  +4.432e-02
  +620.0  +1.895e-01  +3.398e-01  +3.925e-02  +1.934e-01  +3.448e-01  +4.211e-02  +1.984e-01  +3.511e-01  +4.557e-02
  +630.0  +1.901e-01  +3.529e-01  +2.726e-02  +1.936e-01  +3.571e-01  +3.006e-02  +1.987e-01  +3.619e-01  +3.548e-02
  +640.0  +1.885e-01  +3.506e-01  +2.629e-02  +1.905e-01  +3.543e-01  +2.683e-02  +1.949e-01  +3.595e-01  +3.023e-02
  +650.0  +1.825e-01  +3.417e-01  +2.328e-02  +1.848e-01  +3.445e-01  +2.507e-02  +1.890e-01  +3.487e-01  +2.927e-02
  +660.0  +1.811e-01  +3.340e-01  +2.816e-02  +1.816e-01  +3.359e-01  +2.733e-02  +1.839e-01  +3.392e-01  +2.864e-02
  +670.0  +2.064e-01  +3.675e-01  +4.541e-02  +2.061e-01  +3.683e-01  +4.399e-02  +2.072e-01  +3.701e-01  +4.425e-02
  +680.0  +2.083e-01  +3.774e-01  +3.924e-02  +2.100e-01  +3.804e-01  +3.949e-02  +2.134e-01  +3.849e-01  +4.186e-02
  +690.0  +1.983e-01  +3.572e-01  +3.943e-02  +2.003e-01  +3.616e-01  +3.898e-02  +2.046e-01  +3.684e-01  +4.074e-02
  +700.0  +2.013e-01  +3.553e-01  +4.728e-02  +2.036e-01  +3.593e-01  +4.787e-02  +2.073e-01  +3.658e-01  +4.878e-02
  +710.0  +1.975e-01  +3.495e-01  +4.555e-02  +1.989e-01  +3.528e-01  +4.500e-02  +2.030e-01  +3.583e-01  +4.778e-02
  +720.0  +1.941e-01  +3.449e-01  +4.326e-02  +1.931e-01  +3.460e-01  +4.030e-02  +1.944e-01  +3.496e-01  +3.922e-02
  +730.0  +2.132e-01  +3.830e-01  +4.336e-02  +2.139e-01  +3.834e-01  +4.435e-02  +2.163e-01  +3.874e-01  +4.528e-02
  +740.0  +2.013e-01  +3.774e-01  +2.515e-02  +2.017e-01  +3.781e-01  +2.520e-02  +2.054e-01  +3.810e-01  +2.979e-02
  +750.0  +2.124e-01  +4.063e-01  +1.847e-02  +2.135e-01  +4.085e-01  +1.855e-02  +2.166e-01  +4.122e-01  +2.102e-02
  +760.0  +1.978e-01  +3.953e-01  +2.580e-04  +1.991e-01  +3.977e-01  +5.469e-04  +2.012e-01  +4.008e-01  +1.568e-03
  +770.0  +1.948e-01  +3.592e-01  +3.050e-02  +1.953e-01  +3.610e-01  +2.963e-02  +1.964e-01  +3.635e-01  +2.935e-02
  +780.0  +1.813e-01  +3.373e-01  +2.527e-02  +1.829e-01  +3.402e-01  +2.558e-02  +1.863e-01  +3.444e-01  +2.819e-02
  +790.0  +2.012e-01  +3.458e-01  +5.666e-02  +2.031e-01  +3.491e-01  +5.701e-02  +2.055e-01  +3.537e-01  +5.721e-02
  +800.0  +1.933e-01  +3.400e-01  +4.648e-02  +1.943e-01  +3.431e-01  +4.549e-02  +1.964e-01  +3.478e-01  +4.494e-02
  +810.0  +1.987e-01  +3.646e-01  +3.276e-02  +2.001e-01  +3.675e-01  +3.267e-02  +2.029e-01  +3.727e-01  +3.314e-02
  +820.0  +1.973e-01  +3.744e-01  +2.027e-02  +1.984e-01  +3.762e-01  +2.064e-02  +2.024e-01  +3.788e-01  +2.593e-02
  +830.0  +1.974e-01  +3.776e-01  +1.719e-02  +1.972e-01  +3.779e-01  +1.657e-02  +1.993e-01  +3.795e-01  +1.909e-02
  +840.0  +1.884e-01  +3.544e-01  +2.235e-02  +1.892e-01  +3.560e-01  +2.247e-02  +1.924e-01  +3.589e-01  +2.587e-02
  +850.0  +2.053e-01  +3.715e-01  +3.919e-02  +2.057e-01  +3.731e-01  +3.828e-02  +2.083e-01  +3.747e-01  +4.194e-02
  +860.0  +1.996e-01  +3.640e-01  +3.516e-02  +2.026e-01  +3.666e-01  +3.866e-02  +2.066e-01  +3.703e-01  +4.294e-02
  +870.0  +1.887e-01  +3.489e-01  +2.850e-02  +1.901e-01  +3.523e-01  +2.791e-02  +1.927e-01  +3.563e-01  +2.922e-02
  +880.0  +1.852e-01  +3.566e-01  +1.370e-02  +1.886e-01  +3.597e-01  +1.763e-02  +1.920e-01  +3.636e-01  +2.033e-02
  +890.0  +1.763e-01  +3.445e-01  +8.097e-03  +1.778e-01  +3.470e-01  +8.669e-03  +1.797e-01  +3.499e-01  +9.543e-03
  +900.0  +1.777e-01  +3.402e-01  +1.515e-02  +1.805e-01  +3.451e-01  +1.599e-02  +1.851e-01  +3.511e-01  +1.910e-02
  +910.0  +1.833e-01  +3.598e-01  +6.822e-03  +1.864e-01  +3.622e-01  +1.054e-02  +1.903e-01  +3.658e-01  +1.477e-02
  +920.0  +1.856e-01  +3.509e-01  +2.027e-02  +1.889e-01  +3.543e-01  +2.344e-02  +1.923e-01  +3.581e-01  +2.652e-02
  +930.0  +1.752e-01  +3.518e-01  -1.529e-03  +1.780e-01  +3.550e-01  +9.373e-04  +1.821e-01  +3.590e-01  +5.179e-03
  +940.0  +1.814e-01  +3.411e-01  +2.173e-02  +1.828e-01  +3.436e-01  +2.194e-02  +1.842e-01  +3.466e-01  +2.182e-02
  +950.0  +1.769e-01  +3.382e-01  +1.555e-02  +1.784e-01  +3.412e-01  +1.559e-02  +1.798e-01  +3.434e-01  +1.620e-02
  +960.0  +1.785e-01  +3.350e-01  +2.200e-02  +1.810e-01  +3.395e-01  +2.245e-02  +1.834e-01  +3.449e-01  +2.204e-02
  +970.0  +1.756e-01  +3.351e-01  +1.616e-02  +1.787e-01  +3.398e-01  +1.750e-02  +1.818e-01  +3.451e-01  +1.852e-02
  +980.0  +1.734e-01  +3.179e-01  +2.891e-02  +1.775e-01  +3.227e-01  +3.223e-02  +1.824e-01  +3.277e-01  +3.714e-02
  +990.0  +1.755e-01  +3.284e-01  +2.260e-02  +1.802e-01  +3.341e-01  +2.623e-02  +1.855e-01  +3.401e-01  +3.101e-02
 +1000.0  +1.904e-01  +3.494e-01  +3.135e-02  +1.941e-01  +3.537e-01  +3.454e-02  +1.989e-01  +3.582e-01  +3.974e-02
 +1010.0  +1.766e-01  +3.300e-01  +2.334e-02  +1.823e-01  +3.365e-01  +2.816e-02  +1.873e-01  +3.429e-01  +3.167e-02
 +1020.0  +1.837e-01  +3.298e-01  +3.757e-02  +1.881e-01  +3.357e-01  +4.039e-02  +1.924e-01  +3.423e-01  +4.251e-02
 +1030.0  +1.847e-01  +3.312e-01  +3.825e-02  +1.886e-01  +3.368e-01  +4.049e-02  +1.936e-01  +3.431e-01  +4.415e-02
 +1040.0  +1.751e-01  +3.200e-01  +3.029e-02  +1.794e-01  +3.264e-01  +3.237e-02  +1.851e-01  +3.357e-01  +3.463e-02
 +1050.0  +1.849e-01  +3.306e-01  +3.925e-02  +1.896e-01  +3.353e-01  +4.377e-02  +1.954e-01  +3.428e-01  +4.805e-02
 +1060.0  +1.793e-01  +3.245e-01  +3.418e-02  +1.830e-01  +3.300e-01  +3.613e-02  +1.880e-01  +3.378e-01  +3.823e-02
 +1070.0  +1.737e-01  +3.104e-01  +3.706e-02  +1.769e-01  +3.161e-01  +3.762e-02  +1.804e-01  +3.237e-01  +3.710e-02
 +1080.0  +1.885e-01  +3.479e-01  +2.910e-02  +1.927e-01  +3.529e-01  +3.244e-02  +1.985e-01  +3.596e-01  +3.737e-02
 +1090.0  +1.787e-01  +3.227e-01  +3.460e-02  +1.829e-01  +3.279e-01  +3.790e-02  +1.878e-01  +3.340e-01  +4.163e-02
 +1100.0  +1.738e-01  +3.097e-01  +3.795e-02  +1.764e-01  +3.137e-01  +3.917e-02  +1.804e-01  +3.192e-01  +4.153e-02
 +1110.0  +1.656e-01  +3.156e-01  +1.546e-02  +1.692e-01  +3.199e-01  +1.851e-02  +1.738e-01  +3.252e-01  +2.246e-02
 +1120.0  +1.703e-01  +3.130e-01  +2.764e-02  +1.732e-01  +3.169e-01  +2.949e-02  +1.770e-01  +3.220e-01  +3.207e-02
 +1130.0  +1.759e-01  +3.070e-01  +4.489e-02  +1.800e-01  +3.117e-01  +4.828e-02  +1.863e-01  +3.181e-01  +5.456e-02
 +1140.0  +1.920e-01  +3.359e-01  +4.813e-02  +1.970e-01  +3.417e-01  +5.234e-02  +2.032e-01  +3.497e-01  +5.680e-02
 +1150.0  +1.917e-01  +3.451e-01  +3.832e-02  +1.973e-01  +3.501e-01  +4.446e-02  +2.031e-01  +3.564e-01  +4.991e-02
 +1160.0  +1.875e-01  +3.307e-01  +4.416e-02  +1.924e-01  +3.358e-01  +4.902e-02  +1.984e-01  +3.434e-01  +5.347e-02
 +1170.0  +2.020e-01  +3.409e-01  +6.315e-02  +2.066e-01  +3.461e-01  +6.711e-02  +2.128e-01  +3.542e-01  +7.149e-02
 +1180.0  +1.953e-01  +3.568e-01  +3.389e-02  +1.994e-01  +3.619e-01  +3.681e-02  +2.047e-01  +3.683e-01  +4.116e-02
 +1190.0  +1.817e-01  +3.266e-01  +3.669e-02  +1.852e-01  +3.296e-01  +4.078e-02  +1.900e-01  +3.348e-01  +4.518e-02
 +1200.0  +1.839e-01  +3.294e-01  +3.831e-02  +1.875e-01  +3.338e-01  +4.122e-02  +1.930e-01  +3.403e-01  +4.578e-02
 +1210.0  +1.819e-01  +3.035e-01  +6.024e-02  +1.846e-01  +3.086e-01  +6.056e-02  +1.889e-01  +3.168e-01  +6.111e-02
 +1220.0  +1.731e-01  +3.143e-01  +3.198e-02  +1.766e-01  +3.203e-01  +3.291e-02  +1.824e-01  +3.297e-01  +3.509e-02
 +1230.0  +1.822e-01  +3.327e-01  +3.164e-02  +1.853e-01  +3.384e-01  +3.232e-02  +1.908e-01  +3.469e-01  +3.476e-02
 +1240.0  +1.820e-01  +3.370e-01  +2.688e-02  +1.870e-01  +3.434e-01  +3.057e-02  +1.938e-01  +3.537e-01  +3.388e-02
 +1250.0  +1.929e-01  +3.436e-01  +4.224e-02  +1.977e-01  +3.502e-01  +4.526e-02  +2.037e-01  +3.604e-01  +4.693e-02
 +1260.0  +2.074e-01  +3.543e-01  +6.050e-02  +2.117e-01  +3.610e-01  +6.235e-02  +2.176e-01  +3.709e-01  +6.428e-02
 +1270.0  +2.103e-01  +3.686e-01  +5.202e-02  +2.155e-01  +3.759e-01  +5.504e-02  +2.219e-01  +3.848e-01  +5.906e-02
 +1280.0  +1.920e-01  +3.299e-01  +5.419e-02  +1.957e-01  +3.363e-01  +5.513e-02  +2.011e-01  +3.451e-01  +5.714e-02
 +1290.0  +1.715e-01  +3.154e-01  +2.763e-02  +1.754e-01  +3.204e-01  +3.040e-02  +1.819e-01  +3.271e-01  +3.662e-02
 +1300.0  +1.786e-01  +3.222e-01  +3.502e-02  +1.818e-01  +3.286e-01  +3.489e-02  +1.865e-01  +3.369e-01  +3.606e-02
 +1310.0  +1.857e-01  +3.210e-01  +5.038e-02  +1.906e-01  +3.272e-01  +5.401e-02  +1.967e-01  +3.363e-01  +5.713e-02
 +1320.0  +1.784e-01  +3.241e-01  +3.274e-02  +1.815e-01  +3.286e-01  +3.449e-02  +1.858e-01  +3.359e-01  +3.569e-02
 +1330.0  +1.684e-01  +3.019e-01  +3.486e-02  +1.729e-01  +3.070e-01  +3.885e-02  +1.780e-01  +3.151e-01  +4.089e-02
 +1340.0  +1.642e-01  +2.915e-01  +3.687e-02  +1.694e-01  +2.975e-01  +4.128e-02  +1.760e-01  +3.064e-01  +4.562e-02
 +1350.0  +1.714e-01  +3.118e-01  +3.107e-02  +1.759e-01  +3.164e-01  +3.541e-02  +1.818e-01  +3.247e-01  +3.890e-02
 +1360.0  +1.721e-01  +3.151e-01  +2.911e-02  +1.759e-01  +3.197e-01  +3.214e-02  +1.818e-01  +3.273e-01  +3.625e-02
 +1370.0  +1.837e-01  +3.266e-01  +4.073e-02  +1.869e-01  +3.313e-01  +4.257e-02  +1.937e-01  +3.386e-01  +4.885e-02
 +1380.0  +1.770e-01  +3.168e-01  +3.728e-02  +1.809e-01  +3.205e-01  +4.141e-02  +1.866e-01  +3.266e-01  +4.656e-02
 +1390.0  +1.670e-01  +3.241e-01  +9.837e-03  +1.678e-01  +3.259e-01  +9.709e-03  +1.714e-01  +3.303e-01  +1.247e-02
 +1400.0  +1.756e-01  +3.201e-01  +3.105e-02  +1.790e-01  +3.234e-01  +3.451e-02  +1.852e-01  +3.297e-01  +4.069e-02
 +1410.0  +1.871e-01  +3.299e-01  +4.428e-02  +1.903e-01  +3.333e-01  +4.724e-02  +1.963e-01  +3.396e-01  +5.313e-02
 +1420.0  +1.854e-01  +3.304e-01  +4.034e-02  +1.882e-01  +3.349e-01  +4.144e-02  +1.925e-01  +3.420e-01  +4.308e-02
 +1430.0  +1.829e-01  +3.227e-01  +4.306e-02  +1.844e-01  +3.252e-01  +4.362e-02  +1.896e-01  +3.311e-01  +4.811e-02
 +1440.0  +1.736e-01  +3.085e-01  +3.880e-02  +1.770e-01  +3.114e-01  +4.252e-02  +1.828e-01  +3.178e-01  +4.783e-02
 +1450.0  +1.735e-01  +3.115e-01  +3.559e-02  +1.764e-01  +3.156e-01  +3.721e-02  +1.830e-01  +3.236e-01  +4.228e-02
 +1460.0  +1.719e-01  +3.309e-01  +1.297e-02  +1.748e-01  +3.337e-01  +1.595e-02  +1.803e-01  +3.396e-01  +2.110e-02
 +1470.0  +1.698e-01  +3.209e-01  +1.865e-02  +1.741e-01  +3.272e-01  +2.099e-02  +1.809e-01  +3.354e-01  +2.641e-02
 +1480.0  +1.580e-01  +2.954e-01  +2.067e-02  +1.603e-01  +2.989e-01  +2.160e-02  +1.649e-01  +3.042e-01  +2.561e-02
 +1490.0  +1.712e-01  +3.096e-01  +3.277e-02  +1.745e-01  +3.135e-01  +3.547e-02  +1.792e-01  +3.190e-01  +3.951e-02
 +1500.0  +1.769e-01  +3.257e-01  +2.802e-02  +1.797e-01  +3.304e-01  +2.903e-02  +1.841e-01  +3.367e-01  +3.156e-02
 +1510.0  +1.679e-01  +3.146e-01  +2.121e-02  +1.715e-01  +3.188e-01  +2.417e-02  +1.757e-01  +3.249e-01  +2.653e-02
 +1520.0  +1.691e-01  +3.113e-01  +2.697e-02  +1.717e-01  +3.159e-01  +2.751e-02  +1.759e-01  +3.228e-01  +2.913e-02
 +1530.0  +1.677e-01  +3.082e-01  +2.724e-02  +1.705e-01  +3.126e-01  +2.832e-02  +1.755e-01  +3.194e-01  +3.160e-02
 +1540.0  +1.752e-01  +3.260e-01  +2.435e-02  +1.793e-01  +3.305e-01  +2.814e-02  +1.839e-01  +3.356e-01  +3.213e-02
 +1550.0  +1.708e-01  +3.238e-01  +1.771e-02  +1.756e-01  +3.287e-01  +2.257e-02  +1.810e-01  +3.354e-01  +2.669e-02
 +1560.0  +1.704e-01  +3.178e-01  +2.298e-02  +1.746e-01  +3.237e-01  +2.542e-02  +1.807e-01  +3.303e-01  +3.107e-02
 +1570.0  +1.793e-01  +3.395e-01  +1.913e-02  +1.815e-01  +3.440e-01  +1.900e-02  +1.841e-01  +3.486e-01  +1.970e-02
 +1580.0  +1.871e-01  +3.357e-01  +3.851e-02  +1.900e-01  +3.403e-01  +3.975e-02  +1.946e-01  +3.456e-01  +4.359e-02
 +1590.0  +1.980e-01  +3.442e-01  +5.178e-02  +2.009e-01  +3.493e-01  +5.245e-02  +2.050e-01  +3.544e-01  +5.573e-02
 +1600.0  +1.785e-01  +3.192e-01  +3.784e-02  +1.810e-01  +3.242e-01  +3.786e-02  +1.849e-01  +3.309e-01  +3.890e-02
 +1610.0  +1.731e-01  +3.061e-01  +4.012e-02  +1.762e-01  +3.123e-01  +4.008e-02  +1.796e-01  +3.207e-01  +3.839e-02
 +1620.0  +1.764e-01  +3.094e-01  +4.341e-02  +1.783e-01  +3.139e-01  +4.276e-02  +1.818e-01  +3.187e-01  +4.496e-02
 +1630.0  +1.880e-01  +3.340e-01  +4.193e-02  +1.917e-01  +3.390e-01  +4.437e-02  +1.968e-01  +3.434e-01  +5.020e-02
 +1640.0  +1.908e-01  +3.271e-01  +5.449e-02  +1.937e-01  +3.308e-01  +5.653e-02  +1.978e-01  +3.342e-01  +6.134e-02
 +1650.0  +1.900e-01  +3.282e-01  +5.185e-02  +1.935e-01  +3.324e-01  +5.457e-02  +1.970e-01  +3.371e-01  +5.693e-02
 +1660.0  +1.820e-01  +3.210e-01  +4.294e-02  +1.858e-01  +3.244e-01  +4.718e-02  +1.896e-01  +3.293e-01  +4.987e-02
 +1670.0  +1.841e-01  +3.274e-01  +4.072e-02  +1.858e-01  +3.305e-01  +4.104e-02  +1.884e-01  +3.351e-01  +4.176e-02
 +1680.0  +1.784e-01  +3.146e-01  +4.220e-02  +1.815e-01  +3.174e-01  +4.555e-02  +1.849e-01  +3.216e-01  +4.807e-02
 +1690.0  +1.794e-01  +3.101e-01  +4.871e-02  +1.829e-01  +3.142e-01  +5.148e-02  +1.877e-01  +3.188e-01  +5.657e-02
 +1700.0  +1.788e-01  +3.180e-01  +3.965e-02  +1.836e-01  +3.220e-01  +4.528e-02  +1.885e-01  +3.274e-01  +4.952e-02
 +1710.0  +1.663e-01  +3.156e-01  +1.697e-02  +1.715e-01  +3.213e-01  +2.168e-02  +1.763e-01  +3.273e-01  +2.533e-02
 +1720.0  +1.740e-01  +3.258e-01  +2.219e-02  +1.786e-01  +3.300e-01  +2.720e-02  +1.836e-01  +3.360e-01  +3.125e-02
 +1730.0  +1.634e-01  +3.013e-01  +2.558e-02  +1.688e-01  +3.075e-01  +3.021e-02  +1.750e-01  +3.150e-01  +3.492e-02
 +1740.0  +1.826e-01  +3.157e-01  +4.955e-02  +1.865e-01  +3.220e-01  +5.110e-02  +1.921e-01  +3.289e-01  +5.535e-02
 +1750.0  +1.819e-01  +3.350e-01  +2.873e-02  +1.856e-01  +3.412e-01  +3.003e-02  +1.912e-01  +3.485e-01  +3.384e-02
 +1760.0  +1.944e-01  +3.455e-01  +4.336e-02  +1.996e-01  +3.516e-01  +4.755e-02  +2.066e-01  +3.605e-01  +5.265e-02
 +1770.0  +1.964e-01  +3.409e-01  +5.185e-02  +1.999e-01  +3.445e-01  +5.534e-02  +2.055e-01  +3.501e-01  +6.099e-02
 +1780.0  +1.937e-01  +3.417e-01  +4.569e-02  +1.978e-01  +3.456e-01  +5.000e-02  +2.025e-01  +3.504e-01  +5.459e-02
 +1790.0  +1.862e-01  +3.227e-01  +4.976e-02  +1.895e-01  +3.270e-01  +5.189e-02  +1.939e-01  +3.328e-01  +5.495e-02
 +1800.0  +1.903e-01  +3.306e-01  +5.003e-02  +1.955e-01  +3.363e-01  +5.479e-02  +2.005e-01  +3.437e-01  +5.736e-02
 +1810.0  +1.822e-01  +3.162e-01  +4.822e-02  +1.868e-01  +3.211e-01  +5.253e-02  +1.917e-01  +3.265e-01  +5.695e-02
 +1820.0  +1.812e-01  +3.211e-01  +4.126e-02  +1.853e-01  +3.269e-01  +4.359e-02  +1.894e-01  +3.307e-01  +4.815e-02
 +1830.0  +1.793e-01  +3.026e-01  +5.606e-02  +1.830e-01  +3.081e-01  +5.787e-02  +1.873e-01  +3.141e-01  +6.056e-02
 +1840.0  +1.766e-01  +3.164e-01  +3.682e-02  +1.792e-01  +3.200e-01  +3.836e-02  +1.821e-01  +3.238e-01  +4.043e-02
 +1850.0  +1.706e-01  +3.003e-01  +4.090e-02  +1.737e-01  +3.044e-01  +4.310e-02  +1.767e-01  +3.085e-01  +4.484e-02
 +1860.0  +1.591e-01  +2.916e-01  +2.663e-02  +1.608e-01  +2.916e-01  +3.005e-02  +1.625e-01  +2.916e-01  +3.339e-02
 +1870.0  +1.673e-01  +3.044e-01  +3.023e-02  +1.692e-01  +3.063e-01  +3.219e-02  +1.728e-01  +3.097e-01  +3.583e-02
 +1880.0  +1.731e-01  +3.190e-01  +2.718e-02  +1.766e-01  +3.221e-01  +3.113e-02  +1.804e-01  +3.271e-01  +3.374e-02
 +1890.0  +1.768e-01  +3.197e-01  +3.399e-02  +1.811e-01  +3.241e-01  +3.812e-02  +1.874e-01  +3.342e-01  +4.058e-02
 +1900.0  +1.838e-01  +3.412e-01  +2.649e-02  +1.864e-01  +3.446e-01  +2.811e-02  +1.913e-01  +3.530e-01  +2.960e-02
 +1910.0  +1.740e-01  +3.252e-01  +2.280e-02  +1.772e-01  +3.304e-01  +2.404e-02  +1.828e-01  +3.402e-01  +2.542e-02
 +1920.0  +1.662e-01  +2.988e-01  +3.359e-02  +1.702e-01  +3.050e-01  +3.539e-02  +1.756e-01  +3.142e-01  +3.692e-02
 +1930.0  +1.710e-01  +3.129e-01  +2.916e-02  +1.757e-01  +3.191e-01  +3.222e-02  +1.820e-01  +3.279e-01  +3.619e-02
 +1940.0  +1.688e-01  +3.098e-01  +2.779e-02  +1.727e-01  +3.152e-01  +3.029e-02  +1.798e-01  +3.228e-01  +3.672e-02
 +1950.0  +1.664e-01  +2.858e-01  +4.691e-02  +1.714e-01  +2.927e-01  +5.015e-02  +1.776e-01  +3.012e-01  +5.397e-02
 +1960.0  +1.966e-01  +3.217e-01  +7.150e-02  +2.001e-01  +3.280e-01  +7.210e-02  +2.037e-01  +3.365e-01  +7.090e-02
 +1970.0  +1.967e-01  +3.263e-01  +6.713e-02  +2.007e-01  +3.328e-01  +6.861e-02  +2.057e-01  +3.404e-01  +7.108e-02
 +1980.0  +1.789e-01  +3.087e-01  +4.913e-02  +1.819e-01  +3.133e-01  +5.039e-02  +1.854e-01  +3.185e-01  +5.223e-02
 +1990.0  +1.763e-01  +3.113e-01  +4.122e-02  +1.787e-01  +3.145e-01  +4.287e-02  +1.820e-01  +3.194e-01  +4.468e-02
 +2000.0  +1.656e-01  +2.808e-01  +5.045e-02  +1.700e-01  +2.858e-01  +5.423e-02  +1.757e-01  +2.915e-01  +5.995e-02
 +2010.0  +1.577e-01  +2.845e-01  +3.088e-02  +1.614e-01  +2.887e-01  +3.418e-02  +1.662e-01  +2.932e-01  +3.921e-02
 +2020.0  +1.750e-01  +2.916e-01  +5.852e-02  +1.787e-01  +2.973e-01  +6.012e-02  +1.835e-01  +3.043e-01  +6.279e-02
 +2030.0  +1.645e-01  +2.854e-01  +4.354e-02  +1.673e-01  +2.910e-01  +4.363e-02  +1.718e-01  +2.966e-01  +4.708e-02
 +2040.0  +1.734e-01  +2.946e-01  +5.232e-02  +1.763e-01  +3.010e-01  +5.166e-02  +1.809e-01  +3.081e-01  +5.361e-02
 +2050.0  +1.768e-01  +3.075e-01  +4.602e-02  +1.790e-01  +3.120e-01  +4.591e-02  +1.829e-01  +3.181e-01  +4.770e-02
 +2060.0  +1.637e-01  +2.947e-01  +3.266e-02  +1.677e-01  +3.000e-01  +3.532e-02  +1.726e-01  +3.065e-01  +3.871e-02
 +2070.0  +1.802e-01  +3.099e-01  +5.051e-02  +1.824e-01  +3.134e-01  +5.133e-02  +1.866e-01  +3.189e-01  +5.417e-02
 +2080.0  +1.729e-01  +3.137e-01  +3.205e-02  +1.747e-01  +3.176e-01  +3.189e-02  +1.790e-01  +3.250e-01  +3.296e-02
 +2090.0  +1.710e-01  +3.042e-01  +3.781e-02  +1.749e-01  +3.093e-01  +4.049e-02  +1.807e-01  +3.164e-01  +4.510e-02
 +2100.0  +1.567e-01  +2.892e-01  +2.430e-02  +1.607e-01  +2.950e-01  +2.641e-02  +1.658e-01  +3.018e-01  +2.977e-02
 +2110.0  +1.707e-01  +3.129e-01  +2.853e-02  +1.755e-01  +3.184e-01  +3.265e-02  +1.822e-01  +3.249e-01  +3.949e-02
 +2120.0  +1.671e-01  +3.100e-01  +2.417e-02  +1.723e-01  +3.149e-01  +2.979e-02  +1.786e-01  +3.216e-01  +3.561e-02
 +2130.0  +1.749e-01  +3.018e-01  +4.797e-02  +1.808e-01  +3.093e-01  +5.222e-02  +1.876e-01  +3.183e-01  +5.686e-02
 +2140.0  +1.787e-01  +3.059e-01  +5.143e-02  +1.834e-01  +3.127e-01  +5.407e-02  +1.891e-01  +3.214e-01  +5.692e-02
 +2150.0  +1.741e-01  +3.237e-01  +2.451e-02  +1.793e-01  +3.313e-01  +2.734e-02  +1.867e-01  +3.412e-01  +3.211e-02
 +2160.0  +1.697e-01  +3.106e-01  +2.883e-02  +1.752e-01  +3.181e-01  +3.234e-02  +1.820e-01  +3.274e-01  +3.660e-02
 +2170.0  +1.847e-01  +3.267e-01  +4.272e-02  +1.904e-01  +3.339e-01  +4.684e-02  +1.974e-01  +3.427e-01  +5.212e-02
 +2180.0  +1.843e-01  +3.353e-01  +3.323e-02  +1.878e-01  +3.426e-01  +3.305e-02  +1.933e-01  +3.510e-01  +3.560e-02
 +2190.0  +1.726e-01  +3.290e-01  +1.616e-02  +1.772e-01  +3.358e-01  +1.852e-02  +1.827e-01  +3.433e-01  +2.207e-02
 +2200.0  +1.863e-01  +3.393e-01  +3.342e-02  +1.903e-01  +3.464e-01  +3.417e-02  +1.948e-01  +3.545e-01  +3.506e-02
 +2210.0  +1.802e-01  +3.303e-01  +3.016e-02  +1.851e-01  +3.365e-01  +3.377e-02  +1.910e-01  +3.453e-01  +3.678e-02
 +2220.0  +1.732e-01  +3.192e-01  +2.732e-02  +1.755e-01  +3.236e-01  +2.731e-02  +1.785e-01  +3.302e-01  +2.674e-02
 +2230.0  +1.837e-01  +3.182e-01  +4.929e-02  +1.876e-01  +3.240e-01  +5.132e-02  +1.919e-01  +3.322e-01  +5.156e-02
 +2240.0  +1.811e-01  +3.314e-01  +3.071e-02  +1.865e-01  +3.391e-01  +3.380e-02  +1.934e-01  +3.494e-01  +3.738e-02
 +2250.0  +1.801e-01  +3.314e-01  +2.875e-02  +1.850e-01  +3.387e-01  +3.142e-02  +1.925e-01  +3.486e-01  +3.636e-02
 +2260.0  +1.840e-01  +3.369e-01  +3.098e-02  +1.870e-01  +3.425e-01  +3.161e-02  +1.935e-01  +3.500e-01  +3.700e-02
 +2270.0  +1.965e-01  +3.511e-01  +4.191e-02  +2.005e-01  +3.561e-01  +4.482e-02  +2.059e-01  +3.639e-01  +4.799e-02
 +2280.0  +1.821e-01  +3.325e-01  +3.171e-02  +1.842e-01  +3.371e-01  +3.130e-02  +1.886e-01  +3.445e-01  +3.276e-02
 +2290.0  +1.903e-01  +3.492e-01  +3.143e-02  +1.941e-01  +3.544e-01  +3.392e-02  +2.006e-01  +3.621e-01  +3.899e-02
 +2300.0  +1.840e-01  +3.289e-01  +3.920e-02  +1.882e-01  +3.332e-01  +4.321e-02  +1.939e-01  +3.399e-01  +4.789e-02
 +2310.0  +1.843e-01  +3.212e-01  +4.731e-02  +1.897e-01  +3.269e-01  +5.246e-02  +1.961e-01  +3.356e-01  +5.668e-02
 +2320.0  +1.756e-01  +3.186e-01  +3.260e-02  +1.810e-01  +3.234e-01  +3.864e-02  +1.883e-01  +3.310e-01  +4.564e-02
 +2330.0  +1.843e-01  +3.347e-01  +3.399e-02  +1.879e-01  +3.405e-01  +3.534e-02  +1.929e-01  +3.483e-01  +3.739e-02
 +2340.0  +1.769e-01  +3.353e-01  +1.850e-02  +1.805e-01  +3.407e-01  +2.021e-02  +1.847e-01  +3.478e-01  +2.159e-02
 +2350.0  +1.786e-01  +3.282e-01  +2.903e-02  +1.828e-01  +3.322e-01  +3.335e-02  +1.879e-01  +3.372e-01  +3.871e-02
 +2360.0  +1.804e-01  +3.174e-01  +4.333e-02  +1.838e-01  +3.221e-01  +4.558e-02  +1.887e-01  +3.277e-01  +4.965e-02
 +2370.0  +1.805e-01  +3.120e-01  +4.911e-02  +1.856e-01  +3.179e-01  +5.331e-02  +1.931e-01  +3.257e-01  +6.050e-02
 +2380.0  +1.790e-01  +3.226e-01  +3.538e-02  +1.819e-01  +3.280e-01  +3.578e-02  +1.864e-01  +3.346e-01  +3.820e-02
 +2390.0  +1.773e-01  +3.220e-01  +3.263e-02  +1.815e-01  +3.281e-01  +3.491e-02  +1.866e-01  +3.366e-01  +3.674e-02
 +2400.0  +1.673e-01  +3.141e-01  +2.049e-02  +1.714e-01  +3.200e-01  +2.286e-02  +1.771e-01  +3.278e-01  +2.635e-02
 +2410.0  +1.936e-01  +3.324e-01  +5.469e-02  +1.974e-01  +3.398e-01  +5.499e-02  +2.031e-01  +3.488e-01  +5.741e-02
 +2420.0  +1.959e-01  +3.384e-01  +5.352e-02  +1.990e-01  +3.461e-01  +5.187e-02  +2.051e-01  +3.562e-01  +5.388e-02
 +2430.0  +1.734e-01  +3.134e-01  +3.327e-02  +1.742e-01  +3.180e-01  +3.046e-02  +1.784e-01  +3.255e-01  +3.122e-02
 +2440.0  +1.623e-01  +3.028e-01  +2.181e-02  +1.651e-01  +3.078e-01  +2.248e-02  +1.689e-01  +3.141e-01  +2.369e-02
 +2450.0  +1.760e-01  +3.151e-01  +3.691e-02  +1.794e-01  +3.187e-01  +4.003e-02  +1.844e-01  +3.235e-01  +4.517e-02
 +2460.0  +1.831e-01  +3.360e-01  +3.018e-02  +1.867e-01  +3.407e-01  +3.261e-02  +1.910e-01  +3.472e-01  +3.480e-02
 +2470.0  +1.829e-01  +3.342e-01  +3.157e-02  +1.873e-01  +3.380e-01  +3.662e-02  +1.930e-01  +3.422e-01  +4.388e-02
 +2480.0  +1.839e-01  +3.321e-01  +3.577e-02  +1.873e-01  +3.365e-01  +3.806e-02  +1.922e-01  +3.422e-01  +4.228e-02
 +2490.0  +1.922e-01  +3.474e-01  +3.697e-02  +1.980e-01  +3.529e-01  +4.301e-02  +2.041e-01  +3.586e-01  +4.967e-02
 +2500.0  +1.854e-01  +3.383e-01  +3.248e-02  +1.896e-01  +3.440e-01  +3.529e-02  +1.939e-01  +3.497e-01  +3.806e-02
 +2510.0  +1.888e-01  +3.228e-01  +5.469e-02  +1.926e-01  +3.267e-01  +5.844e-02  +1.969e-01  +3.298e-01  +6.398e-02
 +2520.0  +1.794e-01  +3.082e-01  +5.068e-02  +1.828e-01  +3.127e-01  +5.291e-02  +1.871e-01  +3.179e-01  +5.624e-02
 +2530.0  +1.878e-01  +3.184e-01  +5.709e-02  +1.916e-01  +3.236e-01  +5.950e-02  +1.959e-01  +3.289e-01  +6.286e-02
 +2540.0  +1.954e-01  +3.218e-01  +6.902e-02  +1.992e-01  +3.276e-01  +7.068e-02  +2.046e-01  +3.355e-01  +7.365e-02
 +2550.0  +1.861e-01  +3.073e-01  +6.481e-02  +1.894e-01  +3.119e-01  +6.692e-02  +1.956e-01  +3.189e-01  +7.229e-02
 +2560.0  +1.808e-01  +3.155e-01  +4.615e-02  +1.855e-01  +3.202e-01  +5.071e-02  +1.921e-01  +3.261e-01  +5.806e-02
 +2570.0  +1.864e-01  +3.241e-01  +4.865e-02  +1.897e-01  +3.274e-01  +5.204e-02  +1.945e-01  +3.321e-01  +5.678e-02
 +2580.0  +1.769e-01  +3.075e-01  +4.627e-02  +1.806e-01  +3.096e-01  +5.155e-02  +1.854e-01  +3.131e-01  +5.758e-02
 +2590.0  +1.868e-01  +3.260e-01  +4.762e-02  +1.903e-01  +3.282e-01  +5.242e-02  +1.951e-01  +3.298e-01  +6.042e-02
 +2600.0  +1.663e-01  +3.063e-01  +2.626e-02  +1.697e-01  +3.099e-01  +2.943e-02  +1.738e-01  +3.135e-01  +3.415e-02
 +2610.0  +1.673e-01  +2.870e-01  +4.767e-02  +1.696e-01  +2.890e-01  +5.019e-02  +1.734e-01  +2.920e-01  +5.487e-02
 +2620.0  +1.712e-01  +2.937e-01  +4.861e-02  +1.739e-01  +2.967e-01  +5.110e-02  +1.793e-01  +2.999e-01  +5.867e-02
 +2630.0  +1.833e-01  +3.046e-01  +6.208e-02  +1.862e-01  +3.080e-01  +6.434e-02  +1.902e-01  +3.119e-01  +6.850e-02
 +2640.0  +1.900e-01  +3.241e-01  +5.588e-02  +1.920e-01  +3.267e-01  +5.740e-02  +1.954e-01  +3.296e-01  +6.116e-02
 +2650.0  +1.825e-01  +3.339e-01  +3.116e-02  +1.856e-01  +3.381e-01  +3.317e-02  +1.886e-01  +3.408e-01  +3.645e-02
 +2660.0  +1.939e-01  +3.327e-01  +5.502e-02  +1.966e-01  +3.367e-01  +5.643e-02  +1.994e-01  +3.403e-01  +5.851e-02
 +2670.0  +1.967e-01  +3.463e-01  +4.707e-02  +1.992e-01  +3.494e-01  +4.901e-02  +2.016e-01  +3.536e-01  +4.962e-02
 +2680.0  +1.866e-01  +3.279e-01  +4.535e-02  +1.909e-01  +3.323e-01  +4.941e-02  +1.963e-01  +3.370e-01  +5.565e-02
 +2690.0  +1.808e-01  +3.210e-01  +4.058e-02  +1.845e-01  +3.252e-01  +4.392e-02  +1.902e-01  +3.297e-01  +5.075e-02
 +2700.0  +1.831e-01  +3.290e-01  +3.731e-02  +1.875e-01  +3.326e-01  +4.231e-02  +1.925e-01  +3.380e-01  +4.702e-02
 +2710.0  +1.749e-01  +3.160e-01  +3.386e-02  +1.772e-01  +3.184e-01  +3.599e-02  +1.811e-01  +3.218e-01  +4.043e-02
 +2720.0  +1.746e-01  +3.115e-01  +3.756e-02  +1.777e-01  +3.159e-01  +3.959e-02  +1.835e-01  +3.196e-01  +4.749e-02
 +2730.0  +1.723e-01  +3.009e-01  +4.377e-02  +1.756e-01  +3.048e-01  +4.632e-02  +1.791e-01  +3.097e-01  +4.845e-02
 +2740.0  +1.769e-01  +3.155e-01  +3.823e-02  +1.805e-01  +3.190e-01  +4.200e-02  +1.849e-01  +3.228e-01  +4.704e-02
 +2750.0  +1.889e-01  +3.470e-01  +3.082e-02  +1.934e-01  +3.516e-01  +3.523e-02  +1.973e-01  +3.555e-01  +3.912e-02
 +2760.0  +1.878e-01  +3.356e-01  +3.996e-02  +1.930e-01  +3.409e-01  +4.521e-02  +1.993e-01  +3.464e-01  +5.224e-02
 +2770.0  +1.809e-01  +3.267e-01  +3.504e-02  +1.857e-01  +3.318e-01  +3.965e-02  +1.917e-01  +3.374e-01  +4.591e-02
 +2780.0  +1.835e-01  +3.194e-01  +4.760e-02  +1.878e-01  +3.244e-01  +5.128e-02  +1.935e-01  +3.294e-01  +5.753e-02
 +2790.0  +1.811e-01  +3.245e-01  +3.765e-02  +1.847e-01  +3.286e-01  +4.079e-02  +1.885e-01  +3.323e-01  +4.468e-02
 +2800.0  +1.742e-01  +3.227e-01  +2.582e-02  +1.784e-01  +3.266e-01  +3.009e-02  +1.832e-01  +3.312e-01  +3.531e-02
 +2810.0  +1.825e-01  +3.333e-01  +3.167e-02  +1.859e-01  +3.379e-01  +3.396e-02  +1.906e-01  +3.440e-01  +3.729e-02
 +2820.0  +1.634e-01  +3.037e-01  +2.308e-02  +1.669e-01  +3.095e-01  +2.437e-02  +1.722e-01  +3.157e-01  +2.874e-02
 +2830.0  +1.655e-01  +3.001e-01  +3.097e-02  +1.683e-01  +3.034e-01  +3.314e-02  +1.726e-01  +3.081e-01  +3.698e-02
 +2840.0  +1.704e-01  +3.049e-01  +3.593e-02  +1.737e-01  +3.093e-01  +3.804e-02  +1.786e-01  +3.153e-01  +4.189e-02
 +2850.0  +1.612e-01  +2.935e-01  +2.885e-02  +1.642e-01  +2.963e-01  +3.212e-02  +1.695e-01  +3.007e-01  +3.838e-02
 +2860.0  +1.713e-01  +3.145e-01  +2.813e-02  +1.755e-01  +3.198e-01  +3.124e-02  +1.815e-01  +3.273e-01  +3.566e-02
 +2870.0  +1.750e-01  +3.134e-01  +3.659e-02  +1.785e-01  +3.169e-01  +4.008e-02  +1.839e-01  +3.219e-01  +4.596e-02
 +2880.0  +1.764e-01  +3.176e-01  +3.517e-02  +1.807e-01  +3.210e-01  +4.032e-02  +1.854e-01  +3.261e-01  +4.469e-02
 +2890.0  +1.807e-01  +3.164e-01  +4.499e-02  +1.833e-01  +3.178e-01  +4.875e-02  +1.862e-01  +3.201e-01  +5.221e-02
 +2900.0  +1.748e-01  +3.182e-01  +3.129e-02  +1.768e-01  +3.212e-01  +3.242e-02  +1.792e-01  +3.256e-01  +3.290e-02
 +2910.0  +1.591e-01  +2.963e-01  +2.196e-02  +1.615e-01  +2.996e-01  +2.337e-02  +1.651e-01  +3.039e-01  +2.632e-02
 +2920.0  +1.627e-01  +3.006e-01  +2.494e-02  +1.660e-01  +3.044e-01  +2.771e-02  +1.703e-01  +3.091e-01  +3.149e-02
 +2930.0  +1.679e-01  +3.116e-01  +2.411e-02  +1.702e-01  +3.153e-01  +2.511e-02  +1.730e-01  +3.190e-01  +2.698e-02
 +2940.0  +1.762e-01  +3.148e-01  +3.764e-02  +1.780e-01  +3.190e-01  +3.706e-02  +1.814e-01  +3.243e-01  +3.846e-02
 +2950.0  +1.788e-01  +3.234e-01  +3.425e-02  +1.811e-01  +3.278e-01  +3.434e-02  +1.843e-01  +3.325e-01  +3.617e-02
 +2960.0  +1.822e-01  +3.318e-01  +3.255e-02  +1.867e-01  +3.362e-01  +3.708e-02  +1.930e-01  +3.423e-01  +4.358e-02
 +2970.0  +1.746e-01  +3.205e-01  +2.878e-02  +1.774e-01  +3.240e-01  +3.070e-02  +1.823e-01  +3.290e-01  +3.559e-02
 +2980.0  +1.816e-01  +3.283e-01  +3.495e-02  +1.844e-01  +3.326e-01  +3.616e-02  +1.893e-01  +3.391e-01  +3.957e-02
 +2990.0  +1.669e-01  +3.026e-01  +3.110e-02  +1.699e-01  +3.070e-01  +3.275e-02  +1.741e-01  +3.125e-01  +3.580e-02
 +3000.0  +1.759e-01  +3.151e-01  +3.672e-02  +1.790e-01  +3.185e-01  +3.947e-02  +1.830e-01  +3.232e-01  +4.270e-02
 +3010.0  +1.818e-01  +3.401e-01  +2.355e-02  +1.840e-01  +3.428e-01  +2.529e-02  +1.876e-01  +3.463e-01  +2.888e-02
 +3020.0  +1.770e-01  +3.341e-01  +1.992e-02  +1.800e-01  +3.368e-01  +2.321e-02  +1.848e-01  +3.400e-01  +2.955e-02
 +3030.0  +1.739e-01  +3.072e-01  +4.065e-02  +1.765e-01  +3.092e-01  +4.389e-02  +1.814e-01  +3.132e-01  +4.958e-02
 +3040.0  +1.919e-01  +3.417e-01  +4.216e-02  +1.943e-01  +3.448e-01  +4.380e-02  +1.987e-01  +3.493e-01  +4.820e-02
 +3050.0  +1.969e-01  +3.478e-01  +4.598e-02  +1.999e-01  +3.515e-01  +4.838e-02  +2.035e-01  +3.564e-01  +5.050e-02
 +3060.0  +1.849e-01  +3.163e-01  +5.338e-02  +1.884e-01  +3.192e-01  +5.770e-02  +1.931e-01  +3.242e-01  +6.212e-02
 +3070.0  +1.743e-01  +3.135e-01  +3.519e-02  +1.787e-01  +3.179e-01  +3.957e-02  +1.831e-01  +3.240e-01  +4.217e-02
 +3080.0  +1.705e-01  +3.181e-01  +2.291e-02  +1.741e-01  +3.222e-01  +2.607e-02  +1.777e-01  +3.277e-01  +2.765e-02
 +3090.0  +1.859e-01  +3.463e-01  +2.548e-02  +1.882e-01  +3.497e-01  +2.675e-02  +1.922e-01  +3.553e-01  +2.914e-02
 +3100.0  +1.873e-01  +3.368e-01  +3.790e-02  +1.909e-01  +3.409e-01  +4.096e-02  +1.953e-01  +3.470e-01  +4.347e-02
 +3110.0  +1.856e-01  +3.438e-01  +2.751e-02  +1.881e-01  +3.470e-01  +2.921e-02  +1.914e-01  +3.515e-01  +3.127e-02
 +3120.0  +1.874e-01  +3.384e-01  +3.636e-02  +1.912e-01  +3.426e-01  +3.986e-02  +1.966e-01  +3.486e-01  +4.458e-02
 +3130.0  +1.951e-01  +3.512e-01  +3.894e-02  +1.981e-01  +3.547e-01  +4.148e-02  +2.032e-01  +3.594e-01  +4.703e-02
 +3140.0  +1.911e-01  +3.435e-01  +3.873e-02  +1.928e-01  +3.463e-01  +3.938e-02  +1.957e-01  +3.505e-01  +4.081e-02
 +3150.0  +1.920e-01  +3.182e-01  +6.578e-02  +1.932e-01  +3.196e-01  +6.675e-02  +1.951e-01  +3.217e-01  +6.855e-02
 +3160.0  +1.782e-01  +3.098e-01  +4.668e-02  +1.822e-01  +3.130e-01  +5.128e-02  +1.869e-01  +3.181e-01  +5.563e-02
 +3170.0  +1.751e-01  +2.988e-01  +5.131e-02  +1.777e-01  +3.010e-01  +5.428e-02  +1.820e-01  +3.052e-01  +5.884e-02
 +3180.0  +1.815e-01  +3.281e-01  +3.494e-02  +1.850e-01  +3.322e-01  +3.775e-02  +1.901e-01  +3.383e-01  +4.188e-02
 +3190.0  +1.824e-01  +3.210e-01  +4.381e-02  +1.857e-01  +3.249e-01  +4.651e-02  +1.897e-01  +3.307e-01  +4.858e-02
 +3200.0  +1.805e-01  +3.298e-01  +3.113e-02  +1.845e-01  +3.342e-01  +3.488e-02  +1.891e-01  +3.398e-01  +3.847e-02
 +3210.0  +1.880e-01  +3.285e-01  +4.754e-02  +1.910e-01  +3.322e-01  +4.980e-02  +1.956e-01  +3.388e-01  +5.247e-02
 +3220.0  +1.915e-01  +3.390e-01  +4.401e-02  +1.943e-01  +3.428e-01  +4.572e-02  +1.990e-01  +3.488e-01  +4.918e-02
 +3230.0  +1.870e-01  +3.337e-01  +4.036e-02  +1.908e-01  +3.381e-01  +4.346e-02  +1.962e-01  +3.436e-01  +4.876e-02
 +3240.0  +1.925e-01  +3.389e-01  +4.609e-02  +1.962e-01  +3.427e-01  +4.968e-02  +2.020e-01  +3.480e-01  +5.600e-02
 +3250.0  +1.906e-01  +3.218e-01  +5.937e-02  +1.926e-01  +3.261e-01  +5.921e-02  +1.956e-01  +3.317e-01  +5.948e-02
 +3260.0  +1.791e-01  +3.177e-01  +4.053e-02  +1.813e-01  +3.222e-01  +4.048e-02  +1.863e-01  +3.276e-01  +4.494e-02
 +3270.0  +1.863e-01  +3.128e-01  +5.971e-02  +1.882e-01  +3.175e-01  +5.890e-02  +1.915e-01  +3.219e-01  +6.115e-02
 +3280.0  +1.821e-01  +3.101e-01  +5.419e-02  +1.836e-01  +3.139e-01  +5.341e-02  +1.860e-01  +3.178e-01  +5.426e-02
 +3290.0  +1.721e-01  +2.973e-01  +4.681e-02  +1.758e-01  +3.020e-01  +4.955e-02  +1.813e-01  +3.089e-01  +5.376e-02
 +3300.0  +1.828e-01  +3.165e-01  +4.902e-02  +1.863e-01  +3.186e-01  +5.394e-02  +1.902e-01  +3.229e-01  +5.754e-02
 +3310.0  +1.785e-01  +3.143e-01  +4.271e-02  +1.829e-01  +3.183e-01  +4.742e-02  +1.893e-01  +3.239e-01  +5.474e-02
 +3320.0  +1.702e-01  +3.028e-01  +3.772e-02  +1.728e-01  +3.059e-01  +3.973e-02  +1.775e-01  +3.107e-01  +4.423e-02
 +3330.0  +1.953e-01  +3.268e-01  +6.369e-02  +1.994e-01  +3.304e-01  +6.843e-02  +2.047e-01  +3.359e-01  +7.352e-02
 +3340.0  +1.885e-01  +3.038e-01  +7.316e-02  +1.916e-01  +3.092e-01  +7.394e-02  +1.967e-01  +3.176e-01  +7.572e-02
 +3350.0  +1.838e-01  +3.129e-01  +5.479e-02  +1.881e-01  +3.182e-01  +5.805e-02  +1.925e-01  +3.258e-01  +5.916e-02
 +3360.0  +1.973e-01  +3.338e-01  +6.092e-02  +2.023e-01  +3.397e-01  +6.488e-02  +2.084e-01  +3.471e-01  +6.969e-02
 +3370.0  +1.974e-01  +3.378e-01  +5.702e-02  +2.006e-01  +3.417e-01  +5.954e-02  +2.057e-01  +3.473e-01  +6.414e-02
 +3380.0  +1.927e-01  +3.340e-01  +5.136e-02  +1.943e-01  +3.375e-01  +5.108e-02  +1.960e-01  +3.419e-01  +5.013e-02
 +3390.0  +1.733e-01  +3.100e-01  +3.670e-02  +1.769e-01  +3.149e-01  +3.893e-02  +1.821e-01  +3.208e-01  +4.337e-02
 +3400.0  +1.819e-01  +3.142e-01  +4.967e-02  +1.863e-01  +3.199e-01  +5.268e-02  +1.925e-01  +3.267e-01  +5.823e-02
 +3410.0  +1.682e-01  +3.028e-01  +3.349e-02  +1.731e-01  +3.098e-01  +3.641e-02  +1.804e-01  +3.185e-01  +4.218e-02
 +3420.0  +1.802e-01  +3.064e-01  +5.397e-02  +1.834e-01  +3.123e-01  +5.461e-02  +1.879e-01  +3.198e-01  +5.592e-02
 +3430.0  +1.846e-01  +3.173e-01  +5.201e-02  +1.882e-01  +3.226e-01  +5.380e-02  +1.933e-01  +3.298e-01  +5.672e-02
 +3440.0  +1.712e-01  +3.019e-01  +4.050e-02  +1.743e-01  +3.064e-01  +4.216e-02  +1.787e-01  +3.133e-01  +4.419e-02
 +3450.0  +1.662e-01  +2.965e-01  +3.576e-02  +1.706e-01  +3.026e-01  +3.860e-02  +1.768e-01  +3.097e-01  +4.387e-02
 +3460.0  +1.724e-01  +2.967e-01  +4.810e-02  +1.759e-01  +3.031e-01  +4.877e-02  +1.808e-01  +3.105e-01  +5.111e-02
 +3470.0  +1.740e-01  +3.079e-01  +4.020e-02  +1.791e-01  +3.150e-01  +4.326e-02  +1.859e-01  +3.239e-01  +4.790e-02
 +3480.0  +1.764e-01  +3.149e-01  +3.790e-02  +1.787e-01  +3.217e-01  +3.578e-02  +1.832e-01  +3.289e-01  +3.750e-02
 +3490.0  +1.819e-01  +3.367e-01  +2.712e-02  +1.859e-01  +3.413e-01  +3.049e-02  +1.905e-01  +3.459e-01  +3.512e-02
 +3500.0  +1.828e-01  +3.302e-01  +3.541e-02  +1.857e-01  +3.333e-01  +3.809e-02  +1.891e-01  +3.359e-01  +4.229e-02
 +3510.0  +1.873e-01  +3.177e-01  +5.678e-02  +1.901e-01  +3.215e-01  +5.865e-02  +1.931e-01  +3.261e-01  +6.010e-02
 +3520.0  +1.971e-01  +3.378e-01  +5.638e-02  +2.003e-01  +3.424e-01  +5.829e-02  +2.038e-01  +3.468e-01  +6.092e-02
 +3530.0  +1.784e-01  +3.156e-01  +4.128e-02  +1.815e-01  +3.213e-01  +4.179e-02  +1.852e-01  +3.261e-01  +4.429e-02
 +3540.0  +1.926e-01  +3.269e-01  +5.822e-02  +1.966e-01  +3.333e-01  +5.985e-02  +2.019e-01  +3.407e-01  +6.320e-02
 +3550.0  +1.943e-01  +3.321e-01  +5.657e-02  +1.983e-01  +3.392e-01  +5.735e-02  +2.031e-01  +3.467e-01  +5.942e-02
 +3560.0  +1.854e-01  +3.265e-01  +4.438e-02  +1.891e-01  +3.323e-01  +4.599e-02  +1.936e-01  +3.386e-01  +4.852e-02
 +3570.0  +1.861e-01  +3.353e-01  +3.692e-02  +1.905e-01  +3.406e-01  +4.041e-02  +1.951e-01  +3.456e-01  +4.457e-02
 +3580.0  +1.760e-01  +3.298e-01  +2.219e-02  +1.786e-01  +3.341e-01  +2.313e-02  +1.815e-01  +3.380e-01  +2.498e-02
 +3590.0  +1.829e-01  +3.303e-01  +3.561e-02  +1.869e-01  +3.364e-01  +3.737e-02  +1.926e-01  +3.431e-01  +4.201e-02
 +3600.0  +1.849e-01  +3.318e-01  +3.806e-02  +1.886e-01  +3.372e-01  +3.992e-02  +1.910e-01  +3.419e-01  +4.011e-02
 +3610.0  +1.834e-01  +3.358e-01  +3.095e-02  +1.868e-01  +3.402e-01  +3.332e-02  +1.903e-01  +3.434e-01  +3.710e-02
 +3620.0  +1.842e-01  +3.334e-01  +3.505e-02  +1.866e-01  +3.385e-01  +3.462e-02  +1.896e-01  +3.423e-01  +3.693e-02
 +3630.0  +1.727e-01  +3.101e-01  +3.532e-02  +1.756e-01  +3.150e-01  +3.619e-02  +1.787e-01  +3.202e-01  +3.721e-02
 +3640.0  +1.801e-01  +3.265e-01  +3.363e-02  +1.832e-01  +3.323e-01  +3.423e-02  +1.872e-01  +3.375e-01  +3.695e-02
 +3650.0  +1.837e-01  +3.342e-01  +3.315e-02  +1.862e-01  +3.385e-01  +3.398e-02  +1.895e-01  +3.426e-01  +3.632e-02
 +3660.0  +1.887e-01  +3.510e-01  +2.650e-02  +1.908e-01  +3.545e-01  +2.703e-02  +1.947e-01  +3.590e-01  +3.031e-02
 +3670.0  +1.855e-01  +3.421e-01  +2.885e-02  +1.886e-01  +3.463e-01  +3.087e-02  +1.925e-01  +3.510e-01  +3.402e-02
 +3680.0  +1.910e-01  +3.453e-01  +3.665e-02  +1.932e-01  +3.480e-01  +3.848e-02  +1.952e-01  +3.505e-01  +3.986e-02
 +3690.0  +1.766e-01  +3.308e-01  +2.250e-02  +1.790e-01  +3.347e-01  +2.323e-02  +1.826e-01  +3.398e-01  +2.543e-02
 +3700.0  +1.962e-01  +3.519e-01  +4.045e-02  +1.977e-01  +3.546e-01  +4.074e-02  +2.000e-01  +3.574e-01  +4.260e-02
 +3710.0  +1.768e-01  +3.228e-01  +3.074e-02  +1.791e-01  +3.273e-01  +3.084e-02  +1.819e-01  +3.323e-01  +3.154e-02
 +3720.0  +1.838e-01  +3.259e-01  +4.179e-02  +1.880e-01  +3.318e-01  +4.411e-02  +1.927e-01  +3.388e-01  +4.662e-02
 +3730.0  +1.838e-01  +3.291e-01  +3.840e-02  +1.876e-01  +3.329e-01  +4.220e-02  +1.926e-01  +3.371e-01  +4.807e-02
 +3740.0  +1.696e-01  +3.089e-01  +3.038e-02  +1.726e-01  +3.119e-01  +3.337e-02  +1.770e-01  +3.169e-01  +3.719e-02
 +3750.0  +1.718e-01  +3.106e-01  +3.313e-02  +1.753e-01  +3.141e-01  +3.658e-02  +1.798e-01  +3.192e-01  +4.045e-02
 +3760.0  +1.647e-01  +2.972e-01  +3.221e-02  +1.686e-01  +3.003e-01  +3.682e-02  +1.737e-01  +3.044e-01  +4.293e-02
 +3770.0  +1.789e-01  +3.123e-01  +4.551e-02  +1.823e-01  +3.161e-01  +4.847e-02  +1.870e-01  +3.216e-01  +5.229e-02
 +3780.0  +1.772e-01  +2.989e-01  +5.550e-02  +1.793e-01  +3.030e-01  +5.556e-02  +1.832e-01  +3.080e-01  +5.838e-02
 +3790.0  +1.844e-01  +3.237e-01  +4.511e-02  +1.859e-01  +3.263e-01  +4.553e-02  +1.884e-01  +3.294e-01  +4.739e-02
 +3800.0  +1.821e-01  +3.260e-01  +3.832e-02  +1.852e-01  +3.303e-01  +4.001e-02  +1.889e-01  +3.357e-01  +4.210e-02


==> figs/ch10_ana/versus_init/versus_init_acc_pos_hor_m_pc.txt <==
    +0.0  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03
   +10.0  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03
   +20.0  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03
   +30.0  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03
   +40.0  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03
   +50.0  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03
   +60.0  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03
   +70.0  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03
   +80.0  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03
   +90.0  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03
  +100.0  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03
  +110.0  +1.143e-02  +1.707e-02  +5.794e-03  +1.143e-02  +1.706e-02  +5.796e-03  +1.143e-02  +1.706e-02  +5.798e-03
  +120.0  +1.352e-02  +2.062e-02  +6.428e-03  +1.352e-02  +2.061e-02  +6.433e-03  +1.352e-02  +2.060e-02  +6.439e-03
  +130.0  +1.717e-02  +2.617e-02  +8.178e-03  +1.717e-02  +2.616e-02  +8.182e-03  +1.717e-02  +2.614e-02  +8.194e-03
  +140.0  +2.142e-02  +3.274e-02  +1.009e-02  +2.141e-02  +3.273e-02  +1.009e-02  +2.141e-02  +3.273e-02  +1.009e-02
  +150.0  +2.622e-02  +3.959e-02  +1.285e-02  +2.621e-02  +3.958e-02  +1.284e-02  +2.621e-02  +3.958e-02  +1.283e-02
  +160.0  +3.129e-02  +4.693e-02  +1.565e-02  +3.128e-02  +4.692e-02  +1.565e-02  +3.129e-02  +4.693e-02  +1.564e-02
  +170.0  +3.583e-02  +5.392e-02  +1.773e-02  +3.582e-02  +5.392e-02  +1.773e-02  +3.583e-02  +5.395e-02  +1.772e-02
  +180.0  +4.059e-02  +6.108e-02  +2.011e-02  +4.059e-02  +6.108e-02  +2.011e-02  +4.061e-02  +6.113e-02  +2.010e-02
  +190.0  +4.600e-02  +6.910e-02  +2.291e-02  +4.601e-02  +6.911e-02  +2.290e-02  +4.604e-02  +6.918e-02  +2.289e-02
  +200.0  +5.110e-02  +7.708e-02  +2.511e-02  +5.110e-02  +7.710e-02  +2.509e-02  +5.113e-02  +7.718e-02  +2.508e-02
  +210.0  +5.609e-02  +8.448e-02  +2.770e-02  +5.608e-02  +8.452e-02  +2.764e-02  +5.611e-02  +8.461e-02  +2.761e-02
  +220.0  +6.124e-02  +9.199e-02  +3.048e-02  +6.121e-02  +9.203e-02  +3.040e-02  +6.123e-02  +9.212e-02  +3.034e-02
  +230.0  +6.624e-02  +1.001e-01  +3.234e-02  +6.621e-02  +1.002e-01  +3.223e-02  +6.620e-02  +1.003e-01  +3.212e-02
  +240.0  +7.143e-02  +1.087e-01  +3.411e-02  +7.140e-02  +1.088e-01  +3.403e-02  +7.140e-02  +1.089e-01  +3.393e-02
  +250.0  +7.680e-02  +1.177e-01  +3.589e-02  +7.678e-02  +1.177e-01  +3.581e-02  +7.678e-02  +1.179e-01  +3.570e-02
  +260.0  +8.204e-02  +1.263e-01  +3.780e-02  +8.201e-02  +1.263e-01  +3.772e-02  +8.202e-02  +1.264e-01  +3.760e-02
  +270.0  +8.782e-02  +1.357e-01  +3.999e-02  +8.780e-02  +1.357e-01  +3.991e-02  +8.782e-02  +1.358e-01  +3.980e-02
  +280.0  +9.414e-02  +1.453e-01  +4.299e-02  +9.412e-02  +1.453e-01  +4.291e-02  +9.414e-02  +1.455e-01  +4.279e-02
  +290.0  +1.003e-01  +1.548e-01  +4.576e-02  +1.003e-01  +1.549e-01  +4.565e-02  +1.003e-01  +1.550e-01  +4.550e-02
  +300.0  +1.061e-01  +1.640e-01  +4.821e-02  +1.061e-01  +1.640e-01  +4.808e-02  +1.061e-01  +1.642e-01  +4.791e-02
  +310.0  +1.120e-01  +1.733e-01  +5.065e-02  +1.119e-01  +1.733e-01  +5.052e-02  +1.119e-01  +1.735e-01  +5.035e-02
  +320.0  +1.179e-01  +1.828e-01  +5.294e-02  +1.178e-01  +1.829e-01  +5.280e-02  +1.178e-01  +1.831e-01  +5.260e-02
  +330.0  +1.239e-01  +1.924e-01  +5.549e-02  +1.239e-01  +1.924e-01  +5.529e-02  +1.239e-01  +1.927e-01  +5.506e-02
  +340.0  +1.301e-01  +2.021e-01  +5.801e-02  +1.300e-01  +2.022e-01  +5.783e-02  +1.300e-01  +2.025e-01  +5.761e-02
  +350.0  +1.363e-01  +2.123e-01  +6.029e-02  +1.362e-01  +2.123e-01  +6.010e-02  +1.362e-01  +2.126e-01  +5.987e-02
  +360.0  +1.422e-01  +2.221e-01  +6.232e-02  +1.421e-01  +2.221e-01  +6.209e-02  +1.421e-01  +2.224e-01  +6.183e-02
  +370.0  +1.479e-01  +2.316e-01  +6.426e-02  +1.478e-01  +2.317e-01  +6.397e-02  +1.478e-01  +2.320e-01  +6.367e-02
  +380.0  +1.545e-01  +2.421e-01  +6.697e-02  +1.544e-01  +2.421e-01  +6.667e-02  +1.544e-01  +2.424e-01  +6.634e-02
  +390.0  +1.604e-01  +2.515e-01  +6.936e-02  +1.603e-01  +2.516e-01  +6.902e-02  +1.603e-01  +2.519e-01  +6.865e-02
  +400.0  +1.663e-01  +2.609e-01  +7.168e-02  +1.661e-01  +2.610e-01  +7.130e-02  +1.661e-01  +2.613e-01  +7.090e-02
  +410.0  +1.718e-01  +2.700e-01  +7.359e-02  +1.716e-01  +2.701e-01  +7.319e-02  +1.716e-01  +2.704e-01  +7.277e-02
  +420.0  +1.776e-01  +2.794e-01  +7.573e-02  +1.774e-01  +2.795e-01  +7.531e-02  +1.773e-01  +2.798e-01  +7.486e-02
  +430.0  +1.832e-01  +2.888e-01  +7.754e-02  +1.830e-01  +2.889e-01  +7.707e-02  +1.829e-01  +2.893e-01  +7.660e-02
  +440.0  +1.887e-01  +2.981e-01  +7.927e-02  +1.885e-01  +2.982e-01  +7.877e-02  +1.884e-01  +2.985e-01  +7.824e-02
  +450.0  +1.943e-01  +3.075e-01  +8.111e-02  +1.941e-01  +3.076e-01  +8.059e-02  +1.940e-01  +3.080e-01  +8.004e-02
  +460.0  +2.004e-01  +3.173e-01  +8.342e-02  +2.001e-01  +3.174e-01  +8.289e-02  +2.001e-01  +3.178e-01  +8.235e-02
  +470.0  +2.068e-01  +3.273e-01  +8.625e-02  +2.065e-01  +3.274e-01  +8.570e-02  +2.065e-01  +3.278e-01  +8.516e-02
  +480.0  +2.135e-01  +3.384e-01  +8.857e-02  +2.132e-01  +3.385e-01  +8.794e-02  +2.132e-01  +3.390e-01  +8.743e-02
  +490.0  +2.206e-01  +3.500e-01  +9.114e-02  +2.203e-01  +3.501e-01  +9.051e-02  +2.202e-01  +3.505e-01  +8.998e-02
  +500.0  +2.277e-01  +3.612e-01  +9.410e-02  +2.274e-01  +3.613e-01  +9.348e-02  +2.274e-01  +3.618e-01  +9.298e-02
  +510.0  +2.348e-01  +3.725e-01  +9.715e-02  +2.346e-01  +3.726e-01  +9.654e-02  +2.346e-01  +3.731e-01  +9.606e-02
  +520.0  +2.419e-01  +3.831e-01  +1.007e-01  +2.416e-01  +3.831e-01  +1.001e-01  +2.416e-01  +3.836e-01  +9.959e-02
  +530.0  +2.486e-01  +3.935e-01  +1.037e-01  +2.483e-01  +3.936e-01  +1.030e-01  +2.483e-01  +3.941e-01  +1.025e-01
  +540.0  +2.553e-01  +4.048e-01  +1.058e-01  +2.550e-01  +4.049e-01  +1.052e-01  +2.551e-01  +4.054e-01  +1.047e-01
  +550.0  +2.618e-01  +4.156e-01  +1.079e-01  +2.615e-01  +4.157e-01  +1.073e-01  +2.616e-01  +4.162e-01  +1.069e-01
  +560.0  +2.688e-01  +4.269e-01  +1.108e-01  +2.686e-01  +4.270e-01  +1.102e-01  +2.687e-01  +4.275e-01  +1.098e-01
  +570.0  +2.764e-01  +4.391e-01  +1.136e-01  +2.761e-01  +4.392e-01  +1.130e-01  +2.762e-01  +4.398e-01  +1.126e-01
  +580.0  +2.837e-01  +4.508e-01  +1.166e-01  +2.835e-01  +4.509e-01  +1.160e-01  +2.835e-01  +4.515e-01  +1.156e-01
  +590.0  +2.909e-01  +4.624e-01  +1.193e-01  +2.906e-01  +4.625e-01  +1.187e-01  +2.906e-01  +4.631e-01  +1.182e-01
  +600.0  +2.979e-01  +4.736e-01  +1.221e-01  +2.976e-01  +4.737e-01  +1.214e-01  +2.976e-01  +4.743e-01  +1.209e-01
  +610.0  +3.053e-01  +4.852e-01  +1.253e-01  +3.050e-01  +4.853e-01  +1.247e-01  +3.051e-01  +4.859e-01  +1.242e-01
  +620.0  +3.132e-01  +4.974e-01  +1.290e-01  +3.129e-01  +4.974e-01  +1.283e-01  +3.129e-01  +4.980e-01  +1.278e-01
  +630.0  +3.211e-01  +5.096e-01  +1.325e-01  +3.207e-01  +5.097e-01  +1.318e-01  +3.208e-01  +5.103e-01  +1.313e-01
  +640.0  +3.291e-01  +5.223e-01  +1.359e-01  +3.287e-01  +5.224e-01  +1.351e-01  +3.288e-01  +5.230e-01  +1.346e-01
  +650.0  +3.369e-01  +5.353e-01  +1.385e-01  +3.365e-01  +5.353e-01  +1.378e-01  +3.366e-01  +5.359e-01  +1.372e-01
  +660.0  +3.447e-01  +5.482e-01  +1.412e-01  +3.443e-01  +5.483e-01  +1.403e-01  +3.443e-01  +5.489e-01  +1.397e-01
  +670.0  +3.529e-01  +5.611e-01  +1.448e-01  +3.525e-01  +5.612e-01  +1.439e-01  +3.525e-01  +5.617e-01  +1.433e-01
  +680.0  +3.618e-01  +5.743e-01  +1.493e-01  +3.614e-01  +5.744e-01  +1.484e-01  +3.613e-01  +5.749e-01  +1.478e-01
  +690.0  +3.713e-01  +5.887e-01  +1.539e-01  +3.708e-01  +5.887e-01  +1.529e-01  +3.708e-01  +5.892e-01  +1.523e-01
  +700.0  +3.806e-01  +6.032e-01  +1.580e-01  +3.801e-01  +6.032e-01  +1.570e-01  +3.800e-01  +6.038e-01  +1.563e-01
  +710.0  +3.898e-01  +6.171e-01  +1.624e-01  +3.892e-01  +6.171e-01  +1.614e-01  +3.892e-01  +6.177e-01  +1.606e-01
  +720.0  +3.990e-01  +6.311e-01  +1.669e-01  +3.985e-01  +6.311e-01  +1.658e-01  +3.983e-01  +6.316e-01  +1.651e-01
  +730.0  +4.088e-01  +6.456e-01  +1.720e-01  +4.083e-01  +6.455e-01  +1.710e-01  +4.081e-01  +6.461e-01  +1.702e-01
  +740.0  +4.190e-01  +6.605e-01  +1.775e-01  +4.184e-01  +6.605e-01  +1.764e-01  +4.183e-01  +6.610e-01  +1.756e-01
  +750.0  +4.288e-01  +6.755e-01  +1.821e-01  +4.282e-01  +6.755e-01  +1.810e-01  +4.281e-01  +6.760e-01  +1.802e-01
  +760.0  +4.382e-01  +6.903e-01  +1.861e-01  +4.376e-01  +6.902e-01  +1.850e-01  +4.375e-01  +6.908e-01  +1.842e-01
  +770.0  +4.473e-01  +7.046e-01  +1.900e-01  +4.467e-01  +7.045e-01  +1.890e-01  +4.466e-01  +7.051e-01  +1.881e-01
  +780.0  +4.566e-01  +7.195e-01  +1.937e-01  +4.560e-01  +7.194e-01  +1.926e-01  +4.558e-01  +7.199e-01  +1.917e-01
  +790.0  +4.660e-01  +7.341e-01  +1.978e-01  +4.654e-01  +7.340e-01  +1.968e-01  +4.652e-01  +7.345e-01  +1.959e-01
  +800.0  +4.756e-01  +7.490e-01  +2.021e-01  +4.750e-01  +7.489e-01  +2.010e-01  +4.748e-01  +7.494e-01  +2.002e-01
  +810.0  +4.855e-01  +7.649e-01  +2.062e-01  +4.849e-01  +7.647e-01  +2.052e-01  +4.848e-01  +7.652e-01  +2.044e-01
  +820.0  +4.957e-01  +7.806e-01  +2.107e-01  +4.951e-01  +7.804e-01  +2.097e-01  +4.949e-01  +7.809e-01  +2.089e-01
  +830.0  +5.060e-01  +7.962e-01  +2.158e-01  +5.054e-01  +7.959e-01  +2.148e-01  +5.052e-01  +7.964e-01  +2.139e-01
  +840.0  +5.161e-01  +8.118e-01  +2.203e-01  +5.154e-01  +8.116e-01  +2.193e-01  +5.152e-01  +8.121e-01  +2.184e-01
  +850.0  +5.257e-01  +8.276e-01  +2.239e-01  +5.251e-01  +8.273e-01  +2.229e-01  +5.249e-01  +8.278e-01  +2.220e-01
  +860.0  +5.356e-01  +8.441e-01  +2.270e-01  +5.349e-01  +8.439e-01  +2.260e-01  +5.348e-01  +8.443e-01  +2.252e-01
  +870.0  +5.458e-01  +8.609e-01  +2.308e-01  +5.452e-01  +8.606e-01  +2.298e-01  +5.450e-01  +8.610e-01  +2.291e-01
  +880.0  +5.564e-01  +8.777e-01  +2.351e-01  +5.558e-01  +8.774e-01  +2.341e-01  +5.556e-01  +8.778e-01  +2.334e-01
  +890.0  +5.668e-01  +8.950e-01  +2.387e-01  +5.662e-01  +8.947e-01  +2.378e-01  +5.661e-01  +8.950e-01  +2.372e-01
  +900.0  +5.771e-01  +9.127e-01  +2.415e-01  +5.765e-01  +9.123e-01  +2.406e-01  +5.764e-01  +9.127e-01  +2.401e-01
  +910.0  +5.881e-01  +9.312e-01  +2.450e-01  +5.875e-01  +9.308e-01  +2.442e-01  +5.874e-01  +9.311e-01  +2.437e-01
  +920.0  +5.994e-01  +9.494e-01  +2.493e-01  +5.988e-01  +9.490e-01  +2.485e-01  +5.988e-01  +9.494e-01  +2.482e-01
  +930.0  +6.109e-01  +9.681e-01  +2.537e-01  +6.103e-01  +9.677e-01  +2.530e-01  +6.104e-01  +9.680e-01  +2.527e-01
  +940.0  +6.226e-01  +9.869e-01  +2.582e-01  +6.221e-01  +9.864e-01  +2.577e-01  +6.222e-01  +9.867e-01  +2.576e-01
  +950.0  +6.341e-01  +1.006e+00  +2.620e-01  +6.337e-01  +1.006e+00  +2.616e-01  +6.338e-01  +1.006e+00  +2.616e-01
  +960.0  +6.453e-01  +1.026e+00  +2.651e-01  +6.449e-01  +1.025e+00  +2.647e-01  +6.450e-01  +1.025e+00  +2.647e-01
  +970.0  +6.567e-01  +1.045e+00  +2.683e-01  +6.563e-01  +1.045e+00  +2.680e-01  +6.564e-01  +1.045e+00  +2.680e-01
  +980.0  +6.686e-01  +1.065e+00  +2.719e-01  +6.682e-01  +1.065e+00  +2.717e-01  +6.683e-01  +1.065e+00  +2.718e-01
  +990.0  +6.812e-01  +1.087e+00  +2.752e-01  +6.808e-01  +1.087e+00  +2.750e-01  +6.809e-01  +1.087e+00  +2.752e-01
 +1000.0  +6.938e-01  +1.109e+00  +2.785e-01  +6.934e-01  +1.108e+00  +2.784e-01  +6.936e-01  +1.109e+00  +2.786e-01
 +1010.0  +7.062e-01  +1.130e+00  +2.823e-01  +7.058e-01  +1.129e+00  +2.822e-01  +7.060e-01  +1.130e+00  +2.825e-01
 +1020.0  +7.184e-01  +1.151e+00  +2.855e-01  +7.181e-01  +1.151e+00  +2.855e-01  +7.182e-01  +1.151e+00  +2.858e-01
 +1030.0  +7.309e-01  +1.173e+00  +2.890e-01  +7.306e-01  +1.172e+00  +2.891e-01  +7.307e-01  +1.172e+00  +2.894e-01
 +1040.0  +7.433e-01  +1.194e+00  +2.921e-01  +7.430e-01  +1.194e+00  +2.923e-01  +7.432e-01  +1.194e+00  +2.927e-01
 +1050.0  +7.555e-01  +1.216e+00  +2.950e-01  +7.553e-01  +1.215e+00  +2.952e-01  +7.555e-01  +1.215e+00  +2.956e-01
 +1060.0  +7.674e-01  +1.237e+00  +2.973e-01  +7.671e-01  +1.237e+00  +2.976e-01  +7.673e-01  +1.237e+00  +2.980e-01
 +1070.0  +7.796e-01  +1.259e+00  +3.002e-01  +7.794e-01  +1.258e+00  +3.005e-01  +7.796e-01  +1.258e+00  +3.010e-01
 +1080.0  +7.923e-01  +1.281e+00  +3.035e-01  +7.920e-01  +1.280e+00  +3.038e-01  +7.922e-01  +1.280e+00  +3.042e-01
 +1090.0  +8.049e-01  +1.303e+00  +3.064e-01  +8.046e-01  +1.303e+00  +3.067e-01  +8.048e-01  +1.302e+00  +3.072e-01
 +1100.0  +8.172e-01  +1.325e+00  +3.090e-01  +8.169e-01  +1.325e+00  +3.093e-01  +8.171e-01  +1.325e+00  +3.097e-01
 +1110.0  +8.296e-01  +1.348e+00  +3.113e-01  +8.293e-01  +1.347e+00  +3.116e-01  +8.295e-01  +1.347e+00  +3.121e-01
 +1120.0  +8.424e-01  +1.371e+00  +3.137e-01  +8.421e-01  +1.370e+00  +3.140e-01  +8.423e-01  +1.370e+00  +3.145e-01
 +1130.0  +8.555e-01  +1.394e+00  +3.165e-01  +8.552e-01  +1.394e+00  +3.168e-01  +8.554e-01  +1.393e+00  +3.173e-01
 +1140.0  +8.684e-01  +1.418e+00  +3.193e-01  +8.681e-01  +1.417e+00  +3.195e-01  +8.684e-01  +1.417e+00  +3.201e-01
 +1150.0  +8.816e-01  +1.441e+00  +3.216e-01  +8.812e-01  +1.441e+00  +3.219e-01  +8.814e-01  +1.441e+00  +3.223e-01
 +1160.0  +8.948e-01  +1.466e+00  +3.235e-01  +8.945e-01  +1.465e+00  +3.237e-01  +8.946e-01  +1.465e+00  +3.241e-01
 +1170.0  +9.087e-01  +1.491e+00  +3.260e-01  +9.083e-01  +1.490e+00  +3.261e-01  +9.084e-01  +1.490e+00  +3.265e-01
 +1180.0  +9.225e-01  +1.517e+00  +3.276e-01  +9.221e-01  +1.517e+00  +3.277e-01  +9.223e-01  +1.516e+00  +3.281e-01
 +1190.0  +9.363e-01  +1.544e+00  +3.290e-01  +9.360e-01  +1.543e+00  +3.292e-01  +9.361e-01  +1.543e+00  +3.295e-01
 +1200.0  +9.502e-01  +1.570e+00  +3.307e-01  +9.498e-01  +1.569e+00  +3.308e-01  +9.499e-01  +1.569e+00  +3.312e-01
 +1210.0  +9.649e-01  +1.596e+00  +3.333e-01  +9.645e-01  +1.596e+00  +3.334e-01  +9.646e-01  +1.595e+00  +3.337e-01
 +1220.0  +9.796e-01  +1.623e+00  +3.360e-01  +9.792e-01  +1.622e+00  +3.361e-01  +9.793e-01  +1.622e+00  +3.364e-01
 +1230.0  +9.938e-01  +1.650e+00  +3.379e-01  +9.934e-01  +1.649e+00  +3.380e-01  +9.934e-01  +1.649e+00  +3.382e-01
 +1240.0  +1.008e+00  +1.678e+00  +3.393e-01  +1.008e+00  +1.677e+00  +3.394e-01  +1.008e+00  +1.677e+00  +3.396e-01
 +1250.0  +1.023e+00  +1.706e+00  +3.412e-01  +1.023e+00  +1.705e+00  +3.412e-01  +1.023e+00  +1.705e+00  +3.415e-01
 +1260.0  +1.039e+00  +1.734e+00  +3.440e-01  +1.039e+00  +1.733e+00  +3.440e-01  +1.039e+00  +1.733e+00  +3.442e-01
 +1270.0  +1.055e+00  +1.763e+00  +3.470e-01  +1.054e+00  +1.762e+00  +3.471e-01  +1.054e+00  +1.762e+00  +3.473e-01
 +1280.0  +1.070e+00  +1.792e+00  +3.490e-01  +1.070e+00  +1.791e+00  +3.491e-01  +1.070e+00  +1.791e+00  +3.492e-01
 +1290.0  +1.086e+00  +1.821e+00  +3.509e-01  +1.085e+00  +1.820e+00  +3.510e-01  +1.085e+00  +1.820e+00  +3.511e-01
 +1300.0  +1.102e+00  +1.850e+00  +3.536e-01  +1.101e+00  +1.849e+00  +3.536e-01  +1.101e+00  +1.848e+00  +3.537e-01
 +1310.0  +1.117e+00  +1.879e+00  +3.558e-01  +1.117e+00  +1.878e+00  +3.559e-01  +1.117e+00  +1.878e+00  +3.560e-01
 +1320.0  +1.133e+00  +1.909e+00  +3.578e-01  +1.133e+00  +1.908e+00  +3.579e-01  +1.133e+00  +1.908e+00  +3.581e-01
 +1330.0  +1.150e+00  +1.940e+00  +3.600e-01  +1.149e+00  +1.939e+00  +3.601e-01  +1.149e+00  +1.938e+00  +3.603e-01
 +1340.0  +1.167e+00  +1.971e+00  +3.621e-01  +1.166e+00  +1.970e+00  +3.622e-01  +1.166e+00  +1.970e+00  +3.624e-01
 +1350.0  +1.183e+00  +2.002e+00  +3.643e-01  +1.183e+00  +2.001e+00  +3.643e-01  +1.183e+00  +2.001e+00  +3.644e-01
 +1360.0  +1.200e+00  +2.034e+00  +3.664e-01  +1.200e+00  +2.033e+00  +3.664e-01  +1.200e+00  +2.033e+00  +3.665e-01
 +1370.0  +1.217e+00  +2.065e+00  +3.685e-01  +1.216e+00  +2.064e+00  +3.687e-01  +1.216e+00  +2.064e+00  +3.689e-01
 +1380.0  +1.233e+00  +2.096e+00  +3.706e-01  +1.233e+00  +2.094e+00  +3.708e-01  +1.233e+00  +2.094e+00  +3.710e-01
 +1390.0  +1.249e+00  +2.126e+00  +3.727e-01  +1.249e+00  +2.125e+00  +3.729e-01  +1.249e+00  +2.124e+00  +3.732e-01
 +1400.0  +1.266e+00  +2.157e+00  +3.752e-01  +1.266e+00  +2.156e+00  +3.755e-01  +1.266e+00  +2.155e+00  +3.757e-01
 +1410.0  +1.282e+00  +2.187e+00  +3.777e-01  +1.282e+00  +2.186e+00  +3.780e-01  +1.282e+00  +2.186e+00  +3.783e-01
 +1420.0  +1.299e+00  +2.218e+00  +3.801e-01  +1.299e+00  +2.217e+00  +3.805e-01  +1.299e+00  +2.217e+00  +3.808e-01
 +1430.0  +1.317e+00  +2.250e+00  +3.831e-01  +1.316e+00  +2.249e+00  +3.834e-01  +1.316e+00  +2.248e+00  +3.836e-01
 +1440.0  +1.334e+00  +2.282e+00  +3.866e-01  +1.334e+00  +2.281e+00  +3.870e-01  +1.334e+00  +2.280e+00  +3.872e-01
 +1450.0  +1.352e+00  +2.314e+00  +3.905e-01  +1.352e+00  +2.313e+00  +3.908e-01  +1.352e+00  +2.312e+00  +3.911e-01
 +1460.0  +1.370e+00  +2.346e+00  +3.946e-01  +1.370e+00  +2.345e+00  +3.950e-01  +1.370e+00  +2.344e+00  +3.952e-01
 +1470.0  +1.388e+00  +2.378e+00  +3.988e-01  +1.388e+00  +2.377e+00  +3.992e-01  +1.388e+00  +2.376e+00  +3.994e-01
 +1480.0  +1.407e+00  +2.411e+00  +4.029e-01  +1.407e+00  +2.410e+00  +4.034e-01  +1.407e+00  +2.409e+00  +4.037e-01
 +1490.0  +1.426e+00  +2.445e+00  +4.077e-01  +1.426e+00  +2.444e+00  +4.082e-01  +1.426e+00  +2.443e+00  +4.086e-01
 +1500.0  +1.446e+00  +2.479e+00  +4.123e-01  +1.446e+00  +2.478e+00  +4.128e-01  +1.445e+00  +2.478e+00  +4.132e-01
 +1510.0  +1.465e+00  +2.513e+00  +4.167e-01  +1.464e+00  +2.512e+00  +4.171e-01  +1.464e+00  +2.511e+00  +4.176e-01
 +1520.0  +1.483e+00  +2.546e+00  +4.206e-01  +1.483e+00  +2.545e+00  +4.211e-01  +1.483e+00  +2.544e+00  +4.215e-01
 +1530.0  +1.502e+00  +2.580e+00  +4.243e-01  +1.502e+00  +2.579e+00  +4.248e-01  +1.502e+00  +2.578e+00  +4.252e-01
 +1540.0  +1.521e+00  +2.614e+00  +4.277e-01  +1.520e+00  +2.613e+00  +4.282e-01  +1.520e+00  +2.612e+00  +4.287e-01
 +1550.0  +1.539e+00  +2.647e+00  +4.315e-01  +1.539e+00  +2.646e+00  +4.320e-01  +1.539e+00  +2.646e+00  +4.324e-01
 +1560.0  +1.559e+00  +2.682e+00  +4.359e-01  +1.559e+00  +2.681e+00  +4.364e-01  +1.558e+00  +2.680e+00  +4.367e-01
 +1570.0  +1.578e+00  +2.717e+00  +4.401e-01  +1.578e+00  +2.716e+00  +4.406e-01  +1.578e+00  +2.715e+00  +4.408e-01
 +1580.0  +1.598e+00  +2.752e+00  +4.443e-01  +1.598e+00  +2.751e+00  +4.448e-01  +1.597e+00  +2.750e+00  +4.450e-01
 +1590.0  +1.618e+00  +2.786e+00  +4.497e-01  +1.618e+00  +2.785e+00  +4.501e-01  +1.617e+00  +2.784e+00  +4.504e-01
 +1600.0  +1.638e+00  +2.821e+00  +4.550e-01  +1.638e+00  +2.820e+00  +4.555e-01  +1.638e+00  +2.819e+00  +4.558e-01
 +1610.0  +1.658e+00  +2.856e+00  +4.598e-01  +1.658e+00  +2.855e+00  +4.603e-01  +1.658e+00  +2.854e+00  +4.608e-01
 +1620.0  +1.678e+00  +2.892e+00  +4.653e-01  +1.678e+00  +2.890e+00  +4.659e-01  +1.678e+00  +2.890e+00  +4.664e-01
 +1630.0  +1.699e+00  +2.928e+00  +4.712e-01  +1.699e+00  +2.926e+00  +4.718e-01  +1.699e+00  +2.925e+00  +4.723e-01
 +1640.0  +1.721e+00  +2.964e+00  +4.772e-01  +1.720e+00  +2.963e+00  +4.778e-01  +1.720e+00  +2.962e+00  +4.783e-01
 +1650.0  +1.741e+00  +3.001e+00  +4.821e-01  +1.741e+00  +2.999e+00  +4.827e-01  +1.741e+00  +2.998e+00  +4.833e-01
 +1660.0  +1.762e+00  +3.037e+00  +4.873e-01  +1.762e+00  +3.036e+00  +4.879e-01  +1.762e+00  +3.035e+00  +4.885e-01
 +1670.0  +1.783e+00  +3.074e+00  +4.920e-01  +1.783e+00  +3.073e+00  +4.927e-01  +1.783e+00  +3.072e+00  +4.933e-01
 +1680.0  +1.804e+00  +3.111e+00  +4.962e-01  +1.804e+00  +3.110e+00  +4.969e-01  +1.803e+00  +3.109e+00  +4.976e-01
 +1690.0  +1.825e+00  +3.149e+00  +5.007e-01  +1.824e+00  +3.147e+00  +5.014e-01  +1.824e+00  +3.147e+00  +5.022e-01
 +1700.0  +1.846e+00  +3.186e+00  +5.058e-01  +1.846e+00  +3.185e+00  +5.065e-01  +1.846e+00  +3.184e+00  +5.074e-01
 +1710.0  +1.867e+00  +3.224e+00  +5.109e-01  +1.867e+00  +3.222e+00  +5.116e-01  +1.867e+00  +3.221e+00  +5.126e-01
 +1720.0  +1.889e+00  +3.261e+00  +5.162e-01  +1.889e+00  +3.260e+00  +5.170e-01  +1.889e+00  +3.259e+00  +5.179e-01
 +1730.0  +1.911e+00  +3.299e+00  +5.219e-01  +1.910e+00  +3.298e+00  +5.226e-01  +1.910e+00  +3.297e+00  +5.236e-01
 +1740.0  +1.932e+00  +3.337e+00  +5.272e-01  +1.932e+00  +3.336e+00  +5.280e-01  +1.932e+00  +3.335e+00  +5.290e-01
 +1750.0  +1.954e+00  +3.375e+00  +5.325e-01  +1.954e+00  +3.374e+00  +5.333e-01  +1.954e+00  +3.373e+00  +5.344e-01
 +1760.0  +1.976e+00  +3.413e+00  +5.380e-01  +1.975e+00  +3.412e+00  +5.388e-01  +1.975e+00  +3.411e+00  +5.398e-01
 +1770.0  +1.997e+00  +3.451e+00  +5.432e-01  +1.997e+00  +3.450e+00  +5.439e-01  +1.997e+00  +3.449e+00  +5.449e-01
 +1780.0  +2.019e+00  +3.489e+00  +5.487e-01  +2.018e+00  +3.487e+00  +5.494e-01  +2.018e+00  +3.486e+00  +5.503e-01
 +1790.0  +2.041e+00  +3.526e+00  +5.548e-01  +2.040e+00  +3.525e+00  +5.555e-01  +2.040e+00  +3.524e+00  +5.564e-01
 +1800.0  +2.063e+00  +3.565e+00  +5.612e-01  +2.063e+00  +3.564e+00  +5.619e-01  +2.063e+00  +3.562e+00  +5.629e-01
 +1810.0  +2.085e+00  +3.603e+00  +5.674e-01  +2.085e+00  +3.602e+00  +5.681e-01  +2.085e+00  +3.601e+00  +5.692e-01
 +1820.0  +2.107e+00  +3.641e+00  +5.734e-01  +2.107e+00  +3.640e+00  +5.742e-01  +2.107e+00  +3.639e+00  +5.753e-01
 +1830.0  +2.129e+00  +3.679e+00  +5.797e-01  +2.129e+00  +3.678e+00  +5.805e-01  +2.129e+00  +3.676e+00  +5.816e-01
 +1840.0  +2.152e+00  +3.717e+00  +5.862e-01  +2.151e+00  +3.716e+00  +5.869e-01  +2.151e+00  +3.715e+00  +5.880e-01
 +1850.0  +2.174e+00  +3.756e+00  +5.914e-01  +2.173e+00  +3.755e+00  +5.921e-01  +2.173e+00  +3.754e+00  +5.932e-01
 +1860.0  +2.196e+00  +3.795e+00  +5.974e-01  +2.196e+00  +3.794e+00  +5.981e-01  +2.196e+00  +3.792e+00  +5.993e-01
 +1870.0  +2.219e+00  +3.834e+00  +6.036e-01  +2.218e+00  +3.832e+00  +6.044e-01  +2.218e+00  +3.831e+00  +6.056e-01
 +1880.0  +2.241e+00  +3.872e+00  +6.096e-01  +2.241e+00  +3.871e+00  +6.104e-01  +2.241e+00  +3.870e+00  +6.116e-01
 +1890.0  +2.264e+00  +3.911e+00  +6.162e-01  +2.263e+00  +3.910e+00  +6.170e-01  +2.263e+00  +3.908e+00  +6.183e-01
 +1900.0  +2.286e+00  +3.949e+00  +6.233e-01  +2.286e+00  +3.948e+00  +6.241e-01  +2.286e+00  +3.947e+00  +6.253e-01
 +1910.0  +2.309e+00  +3.988e+00  +6.301e-01  +2.309e+00  +3.987e+00  +6.309e-01  +2.309e+00  +3.985e+00  +6.321e-01
 +1920.0  +2.332e+00  +4.027e+00  +6.374e-01  +2.332e+00  +4.026e+00  +6.382e-01  +2.332e+00  +4.024e+00  +6.394e-01
 +1930.0  +2.355e+00  +4.066e+00  +6.445e-01  +2.355e+00  +4.065e+00  +6.452e-01  +2.355e+00  +4.063e+00  +6.464e-01
 +1940.0  +2.378e+00  +4.105e+00  +6.515e-01  +2.378e+00  +4.104e+00  +6.523e-01  +2.378e+00  +4.103e+00  +6.535e-01
 +1950.0  +2.402e+00  +4.145e+00  +6.589e-01  +2.402e+00  +4.143e+00  +6.597e-01  +2.402e+00  +4.142e+00  +6.610e-01
 +1960.0  +2.426e+00  +4.185e+00  +6.670e-01  +2.426e+00  +4.183e+00  +6.678e-01  +2.426e+00  +4.182e+00  +6.691e-01
 +1970.0  +2.450e+00  +4.225e+00  +6.754e-01  +2.450e+00  +4.224e+00  +6.761e-01  +2.450e+00  +4.223e+00  +6.775e-01
 +1980.0  +2.475e+00  +4.266e+00  +6.831e-01  +2.474e+00  +4.265e+00  +6.838e-01  +2.474e+00  +4.263e+00  +6.851e-01
 +1990.0  +2.499e+00  +4.307e+00  +6.911e-01  +2.499e+00  +4.305e+00  +6.918e-01  +2.499e+00  +4.304e+00  +6.931e-01
 +2000.0  +2.523e+00  +4.347e+00  +6.992e-01  +2.523e+00  +4.346e+00  +6.999e-01  +2.523e+00  +4.344e+00  +7.012e-01
 +2010.0  +2.547e+00  +4.387e+00  +7.074e-01  +2.547e+00  +4.386e+00  +7.082e-01  +2.547e+00  +4.384e+00  +7.095e-01
 +2020.0  +2.571e+00  +4.427e+00  +7.155e-01  +2.571e+00  +4.426e+00  +7.162e-01  +2.571e+00  +4.424e+00  +7.176e-01
 +2030.0  +2.595e+00  +4.468e+00  +7.231e-01  +2.595e+00  +4.466e+00  +7.238e-01  +2.595e+00  +4.465e+00  +7.252e-01
 +2040.0  +2.619e+00  +4.508e+00  +7.309e-01  +2.619e+00  +4.506e+00  +7.317e-01  +2.619e+00  +4.505e+00  +7.331e-01
 +2050.0  +2.643e+00  +4.547e+00  +7.392e-01  +2.643e+00  +4.546e+00  +7.400e-01  +2.643e+00  +4.544e+00  +7.414e-01
 +2060.0  +2.667e+00  +4.587e+00  +7.472e-01  +2.667e+00  +4.585e+00  +7.480e-01  +2.667e+00  +4.584e+00  +7.495e-01
 +2070.0  +2.691e+00  +4.627e+00  +7.540e-01  +2.690e+00  +4.626e+00  +7.548e-01  +2.690e+00  +4.624e+00  +7.563e-01
 +2080.0  +2.715e+00  +4.668e+00  +7.614e-01  +2.714e+00  +4.666e+00  +7.623e-01  +2.714e+00  +4.664e+00  +7.638e-01
 +2090.0  +2.739e+00  +4.709e+00  +7.691e-01  +2.738e+00  +4.707e+00  +7.699e-01  +2.738e+00  +4.705e+00  +7.714e-01
 +2100.0  +2.763e+00  +4.749e+00  +7.770e-01  +2.763e+00  +4.748e+00  +7.778e-01  +2.763e+00  +4.746e+00  +7.793e-01
 +2110.0  +2.788e+00  +4.791e+00  +7.852e-01  +2.788e+00  +4.789e+00  +7.860e-01  +2.787e+00  +4.787e+00  +7.875e-01
 +2120.0  +2.813e+00  +4.832e+00  +7.935e-01  +2.813e+00  +4.831e+00  +7.943e-01  +2.813e+00  +4.829e+00  +7.958e-01
 +2130.0  +2.838e+00  +4.875e+00  +8.019e-01  +2.838e+00  +4.873e+00  +8.027e-01  +2.838e+00  +4.871e+00  +8.042e-01
 +2140.0  +2.863e+00  +4.916e+00  +8.100e-01  +2.863e+00  +4.915e+00  +8.107e-01  +2.863e+00  +4.913e+00  +8.122e-01
 +2150.0  +2.888e+00  +4.958e+00  +8.185e-01  +2.888e+00  +4.957e+00  +8.193e-01  +2.888e+00  +4.955e+00  +8.208e-01
 +2160.0  +2.914e+00  +5.000e+00  +8.276e-01  +2.913e+00  +4.998e+00  +8.283e-01  +2.913e+00  +4.996e+00  +8.298e-01
 +2170.0  +2.939e+00  +5.041e+00  +8.358e-01  +2.938e+00  +5.040e+00  +8.366e-01  +2.938e+00  +5.038e+00  +8.380e-01
 +2180.0  +2.964e+00  +5.083e+00  +8.442e-01  +2.963e+00  +5.081e+00  +8.449e-01  +2.963e+00  +5.080e+00  +8.464e-01
 +2190.0  +2.988e+00  +5.124e+00  +8.522e-01  +2.988e+00  +5.122e+00  +8.530e-01  +2.988e+00  +5.121e+00  +8.544e-01
 +2200.0  +3.013e+00  +5.165e+00  +8.599e-01  +3.012e+00  +5.164e+00  +8.606e-01  +3.012e+00  +5.162e+00  +8.621e-01
 +2210.0  +3.037e+00  +5.208e+00  +8.674e-01  +3.037e+00  +5.206e+00  +8.681e-01  +3.037e+00  +5.204e+00  +8.695e-01
 +2220.0  +3.062e+00  +5.250e+00  +8.750e-01  +3.062e+00  +5.248e+00  +8.757e-01  +3.062e+00  +5.246e+00  +8.771e-01
 +2230.0  +3.088e+00  +5.292e+00  +8.831e-01  +3.087e+00  +5.291e+00  +8.838e-01  +3.087e+00  +5.289e+00  +8.851e-01
 +2240.0  +3.113e+00  +5.335e+00  +8.911e-01  +3.113e+00  +5.334e+00  +8.917e-01  +3.112e+00  +5.332e+00  +8.931e-01
 +2250.0  +3.139e+00  +5.378e+00  +8.993e-01  +3.138e+00  +5.376e+00  +8.999e-01  +3.138e+00  +5.375e+00  +9.013e-01
 +2260.0  +3.164e+00  +5.420e+00  +9.070e-01  +3.163e+00  +5.418e+00  +9.077e-01  +3.163e+00  +5.417e+00  +9.091e-01
 +2270.0  +3.189e+00  +5.462e+00  +9.156e-01  +3.188e+00  +5.460e+00  +9.163e-01  +3.188e+00  +5.458e+00  +9.177e-01
 +2280.0  +3.214e+00  +5.503e+00  +9.250e-01  +3.213e+00  +5.501e+00  +9.256e-01  +3.213e+00  +5.499e+00  +9.270e-01
 +2290.0  +3.239e+00  +5.545e+00  +9.341e-01  +3.239e+00  +5.543e+00  +9.348e-01  +3.239e+00  +5.541e+00  +9.362e-01
 +2300.0  +3.265e+00  +5.586e+00  +9.435e-01  +3.264e+00  +5.584e+00  +9.442e-01  +3.264e+00  +5.582e+00  +9.456e-01
 +2310.0  +3.291e+00  +5.628e+00  +9.528e-01  +3.290e+00  +5.627e+00  +9.535e-01  +3.290e+00  +5.625e+00  +9.549e-01
 +2320.0  +3.316e+00  +5.672e+00  +9.607e-01  +3.316e+00  +5.670e+00  +9.614e-01  +3.315e+00  +5.668e+00  +9.629e-01
 +2330.0  +3.342e+00  +5.715e+00  +9.695e-01  +3.342e+00  +5.713e+00  +9.702e-01  +3.341e+00  +5.711e+00  +9.716e-01
 +2340.0  +3.368e+00  +5.759e+00  +9.780e-01  +3.368e+00  +5.757e+00  +9.787e-01  +3.368e+00  +5.755e+00  +9.802e-01
 +2350.0  +3.394e+00  +5.802e+00  +9.868e-01  +3.394e+00  +5.800e+00  +9.875e-01  +3.394e+00  +5.798e+00  +9.889e-01
 +2360.0  +3.421e+00  +5.845e+00  +9.957e-01  +3.420e+00  +5.844e+00  +9.963e-01  +3.420e+00  +5.842e+00  +9.977e-01
 +2370.0  +3.447e+00  +5.889e+00  +1.004e+00  +3.446e+00  +5.887e+00  +1.005e+00  +3.446e+00  +5.885e+00  +1.007e+00
 +2380.0  +3.473e+00  +5.932e+00  +1.013e+00  +3.472e+00  +5.931e+00  +1.014e+00  +3.472e+00  +5.929e+00  +1.015e+00
 +2390.0  +3.499e+00  +5.977e+00  +1.020e+00  +3.498e+00  +5.975e+00  +1.021e+00  +3.498e+00  +5.973e+00  +1.022e+00
 +2400.0  +3.524e+00  +6.020e+00  +1.028e+00  +3.524e+00  +6.019e+00  +1.029e+00  +3.523e+00  +6.017e+00  +1.030e+00
 +2410.0  +3.550e+00  +6.064e+00  +1.037e+00  +3.550e+00  +6.062e+00  +1.038e+00  +3.550e+00  +6.060e+00  +1.039e+00
 +2420.0  +3.577e+00  +6.108e+00  +1.046e+00  +3.576e+00  +6.106e+00  +1.047e+00  +3.576e+00  +6.104e+00  +1.048e+00
 +2430.0  +3.603e+00  +6.152e+00  +1.055e+00  +3.603e+00  +6.150e+00  +1.056e+00  +3.603e+00  +6.148e+00  +1.058e+00
 +2440.0  +3.630e+00  +6.196e+00  +1.064e+00  +3.630e+00  +6.194e+00  +1.065e+00  +3.629e+00  +6.192e+00  +1.067e+00
 +2450.0  +3.657e+00  +6.240e+00  +1.074e+00  +3.656e+00  +6.238e+00  +1.075e+00  +3.656e+00  +6.236e+00  +1.076e+00
 +2460.0  +3.683e+00  +6.284e+00  +1.083e+00  +3.683e+00  +6.282e+00  +1.084e+00  +3.682e+00  +6.280e+00  +1.085e+00
 +2470.0  +3.710e+00  +6.327e+00  +1.092e+00  +3.709e+00  +6.326e+00  +1.093e+00  +3.709e+00  +6.323e+00  +1.095e+00
 +2480.0  +3.737e+00  +6.371e+00  +1.102e+00  +3.736e+00  +6.369e+00  +1.103e+00  +3.736e+00  +6.367e+00  +1.104e+00
 +2490.0  +3.764e+00  +6.416e+00  +1.112e+00  +3.763e+00  +6.414e+00  +1.113e+00  +3.763e+00  +6.412e+00  +1.114e+00
 +2500.0  +3.791e+00  +6.460e+00  +1.122e+00  +3.790e+00  +6.458e+00  +1.123e+00  +3.790e+00  +6.455e+00  +1.124e+00
 +2510.0  +3.818e+00  +6.504e+00  +1.132e+00  +3.818e+00  +6.502e+00  +1.133e+00  +3.817e+00  +6.500e+00  +1.135e+00
 +2520.0  +3.845e+00  +6.548e+00  +1.142e+00  +3.845e+00  +6.547e+00  +1.143e+00  +3.844e+00  +6.544e+00  +1.144e+00
 +2530.0  +3.872e+00  +6.593e+00  +1.150e+00  +3.871e+00  +6.591e+00  +1.151e+00  +3.871e+00  +6.589e+00  +1.153e+00
 +2540.0  +3.899e+00  +6.638e+00  +1.159e+00  +3.898e+00  +6.636e+00  +1.160e+00  +3.898e+00  +6.634e+00  +1.162e+00
 +2550.0  +3.926e+00  +6.682e+00  +1.170e+00  +3.925e+00  +6.680e+00  +1.171e+00  +3.925e+00  +6.678e+00  +1.172e+00
 +2560.0  +3.953e+00  +6.726e+00  +1.180e+00  +3.953e+00  +6.724e+00  +1.181e+00  +3.952e+00  +6.722e+00  +1.183e+00
 +2570.0  +3.981e+00  +6.770e+00  +1.191e+00  +3.980e+00  +6.768e+00  +1.192e+00  +3.980e+00  +6.766e+00  +1.193e+00
 +2580.0  +4.008e+00  +6.814e+00  +1.202e+00  +4.007e+00  +6.812e+00  +1.202e+00  +4.007e+00  +6.810e+00  +1.204e+00
 +2590.0  +4.035e+00  +6.858e+00  +1.213e+00  +4.035e+00  +6.856e+00  +1.214e+00  +4.035e+00  +6.854e+00  +1.215e+00
 +2600.0  +4.063e+00  +6.902e+00  +1.224e+00  +4.062e+00  +6.900e+00  +1.224e+00  +4.062e+00  +6.898e+00  +1.226e+00
 +2610.0  +4.089e+00  +6.945e+00  +1.234e+00  +4.089e+00  +6.943e+00  +1.234e+00  +4.088e+00  +6.941e+00  +1.236e+00
 +2620.0  +4.116e+00  +6.988e+00  +1.243e+00  +4.115e+00  +6.986e+00  +1.244e+00  +4.115e+00  +6.984e+00  +1.246e+00
 +2630.0  +4.143e+00  +7.032e+00  +1.253e+00  +4.142e+00  +7.030e+00  +1.254e+00  +4.142e+00  +7.028e+00  +1.256e+00
 +2640.0  +4.170e+00  +7.076e+00  +1.263e+00  +4.169e+00  +7.074e+00  +1.264e+00  +4.169e+00  +7.072e+00  +1.266e+00
 +2650.0  +4.197e+00  +7.121e+00  +1.273e+00  +4.196e+00  +7.119e+00  +1.274e+00  +4.196e+00  +7.116e+00  +1.276e+00
 +2660.0  +4.224e+00  +7.166e+00  +1.283e+00  +4.224e+00  +7.164e+00  +1.284e+00  +4.223e+00  +7.162e+00  +1.285e+00
 +2670.0  +4.252e+00  +7.211e+00  +1.293e+00  +4.251e+00  +7.209e+00  +1.294e+00  +4.251e+00  +7.207e+00  +1.295e+00
 +2680.0  +4.279e+00  +7.257e+00  +1.302e+00  +4.279e+00  +7.254e+00  +1.303e+00  +4.278e+00  +7.252e+00  +1.305e+00
 +2690.0  +4.307e+00  +7.301e+00  +1.312e+00  +4.306e+00  +7.299e+00  +1.313e+00  +4.306e+00  +7.296e+00  +1.315e+00
 +2700.0  +4.334e+00  +7.346e+00  +1.323e+00  +4.334e+00  +7.343e+00  +1.324e+00  +4.333e+00  +7.341e+00  +1.326e+00
 +2710.0  +4.362e+00  +7.390e+00  +1.333e+00  +4.361e+00  +7.388e+00  +1.334e+00  +4.361e+00  +7.385e+00  +1.336e+00
 +2720.0  +4.389e+00  +7.434e+00  +1.343e+00  +4.388e+00  +7.432e+00  +1.344e+00  +4.388e+00  +7.430e+00  +1.346e+00
 +2730.0  +4.416e+00  +7.480e+00  +1.353e+00  +4.416e+00  +7.478e+00  +1.354e+00  +4.415e+00  +7.475e+00  +1.356e+00
 +2740.0  +4.444e+00  +7.525e+00  +1.363e+00  +4.443e+00  +7.522e+00  +1.364e+00  +4.443e+00  +7.520e+00  +1.366e+00
 +2750.0  +4.471e+00  +7.569e+00  +1.374e+00  +4.471e+00  +7.567e+00  +1.375e+00  +4.470e+00  +7.564e+00  +1.377e+00
 +2760.0  +4.499e+00  +7.614e+00  +1.385e+00  +4.499e+00  +7.612e+00  +1.386e+00  +4.498e+00  +7.609e+00  +1.388e+00
 +2770.0  +4.527e+00  +7.659e+00  +1.395e+00  +4.526e+00  +7.656e+00  +1.396e+00  +4.526e+00  +7.654e+00  +1.398e+00
 +2780.0  +4.555e+00  +7.704e+00  +1.406e+00  +4.554e+00  +7.701e+00  +1.407e+00  +4.554e+00  +7.699e+00  +1.409e+00
 +2790.0  +4.582e+00  +7.749e+00  +1.416e+00  +4.582e+00  +7.746e+00  +1.417e+00  +4.582e+00  +7.744e+00  +1.420e+00
 +2800.0  +4.610e+00  +7.794e+00  +1.427e+00  +4.610e+00  +7.792e+00  +1.428e+00  +4.610e+00  +7.789e+00  +1.430e+00
 +2810.0  +4.638e+00  +7.840e+00  +1.437e+00  +4.638e+00  +7.838e+00  +1.438e+00  +4.637e+00  +7.835e+00  +1.440e+00
 +2820.0  +4.666e+00  +7.886e+00  +1.447e+00  +4.666e+00  +7.884e+00  +1.448e+00  +4.665e+00  +7.881e+00  +1.450e+00
 +2830.0  +4.694e+00  +7.932e+00  +1.457e+00  +4.694e+00  +7.929e+00  +1.458e+00  +4.694e+00  +7.926e+00  +1.461e+00
 +2840.0  +4.722e+00  +7.977e+00  +1.468e+00  +4.722e+00  +7.975e+00  +1.469e+00  +4.721e+00  +7.972e+00  +1.471e+00
 +2850.0  +4.750e+00  +8.022e+00  +1.478e+00  +4.749e+00  +8.020e+00  +1.479e+00  +4.749e+00  +8.017e+00  +1.481e+00
 +2860.0  +4.778e+00  +8.067e+00  +1.488e+00  +4.777e+00  +8.064e+00  +1.490e+00  +4.777e+00  +8.061e+00  +1.492e+00
 +2870.0  +4.805e+00  +8.112e+00  +1.499e+00  +4.805e+00  +8.109e+00  +1.500e+00  +4.805e+00  +8.107e+00  +1.503e+00
 +2880.0  +4.834e+00  +8.158e+00  +1.510e+00  +4.834e+00  +8.156e+00  +1.512e+00  +4.833e+00  +8.153e+00  +1.514e+00
 +2890.0  +4.863e+00  +8.204e+00  +1.522e+00  +4.862e+00  +8.202e+00  +1.523e+00  +4.862e+00  +8.199e+00  +1.525e+00
 +2900.0  +4.891e+00  +8.249e+00  +1.533e+00  +4.891e+00  +8.247e+00  +1.534e+00  +4.890e+00  +8.244e+00  +1.537e+00
 +2910.0  +4.919e+00  +8.294e+00  +1.544e+00  +4.919e+00  +8.292e+00  +1.546e+00  +4.918e+00  +8.289e+00  +1.548e+00
 +2920.0  +4.947e+00  +8.340e+00  +1.555e+00  +4.947e+00  +8.337e+00  +1.556e+00  +4.947e+00  +8.334e+00  +1.559e+00
 +2930.0  +4.975e+00  +8.385e+00  +1.566e+00  +4.975e+00  +8.383e+00  +1.567e+00  +4.975e+00  +8.380e+00  +1.569e+00
 +2940.0  +5.003e+00  +8.430e+00  +1.576e+00  +5.002e+00  +8.428e+00  +1.577e+00  +5.002e+00  +8.425e+00  +1.579e+00
 +2950.0  +5.031e+00  +8.475e+00  +1.586e+00  +5.030e+00  +8.473e+00  +1.587e+00  +5.030e+00  +8.470e+00  +1.590e+00
 +2960.0  +5.059e+00  +8.521e+00  +1.597e+00  +5.058e+00  +8.518e+00  +1.598e+00  +5.058e+00  +8.515e+00  +1.600e+00
 +2970.0  +5.087e+00  +8.567e+00  +1.607e+00  +5.086e+00  +8.564e+00  +1.608e+00  +5.086e+00  +8.561e+00  +1.610e+00
 +2980.0  +5.115e+00  +8.613e+00  +1.616e+00  +5.114e+00  +8.611e+00  +1.618e+00  +5.114e+00  +8.608e+00  +1.620e+00
 +2990.0  +5.143e+00  +8.660e+00  +1.627e+00  +5.143e+00  +8.657e+00  +1.628e+00  +5.142e+00  +8.654e+00  +1.630e+00
 +3000.0  +5.171e+00  +8.706e+00  +1.637e+00  +5.171e+00  +8.704e+00  +1.638e+00  +5.171e+00  +8.700e+00  +1.641e+00
 +3010.0  +5.200e+00  +8.753e+00  +1.647e+00  +5.199e+00  +8.750e+00  +1.648e+00  +5.199e+00  +8.747e+00  +1.651e+00
 +3020.0  +5.228e+00  +8.799e+00  +1.658e+00  +5.228e+00  +8.796e+00  +1.659e+00  +5.227e+00  +8.793e+00  +1.662e+00
 +3030.0  +5.257e+00  +8.845e+00  +1.668e+00  +5.256e+00  +8.842e+00  +1.670e+00  +5.256e+00  +8.839e+00  +1.672e+00
 +3040.0  +5.285e+00  +8.891e+00  +1.680e+00  +5.285e+00  +8.889e+00  +1.681e+00  +5.284e+00  +8.885e+00  +1.683e+00
 +3050.0  +5.314e+00  +8.937e+00  +1.691e+00  +5.314e+00  +8.935e+00  +1.692e+00  +5.313e+00  +8.932e+00  +1.695e+00
 +3060.0  +5.343e+00  +8.983e+00  +1.702e+00  +5.342e+00  +8.981e+00  +1.703e+00  +5.342e+00  +8.978e+00  +1.706e+00
 +3070.0  +5.371e+00  +9.030e+00  +1.713e+00  +5.371e+00  +9.027e+00  +1.714e+00  +5.370e+00  +9.024e+00  +1.716e+00
 +3080.0  +5.400e+00  +9.076e+00  +1.723e+00  +5.399e+00  +9.074e+00  +1.724e+00  +5.399e+00  +9.070e+00  +1.727e+00
 +3090.0  +5.428e+00  +9.123e+00  +1.733e+00  +5.428e+00  +9.120e+00  +1.735e+00  +5.427e+00  +9.117e+00  +1.737e+00
 +3100.0  +5.456e+00  +9.169e+00  +1.744e+00  +5.456e+00  +9.167e+00  +1.745e+00  +5.456e+00  +9.163e+00  +1.748e+00
 +3110.0  +5.485e+00  +9.215e+00  +1.754e+00  +5.484e+00  +9.213e+00  +1.755e+00  +5.484e+00  +9.210e+00  +1.758e+00
 +3120.0  +5.513e+00  +9.261e+00  +1.764e+00  +5.512e+00  +9.259e+00  +1.766e+00  +5.512e+00  +9.255e+00  +1.768e+00
 +3130.0  +5.541e+00  +9.307e+00  +1.775e+00  +5.541e+00  +9.304e+00  +1.777e+00  +5.540e+00  +9.301e+00  +1.779e+00
 +3140.0  +5.569e+00  +9.352e+00  +1.786e+00  +5.568e+00  +9.349e+00  +1.787e+00  +5.568e+00  +9.346e+00  +1.790e+00
 +3150.0  +5.597e+00  +9.397e+00  +1.796e+00  +5.596e+00  +9.394e+00  +1.798e+00  +5.596e+00  +9.391e+00  +1.800e+00
 +3160.0  +5.624e+00  +9.442e+00  +1.806e+00  +5.624e+00  +9.440e+00  +1.808e+00  +5.623e+00  +9.436e+00  +1.810e+00
 +3170.0  +5.652e+00  +9.488e+00  +1.817e+00  +5.651e+00  +9.485e+00  +1.818e+00  +5.651e+00  +9.482e+00  +1.821e+00
 +3180.0  +5.680e+00  +9.534e+00  +1.827e+00  +5.680e+00  +9.531e+00  +1.829e+00  +5.679e+00  +9.528e+00  +1.831e+00
 +3190.0  +5.709e+00  +9.579e+00  +1.838e+00  +5.708e+00  +9.577e+00  +1.839e+00  +5.708e+00  +9.573e+00  +1.842e+00
 +3200.0  +5.737e+00  +9.625e+00  +1.848e+00  +5.736e+00  +9.622e+00  +1.850e+00  +5.736e+00  +9.619e+00  +1.853e+00
 +3210.0  +5.765e+00  +9.670e+00  +1.860e+00  +5.764e+00  +9.668e+00  +1.861e+00  +5.764e+00  +9.664e+00  +1.864e+00
 +3220.0  +5.794e+00  +9.717e+00  +1.870e+00  +5.793e+00  +9.714e+00  +1.872e+00  +5.793e+00  +9.711e+00  +1.875e+00
 +3230.0  +5.822e+00  +9.764e+00  +1.880e+00  +5.822e+00  +9.761e+00  +1.882e+00  +5.821e+00  +9.758e+00  +1.885e+00
 +3240.0  +5.851e+00  +9.812e+00  +1.891e+00  +5.851e+00  +9.809e+00  +1.892e+00  +5.850e+00  +9.805e+00  +1.895e+00
 +3250.0  +5.881e+00  +9.859e+00  +1.902e+00  +5.880e+00  +9.856e+00  +1.904e+00  +5.880e+00  +9.853e+00  +1.906e+00
 +3260.0  +5.909e+00  +9.906e+00  +1.913e+00  +5.909e+00  +9.903e+00  +1.914e+00  +5.908e+00  +9.899e+00  +1.917e+00
 +3270.0  +5.938e+00  +9.952e+00  +1.923e+00  +5.937e+00  +9.950e+00  +1.924e+00  +5.937e+00  +9.946e+00  +1.927e+00
 +3280.0  +5.966e+00  +1.000e+01  +1.932e+00  +5.965e+00  +9.997e+00  +1.934e+00  +5.965e+00  +9.993e+00  +1.937e+00
 +3290.0  +5.994e+00  +1.005e+01  +1.943e+00  +5.994e+00  +1.004e+01  +1.944e+00  +5.993e+00  +1.004e+01  +1.947e+00
 +3300.0  +6.023e+00  +1.009e+01  +1.954e+00  +6.022e+00  +1.009e+01  +1.955e+00  +6.022e+00  +1.009e+01  +1.958e+00
 +3310.0  +6.051e+00  +1.014e+01  +1.965e+00  +6.051e+00  +1.013e+01  +1.967e+00  +6.051e+00  +1.013e+01  +1.970e+00
 +3320.0  +6.080e+00  +1.018e+01  +1.977e+00  +6.080e+00  +1.018e+01  +1.978e+00  +6.079e+00  +1.018e+01  +1.981e+00
 +3330.0  +6.109e+00  +1.023e+01  +1.989e+00  +6.108e+00  +1.023e+01  +1.990e+00  +6.108e+00  +1.022e+01  +1.993e+00
 +3340.0  +6.138e+00  +1.028e+01  +2.000e+00  +6.137e+00  +1.027e+01  +2.002e+00  +6.137e+00  +1.027e+01  +2.005e+00
 +3350.0  +6.167e+00  +1.032e+01  +2.011e+00  +6.166e+00  +1.032e+01  +2.013e+00  +6.166e+00  +1.032e+01  +2.016e+00
 +3360.0  +6.195e+00  +1.037e+01  +2.022e+00  +6.194e+00  +1.037e+01  +2.024e+00  +6.194e+00  +1.036e+01  +2.027e+00
 +3370.0  +6.224e+00  +1.041e+01  +2.034e+00  +6.224e+00  +1.041e+01  +2.035e+00  +6.223e+00  +1.041e+01  +2.039e+00
 +3380.0  +6.253e+00  +1.046e+01  +2.045e+00  +6.253e+00  +1.046e+01  +2.047e+00  +6.253e+00  +1.046e+01  +2.050e+00
 +3390.0  +6.282e+00  +1.051e+01  +2.056e+00  +6.282e+00  +1.051e+01  +2.058e+00  +6.282e+00  +1.050e+01  +2.061e+00
 +3400.0  +6.311e+00  +1.056e+01  +2.067e+00  +6.310e+00  +1.055e+01  +2.069e+00  +6.310e+00  +1.055e+01  +2.072e+00
 +3410.0  +6.339e+00  +1.060e+01  +2.077e+00  +6.339e+00  +1.060e+01  +2.079e+00  +6.338e+00  +1.059e+01  +2.082e+00
 +3420.0  +6.368e+00  +1.065e+01  +2.088e+00  +6.367e+00  +1.064e+01  +2.089e+00  +6.367e+00  +1.064e+01  +2.093e+00
 +3430.0  +6.396e+00  +1.069e+01  +2.098e+00  +6.395e+00  +1.069e+01  +2.100e+00  +6.395e+00  +1.069e+01  +2.103e+00
 +3440.0  +6.424e+00  +1.074e+01  +2.109e+00  +6.424e+00  +1.074e+01  +2.111e+00  +6.423e+00  +1.073e+01  +2.114e+00
 +3450.0  +6.452e+00  +1.079e+01  +2.120e+00  +6.452e+00  +1.078e+01  +2.121e+00  +6.452e+00  +1.078e+01  +2.125e+00
 +3460.0  +6.481e+00  +1.083e+01  +2.131e+00  +6.480e+00  +1.083e+01  +2.132e+00  +6.480e+00  +1.082e+01  +2.136e+00
 +3470.0  +6.510e+00  +1.088e+01  +2.141e+00  +6.509e+00  +1.088e+01  +2.143e+00  +6.509e+00  +1.087e+01  +2.146e+00
 +3480.0  +6.538e+00  +1.092e+01  +2.152e+00  +6.538e+00  +1.092e+01  +2.154e+00  +6.538e+00  +1.092e+01  +2.157e+00
 +3490.0  +6.567e+00  +1.097e+01  +2.163e+00  +6.566e+00  +1.097e+01  +2.164e+00  +6.566e+00  +1.096e+01  +2.168e+00
 +3500.0  +6.595e+00  +1.102e+01  +2.173e+00  +6.595e+00  +1.101e+01  +2.175e+00  +6.595e+00  +1.101e+01  +2.178e+00
 +3510.0  +6.624e+00  +1.106e+01  +2.183e+00  +6.623e+00  +1.106e+01  +2.185e+00  +6.623e+00  +1.106e+01  +2.188e+00
 +3520.0  +6.652e+00  +1.111e+01  +2.193e+00  +6.652e+00  +1.111e+01  +2.195e+00  +6.651e+00  +1.110e+01  +2.198e+00
 +3530.0  +6.680e+00  +1.116e+01  +2.204e+00  +6.680e+00  +1.115e+01  +2.205e+00  +6.680e+00  +1.115e+01  +2.209e+00
 +3540.0  +6.709e+00  +1.120e+01  +2.214e+00  +6.708e+00  +1.120e+01  +2.216e+00  +6.708e+00  +1.120e+01  +2.220e+00
 +3550.0  +6.738e+00  +1.125e+01  +2.225e+00  +6.737e+00  +1.125e+01  +2.227e+00  +6.737e+00  +1.124e+01  +2.230e+00
 +3560.0  +6.766e+00  +1.130e+01  +2.235e+00  +6.766e+00  +1.129e+01  +2.237e+00  +6.765e+00  +1.129e+01  +2.241e+00
 +3570.0  +6.794e+00  +1.134e+01  +2.245e+00  +6.793e+00  +1.134e+01  +2.247e+00  +6.793e+00  +1.134e+01  +2.250e+00
 +3580.0  +6.822e+00  +1.139e+01  +2.255e+00  +6.821e+00  +1.139e+01  +2.257e+00  +6.821e+00  +1.138e+01  +2.261e+00
 +3590.0  +6.850e+00  +1.143e+01  +2.266e+00  +6.850e+00  +1.143e+01  +2.268e+00  +6.849e+00  +1.143e+01  +2.272e+00
 +3600.0  +6.879e+00  +1.148e+01  +2.277e+00  +6.878e+00  +1.148e+01  +2.279e+00  +6.878e+00  +1.147e+01  +2.283e+00
 +3610.0  +6.907e+00  +1.153e+01  +2.288e+00  +6.907e+00  +1.152e+01  +2.290e+00  +6.907e+00  +1.152e+01  +2.294e+00
 +3620.0  +6.936e+00  +1.157e+01  +2.299e+00  +6.936e+00  +1.157e+01  +2.301e+00  +6.935e+00  +1.157e+01  +2.304e+00
 +3630.0  +6.965e+00  +1.162e+01  +2.310e+00  +6.964e+00  +1.162e+01  +2.312e+00  +6.964e+00  +1.161e+01  +2.316e+00
 +3640.0  +6.994e+00  +1.167e+01  +2.321e+00  +6.993e+00  +1.166e+01  +2.323e+00  +6.993e+00  +1.166e+01  +2.327e+00
 +3650.0  +7.022e+00  +1.171e+01  +2.332e+00  +7.022e+00  +1.171e+01  +2.334e+00  +7.021e+00  +1.171e+01  +2.338e+00
 +3660.0  +7.051e+00  +1.176e+01  +2.343e+00  +7.050e+00  +1.176e+01  +2.345e+00  +7.050e+00  +1.175e+01  +2.349e+00
 +3670.0  +7.079e+00  +1.181e+01  +2.354e+00  +7.079e+00  +1.180e+01  +2.355e+00  +7.079e+00  +1.180e+01  +2.359e+00
 +3680.0  +7.108e+00  +1.185e+01  +2.364e+00  +7.107e+00  +1.185e+01  +2.366e+00  +7.107e+00  +1.184e+01  +2.370e+00
 +3690.0  +7.136e+00  +1.190e+01  +2.374e+00  +7.135e+00  +1.189e+01  +2.376e+00  +7.135e+00  +1.189e+01  +2.380e+00
 +3700.0  +7.164e+00  +1.194e+01  +2.384e+00  +7.163e+00  +1.194e+01  +2.386e+00  +7.163e+00  +1.194e+01  +2.390e+00
 +3710.0  +7.192e+00  +1.199e+01  +2.394e+00  +7.191e+00  +1.199e+01  +2.396e+00  +7.191e+00  +1.198e+01  +2.400e+00
 +3720.0  +7.221e+00  +1.204e+01  +2.406e+00  +7.221e+00  +1.203e+01  +2.408e+00  +7.221e+00  +1.203e+01  +2.412e+00
 +3730.0  +7.251e+00  +1.208e+01  +2.417e+00  +7.250e+00  +1.208e+01  +2.419e+00  +7.250e+00  +1.208e+01  +2.423e+00
 +3740.0  +7.280e+00  +1.213e+01  +2.428e+00  +7.280e+00  +1.213e+01  +2.430e+00  +7.279e+00  +1.213e+01  +2.434e+00
 +3750.0  +7.310e+00  +1.218e+01  +2.439e+00  +7.309e+00  +1.218e+01  +2.441e+00  +7.309e+00  +1.217e+01  +2.445e+00
 +3760.0  +7.339e+00  +1.223e+01  +2.451e+00  +7.338e+00  +1.222e+01  +2.453e+00  +7.338e+00  +1.222e+01  +2.457e+00
 +3770.0  +7.368e+00  +1.227e+01  +2.462e+00  +7.367e+00  +1.227e+01  +2.464e+00  +7.367e+00  +1.227e+01  +2.468e+00
 +3780.0  +7.398e+00  +1.232e+01  +2.474e+00  +7.397e+00  +1.232e+01  +2.476e+00  +7.397e+00  +1.231e+01  +2.481e+00
 +3790.0  +7.427e+00  +1.237e+01  +2.486e+00  +7.426e+00  +1.236e+01  +2.488e+00  +7.426e+00  +1.236e+01  +2.492e+00
 +3800.0  +7.456e+00  +1.241e+01  +2.497e+00  +7.455e+00  +1.241e+01  +2.499e+00  +7.455e+00  +1.241e+01  +2.504e+00


==> figs/ch10_ana/versus_init/versus_init_acc_vned_mps.txt <==
        +0.0  +1.544e-03  +3.125e-02  -2.816e-02  +1.468e-03  +3.145e-02  -2.851e-02  +1.544e-03  +3.125e-02  -2.816e-02  -4.580e-04  +3.573e-02  -3.665e-02  -5.112e-04  +3.587e-02  -3.690e-02  -4.580e-04  +3.573e-02  -3.665e-02
       +10.0  -6.302e-04  +3.560e-02  -3.686e-02  -6.690e-04  +3.555e-02  -3.688e-02  -6.302e-04  +3.560e-02  -3.686e-02  +1.047e-03  +3.767e-02  -3.557e-02  +9.824e-04  +3.773e-02  -3.576e-02  +1.047e-03  +3.767e-02  -3.557e-02
       +20.0  +8.459e-03  +4.021e-02  -2.329e-02  +8.440e-03  +4.033e-02  -2.345e-02  +8.459e-03  +4.021e-02  -2.329e-02  -4.350e-04  +3.155e-02  -3.242e-02  -5.248e-04  +3.134e-02  -3.239e-02  -4.350e-04  +3.155e-02  -3.242e-02
       +30.0  +1.045e-03  +3.233e-02  -3.024e-02  +1.033e-03  +3.218e-02  -3.012e-02  +1.045e-03  +3.233e-02  -3.024e-02  -4.112e-04  +3.393e-02  -3.475e-02  -4.789e-04  +3.405e-02  -3.500e-02  -4.112e-04  +3.393e-02  -3.475e-02
       +40.0  -1.178e-03  +3.162e-02  -3.398e-02  -1.195e-03  +3.187e-02  -3.426e-02  -1.178e-03  +3.162e-02  -3.398e-02  +3.260e-03  +3.932e-02  -3.280e-02  +3.176e-03  +3.913e-02  -3.278e-02  +3.260e-03  +3.932e-02  -3.280e-02
       +50.0  +7.875e-04  +3.684e-02  -3.526e-02  +8.060e-04  +3.674e-02  -3.513e-02  +7.875e-04  +3.684e-02  -3.526e-02  +3.164e-03  +3.479e-02  -2.846e-02  +3.064e-03  +3.477e-02  -2.864e-02  +3.164e-03  +3.479e-02  -2.846e-02
       +60.0  +3.509e-04  +4.070e-02  -3.999e-02  +3.683e-04  +4.068e-02  -3.995e-02  +3.509e-04  +4.070e-02  -3.999e-02  +5.431e-03  +4.275e-02  -3.189e-02  +5.334e-03  +4.271e-02  -3.204e-02  +5.431e-03  +4.275e-02  -3.189e-02
       +70.0  -7.491e-05  +2.871e-02  -2.886e-02  -4.303e-05  +2.854e-02  -2.863e-02  -7.491e-05  +2.871e-02  -2.886e-02  -8.614e-04  +3.625e-02  -3.797e-02  -9.597e-04  +3.626e-02  -3.818e-02  -8.614e-04  +3.625e-02  -3.797e-02
       +80.0  +2.481e-03  +3.404e-02  -2.908e-02  +2.538e-03  +3.428e-02  -2.921e-02  +2.481e-03  +3.404e-02  -2.908e-02  -2.074e-03  +3.292e-02  -3.707e-02  -2.164e-03  +3.285e-02  -3.717e-02  -2.074e-03  +3.292e-02  -3.707e-02
       +90.0  +2.613e-03  +4.126e-02  -3.603e-02  +2.656e-03  +4.138e-02  -3.607e-02  +2.613e-03  +4.126e-02  -3.603e-02  +6.469e-04  +3.244e-02  -3.114e-02  +5.823e-04  +3.237e-02  -3.121e-02  +6.469e-04  +3.244e-02  -3.114e-02
      +100.0  +3.676e-03  +3.916e-02  -3.181e-02  +3.746e-03  +3.922e-02  -3.173e-02  +3.676e-03  +3.916e-02  -3.181e-02  -2.849e-03  +2.966e-02  -3.536e-02  -2.906e-03  +2.956e-02  -3.537e-02  -2.849e-03  +2.966e-02  -3.536e-02
      +110.0  +1.439e-04  +4.555e-01  -4.552e-01  +1.691e-04  +4.554e-01  -4.551e-01  +1.439e-04  +4.555e-01  -4.552e-01  -2.564e-02  +3.989e-01  -4.502e-01  -2.555e-02  +3.991e-01  -4.502e-01  -2.564e-02  +3.989e-01  -4.502e-01
      +120.0  -2.693e-02  +5.093e-01  -5.632e-01  -2.693e-02  +5.091e-01  -5.629e-01  -2.693e-02  +5.093e-01  -5.632e-01  +1.095e-02  +5.073e-01  -4.854e-01  +1.113e-02  +5.075e-01  -4.853e-01  +1.095e-02  +5.073e-01  -4.854e-01
      +130.0  -3.885e-02  +5.042e-01  -5.819e-01  -3.884e-02  +5.042e-01  -5.818e-01  -3.885e-02  +5.042e-01  -5.819e-01  +1.011e-02  +5.463e-01  -5.261e-01  +1.048e-02  +5.468e-01  -5.259e-01  +1.011e-02  +5.463e-01  -5.261e-01
      +140.0  -4.618e-03  +5.378e-01  -5.470e-01  -5.075e-03  +5.370e-01  -5.472e-01  -4.618e-03  +5.378e-01  -5.470e-01  -1.084e-01  +4.445e-01  -6.613e-01  -1.080e-01  +4.453e-01  -6.613e-01  -1.084e-01  +4.445e-01  -6.613e-01
      +150.0  -1.929e-03  +6.124e-01  -6.163e-01  -2.636e-03  +6.116e-01  -6.169e-01  -1.929e-03  +6.124e-01  -6.163e-01  -8.133e-02  +4.669e-01  -6.296e-01  -8.113e-02  +4.675e-01  -6.297e-01  -8.133e-02  +4.669e-01  -6.296e-01
      +160.0  +7.495e-03  +6.029e-01  -5.879e-01  +6.934e-03  +6.023e-01  -5.884e-01  +7.495e-03  +6.029e-01  -5.879e-01  -2.190e-02  +4.861e-01  -5.299e-01  -2.177e-02  +4.868e-01  -5.303e-01  -2.190e-02  +4.861e-01  -5.299e-01
      +170.0  -4.474e-02  +5.302e-01  -6.197e-01  -4.523e-02  +5.291e-01  -6.196e-01  -4.474e-02  +5.302e-01  -6.197e-01  +2.414e-02  +6.340e-01  -5.857e-01  +2.410e-02  +6.343e-01  -5.861e-01  +2.414e-02  +6.340e-01  -5.857e-01
      +180.0  -1.083e-01  +4.885e-01  -7.051e-01  -1.088e-01  +4.875e-01  -7.051e-01  -1.083e-01  +4.885e-01  -7.051e-01  -9.585e-03  +6.098e-01  -6.290e-01  -9.869e-03  +6.097e-01  -6.295e-01  -9.585e-03  +6.098e-01  -6.290e-01
      +190.0  -8.699e-02  +5.471e-01  -7.211e-01  -8.747e-02  +5.457e-01  -7.207e-01  -8.699e-02  +5.471e-01  -7.211e-01  -1.498e-02  +6.092e-01  -6.392e-01  -1.569e-02  +6.094e-01  -6.407e-01  -1.498e-02  +6.092e-01  -6.392e-01
      +200.0  -2.150e-02  +6.506e-01  -6.936e-01  -2.161e-02  +6.498e-01  -6.930e-01  -2.150e-02  +6.506e-01  -6.936e-01  +5.633e-02  +6.327e-01  -5.200e-01  +5.540e-02  +6.322e-01  -5.214e-01  +5.633e-02  +6.327e-01  -5.200e-01
      +210.0  -4.452e-02  +6.230e-01  -7.120e-01  -4.428e-02  +6.220e-01  -7.105e-01  -4.452e-02  +6.230e-01  -7.120e-01  +2.290e-02  +6.326e-01  -5.868e-01  +2.207e-02  +6.324e-01  -5.882e-01  +2.290e-02  +6.326e-01  -5.868e-01
      +220.0  -5.003e-02  +5.943e-01  -6.944e-01  -4.962e-02  +5.932e-01  -6.924e-01  -5.003e-02  +5.943e-01  -6.944e-01  +6.757e-02  +6.696e-01  -5.345e-01  +6.670e-02  +6.696e-01  -5.361e-01  +6.757e-02  +6.696e-01  -5.345e-01
      +230.0  -4.399e-02  +5.679e-01  -6.559e-01  -4.361e-02  +5.677e-01  -6.549e-01  -4.399e-02  +5.679e-01  -6.559e-01  -4.031e-02  +6.142e-01  -6.948e-01  -4.123e-02  +6.141e-01  -6.965e-01  -4.031e-02  +6.142e-01  -6.948e-01
      +240.0  -5.842e-02  +5.962e-01  -7.131e-01  -5.820e-02  +5.963e-01  -7.127e-01  -5.842e-02  +5.962e-01  -7.131e-01  -5.390e-02  +6.042e-01  -7.120e-01  -5.482e-02  +6.041e-01  -7.137e-01  -5.390e-02  +6.042e-01  -7.120e-01
      +250.0  -5.127e-02  +6.559e-01  -7.584e-01  -5.110e-02  +6.559e-01  -7.581e-01  -5.127e-02  +6.559e-01  -7.584e-01  -4.730e-02  +5.681e-01  -6.627e-01  -4.824e-02  +5.674e-01  -6.639e-01  -4.730e-02  +5.681e-01  -6.627e-01
      +260.0  -5.870e-02  +5.827e-01  -7.001e-01  -5.850e-02  +5.828e-01  -6.998e-01  -5.870e-02  +5.827e-01  -7.001e-01  +3.200e-02  +7.121e-01  -6.481e-01  +3.106e-02  +7.108e-01  -6.487e-01  +3.200e-02  +7.121e-01  -6.481e-01
      +270.0  -1.311e-01  +6.224e-01  -8.847e-01  -1.310e-01  +6.225e-01  -8.845e-01  -1.311e-01  +6.224e-01  -8.847e-01  -1.727e-02  +7.176e-01  -7.521e-01  -1.825e-02  +7.169e-01  -7.534e-01  -1.727e-02  +7.176e-01  -7.521e-01
      +280.0  -6.580e-02  +5.738e-01  -7.054e-01  -6.570e-02  +5.743e-01  -7.057e-01  -6.580e-02  +5.738e-01  -7.054e-01  -3.781e-03  +7.370e-01  -7.446e-01  -4.851e-03  +7.363e-01  -7.460e-01  -3.781e-03  +7.370e-01  -7.446e-01
      +290.0  -5.434e-02  +6.112e-01  -7.199e-01  -5.427e-02  +6.111e-01  -7.196e-01  -5.434e-02  +6.112e-01  -7.199e-01  +5.566e-02  +7.668e-01  -6.554e-01  +5.453e-02  +7.663e-01  -6.573e-01  +5.566e-02  +7.668e-01  -6.554e-01
      +300.0  -2.525e-02  +6.559e-01  -7.064e-01  -2.522e-02  +6.555e-01  -7.060e-01  -2.525e-02  +6.559e-01  -7.064e-01  +2.326e-02  +7.083e-01  -6.618e-01  +2.208e-02  +7.074e-01  -6.633e-01  +2.326e-02  +7.083e-01  -6.618e-01
      +310.0  -6.340e-02  +6.258e-01  -7.526e-01  -6.340e-02  +6.252e-01  -7.520e-01  -6.340e-02  +6.258e-01  -7.526e-01  -1.904e-02  +6.299e-01  -6.680e-01  -2.027e-02  +6.287e-01  -6.692e-01  -1.904e-02  +6.299e-01  -6.680e-01
      +320.0  -3.906e-02  +6.518e-01  -7.299e-01  -3.911e-02  +6.507e-01  -7.289e-01  -3.906e-02  +6.518e-01  -7.299e-01  -6.317e-02  +6.094e-01  -7.358e-01  -6.443e-02  +6.082e-01  -7.370e-01  -6.317e-02  +6.094e-01  -7.358e-01
      +330.0  -3.803e-02  +6.809e-01  -7.569e-01  -3.810e-02  +6.809e-01  -7.571e-01  -3.803e-02  +6.809e-01  -7.569e-01  -3.431e-02  +5.725e-01  -6.411e-01  -3.562e-02  +5.712e-01  -6.425e-01  -3.431e-02  +5.725e-01  -6.411e-01
      +340.0  +7.742e-03  +7.672e-01  -7.517e-01  +7.639e-03  +7.667e-01  -7.514e-01  +7.742e-03  +7.672e-01  -7.517e-01  -1.015e-04  +5.926e-01  -5.928e-01  -1.472e-03  +5.913e-01  -5.942e-01  -1.015e-04  +5.926e-01  -5.928e-01
      +350.0  +1.050e-02  +7.906e-01  -7.696e-01  +1.038e-02  +7.900e-01  -7.692e-01  +1.050e-02  +7.906e-01  -7.696e-01  +1.899e-02  +6.206e-01  -5.826e-01  +1.757e-02  +6.191e-01  -5.840e-01  +1.899e-02  +6.206e-01  -5.826e-01
      +360.0  -1.065e-02  +7.500e-01  -7.713e-01  -1.080e-02  +7.497e-01  -7.713e-01  -1.065e-02  +7.500e-01  -7.713e-01  -5.482e-03  +5.980e-01  -6.089e-01  -6.927e-03  +5.959e-01  -6.098e-01  -5.482e-03  +5.980e-01  -6.089e-01
      +370.0  -5.187e-02  +7.163e-01  -8.200e-01  -5.202e-02  +7.157e-01  -8.197e-01  -5.187e-02  +7.163e-01  -8.200e-01  +1.773e-02  +7.143e-01  -6.788e-01  +1.626e-02  +7.125e-01  -6.799e-01  +1.773e-02  +7.143e-01  -6.788e-01
      +380.0  -3.503e-02  +7.042e-01  -7.742e-01  -3.521e-02  +7.033e-01  -7.737e-01  -3.503e-02  +7.042e-01  -7.742e-01  +3.999e-02  +7.116e-01  -6.316e-01  +3.849e-02  +7.101e-01  -6.331e-01  +3.999e-02  +7.116e-01  -6.316e-01
      +390.0  -2.098e-02  +6.945e-01  -7.365e-01  -2.117e-02  +6.937e-01  -7.361e-01  -2.098e-02  +6.945e-01  -7.365e-01  +3.158e-03  +6.353e-01  -6.290e-01  +1.642e-03  +6.335e-01  -6.302e-01  +3.158e-03  +6.353e-01  -6.290e-01
      +400.0  +2.409e-02  +7.090e-01  -6.608e-01  +2.392e-02  +7.084e-01  -6.606e-01  +2.409e-02  +7.090e-01  -6.608e-01  -4.325e-02  +6.096e-01  -6.961e-01  -4.481e-02  +6.080e-01  -6.976e-01  -4.325e-02  +6.096e-01  -6.961e-01
      +410.0  +5.152e-02  +7.411e-01  -6.380e-01  +5.133e-02  +7.407e-01  -6.380e-01  +5.152e-02  +7.411e-01  -6.380e-01  -3.016e-02  +5.952e-01  -6.556e-01  -3.172e-02  +5.932e-01  -6.566e-01  -3.016e-02  +5.952e-01  -6.556e-01
      +420.0  -5.704e-02  +6.938e-01  -8.079e-01  -5.720e-02  +6.936e-01  -8.080e-01  -5.704e-02  +6.938e-01  -8.079e-01  +2.693e-02  +6.388e-01  -5.850e-01  +2.535e-02  +6.377e-01  -5.870e-01  +2.693e-02  +6.388e-01  -5.850e-01
      +430.0  -2.782e-02  +6.569e-01  -7.126e-01  -2.802e-02  +6.571e-01  -7.131e-01  -2.782e-02  +6.569e-01  -7.126e-01  -2.379e-03  +6.451e-01  -6.498e-01  -3.980e-03  +6.436e-01  -6.516e-01  -2.379e-03  +6.451e-01  -6.498e-01
      +440.0  -5.360e-02  +6.137e-01  -7.209e-01  -5.380e-02  +6.129e-01  -7.205e-01  -5.360e-02  +6.137e-01  -7.209e-01  +2.066e-02  +6.436e-01  -6.022e-01  +1.904e-02  +6.421e-01  -6.040e-01  +2.066e-02  +6.436e-01  -6.022e-01
      +450.0  -3.290e-02  +6.760e-01  -7.418e-01  -3.309e-02  +6.753e-01  -7.415e-01  -3.290e-02  +6.760e-01  -7.418e-01  +5.899e-02  +7.175e-01  -5.995e-01  +5.736e-02  +7.162e-01  -6.015e-01  +5.899e-02  +7.175e-01  -5.995e-01
      +460.0  +1.040e-02  +7.716e-01  -7.508e-01  +1.021e-02  +7.708e-01  -7.504e-01  +1.040e-02  +7.716e-01  -7.508e-01  -3.350e-03  +6.331e-01  -6.398e-01  -4.987e-03  +6.313e-01  -6.413e-01  -3.350e-03  +6.331e-01  -6.398e-01
      +470.0  +2.836e-02  +8.334e-01  -7.767e-01  +2.817e-02  +8.326e-01  -7.762e-01  +2.836e-02  +8.334e-01  -7.767e-01  +3.349e-02  +6.648e-01  -5.978e-01  +3.185e-02  +6.635e-01  -5.998e-01  +3.349e-02  +6.648e-01  -5.978e-01
      +480.0  +6.056e-02  +8.993e-01  -7.782e-01  +6.037e-02  +8.989e-01  -7.782e-01  +6.056e-02  +8.993e-01  -7.782e-01  +2.711e-02  +7.408e-01  -6.866e-01  +2.546e-02  +7.390e-01  -6.880e-01  +2.711e-02  +7.408e-01  -6.866e-01
      +490.0  -1.861e-02  +7.822e-01  -8.194e-01  -1.880e-02  +7.813e-01  -8.189e-01  -1.861e-02  +7.822e-01  -8.194e-01  +6.090e-02  +7.783e-01  -6.565e-01  +5.926e-02  +7.766e-01  -6.581e-01  +6.090e-02  +7.783e-01  -6.565e-01
      +500.0  +1.565e-02  +7.795e-01  -7.483e-01  +1.543e-02  +7.787e-01  -7.478e-01  +1.565e-02  +7.795e-01  -7.483e-01  +8.818e-03  +6.875e-01  -6.698e-01  +7.173e-03  +6.848e-01  -6.705e-01  +8.818e-03  +6.875e-01  -6.698e-01
      +510.0  +1.589e-02  +7.902e-01  -7.584e-01  +1.569e-02  +7.903e-01  -7.589e-01  +1.589e-02  +7.902e-01  -7.584e-01  -2.447e-02  +6.886e-01  -7.375e-01  -2.611e-02  +6.866e-01  -7.389e-01  -2.447e-02  +6.886e-01  -7.375e-01
      +520.0  -5.923e-02  +6.978e-01  -8.163e-01  -5.942e-02  +6.986e-01  -8.174e-01  -5.923e-02  +6.978e-01  -8.163e-01  +1.787e-02  +6.975e-01  -6.618e-01  +1.618e-02  +6.958e-01  -6.634e-01  +1.787e-02  +6.975e-01  -6.618e-01
      +530.0  -1.071e-01  +6.499e-01  -8.641e-01  -1.073e-01  +6.498e-01  -8.644e-01  -1.071e-01  +6.499e-01  -8.641e-01  -3.020e-03  +7.272e-01  -7.332e-01  -4.717e-03  +7.260e-01  -7.355e-01  -3.020e-03  +7.272e-01  -7.332e-01
      +540.0  -7.304e-02  +6.884e-01  -8.345e-01  -7.323e-02  +6.887e-01  -8.352e-01  -7.304e-02  +6.884e-01  -8.345e-01  -3.924e-03  +7.115e-01  -7.193e-01  -5.613e-03  +7.103e-01  -7.215e-01  -3.924e-03  +7.115e-01  -7.193e-01
      +550.0  -1.993e-02  +7.852e-01  -8.251e-01  -2.010e-02  +7.855e-01  -8.257e-01  -1.993e-02  +7.852e-01  -8.251e-01  +4.841e-02  +7.033e-01  -6.065e-01  +4.673e-02  +7.019e-01  -6.085e-01  +4.841e-02  +7.033e-01  -6.065e-01
      +560.0  -1.408e-02  +8.811e-01  -9.093e-01  -1.426e-02  +8.810e-01  -9.095e-01  -1.408e-02  +8.811e-01  -9.093e-01  +2.740e-02  +8.074e-01  -7.526e-01  +2.574e-02  +8.059e-01  -7.544e-01  +2.740e-02  +8.074e-01  -7.526e-01
      +570.0  -4.245e-02  +7.929e-01  -8.778e-01  -4.261e-02  +7.923e-01  -8.776e-01  -4.245e-02  +7.929e-01  -8.778e-01  +2.432e-03  +7.464e-01  -7.415e-01  +7.837e-04  +7.450e-01  -7.434e-01  +2.432e-03  +7.464e-01  -7.415e-01
      +580.0  +2.837e-03  +8.444e-01  -8.387e-01  +2.681e-03  +8.442e-01  -8.388e-01  +2.837e-03  +8.444e-01  -8.387e-01  +6.420e-02  +7.683e-01  -6.399e-01  +6.253e-02  +7.661e-01  -6.410e-01  +6.420e-02  +7.683e-01  -6.399e-01
      +590.0  -1.260e-02  +8.210e-01  -8.462e-01  -1.276e-02  +8.202e-01  -8.458e-01  -1.260e-02  +8.210e-01  -8.462e-01  +7.774e-02  +7.287e-01  -5.732e-01  +7.608e-02  +7.265e-01  -5.744e-01  +7.774e-02  +7.287e-01  -5.732e-01
      +600.0  +1.639e-02  +8.546e-01  -8.218e-01  +1.624e-02  +8.539e-01  -8.215e-01  +1.639e-02  +8.546e-01  -8.218e-01  +6.556e-03  +6.691e-01  -6.560e-01  +4.882e-03  +6.681e-01  -6.584e-01  +6.556e-03  +6.691e-01  -6.560e-01
      +610.0  -1.945e-02  +8.157e-01  -8.546e-01  -1.965e-02  +8.149e-01  -8.542e-01  -1.945e-02  +8.157e-01  -8.546e-01  +4.541e-02  +7.780e-01  -6.872e-01  +4.374e-02  +7.765e-01  -6.890e-01  +4.541e-02  +7.780e-01  -6.872e-01
      +620.0  +2.320e-02  +8.587e-01  -8.123e-01  +2.305e-02  +8.577e-01  -8.116e-01  +2.320e-02  +8.587e-01  -8.123e-01  -3.145e-02  +7.738e-01  -8.367e-01  -3.313e-02  +7.714e-01  -8.376e-01  -3.145e-02  +7.738e-01  -8.367e-01
      +630.0  -1.797e-02  +8.363e-01  -8.722e-01  -1.809e-02  +8.352e-01  -8.714e-01  -1.797e-02  +8.363e-01  -8.722e-01  -3.937e-02  +7.450e-01  -8.238e-01  -4.109e-02  +7.425e-01  -8.247e-01  -3.937e-02  +7.450e-01  -8.238e-01
      +640.0  +1.862e-02  +8.789e-01  -8.417e-01  +1.848e-02  +8.782e-01  -8.413e-01  +1.862e-02  +8.789e-01  -8.417e-01  +1.498e-02  +7.933e-01  -7.633e-01  +1.331e-02  +7.913e-01  -7.647e-01  +1.498e-02  +7.933e-01  -7.633e-01
      +650.0  -2.644e-03  +8.577e-01  -8.630e-01  -2.792e-03  +8.569e-01  -8.625e-01  -2.644e-03  +8.577e-01  -8.630e-01  +2.674e-02  +8.489e-01  -7.954e-01  +2.508e-02  +8.469e-01  -7.968e-01  +2.674e-02  +8.489e-01  -7.954e-01
      +660.0  +2.547e-02  +8.521e-01  -8.012e-01  +2.530e-02  +8.515e-01  -8.009e-01  +2.547e-02  +8.521e-01  -8.012e-01  +5.012e-02  +7.989e-01  -6.986e-01  +4.845e-02  +7.965e-01  -6.995e-01  +5.012e-02  +7.989e-01  -6.986e-01
      +670.0  -2.795e-02  +8.862e-01  -9.422e-01  -2.814e-02  +8.852e-01  -9.415e-01  -2.795e-02  +8.862e-01  -9.422e-01  +2.133e-02  +8.444e-01  -8.017e-01  +1.966e-02  +8.413e-01  -8.020e-01  +2.133e-02  +8.444e-01  -8.017e-01
      +680.0  +1.022e-02  +9.850e-01  -9.645e-01  +1.007e-02  +9.841e-01  -9.640e-01  +1.022e-02  +9.850e-01  -9.645e-01  +2.756e-02  +8.832e-01  -8.280e-01  +2.589e-02  +8.807e-01  -8.290e-01  +2.756e-02  +8.832e-01  -8.280e-01
      +690.0  +1.210e-02  +1.011e+00  -9.867e-01  +1.194e-02  +1.010e+00  -9.858e-01  +1.210e-02  +1.011e+00  -9.867e-01  +3.412e-02  +9.298e-01  -8.615e-01  +3.245e-02  +9.279e-01  -8.630e-01  +3.412e-02  +9.298e-01  -8.615e-01
      +700.0  +8.055e-02  +1.059e+00  -8.980e-01  +8.042e-02  +1.058e+00  -8.967e-01  +8.055e-02  +1.059e+00  -8.980e-01  +5.938e-02  +9.124e-01  -7.936e-01  +5.773e-02  +9.102e-01  -7.947e-01  +5.938e-02  +9.124e-01  -7.936e-01
      +710.0  +4.340e-02  +1.021e+00  -9.337e-01  +4.329e-02  +1.019e+00  -9.325e-01  +4.340e-02  +1.021e+00  -9.337e-01  +3.882e-02  +8.780e-01  -8.003e-01  +3.714e-02  +8.758e-01  -8.015e-01  +3.882e-02  +8.780e-01  -8.003e-01
      +720.0  +1.253e-02  +1.036e+00  -1.011e+00  +1.237e-02  +1.034e+00  -1.010e+00  +1.253e-02  +1.036e+00  -1.011e+00  -1.089e-02  +8.693e-01  -8.910e-01  -1.256e-02  +8.670e-01  -8.921e-01  -1.089e-02  +8.693e-01  -8.910e-01
      +730.0  +3.019e-02  +1.046e+00  -9.858e-01  +3.005e-02  +1.045e+00  -9.848e-01  +3.019e-02  +1.046e+00  -9.858e-01  +5.476e-03  +9.036e-01  -8.926e-01  +3.838e-03  +9.018e-01  -8.942e-01  +5.476e-03  +9.036e-01  -8.926e-01
      +740.0  -5.161e-03  +1.084e+00  -1.094e+00  -5.292e-03  +1.083e+00  -1.093e+00  -5.161e-03  +1.084e+00  -1.094e+00  +3.594e-02  +9.381e-01  -8.662e-01  +3.433e-02  +9.363e-01  -8.676e-01  +3.594e-02  +9.381e-01  -8.662e-01
      +750.0  -2.303e-03  +1.028e+00  -1.032e+00  -2.442e-03  +1.027e+00  -1.031e+00  -2.303e-03  +1.028e+00  -1.032e+00  +7.011e-02  +9.345e-01  -7.943e-01  +6.849e-02  +9.329e-01  -7.959e-01  +7.011e-02  +9.345e-01  -7.943e-01
      +760.0  -2.460e-02  +9.641e-01  -1.013e+00  -2.471e-02  +9.635e-01  -1.013e+00  -2.460e-02  +9.641e-01  -1.013e+00  +9.893e-02  +9.916e-01  -7.938e-01  +9.730e-02  +9.901e-01  -7.955e-01  +9.893e-02  +9.916e-01  -7.938e-01
      +770.0  +7.184e-03  +1.027e+00  -1.013e+00  +7.075e-03  +1.026e+00  -1.012e+00  +7.184e-03  +1.027e+00  -1.013e+00  +1.522e-01  +1.030e+00  -7.260e-01  +1.506e-01  +1.028e+00  -7.271e-01  +1.522e-01  +1.030e+00  -7.260e-01
      +780.0  +7.141e-03  +1.066e+00  -1.052e+00  +7.055e-03  +1.066e+00  -1.052e+00  +7.141e-03  +1.066e+00  -1.052e+00  +1.060e-01  +9.924e-01  -7.805e-01  +1.043e-01  +9.901e-01  -7.814e-01  +1.060e-01  +9.924e-01  -7.805e-01
      +790.0  +3.732e-02  +1.033e+00  -9.580e-01  +3.723e-02  +1.032e+00  -9.573e-01  +3.732e-02  +1.033e+00  -9.580e-01  +5.123e-02  +9.507e-01  -8.482e-01  +4.960e-02  +9.486e-01  -8.494e-01  +5.123e-02  +9.507e-01  -8.482e-01
      +800.0  +1.984e-03  +1.088e+00  -1.084e+00  +1.882e-03  +1.087e+00  -1.084e+00  +1.984e-03  +1.088e+00  -1.084e+00  +5.721e-02  +9.912e-01  -8.767e-01  +5.555e-02  +9.890e-01  -8.779e-01  +5.721e-02  +9.912e-01  -8.767e-01
      +810.0  +5.950e-02  +1.160e+00  -1.041e+00  +5.941e-02  +1.158e+00  -1.040e+00  +5.950e-02  +1.160e+00  -1.041e+00  +6.510e-02  +1.090e+00  -9.602e-01  +6.347e-02  +1.088e+00  -9.614e-01  +6.510e-02  +1.090e+00  -9.602e-01
      +820.0  +1.773e-02  +1.081e+00  -1.046e+00  +1.763e-02  +1.081e+00  -1.046e+00  +1.773e-02  +1.081e+00  -1.046e+00  +7.578e-02  +9.914e-01  -8.398e-01  +7.413e-02  +9.894e-01  -8.412e-01  +7.578e-02  +9.914e-01  -8.398e-01
      +830.0  +2.971e-02  +1.099e+00  -1.039e+00  +2.961e-02  +1.098e+00  -1.039e+00  +2.971e-02  +1.099e+00  -1.039e+00  +8.584e-02  +1.075e+00  -9.036e-01  +8.421e-02  +1.073e+00  -9.045e-01  +8.584e-02  +1.075e+00  -9.036e-01
      +840.0  -2.370e-02  +1.039e+00  -1.087e+00  -2.379e-02  +1.039e+00  -1.086e+00  -2.370e-02  +1.039e+00  -1.087e+00  +8.269e-02  +1.008e+00  -8.430e-01  +8.107e-02  +1.006e+00  -8.438e-01  +8.269e-02  +1.008e+00  -8.430e-01
      +850.0  +3.349e-02  +1.098e+00  -1.031e+00  +3.338e-02  +1.098e+00  -1.031e+00  +3.349e-02  +1.098e+00  -1.031e+00  +1.861e-01  +1.178e+00  -8.058e-01  +1.845e-01  +1.176e+00  -8.067e-01  +1.861e-01  +1.178e+00  -8.058e-01
      +860.0  +3.584e-02  +1.114e+00  -1.042e+00  +3.573e-02  +1.114e+00  -1.042e+00  +3.584e-02  +1.114e+00  -1.042e+00  +1.404e-01  +1.159e+00  -8.780e-01  +1.388e-01  +1.157e+00  -8.793e-01  +1.404e-01  +1.159e+00  -8.780e-01
      +870.0  +1.496e-02  +1.131e+00  -1.101e+00  +1.488e-02  +1.131e+00  -1.101e+00  +1.496e-02  +1.131e+00  -1.101e+00  +9.529e-02  +1.122e+00  -9.316e-01  +9.367e-02  +1.120e+00  -9.331e-01  +9.529e-02  +1.122e+00  -9.316e-01
      +880.0  +4.742e-02  +1.217e+00  -1.122e+00  +4.734e-02  +1.217e+00  -1.122e+00  +4.742e-02  +1.217e+00  -1.122e+00  +1.274e-01  +1.152e+00  -8.974e-01  +1.258e-01  +1.150e+00  -8.989e-01  +1.274e-01  +1.152e+00  -8.974e-01
      +890.0  +1.233e-01  +1.318e+00  -1.072e+00  +1.232e-01  +1.318e+00  -1.071e+00  +1.233e-01  +1.318e+00  -1.072e+00  +1.027e-01  +1.060e+00  -8.546e-01  +1.010e-01  +1.058e+00  -8.558e-01  +1.027e-01  +1.060e+00  -8.546e-01
      +900.0  +1.061e-01  +1.281e+00  -1.069e+00  +1.060e-01  +1.281e+00  -1.069e+00  +1.061e-01  +1.281e+00  -1.069e+00  +8.737e-02  +1.049e+00  -8.740e-01  +8.576e-02  +1.047e+00  -8.756e-01  +8.737e-02  +1.049e+00  -8.740e-01
      +910.0  +1.341e-01  +1.378e+00  -1.110e+00  +1.340e-01  +1.378e+00  -1.110e+00  +1.341e-01  +1.378e+00  -1.110e+00  +5.281e-02  +1.075e+00  -9.694e-01  +5.122e-02  +1.073e+00  -9.707e-01  +5.281e-02  +1.075e+00  -9.694e-01
      +920.0  +7.294e-02  +1.306e+00  -1.160e+00  +7.283e-02  +1.306e+00  -1.160e+00  +7.294e-02  +1.306e+00  -1.160e+00  +1.113e-01  +1.148e+00  -9.253e-01  +1.096e-01  +1.146e+00  -9.268e-01  +1.113e-01  +1.148e+00  -9.253e-01
      +930.0  +6.646e-02  +1.315e+00  -1.182e+00  +6.634e-02  +1.314e+00  -1.182e+00  +6.646e-02  +1.315e+00  -1.182e+00  +1.393e-01  +1.252e+00  -9.732e-01  +1.377e-01  +1.250e+00  -9.750e-01  +1.393e-01  +1.252e+00  -9.732e-01
      +940.0  +1.087e-01  +1.336e+00  -1.118e+00  +1.086e-01  +1.336e+00  -1.118e+00  +1.087e-01  +1.336e+00  -1.118e+00  +1.782e-01  +1.322e+00  -9.660e-01  +1.766e-01  +1.320e+00  -9.672e-01  +1.782e-01  +1.322e+00  -9.660e-01
      +950.0  +5.878e-02  +1.293e+00  -1.175e+00  +5.867e-02  +1.292e+00  -1.175e+00  +5.878e-02  +1.293e+00  -1.175e+00  +1.504e-01  +1.325e+00  -1.024e+00  +1.488e-01  +1.323e+00  -1.025e+00  +1.504e-01  +1.325e+00  -1.024e+00
      +960.0  +1.420e-02  +1.247e+00  -1.218e+00  +1.408e-02  +1.246e+00  -1.218e+00  +1.420e-02  +1.247e+00  -1.218e+00  +1.018e-01  +1.259e+00  -1.056e+00  +1.002e-01  +1.257e+00  -1.057e+00  +1.018e-01  +1.259e+00  -1.056e+00
      +970.0  +4.091e-02  +1.354e+00  -1.272e+00  +4.079e-02  +1.353e+00  -1.272e+00  +4.091e-02  +1.354e+00  -1.272e+00  +1.372e-01  +1.316e+00  -1.041e+00  +1.356e-01  +1.314e+00  -1.043e+00  +1.372e-01  +1.316e+00  -1.041e+00
      +980.0  +2.053e-02  +1.378e+00  -1.337e+00  +2.043e-02  +1.377e+00  -1.336e+00  +2.053e-02  +1.378e+00  -1.337e+00  +1.419e-01  +1.364e+00  -1.081e+00  +1.403e-01  +1.362e+00  -1.082e+00  +1.419e-01  +1.364e+00  -1.081e+00
      +990.0  +4.303e-02  +1.381e+00  -1.295e+00  +4.294e-02  +1.380e+00  -1.294e+00  +4.303e-02  +1.381e+00  -1.295e+00  +1.761e-01  +1.416e+00  -1.064e+00  +1.745e-01  +1.414e+00  -1.065e+00  +1.761e-01  +1.416e+00  -1.064e+00
     +1000.0  +2.280e-02  +1.401e+00  -1.356e+00  +2.271e-02  +1.401e+00  -1.356e+00  +2.280e-02  +1.401e+00  -1.356e+00  +1.514e-01  +1.360e+00  -1.057e+00  +1.498e-01  +1.358e+00  -1.058e+00  +1.514e-01  +1.360e+00  -1.057e+00
     +1010.0  +3.202e-02  +1.330e+00  -1.266e+00  +3.195e-02  +1.330e+00  -1.266e+00  +3.202e-02  +1.330e+00  -1.266e+00  +1.557e-01  +1.387e+00  -1.076e+00  +1.541e-01  +1.385e+00  -1.077e+00  +1.557e-01  +1.387e+00  -1.076e+00
     +1020.0  -1.179e-02  +1.339e+00  -1.362e+00  -1.187e-02  +1.339e+00  -1.362e+00  -1.179e-02  +1.339e+00  -1.362e+00  +1.767e-01  +1.464e+00  -1.111e+00  +1.751e-01  +1.463e+00  -1.112e+00  +1.767e-01  +1.464e+00  -1.111e+00
     +1030.0  +5.106e-02  +1.457e+00  -1.354e+00  +5.099e-02  +1.456e+00  -1.354e+00  +5.106e-02  +1.457e+00  -1.354e+00  +1.077e-01  +1.334e+00  -1.118e+00  +1.061e-01  +1.332e+00  -1.120e+00  +1.077e-01  +1.334e+00  -1.118e+00
     +1040.0  +1.893e-02  +1.406e+00  -1.368e+00  +1.886e-02  +1.406e+00  -1.368e+00  +1.893e-02  +1.406e+00  -1.368e+00  +2.252e-01  +1.460e+00  -1.009e+00  +2.236e-01  +1.458e+00  -1.011e+00  +2.252e-01  +1.460e+00  -1.009e+00
     +1050.0  +2.788e-02  +1.410e+00  -1.354e+00  +2.780e-02  +1.409e+00  -1.354e+00  +2.788e-02  +1.410e+00  -1.354e+00  +9.741e-02  +1.326e+00  -1.132e+00  +9.581e-02  +1.325e+00  -1.133e+00  +9.741e-02  +1.326e+00  -1.132e+00
     +1060.0  +1.546e-02  +1.362e+00  -1.331e+00  +1.540e-02  +1.362e+00  -1.331e+00  +1.546e-02  +1.362e+00  -1.331e+00  +1.053e-01  +1.374e+00  -1.163e+00  +1.037e-01  +1.372e+00  -1.165e+00  +1.053e-01  +1.374e+00  -1.163e+00
     +1070.0  +1.024e-02  +1.384e+00  -1.364e+00  +1.014e-02  +1.384e+00  -1.364e+00  +1.024e-02  +1.384e+00  -1.364e+00  +1.403e-01  +1.410e+00  -1.130e+00  +1.387e-01  +1.409e+00  -1.131e+00  +1.403e-01  +1.410e+00  -1.130e+00
     +1080.0  +5.501e-02  +1.446e+00  -1.336e+00  +5.493e-02  +1.446e+00  -1.336e+00  +5.501e-02  +1.446e+00  -1.336e+00  +2.270e-01  +1.476e+00  -1.022e+00  +2.254e-01  +1.475e+00  -1.024e+00  +2.270e-01  +1.476e+00  -1.022e+00
     +1090.0  +7.921e-02  +1.499e+00  -1.341e+00  +7.912e-02  +1.499e+00  -1.341e+00  +7.921e-02  +1.499e+00  -1.341e+00  +2.087e-01  +1.455e+00  -1.038e+00  +2.071e-01  +1.453e+00  -1.039e+00  +2.087e-01  +1.455e+00  -1.038e+00
     +1100.0  +1.241e-01  +1.479e+00  -1.231e+00  +1.240e-01  +1.478e+00  -1.230e+00  +1.241e-01  +1.479e+00  -1.231e+00  +1.668e-01  +1.454e+00  -1.120e+00  +1.652e-01  +1.451e+00  -1.121e+00  +1.668e-01  +1.454e+00  -1.120e+00
     +1110.0  +1.137e-01  +1.526e+00  -1.299e+00  +1.136e-01  +1.526e+00  -1.299e+00  +1.137e-01  +1.526e+00  -1.299e+00  +1.816e-01  +1.500e+00  -1.137e+00  +1.800e-01  +1.498e+00  -1.138e+00  +1.816e-01  +1.500e+00  -1.137e+00
     +1120.0  +1.702e-01  +1.606e+00  -1.265e+00  +1.702e-01  +1.606e+00  -1.265e+00  +1.702e-01  +1.606e+00  -1.265e+00  +1.849e-01  +1.541e+00  -1.171e+00  +1.833e-01  +1.539e+00  -1.173e+00  +1.849e-01  +1.541e+00  -1.171e+00
     +1130.0  +1.619e-01  +1.626e+00  -1.302e+00  +1.618e-01  +1.625e+00  -1.302e+00  +1.619e-01  +1.626e+00  -1.302e+00  +1.555e-01  +1.538e+00  -1.227e+00  +1.539e-01  +1.536e+00  -1.228e+00  +1.555e-01  +1.538e+00  -1.227e+00
     +1140.0  +9.937e-02  +1.515e+00  -1.316e+00  +9.929e-02  +1.514e+00  -1.316e+00  +9.937e-02  +1.515e+00  -1.316e+00  +1.574e-01  +1.538e+00  -1.223e+00  +1.558e-01  +1.536e+00  -1.225e+00  +1.574e-01  +1.538e+00  -1.223e+00
     +1150.0  +9.462e-02  +1.586e+00  -1.397e+00  +9.452e-02  +1.586e+00  -1.397e+00  +9.462e-02  +1.586e+00  -1.397e+00  +1.606e-01  +1.584e+00  -1.263e+00  +1.590e-01  +1.582e+00  -1.264e+00  +1.606e-01  +1.584e+00  -1.263e+00
     +1160.0  +4.530e-02  +1.504e+00  -1.413e+00  +4.520e-02  +1.504e+00  -1.413e+00  +4.530e-02  +1.504e+00  -1.413e+00  +2.050e-01  +1.626e+00  -1.216e+00  +2.034e-01  +1.624e+00  -1.217e+00  +2.050e-01  +1.626e+00  -1.216e+00
     +1170.0  +3.660e-02  +1.556e+00  -1.483e+00  +3.651e-02  +1.556e+00  -1.483e+00  +3.660e-02  +1.556e+00  -1.483e+00  +2.016e-01  +1.655e+00  -1.251e+00  +2.000e-01  +1.652e+00  -1.252e+00  +2.016e-01  +1.655e+00  -1.251e+00
     +1180.0  +4.445e-02  +1.593e+00  -1.504e+00  +4.435e-02  +1.593e+00  -1.504e+00  +4.445e-02  +1.593e+00  -1.504e+00  +2.206e-01  +1.728e+00  -1.286e+00  +2.190e-01  +1.725e+00  -1.287e+00  +2.206e-01  +1.728e+00  -1.286e+00
     +1190.0  +8.958e-02  +1.595e+00  -1.415e+00  +8.943e-02  +1.594e+00  -1.415e+00  +8.958e-02  +1.595e+00  -1.415e+00  +1.302e-01  +1.544e+00  -1.283e+00  +1.287e-01  +1.542e+00  -1.284e+00  +1.302e-01  +1.544e+00  -1.283e+00
     +1200.0  +7.958e-02  +1.660e+00  -1.501e+00  +7.950e-02  +1.660e+00  -1.501e+00  +7.958e-02  +1.660e+00  -1.501e+00  +1.601e-01  +1.618e+00  -1.297e+00  +1.585e-01  +1.616e+00  -1.299e+00  +1.601e-01  +1.618e+00  -1.297e+00
     +1210.0  +3.359e-02  +1.605e+00  -1.538e+00  +3.350e-02  +1.605e+00  -1.538e+00  +3.359e-02  +1.605e+00  -1.538e+00  +1.599e-01  +1.588e+00  -1.268e+00  +1.584e-01  +1.586e+00  -1.269e+00  +1.599e-01  +1.588e+00  -1.268e+00
     +1220.0  +1.363e-02  +1.584e+00  -1.557e+00  +1.355e-02  +1.584e+00  -1.556e+00  +1.363e-02  +1.584e+00  -1.557e+00  +1.942e-01  +1.654e+00  -1.266e+00  +1.926e-01  +1.652e+00  -1.267e+00  +1.942e-01  +1.654e+00  -1.266e+00
     +1230.0  +3.595e-02  +1.607e+00  -1.535e+00  +3.586e-02  +1.607e+00  -1.535e+00  +3.595e-02  +1.607e+00  -1.535e+00  +1.541e-01  +1.649e+00  -1.341e+00  +1.525e-01  +1.647e+00  -1.342e+00  +1.541e-01  +1.649e+00  -1.341e+00
     +1240.0  +9.397e-02  +1.794e+00  -1.606e+00  +9.389e-02  +1.794e+00  -1.606e+00  +9.397e-02  +1.794e+00  -1.606e+00  +1.931e-01  +1.802e+00  -1.416e+00  +1.915e-01  +1.801e+00  -1.418e+00  +1.931e-01  +1.802e+00  -1.416e+00
     +1250.0  +3.814e-02  +1.697e+00  -1.621e+00  +3.808e-02  +1.697e+00  -1.621e+00  +3.814e-02  +1.697e+00  -1.621e+00  +2.018e-01  +1.806e+00  -1.403e+00  +2.002e-01  +1.805e+00  -1.404e+00  +2.018e-01  +1.806e+00  -1.403e+00
     +1260.0  +8.783e-02  +1.756e+00  -1.580e+00  +8.775e-02  +1.756e+00  -1.580e+00  +8.783e-02  +1.756e+00  -1.580e+00  +2.384e-01  +1.866e+00  -1.389e+00  +2.367e-01  +1.864e+00  -1.390e+00  +2.384e-01  +1.866e+00  -1.389e+00
     +1270.0  +3.316e-02  +1.758e+00  -1.691e+00  +3.304e-02  +1.757e+00  -1.691e+00  +3.316e-02  +1.758e+00  -1.691e+00  +2.956e-01  +1.893e+00  -1.302e+00  +2.940e-01  +1.891e+00  -1.303e+00  +2.956e-01  +1.893e+00  -1.302e+00
     +1280.0  +3.638e-02  +1.806e+00  -1.733e+00  +3.626e-02  +1.806e+00  -1.733e+00  +3.638e-02  +1.806e+00  -1.733e+00  +2.124e-01  +1.744e+00  -1.319e+00  +2.108e-01  +1.742e+00  -1.320e+00  +2.124e-01  +1.744e+00  -1.319e+00
     +1290.0  +2.725e-02  +1.742e+00  -1.688e+00  +2.747e-02  +1.742e+00  -1.687e+00  +2.725e-02  +1.742e+00  -1.688e+00  +2.035e-01  +1.735e+00  -1.328e+00  +2.015e-01  +1.733e+00  -1.330e+00  +2.035e-01  +1.735e+00  -1.328e+00
     +1300.0  +1.440e-02  +1.680e+00  -1.651e+00  +1.427e-02  +1.680e+00  -1.651e+00  +1.440e-02  +1.680e+00  -1.651e+00  +2.362e-01  +1.795e+00  -1.323e+00  +2.344e-01  +1.793e+00  -1.324e+00  +2.362e-01  +1.795e+00  -1.323e+00
     +1310.0  +9.203e-02  +1.816e+00  -1.632e+00  +9.180e-02  +1.815e+00  -1.632e+00  +9.203e-02  +1.816e+00  -1.632e+00  +2.484e-01  +1.832e+00  -1.335e+00  +2.467e-01  +1.830e+00  -1.336e+00  +2.484e-01  +1.832e+00  -1.335e+00
     +1320.0  +1.204e-01  +1.913e+00  -1.672e+00  +1.203e-01  +1.913e+00  -1.672e+00  +1.204e-01  +1.913e+00  -1.672e+00  +1.691e-01  +1.740e+00  -1.402e+00  +1.674e-01  +1.738e+00  -1.404e+00  +1.691e-01  +1.740e+00  -1.402e+00
     +1330.0  +1.212e-01  +1.917e+00  -1.675e+00  +1.210e-01  +1.917e+00  -1.675e+00  +1.212e-01  +1.917e+00  -1.675e+00  +2.152e-01  +1.860e+00  -1.430e+00  +2.135e-01  +1.858e+00  -1.431e+00  +2.152e-01  +1.860e+00  -1.430e+00
     +1340.0  +7.311e-02  +1.903e+00  -1.756e+00  +7.298e-02  +1.902e+00  -1.756e+00  +7.311e-02  +1.903e+00  -1.756e+00  +1.430e-01  +1.836e+00  -1.550e+00  +1.413e-01  +1.834e+00  -1.551e+00  +1.430e-01  +1.836e+00  -1.550e+00
     +1350.0  +6.150e-02  +1.916e+00  -1.793e+00  +6.134e-02  +1.915e+00  -1.792e+00  +6.150e-02  +1.916e+00  -1.793e+00  +2.148e-01  +1.940e+00  -1.510e+00  +2.131e-01  +1.938e+00  -1.512e+00  +2.148e-01  +1.940e+00  -1.510e+00
     +1360.0  +9.741e-02  +1.892e+00  -1.698e+00  +9.727e-02  +1.892e+00  -1.697e+00  +9.741e-02  +1.892e+00  -1.698e+00  +2.130e-01  +1.895e+00  -1.469e+00  +2.113e-01  +1.893e+00  -1.471e+00  +2.130e-01  +1.895e+00  -1.469e+00
     +1370.0  +1.112e-01  +1.919e+00  -1.697e+00  +1.111e-01  +1.919e+00  -1.696e+00  +1.112e-01  +1.919e+00  -1.697e+00  +2.495e-01  +1.871e+00  -1.372e+00  +2.478e-01  +1.869e+00  -1.373e+00  +2.495e-01  +1.871e+00  -1.372e+00
     +1380.0  +9.243e-02  +1.909e+00  -1.725e+00  +9.232e-02  +1.909e+00  -1.724e+00  +9.243e-02  +1.909e+00  -1.725e+00  +3.029e-01  +1.979e+00  -1.373e+00  +3.012e-01  +1.977e+00  -1.375e+00  +3.029e-01  +1.979e+00  -1.373e+00
     +1390.0  +1.372e-01  +1.948e+00  -1.674e+00  +1.370e-01  +1.948e+00  -1.674e+00  +1.372e-01  +1.948e+00  -1.674e+00  +3.067e-01  +1.936e+00  -1.322e+00  +3.050e-01  +1.934e+00  -1.324e+00  +3.067e-01  +1.936e+00  -1.322e+00
     +1400.0  +1.107e-01  +1.900e+00  -1.678e+00  +1.108e-01  +1.899e+00  -1.678e+00  +1.107e-01  +1.900e+00  -1.678e+00  +3.059e-01  +1.979e+00  -1.367e+00  +3.046e-01  +1.978e+00  -1.368e+00  +3.059e-01  +1.979e+00  -1.367e+00
     +1410.0  +1.329e-01  +1.905e+00  -1.640e+00  +1.326e-01  +1.905e+00  -1.640e+00  +1.329e-01  +1.905e+00  -1.640e+00  +3.124e-01  +2.022e+00  -1.397e+00  +3.108e-01  +2.020e+00  -1.398e+00  +3.124e-01  +2.022e+00  -1.397e+00
     +1420.0  +9.125e-02  +1.956e+00  -1.774e+00  +9.111e-02  +1.956e+00  -1.774e+00  +9.125e-02  +1.956e+00  -1.774e+00  +3.348e-01  +2.048e+00  -1.379e+00  +3.332e-01  +2.047e+00  -1.380e+00  +3.348e-01  +2.048e+00  -1.379e+00
     +1430.0  +9.192e-02  +2.026e+00  -1.842e+00  +9.197e-02  +2.026e+00  -1.842e+00  +9.192e-02  +2.026e+00  -1.842e+00  +2.143e-01  +1.916e+00  -1.487e+00  +2.127e-01  +1.914e+00  -1.488e+00  +2.143e-01  +1.916e+00  -1.487e+00
     +1440.0  +1.129e-01  +2.045e+00  -1.820e+00  +1.131e-01  +2.045e+00  -1.819e+00  +1.129e-01  +2.045e+00  -1.820e+00  +2.416e-01  +1.987e+00  -1.504e+00  +2.401e-01  +1.985e+00  -1.505e+00  +2.416e-01  +1.987e+00  -1.504e+00
     +1450.0  +1.537e-01  +2.091e+00  -1.784e+00  +1.540e-01  +2.092e+00  -1.783e+00  +1.537e-01  +2.091e+00  -1.784e+00  +2.584e-01  +1.938e+00  -1.421e+00  +2.566e-01  +1.936e+00  -1.423e+00  +2.584e-01  +1.938e+00  -1.421e+00
     +1460.0  +1.116e-01  +2.078e+00  -1.855e+00  +1.120e-01  +2.079e+00  -1.855e+00  +1.116e-01  +2.078e+00  -1.855e+00  +2.701e-01  +1.926e+00  -1.385e+00  +2.685e-01  +1.924e+00  -1.387e+00  +2.701e-01  +1.926e+00  -1.385e+00
     +1470.0  +1.119e-01  +2.075e+00  -1.851e+00  +1.122e-01  +2.075e+00  -1.851e+00  +1.119e-01  +2.075e+00  -1.851e+00  +2.604e-01  +1.946e+00  -1.426e+00  +2.589e-01  +1.945e+00  -1.427e+00  +2.604e-01  +1.946e+00  -1.426e+00
     +1480.0  +1.222e-01  +2.099e+00  -1.855e+00  +1.224e-01  +2.100e+00  -1.855e+00  +1.222e-01  +2.099e+00  -1.855e+00  +2.646e-01  +1.987e+00  -1.457e+00  +2.631e-01  +1.985e+00  -1.459e+00  +2.646e-01  +1.987e+00  -1.457e+00
     +1490.0  +1.292e-01  +2.173e+00  -1.915e+00  +1.294e-01  +2.173e+00  -1.915e+00  +1.292e-01  +2.173e+00  -1.915e+00  +3.087e-01  +2.070e+00  -1.453e+00  +3.071e-01  +2.069e+00  -1.455e+00  +3.087e-01  +2.070e+00  -1.453e+00
     +1500.0  +7.271e-02  +2.072e+00  -1.927e+00  +7.289e-02  +2.072e+00  -1.927e+00  +7.271e-02  +2.072e+00  -1.927e+00  +2.461e-01  +2.000e+00  -1.507e+00  +2.446e-01  +1.998e+00  -1.509e+00  +2.461e-01  +2.000e+00  -1.507e+00
     +1510.0  +7.207e-02  +2.014e+00  -1.870e+00  +7.223e-02  +2.014e+00  -1.870e+00  +7.207e-02  +2.014e+00  -1.870e+00  +2.280e-01  +1.970e+00  -1.514e+00  +2.265e-01  +1.968e+00  -1.515e+00  +2.280e-01  +1.970e+00  -1.514e+00
     +1520.0  +1.037e-01  +2.067e+00  -1.860e+00  +1.040e-01  +2.068e+00  -1.859e+00  +1.037e-01  +2.067e+00  -1.860e+00  +2.406e-01  +1.988e+00  -1.507e+00  +2.391e-01  +1.986e+00  -1.508e+00  +2.406e-01  +1.988e+00  -1.507e+00
     +1530.0  +1.419e-01  +2.141e+00  -1.857e+00  +1.428e-01  +2.141e+00  -1.855e+00  +1.419e-01  +2.141e+00  -1.857e+00  +2.438e-01  +2.015e+00  -1.527e+00  +2.420e-01  +2.013e+00  -1.529e+00  +2.438e-01  +2.015e+00  -1.527e+00
     +1540.0  +2.014e-01  +2.223e+00  -1.821e+00  +2.019e-01  +2.224e+00  -1.821e+00  +2.014e-01  +2.223e+00  -1.821e+00  +3.375e-01  +2.103e+00  -1.428e+00  +3.361e-01  +2.102e+00  -1.430e+00  +3.375e-01  +2.103e+00  -1.428e+00
     +1550.0  +1.418e-01  +2.208e+00  -1.925e+00  +1.413e-01  +2.207e+00  -1.925e+00  +1.418e-01  +2.208e+00  -1.925e+00  +2.995e-01  +2.038e+00  -1.439e+00  +2.978e-01  +2.036e+00  -1.441e+00  +2.995e-01  +2.038e+00  -1.439e+00
     +1560.0  +1.008e-01  +2.157e+00  -1.955e+00  +1.001e-01  +2.156e+00  -1.956e+00  +1.008e-01  +2.157e+00  -1.955e+00  +3.697e-01  +2.198e+00  -1.458e+00  +3.678e-01  +2.196e+00  -1.460e+00  +3.697e-01  +2.198e+00  -1.458e+00
     +1570.0  +1.669e-01  +2.193e+00  -1.859e+00  +1.668e-01  +2.192e+00  -1.858e+00  +1.669e-01  +2.193e+00  -1.859e+00  +3.811e-01  +2.222e+00  -1.460e+00  +3.794e-01  +2.220e+00  -1.461e+00  +3.811e-01  +2.222e+00  -1.460e+00
     +1580.0  +1.195e-01  +2.181e+00  -1.942e+00  +1.194e-01  +2.180e+00  -1.941e+00  +1.195e-01  +2.181e+00  -1.942e+00  +3.304e-01  +2.122e+00  -1.461e+00  +3.287e-01  +2.120e+00  -1.462e+00  +3.304e-01  +2.122e+00  -1.461e+00
     +1590.0  +1.508e-01  +2.223e+00  -1.921e+00  +1.508e-01  +2.223e+00  -1.921e+00  +1.508e-01  +2.223e+00  -1.921e+00  +3.464e-01  +2.132e+00  -1.439e+00  +3.448e-01  +2.130e+00  -1.441e+00  +3.464e-01  +2.132e+00  -1.439e+00
     +1600.0  +1.814e-01  +2.328e+00  -1.965e+00  +1.811e-01  +2.327e+00  -1.965e+00  +1.814e-01  +2.328e+00  -1.965e+00  +2.570e-01  +2.067e+00  -1.553e+00  +2.553e-01  +2.064e+00  -1.554e+00  +2.570e-01  +2.067e+00  -1.553e+00
     +1610.0  +2.345e-01  +2.314e+00  -1.845e+00  +2.342e-01  +2.313e+00  -1.845e+00  +2.345e-01  +2.314e+00  -1.845e+00  +2.666e-01  +2.108e+00  -1.575e+00  +2.651e-01  +2.106e+00  -1.576e+00  +2.666e-01  +2.108e+00  -1.575e+00
     +1620.0  +1.534e-01  +2.225e+00  -1.919e+00  +1.534e-01  +2.225e+00  -1.919e+00  +1.534e-01  +2.225e+00  -1.919e+00  +3.165e-01  +2.181e+00  -1.548e+00  +3.150e-01  +2.179e+00  -1.549e+00  +3.165e-01  +2.181e+00  -1.548e+00
     +1630.0  +9.485e-02  +2.310e+00  -2.120e+00  +9.491e-02  +2.309e+00  -2.120e+00  +9.485e-02  +2.310e+00  -2.120e+00  +2.749e-01  +2.113e+00  -1.564e+00  +2.733e-01  +2.111e+00  -1.565e+00  +2.749e-01  +2.113e+00  -1.564e+00
     +1640.0  +1.729e-01  +2.383e+00  -2.037e+00  +1.728e-01  +2.383e+00  -2.037e+00  +1.729e-01  +2.383e+00  -2.037e+00  +3.050e-01  +2.180e+00  -1.570e+00  +3.035e-01  +2.178e+00  -1.571e+00  +3.050e-01  +2.180e+00  -1.570e+00
     +1650.0  +1.306e-01  +2.352e+00  -2.090e+00  +1.306e-01  +2.352e+00  -2.091e+00  +1.306e-01  +2.352e+00  -2.090e+00  +3.269e-01  +2.208e+00  -1.554e+00  +3.253e-01  +2.206e+00  -1.556e+00  +3.269e-01  +2.208e+00  -1.554e+00
     +1660.0  +1.731e-01  +2.394e+00  -2.048e+00  +1.730e-01  +2.394e+00  -2.048e+00  +1.731e-01  +2.394e+00  -2.048e+00  +3.759e-01  +2.199e+00  -1.447e+00  +3.743e-01  +2.197e+00  -1.449e+00  +3.759e-01  +2.199e+00  -1.447e+00
     +1670.0  +1.935e-01  +2.400e+00  -2.013e+00  +1.934e-01  +2.400e+00  -2.013e+00  +1.935e-01  +2.400e+00  -2.013e+00  +3.345e-01  +2.177e+00  -1.508e+00  +3.330e-01  +2.175e+00  -1.509e+00  +3.345e-01  +2.177e+00  -1.508e+00
     +1680.0  +1.847e-01  +2.369e+00  -2.000e+00  +1.846e-01  +2.369e+00  -2.000e+00  +1.847e-01  +2.369e+00  -2.000e+00  +3.268e-01  +2.251e+00  -1.597e+00  +3.252e-01  +2.249e+00  -1.599e+00  +3.268e-01  +2.251e+00  -1.597e+00
     +1690.0  +1.924e-01  +2.356e+00  -1.971e+00  +1.923e-01  +2.356e+00  -1.971e+00  +1.924e-01  +2.356e+00  -1.971e+00  +3.389e-01  +2.285e+00  -1.607e+00  +3.373e-01  +2.283e+00  -1.608e+00  +3.389e-01  +2.285e+00  -1.607e+00
     +1700.0  +1.581e-01  +2.331e+00  -2.015e+00  +1.580e-01  +2.330e+00  -2.014e+00  +1.581e-01  +2.331e+00  -2.015e+00  +2.724e-01  +2.234e+00  -1.690e+00  +2.708e-01  +2.233e+00  -1.691e+00  +2.724e-01  +2.234e+00  -1.690e+00
     +1710.0  +1.711e-01  +2.340e+00  -1.997e+00  +1.705e-01  +2.338e+00  -1.997e+00  +1.711e-01  +2.340e+00  -1.997e+00  +2.654e-01  +2.192e+00  -1.661e+00  +2.638e-01  +2.190e+00  -1.662e+00  +2.654e-01  +2.192e+00  -1.661e+00
     +1720.0  +1.559e-01  +2.365e+00  -2.053e+00  +1.557e-01  +2.365e+00  -2.053e+00  +1.559e-01  +2.365e+00  -2.053e+00  +3.399e-01  +2.260e+00  -1.580e+00  +3.383e-01  +2.258e+00  -1.582e+00  +3.399e-01  +2.260e+00  -1.580e+00
     +1730.0  +1.289e-01  +2.362e+00  -2.105e+00  +1.287e-01  +2.362e+00  -2.105e+00  +1.289e-01  +2.362e+00  -2.105e+00  +2.967e-01  +2.217e+00  -1.624e+00  +2.951e-01  +2.215e+00  -1.625e+00  +2.967e-01  +2.217e+00  -1.624e+00
     +1740.0  +1.118e-01  +2.345e+00  -2.122e+00  +1.117e-01  +2.345e+00  -2.122e+00  +1.118e-01  +2.345e+00  -2.122e+00  +3.478e-01  +2.167e+00  -1.471e+00  +3.462e-01  +2.165e+00  -1.473e+00  +3.478e-01  +2.167e+00  -1.471e+00
     +1750.0  +1.057e-01  +2.342e+00  -2.131e+00  +1.055e-01  +2.342e+00  -2.131e+00  +1.057e-01  +2.342e+00  -2.131e+00  +4.258e-01  +2.304e+00  -1.452e+00  +4.242e-01  +2.302e+00  -1.454e+00  +4.258e-01  +2.304e+00  -1.452e+00
     +1760.0  +1.234e-01  +2.324e+00  -2.077e+00  +1.233e-01  +2.324e+00  -2.077e+00  +1.234e-01  +2.324e+00  -2.077e+00  +4.140e-01  +2.320e+00  -1.492e+00  +4.123e-01  +2.318e+00  -1.493e+00  +4.140e-01  +2.320e+00  -1.492e+00
     +1770.0  +1.078e-01  +2.321e+00  -2.105e+00  +1.076e-01  +2.320e+00  -2.105e+00  +1.078e-01  +2.321e+00  -2.105e+00  +2.880e-01  +2.224e+00  -1.648e+00  +2.864e-01  +2.223e+00  -1.650e+00  +2.880e-01  +2.224e+00  -1.648e+00
     +1780.0  +1.306e-01  +2.434e+00  -2.173e+00  +1.304e-01  +2.434e+00  -2.173e+00  +1.306e-01  +2.434e+00  -2.173e+00  +3.250e-01  +2.189e+00  -1.539e+00  +3.234e-01  +2.188e+00  -1.541e+00  +3.250e-01  +2.189e+00  -1.539e+00
     +1790.0  +1.846e-01  +2.460e+00  -2.090e+00  +1.845e-01  +2.459e+00  -2.090e+00  +1.846e-01  +2.460e+00  -2.090e+00  +4.099e-01  +2.345e+00  -1.525e+00  +4.083e-01  +2.343e+00  -1.527e+00  +4.099e-01  +2.345e+00  -1.525e+00
     +1800.0  +2.151e-01  +2.487e+00  -2.057e+00  +2.149e-01  +2.487e+00  -2.057e+00  +2.151e-01  +2.487e+00  -2.057e+00  +4.550e-01  +2.414e+00  -1.504e+00  +4.534e-01  +2.413e+00  -1.506e+00  +4.550e-01  +2.414e+00  -1.504e+00
     +1810.0  +2.109e-01  +2.445e+00  -2.023e+00  +2.108e-01  +2.444e+00  -2.023e+00  +2.109e-01  +2.445e+00  -2.023e+00  +4.598e-01  +2.393e+00  -1.473e+00  +4.582e-01  +2.391e+00  -1.475e+00  +4.598e-01  +2.393e+00  -1.473e+00
     +1820.0  +1.865e-01  +2.462e+00  -2.089e+00  +1.865e-01  +2.461e+00  -2.088e+00  +1.865e-01  +2.462e+00  -2.089e+00  +4.225e-01  +2.337e+00  -1.492e+00  +4.213e-01  +2.336e+00  -1.493e+00  +4.225e-01  +2.337e+00  -1.492e+00
     +1830.0  +1.676e-01  +2.472e+00  -2.137e+00  +1.675e-01  +2.472e+00  -2.137e+00  +1.676e-01  +2.472e+00  -2.137e+00  +3.726e-01  +2.271e+00  -1.526e+00  +3.708e-01  +2.269e+00  -1.527e+00  +3.726e-01  +2.271e+00  -1.526e+00
     +1840.0  +1.269e-01  +2.426e+00  -2.172e+00  +1.268e-01  +2.426e+00  -2.172e+00  +1.269e-01  +2.426e+00  -2.172e+00  +4.018e-01  +2.302e+00  -1.498e+00  +4.002e-01  +2.300e+00  -1.500e+00  +4.018e-01  +2.302e+00  -1.498e+00
     +1850.0  +1.068e-01  +2.413e+00  -2.200e+00  +1.066e-01  +2.413e+00  -2.200e+00  +1.068e-01  +2.413e+00  -2.200e+00  +4.178e-01  +2.363e+00  -1.527e+00  +4.162e-01  +2.361e+00  -1.528e+00  +4.178e-01  +2.363e+00  -1.527e+00
     +1860.0  +2.022e-01  +2.446e+00  -2.042e+00  +2.018e-01  +2.446e+00  -2.042e+00  +2.022e-01  +2.446e+00  -2.042e+00  +4.507e-01  +2.396e+00  -1.495e+00  +4.493e-01  +2.394e+00  -1.496e+00  +4.507e-01  +2.396e+00  -1.495e+00
     +1870.0  +1.238e-01  +2.378e+00  -2.130e+00  +1.237e-01  +2.377e+00  -2.130e+00  +1.238e-01  +2.378e+00  -2.130e+00  +4.709e-01  +2.409e+00  -1.467e+00  +4.693e-01  +2.407e+00  -1.468e+00  +4.709e-01  +2.409e+00  -1.467e+00
     +1880.0  +1.161e-01  +2.324e+00  -2.092e+00  +1.158e-01  +2.324e+00  -2.092e+00  +1.161e-01  +2.324e+00  -2.092e+00  +5.184e-01  +2.512e+00  -1.476e+00  +5.170e-01  +2.511e+00  -1.477e+00  +5.184e-01  +2.512e+00  -1.476e+00
     +1890.0  +9.355e-02  +2.280e+00  -2.093e+00  +9.343e-02  +2.280e+00  -2.093e+00  +9.355e-02  +2.280e+00  -2.093e+00  +4.547e-01  +2.447e+00  -1.537e+00  +4.531e-01  +2.444e+00  -1.538e+00  +4.547e-01  +2.447e+00  -1.537e+00
     +1900.0  +1.108e-01  +2.349e+00  -2.127e+00  +1.108e-01  +2.348e+00  -2.127e+00  +1.108e-01  +2.349e+00  -2.127e+00  +3.962e-01  +2.395e+00  -1.603e+00  +3.946e-01  +2.393e+00  -1.604e+00  +3.962e-01  +2.395e+00  -1.603e+00
     +1910.0  +1.822e-01  +2.436e+00  -2.071e+00  +1.821e-01  +2.435e+00  -2.071e+00  +1.822e-01  +2.436e+00  -2.071e+00  +4.039e-01  +2.386e+00  -1.578e+00  +4.024e-01  +2.384e+00  -1.580e+00  +4.039e-01  +2.386e+00  -1.578e+00
     +1920.0  +2.045e-01  +2.472e+00  -2.063e+00  +2.045e-01  +2.472e+00  -2.063e+00  +2.045e-01  +2.472e+00  -2.063e+00  +4.458e-01  +2.434e+00  -1.543e+00  +4.443e-01  +2.432e+00  -1.544e+00  +4.458e-01  +2.434e+00  -1.543e+00
     +1930.0  +2.441e-01  +2.509e+00  -2.021e+00  +2.440e-01  +2.509e+00  -2.021e+00  +2.441e-01  +2.509e+00  -2.021e+00  +4.392e-01  +2.400e+00  -1.522e+00  +4.377e-01  +2.399e+00  -1.523e+00  +4.392e-01  +2.400e+00  -1.522e+00
     +1940.0  +2.420e-01  +2.578e+00  -2.094e+00  +2.419e-01  +2.578e+00  -2.094e+00  +2.420e-01  +2.578e+00  -2.094e+00  +4.418e-01  +2.410e+00  -1.526e+00  +4.402e-01  +2.408e+00  -1.527e+00  +4.418e-01  +2.410e+00  -1.526e+00
     +1950.0  +2.332e-01  +2.510e+00  -2.043e+00  +2.331e-01  +2.509e+00  -2.043e+00  +2.332e-01  +2.510e+00  -2.043e+00  +4.431e-01  +2.438e+00  -1.552e+00  +4.415e-01  +2.436e+00  -1.553e+00  +4.431e-01  +2.438e+00  -1.552e+00
     +1960.0  +2.427e-01  +2.647e+00  -2.161e+00  +2.426e-01  +2.647e+00  -2.161e+00  +2.427e-01  +2.647e+00  -2.161e+00  +4.384e-01  +2.480e+00  -1.603e+00  +4.368e-01  +2.478e+00  -1.604e+00  +4.384e-01  +2.480e+00  -1.603e+00
     +1970.0  +1.772e-01  +2.543e+00  -2.188e+00  +1.771e-01  +2.542e+00  -2.188e+00  +1.772e-01  +2.543e+00  -2.188e+00  +3.993e-01  +2.458e+00  -1.660e+00  +3.977e-01  +2.456e+00  -1.661e+00  +3.993e-01  +2.458e+00  -1.660e+00
     +1980.0  +1.748e-01  +2.492e+00  -2.142e+00  +1.747e-01  +2.491e+00  -2.142e+00  +1.748e-01  +2.492e+00  -2.142e+00  +4.294e-01  +2.507e+00  -1.649e+00  +4.278e-01  +2.506e+00  -1.650e+00  +4.294e-01  +2.507e+00  -1.649e+00
     +1990.0  +1.568e-01  +2.561e+00  -2.247e+00  +1.567e-01  +2.560e+00  -2.247e+00  +1.568e-01  +2.561e+00  -2.247e+00  +4.721e-01  +2.512e+00  -1.568e+00  +4.705e-01  +2.510e+00  -1.569e+00  +4.721e-01  +2.512e+00  -1.568e+00
     +2000.0  +1.113e-01  +2.464e+00  -2.241e+00  +1.112e-01  +2.464e+00  -2.241e+00  +1.113e-01  +2.464e+00  -2.241e+00  +4.732e-01  +2.526e+00  -1.579e+00  +4.715e-01  +2.524e+00  -1.581e+00  +4.732e-01  +2.526e+00  -1.579e+00
     +2010.0  +2.109e-01  +2.482e+00  -2.060e+00  +2.108e-01  +2.482e+00  -2.060e+00  +2.109e-01  +2.482e+00  -2.060e+00  +4.121e-01  +2.460e+00  -1.636e+00  +4.105e-01  +2.459e+00  -1.638e+00  +4.121e-01  +2.460e+00  -1.636e+00
     +2020.0  +1.552e-01  +2.467e+00  -2.157e+00  +1.551e-01  +2.467e+00  -2.157e+00  +1.552e-01  +2.467e+00  -2.157e+00  +4.328e-01  +2.417e+00  -1.551e+00  +4.312e-01  +2.415e+00  -1.552e+00  +4.328e-01  +2.417e+00  -1.551e+00
     +2030.0  +9.663e-02  +2.426e+00  -2.233e+00  +9.653e-02  +2.425e+00  -2.232e+00  +9.663e-02  +2.426e+00  -2.233e+00  +4.502e-01  +2.483e+00  -1.582e+00  +4.487e-01  +2.481e+00  -1.583e+00  +4.502e-01  +2.483e+00  -1.582e+00
     +2040.0  +9.383e-02  +2.399e+00  -2.212e+00  +9.371e-02  +2.399e+00  -2.211e+00  +9.383e-02  +2.399e+00  -2.212e+00  +4.227e-01  +2.465e+00  -1.620e+00  +4.211e-01  +2.463e+00  -1.621e+00  +4.227e-01  +2.465e+00  -1.620e+00
     +2050.0  +8.610e-02  +2.376e+00  -2.203e+00  +8.597e-02  +2.375e+00  -2.203e+00  +8.610e-02  +2.376e+00  -2.203e+00  +3.953e-01  +2.384e+00  -1.594e+00  +3.937e-01  +2.382e+00  -1.595e+00  +3.953e-01  +2.384e+00  -1.594e+00
     +2060.0  +1.422e-01  +2.429e+00  -2.145e+00  +1.421e-01  +2.429e+00  -2.145e+00  +1.422e-01  +2.429e+00  -2.145e+00  +3.905e-01  +2.401e+00  -1.620e+00  +3.889e-01  +2.399e+00  -1.621e+00  +3.905e-01  +2.401e+00  -1.620e+00
     +2070.0  +1.724e-01  +2.486e+00  -2.141e+00  +1.723e-01  +2.485e+00  -2.141e+00  +1.724e-01  +2.486e+00  -2.141e+00  +4.418e-01  +2.519e+00  -1.635e+00  +4.402e-01  +2.517e+00  -1.636e+00  +4.418e-01  +2.519e+00  -1.635e+00
     +2080.0  +1.243e-01  +2.452e+00  -2.204e+00  +1.241e-01  +2.452e+00  -2.204e+00  +1.243e-01  +2.452e+00  -2.204e+00  +3.860e-01  +2.459e+00  -1.687e+00  +3.844e-01  +2.457e+00  -1.688e+00  +3.860e-01  +2.459e+00  -1.687e+00
     +2090.0  +1.141e-01  +2.479e+00  -2.250e+00  +1.142e-01  +2.478e+00  -2.250e+00  +1.141e-01  +2.479e+00  -2.250e+00  +5.095e-01  +2.583e+00  -1.563e+00  +5.081e-01  +2.581e+00  -1.565e+00  +5.095e-01  +2.583e+00  -1.563e+00
     +2100.0  +1.158e-01  +2.491e+00  -2.259e+00  +1.157e-01  +2.491e+00  -2.259e+00  +1.158e-01  +2.491e+00  -2.259e+00  +4.334e-01  +2.494e+00  -1.627e+00  +4.318e-01  +2.492e+00  -1.628e+00  +4.334e-01  +2.494e+00  -1.627e+00
     +2110.0  +8.052e-02  +2.488e+00  -2.327e+00  +8.043e-02  +2.487e+00  -2.326e+00  +8.052e-02  +2.488e+00  -2.327e+00  +5.016e-01  +2.525e+00  -1.522e+00  +5.000e-01  +2.523e+00  -1.523e+00  +5.016e-01  +2.525e+00  -1.522e+00
     +2120.0  +5.719e-02  +2.587e+00  -2.473e+00  +5.709e-02  +2.587e+00  -2.473e+00  +5.719e-02  +2.587e+00  -2.473e+00  +4.321e-01  +2.484e+00  -1.620e+00  +4.305e-01  +2.482e+00  -1.621e+00  +4.321e-01  +2.484e+00  -1.620e+00
     +2130.0  +5.138e-02  +2.516e+00  -2.413e+00  +5.130e-02  +2.515e+00  -2.413e+00  +5.138e-02  +2.516e+00  -2.413e+00  +4.018e-01  +2.486e+00  -1.682e+00  +4.002e-01  +2.484e+00  -1.683e+00  +4.018e-01  +2.486e+00  -1.682e+00
     +2140.0  +9.738e-02  +2.483e+00  -2.289e+00  +9.729e-02  +2.483e+00  -2.289e+00  +9.738e-02  +2.483e+00  -2.289e+00  +4.222e-01  +2.544e+00  -1.700e+00  +4.205e-01  +2.542e+00  -1.701e+00  +4.222e-01  +2.544e+00  -1.700e+00
     +2150.0  +7.549e-02  +2.475e+00  -2.324e+00  +7.542e-02  +2.475e+00  -2.324e+00  +7.549e-02  +2.475e+00  -2.324e+00  +4.405e-01  +2.611e+00  -1.730e+00  +4.389e-01  +2.609e+00  -1.731e+00  +4.405e-01  +2.611e+00  -1.730e+00
     +2160.0  +1.741e-01  +2.533e+00  -2.185e+00  +1.740e-01  +2.532e+00  -2.184e+00  +1.741e-01  +2.533e+00  -2.185e+00  +4.608e-01  +2.592e+00  -1.670e+00  +4.592e-01  +2.590e+00  -1.671e+00  +4.608e-01  +2.592e+00  -1.670e+00
     +2170.0  +1.294e-01  +2.521e+00  -2.262e+00  +1.294e-01  +2.521e+00  -2.262e+00  +1.294e-01  +2.521e+00  -2.262e+00  +4.705e-01  +2.616e+00  -1.675e+00  +4.689e-01  +2.615e+00  -1.677e+00  +4.705e-01  +2.616e+00  -1.675e+00
     +2180.0  +9.401e-02  +2.484e+00  -2.296e+00  +9.394e-02  +2.483e+00  -2.295e+00  +9.401e-02  +2.484e+00  -2.296e+00  +4.238e-01  +2.506e+00  -1.659e+00  +4.222e-01  +2.505e+00  -1.660e+00  +4.238e-01  +2.506e+00  -1.659e+00
     +2190.0  +1.262e-01  +2.580e+00  -2.328e+00  +1.261e-01  +2.580e+00  -2.327e+00  +1.262e-01  +2.580e+00  -2.328e+00  +4.160e-01  +2.441e+00  -1.609e+00  +4.144e-01  +2.439e+00  -1.611e+00  +4.160e-01  +2.441e+00  -1.609e+00
     +2200.0  +1.671e-01  +2.594e+00  -2.260e+00  +1.670e-01  +2.594e+00  -2.260e+00  +1.671e-01  +2.594e+00  -2.260e+00  +4.505e-01  +2.564e+00  -1.663e+00  +4.489e-01  +2.562e+00  -1.664e+00  +4.505e-01  +2.564e+00  -1.663e+00
     +2210.0  +1.483e-01  +2.593e+00  -2.297e+00  +1.482e-01  +2.593e+00  -2.296e+00  +1.483e-01  +2.593e+00  -2.297e+00  +3.577e-01  +2.451e+00  -1.736e+00  +3.561e-01  +2.450e+00  -1.737e+00  +3.577e-01  +2.451e+00  -1.736e+00
     +2220.0  +1.648e-01  +2.679e+00  -2.350e+00  +1.647e-01  +2.679e+00  -2.349e+00  +1.648e-01  +2.679e+00  -2.350e+00  +4.344e-01  +2.512e+00  -1.643e+00  +4.328e-01  +2.510e+00  -1.644e+00  +4.344e-01  +2.512e+00  -1.643e+00
     +2230.0  +2.144e-01  +2.724e+00  -2.296e+00  +2.143e-01  +2.724e+00  -2.296e+00  +2.144e-01  +2.724e+00  -2.296e+00  +4.385e-01  +2.493e+00  -1.616e+00  +4.369e-01  +2.491e+00  -1.617e+00  +4.385e-01  +2.493e+00  -1.616e+00
     +2240.0  +1.595e-01  +2.675e+00  -2.356e+00  +1.594e-01  +2.675e+00  -2.356e+00  +1.595e-01  +2.675e+00  -2.356e+00  +4.598e-01  +2.561e+00  -1.641e+00  +4.582e-01  +2.559e+00  -1.643e+00  +4.598e-01  +2.561e+00  -1.641e+00
     +2250.0  +1.745e-01  +2.632e+00  -2.283e+00  +1.744e-01  +2.632e+00  -2.284e+00  +1.745e-01  +2.632e+00  -2.283e+00  +4.225e-01  +2.553e+00  -1.708e+00  +4.209e-01  +2.552e+00  -1.710e+00  +4.225e-01  +2.553e+00  -1.708e+00
     +2260.0  +1.675e-01  +2.616e+00  -2.281e+00  +1.674e-01  +2.616e+00  -2.281e+00  +1.675e-01  +2.616e+00  -2.281e+00  +4.498e-01  +2.546e+00  -1.646e+00  +4.483e-01  +2.544e+00  -1.648e+00  +4.498e-01  +2.546e+00  -1.646e+00
     +2270.0  +6.460e-02  +2.445e+00  -2.316e+00  +6.452e-02  +2.445e+00  -2.316e+00  +6.460e-02  +2.445e+00  -2.316e+00  +5.185e-01  +2.604e+00  -1.567e+00  +5.170e-01  +2.603e+00  -1.569e+00  +5.185e-01  +2.604e+00  -1.567e+00
     +2280.0  +5.236e-02  +2.470e+00  -2.365e+00  +5.226e-02  +2.470e+00  -2.365e+00  +5.236e-02  +2.470e+00  -2.365e+00  +5.574e-01  +2.602e+00  -1.487e+00  +5.558e-01  +2.600e+00  -1.489e+00  +5.574e-01  +2.602e+00  -1.487e+00
     +2290.0  +9.867e-02  +2.526e+00  -2.329e+00  +9.858e-02  +2.526e+00  -2.329e+00  +9.867e-02  +2.526e+00  -2.329e+00  +5.237e-01  +2.597e+00  -1.550e+00  +5.221e-01  +2.595e+00  -1.551e+00  +5.237e-01  +2.597e+00  -1.550e+00
     +2300.0  +2.092e-01  +2.666e+00  -2.248e+00  +2.091e-01  +2.666e+00  -2.248e+00  +2.092e-01  +2.666e+00  -2.248e+00  +4.937e-01  +2.601e+00  -1.614e+00  +4.922e-01  +2.599e+00  -1.615e+00  +4.937e-01  +2.601e+00  -1.614e+00
     +2310.0  +1.941e-01  +2.684e+00  -2.295e+00  +1.941e-01  +2.683e+00  -2.295e+00  +1.941e-01  +2.684e+00  -2.295e+00  +5.255e-01  +2.638e+00  -1.587e+00  +5.239e-01  +2.636e+00  -1.588e+00  +5.255e-01  +2.638e+00  -1.587e+00
     +2320.0  +1.559e-01  +2.667e+00  -2.355e+00  +1.558e-01  +2.667e+00  -2.355e+00  +1.559e-01  +2.667e+00  -2.355e+00  +5.852e-01  +2.717e+00  -1.546e+00  +5.836e-01  +2.715e+00  -1.548e+00  +5.852e-01  +2.717e+00  -1.546e+00
     +2330.0  +1.752e-01  +2.702e+00  -2.352e+00  +1.751e-01  +2.702e+00  -2.352e+00  +1.752e-01  +2.702e+00  -2.352e+00  +5.631e-01  +2.679e+00  -1.553e+00  +5.615e-01  +2.677e+00  -1.554e+00  +5.631e-01  +2.679e+00  -1.553e+00
     +2340.0  +1.362e-01  +2.610e+00  -2.338e+00  +1.361e-01  +2.610e+00  -2.338e+00  +1.362e-01  +2.610e+00  -2.338e+00  +5.733e-01  +2.728e+00  -1.581e+00  +5.718e-01  +2.726e+00  -1.583e+00  +5.733e-01  +2.728e+00  -1.581e+00
     +2350.0  +1.023e-01  +2.588e+00  -2.384e+00  +1.022e-01  +2.588e+00  -2.383e+00  +1.023e-01  +2.588e+00  -2.384e+00  +5.719e-01  +2.717e+00  -1.573e+00  +5.703e-01  +2.715e+00  -1.575e+00  +5.719e-01  +2.717e+00  -1.573e+00
     +2360.0  +1.207e-01  +2.634e+00  -2.392e+00  +1.206e-01  +2.633e+00  -2.392e+00  +1.207e-01  +2.634e+00  -2.392e+00  +5.208e-01  +2.674e+00  -1.632e+00  +5.192e-01  +2.672e+00  -1.634e+00  +5.208e-01  +2.674e+00  -1.632e+00
     +2370.0  +9.346e-02  +2.585e+00  -2.399e+00  +9.338e-02  +2.585e+00  -2.398e+00  +9.346e-02  +2.585e+00  -2.399e+00  +5.089e-01  +2.624e+00  -1.607e+00  +5.073e-01  +2.623e+00  -1.608e+00  +5.089e-01  +2.624e+00  -1.607e+00
     +2380.0  +1.471e-01  +2.630e+00  -2.336e+00  +1.471e-01  +2.629e+00  -2.335e+00  +1.471e-01  +2.630e+00  -2.336e+00  +4.916e-01  +2.662e+00  -1.679e+00  +4.900e-01  +2.660e+00  -1.680e+00  +4.916e-01  +2.662e+00  -1.679e+00
     +2390.0  +1.373e-01  +2.633e+00  -2.359e+00  +1.373e-01  +2.633e+00  -2.359e+00  +1.373e-01  +2.633e+00  -2.359e+00  +5.173e-01  +2.734e+00  -1.700e+00  +5.157e-01  +2.732e+00  -1.701e+00  +5.173e-01  +2.734e+00  -1.700e+00
     +2400.0  +1.009e-01  +2.556e+00  -2.355e+00  +1.008e-01  +2.556e+00  -2.354e+00  +1.009e-01  +2.556e+00  -2.355e+00  +5.070e-01  +2.684e+00  -1.670e+00  +5.054e-01  +2.682e+00  -1.671e+00  +5.070e-01  +2.684e+00  -1.670e+00
     +2410.0  +3.311e-02  +2.544e+00  -2.478e+00  +3.305e-02  +2.544e+00  -2.478e+00  +3.311e-02  +2.544e+00  -2.478e+00  +5.222e-01  +2.722e+00  -1.678e+00  +5.206e-01  +2.721e+00  -1.679e+00  +5.222e-01  +2.722e+00  -1.678e+00
     +2420.0  +5.897e-02  +2.487e+00  -2.369e+00  +5.891e-02  +2.487e+00  -2.369e+00  +5.897e-02  +2.487e+00  -2.369e+00  +5.292e-01  +2.781e+00  -1.723e+00  +5.276e-01  +2.780e+00  -1.724e+00  +5.292e-01  +2.781e+00  -1.723e+00
     +2430.0  +1.075e-01  +2.587e+00  -2.372e+00  +1.074e-01  +2.586e+00  -2.371e+00  +1.075e-01  +2.587e+00  -2.372e+00  +4.688e-01  +2.745e+00  -1.807e+00  +4.672e-01  +2.743e+00  -1.809e+00  +4.688e-01  +2.745e+00  -1.807e+00
     +2440.0  +1.544e-01  +2.661e+00  -2.352e+00  +1.543e-01  +2.660e+00  -2.352e+00  +1.544e-01  +2.661e+00  -2.352e+00  +4.465e-01  +2.639e+00  -1.746e+00  +4.449e-01  +2.637e+00  -1.747e+00  +4.465e-01  +2.639e+00  -1.746e+00
     +2450.0  +1.329e-01  +2.644e+00  -2.378e+00  +1.328e-01  +2.644e+00  -2.379e+00  +1.329e-01  +2.644e+00  -2.378e+00  +4.892e-01  +2.672e+00  -1.693e+00  +4.877e-01  +2.670e+00  -1.695e+00  +4.892e-01  +2.672e+00  -1.693e+00
     +2460.0  +1.993e-01  +2.662e+00  -2.264e+00  +1.992e-01  +2.662e+00  -2.264e+00  +1.993e-01  +2.662e+00  -2.264e+00  +5.225e-01  +2.650e+00  -1.605e+00  +5.209e-01  +2.648e+00  -1.606e+00  +5.225e-01  +2.650e+00  -1.605e+00
     +2470.0  +1.953e-01  +2.701e+00  -2.311e+00  +1.952e-01  +2.701e+00  -2.311e+00  +1.953e-01  +2.701e+00  -2.311e+00  +5.529e-01  +2.714e+00  -1.608e+00  +5.513e-01  +2.712e+00  -1.609e+00  +5.529e-01  +2.714e+00  -1.608e+00
     +2480.0  +1.548e-01  +2.699e+00  -2.390e+00  +1.547e-01  +2.699e+00  -2.390e+00  +1.548e-01  +2.699e+00  -2.390e+00  +5.443e-01  +2.704e+00  -1.615e+00  +5.427e-01  +2.702e+00  -1.617e+00  +5.443e-01  +2.704e+00  -1.615e+00
     +2490.0  +1.679e-01  +2.701e+00  -2.365e+00  +1.678e-01  +2.701e+00  -2.365e+00  +1.679e-01  +2.701e+00  -2.365e+00  +5.521e-01  +2.692e+00  -1.588e+00  +5.505e-01  +2.691e+00  -1.590e+00  +5.521e-01  +2.692e+00  -1.588e+00
     +2500.0  +2.164e-01  +2.745e+00  -2.312e+00  +2.163e-01  +2.745e+00  -2.312e+00  +2.164e-01  +2.745e+00  -2.312e+00  +5.959e-01  +2.736e+00  -1.544e+00  +5.943e-01  +2.734e+00  -1.546e+00  +5.959e-01  +2.736e+00  -1.544e+00
     +2510.0  +2.011e-01  +2.802e+00  -2.400e+00  +2.010e-01  +2.802e+00  -2.400e+00  +2.011e-01  +2.802e+00  -2.400e+00  +6.702e-01  +2.783e+00  -1.442e+00  +6.686e-01  +2.781e+00  -1.444e+00  +6.702e-01  +2.783e+00  -1.442e+00
     +2520.0  +1.546e-01  +2.752e+00  -2.443e+00  +1.545e-01  +2.752e+00  -2.443e+00  +1.546e-01  +2.752e+00  -2.443e+00  +5.964e-01  +2.711e+00  -1.518e+00  +5.949e-01  +2.709e+00  -1.520e+00  +5.964e-01  +2.711e+00  -1.518e+00
     +2530.0  +1.653e-01  +2.787e+00  -2.456e+00  +1.652e-01  +2.786e+00  -2.456e+00  +1.653e-01  +2.787e+00  -2.456e+00  +5.324e-01  +2.663e+00  -1.599e+00  +5.308e-01  +2.662e+00  -1.600e+00  +5.324e-01  +2.663e+00  -1.599e+00
     +2540.0  +1.746e-01  +2.828e+00  -2.479e+00  +1.746e-01  +2.828e+00  -2.479e+00  +1.746e-01  +2.828e+00  -2.479e+00  +4.642e-01  +2.656e+00  -1.727e+00  +4.626e-01  +2.654e+00  -1.729e+00  +4.642e-01  +2.656e+00  -1.727e+00
     +2550.0  +1.824e-01  +2.786e+00  -2.421e+00  +1.824e-01  +2.785e+00  -2.421e+00  +1.824e-01  +2.786e+00  -2.421e+00  +5.107e-01  +2.692e+00  -1.671e+00  +5.091e-01  +2.691e+00  -1.672e+00  +5.107e-01  +2.692e+00  -1.671e+00
     +2560.0  +1.130e-01  +2.687e+00  -2.461e+00  +1.130e-01  +2.687e+00  -2.461e+00  +1.130e-01  +2.687e+00  -2.461e+00  +5.743e-01  +2.779e+00  -1.630e+00  +5.728e-01  +2.777e+00  -1.632e+00  +5.743e-01  +2.779e+00  -1.630e+00
     +2570.0  +2.050e-01  +2.746e+00  -2.336e+00  +2.049e-01  +2.746e+00  -2.336e+00  +2.050e-01  +2.746e+00  -2.336e+00  +5.886e-01  +2.733e+00  -1.556e+00  +5.870e-01  +2.731e+00  -1.557e+00  +5.886e-01  +2.733e+00  -1.556e+00
     +2580.0  +2.074e-01  +2.757e+00  -2.342e+00  +2.073e-01  +2.757e+00  -2.342e+00  +2.074e-01  +2.757e+00  -2.342e+00  +6.185e-01  +2.808e+00  -1.571e+00  +6.169e-01  +2.807e+00  -1.573e+00  +6.185e-01  +2.808e+00  -1.571e+00
     +2590.0  +1.350e-01  +2.688e+00  -2.418e+00  +1.349e-01  +2.688e+00  -2.418e+00  +1.350e-01  +2.688e+00  -2.418e+00  +5.531e-01  +2.796e+00  -1.690e+00  +5.515e-01  +2.795e+00  -1.691e+00  +5.531e-01  +2.796e+00  -1.690e+00
     +2600.0  +1.777e-01  +2.632e+00  -2.277e+00  +1.776e-01  +2.632e+00  -2.277e+00  +1.777e-01  +2.632e+00  -2.277e+00  +5.726e-01  +2.759e+00  -1.613e+00  +5.711e-01  +2.757e+00  -1.615e+00  +5.726e-01  +2.759e+00  -1.613e+00
     +2610.0  +2.153e-01  +2.677e+00  -2.246e+00  +2.152e-01  +2.677e+00  -2.246e+00  +2.153e-01  +2.677e+00  -2.246e+00  +5.638e-01  +2.699e+00  -1.571e+00  +5.622e-01  +2.697e+00  -1.573e+00  +5.638e-01  +2.699e+00  -1.571e+00
     +2620.0  +1.193e-01  +2.586e+00  -2.348e+00  +1.193e-01  +2.586e+00  -2.347e+00  +1.193e-01  +2.586e+00  -2.348e+00  +5.669e-01  +2.750e+00  -1.616e+00  +5.653e-01  +2.748e+00  -1.618e+00  +5.669e-01  +2.750e+00  -1.616e+00
     +2630.0  +1.330e-01  +2.704e+00  -2.438e+00  +1.330e-01  +2.703e+00  -2.437e+00  +1.330e-01  +2.704e+00  -2.438e+00  +6.159e-01  +2.781e+00  -1.549e+00  +6.144e-01  +2.779e+00  -1.550e+00  +6.159e-01  +2.781e+00  -1.549e+00
     +2640.0  +1.342e-01  +2.666e+00  -2.398e+00  +1.341e-01  +2.666e+00  -2.397e+00  +1.342e-01  +2.666e+00  -2.398e+00  +5.655e-01  +2.744e+00  -1.613e+00  +5.639e-01  +2.742e+00  -1.615e+00  +5.655e-01  +2.744e+00  -1.613e+00
     +2650.0  +7.368e-02  +2.653e+00  -2.505e+00  +7.360e-02  +2.652e+00  -2.505e+00  +7.368e-02  +2.653e+00  -2.505e+00  +6.340e-01  +2.846e+00  -1.578e+00  +6.325e-01  +2.844e+00  -1.579e+00  +6.340e-01  +2.846e+00  -1.578e+00
     +2660.0  +1.844e-01  +2.760e+00  -2.391e+00  +1.843e-01  +2.760e+00  -2.391e+00  +1.844e-01  +2.760e+00  -2.391e+00  +6.140e-01  +2.896e+00  -1.668e+00  +6.124e-01  +2.894e+00  -1.669e+00  +6.140e-01  +2.896e+00  -1.668e+00
     +2670.0  +1.937e-01  +2.770e+00  -2.383e+00  +1.937e-01  +2.770e+00  -2.383e+00  +1.937e-01  +2.770e+00  -2.383e+00  +4.947e-01  +2.736e+00  -1.747e+00  +4.932e-01  +2.734e+00  -1.748e+00  +4.947e-01  +2.736e+00  -1.747e+00
     +2680.0  +2.288e-01  +2.742e+00  -2.285e+00  +2.288e-01  +2.742e+00  -2.284e+00  +2.288e-01  +2.742e+00  -2.285e+00  +4.802e-01  +2.745e+00  -1.785e+00  +4.786e-01  +2.743e+00  -1.786e+00  +4.802e-01  +2.745e+00  -1.785e+00
     +2690.0  +1.755e-01  +2.730e+00  -2.379e+00  +1.755e-01  +2.730e+00  -2.379e+00  +1.755e-01  +2.730e+00  -2.379e+00  +5.736e-01  +2.770e+00  -1.622e+00  +5.721e-01  +2.768e+00  -1.624e+00  +5.736e-01  +2.770e+00  -1.622e+00
     +2700.0  +1.446e-01  +2.707e+00  -2.417e+00  +1.446e-01  +2.706e+00  -2.417e+00  +1.446e-01  +2.707e+00  -2.417e+00  +5.344e-01  +2.714e+00  -1.646e+00  +5.328e-01  +2.713e+00  -1.647e+00  +5.344e-01  +2.714e+00  -1.646e+00
     +2710.0  +1.734e-01  +2.665e+00  -2.318e+00  +1.733e-01  +2.664e+00  -2.318e+00  +1.734e-01  +2.665e+00  -2.318e+00  +5.220e-01  +2.757e+00  -1.713e+00  +5.204e-01  +2.755e+00  -1.714e+00  +5.220e-01  +2.757e+00  -1.713e+00
     +2720.0  +1.667e-01  +2.669e+00  -2.336e+00  +1.666e-01  +2.669e+00  -2.335e+00  +1.667e-01  +2.669e+00  -2.336e+00  +5.041e-01  +2.750e+00  -1.741e+00  +5.026e-01  +2.748e+00  -1.743e+00  +5.041e-01  +2.750e+00  -1.741e+00
     +2730.0  +1.869e-01  +2.746e+00  -2.373e+00  +1.868e-01  +2.746e+00  -2.373e+00  +1.869e-01  +2.746e+00  -2.373e+00  +5.184e-01  +2.756e+00  -1.720e+00  +5.168e-01  +2.755e+00  -1.721e+00  +5.184e-01  +2.756e+00  -1.720e+00
     +2740.0  +1.628e-01  +2.674e+00  -2.348e+00  +1.627e-01  +2.674e+00  -2.348e+00  +1.628e-01  +2.674e+00  -2.348e+00  +4.253e-01  +2.704e+00  -1.854e+00  +4.237e-01  +2.703e+00  -1.855e+00  +4.253e-01  +2.704e+00  -1.854e+00
     +2750.0  +1.652e-01  +2.772e+00  -2.442e+00  +1.651e-01  +2.772e+00  -2.442e+00  +1.652e-01  +2.772e+00  -2.442e+00  +4.762e-01  +2.681e+00  -1.729e+00  +4.746e-01  +2.679e+00  -1.730e+00  +4.762e-01  +2.681e+00  -1.729e+00
     +2760.0  +1.871e-01  +2.744e+00  -2.370e+00  +1.871e-01  +2.744e+00  -2.370e+00  +1.871e-01  +2.744e+00  -2.370e+00  +4.565e-01  +2.684e+00  -1.771e+00  +4.550e-01  +2.682e+00  -1.773e+00  +4.565e-01  +2.684e+00  -1.771e+00
     +2770.0  +1.822e-01  +2.765e+00  -2.400e+00  +1.821e-01  +2.764e+00  -2.400e+00  +1.822e-01  +2.765e+00  -2.400e+00  +5.535e-01  +2.749e+00  -1.642e+00  +5.520e-01  +2.747e+00  -1.643e+00  +5.535e-01  +2.749e+00  -1.642e+00
     +2780.0  +2.198e-01  +2.782e+00  -2.342e+00  +2.197e-01  +2.782e+00  -2.342e+00  +2.198e-01  +2.782e+00  -2.342e+00  +5.327e-01  +2.773e+00  -1.708e+00  +5.311e-01  +2.771e+00  -1.709e+00  +5.327e-01  +2.773e+00  -1.708e+00
     +2790.0  +1.898e-01  +2.780e+00  -2.401e+00  +1.897e-01  +2.780e+00  -2.401e+00  +1.898e-01  +2.780e+00  -2.401e+00  +5.491e-01  +2.795e+00  -1.697e+00  +5.475e-01  +2.793e+00  -1.698e+00  +5.491e-01  +2.795e+00  -1.697e+00
     +2800.0  +1.610e-01  +2.743e+00  -2.421e+00  +1.609e-01  +2.742e+00  -2.420e+00  +1.610e-01  +2.743e+00  -2.421e+00  +5.854e-01  +2.810e+00  -1.639e+00  +5.838e-01  +2.808e+00  -1.640e+00  +5.854e-01  +2.810e+00  -1.639e+00
     +2810.0  +1.657e-01  +2.786e+00  -2.455e+00  +1.657e-01  +2.786e+00  -2.455e+00  +1.657e-01  +2.786e+00  -2.455e+00  +5.557e-01  +2.803e+00  -1.691e+00  +5.541e-01  +2.801e+00  -1.693e+00  +5.557e-01  +2.803e+00  -1.691e+00
     +2820.0  +2.013e-01  +2.812e+00  -2.410e+00  +2.013e-01  +2.812e+00  -2.410e+00  +2.013e-01  +2.812e+00  -2.410e+00  +5.475e-01  +2.825e+00  -1.730e+00  +5.460e-01  +2.823e+00  -1.731e+00  +5.475e-01  +2.825e+00  -1.730e+00
     +2830.0  +2.184e-01  +2.815e+00  -2.378e+00  +2.183e-01  +2.814e+00  -2.378e+00  +2.184e-01  +2.815e+00  -2.378e+00  +5.276e-01  +2.745e+00  -1.690e+00  +5.260e-01  +2.743e+00  -1.691e+00  +5.276e-01  +2.745e+00  -1.690e+00
     +2840.0  +1.871e-01  +2.776e+00  -2.402e+00  +1.870e-01  +2.776e+00  -2.402e+00  +1.871e-01  +2.776e+00  -2.402e+00  +5.858e-01  +2.818e+00  -1.646e+00  +5.842e-01  +2.816e+00  -1.647e+00  +5.858e-01  +2.818e+00  -1.646e+00
     +2850.0  +2.132e-01  +2.833e+00  -2.406e+00  +2.131e-01  +2.833e+00  -2.406e+00  +2.132e-01  +2.833e+00  -2.406e+00  +5.060e-01  +2.659e+00  -1.647e+00  +5.045e-01  +2.657e+00  -1.648e+00  +5.060e-01  +2.659e+00  -1.647e+00
     +2860.0  +1.858e-01  +2.756e+00  -2.384e+00  +1.857e-01  +2.756e+00  -2.384e+00  +1.858e-01  +2.756e+00  -2.384e+00  +5.517e-01  +2.740e+00  -1.637e+00  +5.502e-01  +2.738e+00  -1.638e+00  +5.517e-01  +2.740e+00  -1.637e+00
     +2870.0  +2.355e-01  +2.847e+00  -2.376e+00  +2.354e-01  +2.846e+00  -2.376e+00  +2.355e-01  +2.847e+00  -2.376e+00  +5.304e-01  +2.789e+00  -1.728e+00  +5.288e-01  +2.787e+00  -1.730e+00  +5.304e-01  +2.789e+00  -1.728e+00
     +2880.0  +2.813e-01  +2.889e+00  -2.327e+00  +2.812e-01  +2.889e+00  -2.327e+00  +2.813e-01  +2.889e+00  -2.327e+00  +5.918e-01  +2.888e+00  -1.704e+00  +5.902e-01  +2.886e+00  -1.706e+00  +5.918e-01  +2.888e+00  -1.704e+00
     +2890.0  +1.746e-01  +2.767e+00  -2.417e+00  +1.745e-01  +2.766e+00  -2.417e+00  +1.746e-01  +2.767e+00  -2.417e+00  +5.900e-01  +2.802e+00  -1.621e+00  +5.885e-01  +2.800e+00  -1.623e+00  +5.900e-01  +2.802e+00  -1.621e+00
     +2900.0  +1.732e-01  +2.721e+00  -2.375e+00  +1.731e-01  +2.721e+00  -2.374e+00  +1.732e-01  +2.721e+00  -2.375e+00  +5.234e-01  +2.710e+00  -1.663e+00  +5.219e-01  +2.708e+00  -1.664e+00  +5.234e-01  +2.710e+00  -1.663e+00
     +2910.0  +1.217e-01  +2.695e+00  -2.452e+00  +1.216e-01  +2.695e+00  -2.452e+00  +1.217e-01  +2.695e+00  -2.452e+00  +5.105e-01  +2.795e+00  -1.774e+00  +5.089e-01  +2.793e+00  -1.775e+00  +5.105e-01  +2.795e+00  -1.774e+00
     +2920.0  +1.471e-01  +2.653e+00  -2.358e+00  +1.470e-01  +2.652e+00  -2.358e+00  +1.471e-01  +2.653e+00  -2.358e+00  +5.304e-01  +2.848e+00  -1.787e+00  +5.288e-01  +2.846e+00  -1.788e+00  +5.304e-01  +2.848e+00  -1.787e+00
     +2930.0  +1.422e-01  +2.658e+00  -2.373e+00  +1.421e-01  +2.658e+00  -2.373e+00  +1.422e-01  +2.658e+00  -2.373e+00  +5.502e-01  +2.798e+00  -1.698e+00  +5.486e-01  +2.796e+00  -1.699e+00  +5.502e-01  +2.798e+00  -1.698e+00
     +2940.0  +1.167e-01  +2.684e+00  -2.451e+00  +1.166e-01  +2.684e+00  -2.451e+00  +1.167e-01  +2.684e+00  -2.451e+00  +5.103e-01  +2.761e+00  -1.740e+00  +5.087e-01  +2.759e+00  -1.742e+00  +5.103e-01  +2.761e+00  -1.740e+00
     +2950.0  +2.187e-01  +2.795e+00  -2.357e+00  +2.187e-01  +2.794e+00  -2.357e+00  +2.187e-01  +2.795e+00  -2.357e+00  +5.488e-01  +2.757e+00  -1.659e+00  +5.472e-01  +2.755e+00  -1.661e+00  +5.488e-01  +2.757e+00  -1.659e+00
     +2960.0  +2.277e-01  +2.814e+00  -2.358e+00  +2.276e-01  +2.813e+00  -2.358e+00  +2.277e-01  +2.814e+00  -2.358e+00  +5.712e-01  +2.829e+00  -1.686e+00  +5.696e-01  +2.827e+00  -1.688e+00  +5.712e-01  +2.829e+00  -1.686e+00
     +2970.0  +2.381e-01  +2.828e+00  -2.352e+00  +2.381e-01  +2.828e+00  -2.352e+00  +2.381e-01  +2.828e+00  -2.352e+00  +5.466e-01  +2.822e+00  -1.729e+00  +5.451e-01  +2.820e+00  -1.730e+00  +5.466e-01  +2.822e+00  -1.729e+00
     +2980.0  +2.677e-01  +2.880e+00  -2.345e+00  +2.676e-01  +2.880e+00  -2.344e+00  +2.677e-01  +2.880e+00  -2.345e+00  +5.592e-01  +2.884e+00  -1.765e+00  +5.576e-01  +2.882e+00  -1.767e+00  +5.592e-01  +2.884e+00  -1.765e+00
     +2990.0  +2.886e-01  +2.866e+00  -2.289e+00  +2.886e-01  +2.866e+00  -2.289e+00  +2.886e-01  +2.866e+00  -2.289e+00  +5.463e-01  +2.825e+00  -1.733e+00  +5.448e-01  +2.824e+00  -1.734e+00  +5.463e-01  +2.825e+00  -1.733e+00
     +3000.0  +2.799e-01  +2.911e+00  -2.351e+00  +2.799e-01  +2.911e+00  -2.351e+00  +2.799e-01  +2.911e+00  -2.351e+00  +5.822e-01  +2.880e+00  -1.716e+00  +5.806e-01  +2.878e+00  -1.717e+00  +5.822e-01  +2.880e+00  -1.716e+00
     +3010.0  +2.766e-01  +2.959e+00  -2.406e+00  +2.765e-01  +2.959e+00  -2.406e+00  +2.766e-01  +2.959e+00  -2.406e+00  +5.829e-01  +2.862e+00  -1.696e+00  +5.814e-01  +2.860e+00  -1.697e+00  +5.829e-01  +2.862e+00  -1.696e+00
     +3020.0  +2.478e-01  +2.851e+00  -2.355e+00  +2.477e-01  +2.850e+00  -2.355e+00  +2.478e-01  +2.851e+00  -2.355e+00  +5.629e-01  +2.869e+00  -1.743e+00  +5.614e-01  +2.867e+00  -1.745e+00  +5.629e-01  +2.869e+00  -1.743e+00
     +3030.0  +1.585e-01  +2.813e+00  -2.496e+00  +1.584e-01  +2.813e+00  -2.496e+00  +1.585e-01  +2.813e+00  -2.496e+00  +5.411e-01  +2.733e+00  -1.651e+00  +5.395e-01  +2.732e+00  -1.653e+00  +5.411e-01  +2.733e+00  -1.651e+00
     +3040.0  +2.174e-01  +2.900e+00  -2.465e+00  +2.173e-01  +2.900e+00  -2.465e+00  +2.174e-01  +2.900e+00  -2.465e+00  +5.634e-01  +2.793e+00  -1.666e+00  +5.618e-01  +2.791e+00  -1.667e+00  +5.634e-01  +2.793e+00  -1.666e+00
     +3050.0  +1.656e-01  +2.789e+00  -2.458e+00  +1.655e-01  +2.788e+00  -2.457e+00  +1.656e-01  +2.789e+00  -2.458e+00  +5.701e-01  +2.828e+00  -1.688e+00  +5.685e-01  +2.826e+00  -1.689e+00  +5.701e-01  +2.828e+00  -1.688e+00
     +3060.0  +1.659e-01  +2.789e+00  -2.457e+00  +1.658e-01  +2.789e+00  -2.457e+00  +1.659e-01  +2.789e+00  -2.457e+00  +6.117e-01  +2.820e+00  -1.597e+00  +6.101e-01  +2.818e+00  -1.598e+00  +6.117e-01  +2.820e+00  -1.597e+00
     +3070.0  +1.412e-01  +2.788e+00  -2.506e+00  +1.411e-01  +2.788e+00  -2.506e+00  +1.412e-01  +2.788e+00  -2.506e+00  +4.742e-01  +2.716e+00  -1.767e+00  +4.726e-01  +2.714e+00  -1.768e+00  +4.742e-01  +2.716e+00  -1.767e+00
     +3080.0  +2.012e-01  +2.858e+00  -2.456e+00  +2.011e-01  +2.858e+00  -2.456e+00  +2.012e-01  +2.858e+00  -2.456e+00  +5.583e-01  +2.808e+00  -1.691e+00  +5.567e-01  +2.806e+00  -1.692e+00  +5.583e-01  +2.808e+00  -1.691e+00
     +3090.0  +1.743e-01  +2.825e+00  -2.476e+00  +1.742e-01  +2.825e+00  -2.476e+00  +1.743e-01  +2.825e+00  -2.476e+00  +5.547e-01  +2.811e+00  -1.702e+00  +5.531e-01  +2.809e+00  -1.703e+00  +5.547e-01  +2.811e+00  -1.702e+00
     +3100.0  +1.868e-01  +2.776e+00  -2.402e+00  +1.868e-01  +2.776e+00  -2.402e+00  +1.868e-01  +2.776e+00  -2.402e+00  +5.327e-01  +2.808e+00  -1.743e+00  +5.311e-01  +2.806e+00  -1.744e+00  +5.327e-01  +2.808e+00  -1.743e+00
     +3110.0  +1.762e-01  +2.771e+00  -2.419e+00  +1.761e-01  +2.771e+00  -2.418e+00  +1.762e-01  +2.771e+00  -2.419e+00  +5.519e-01  +2.840e+00  -1.736e+00  +5.504e-01  +2.838e+00  -1.737e+00  +5.519e-01  +2.840e+00  -1.736e+00
     +3120.0  +1.844e-01  +2.783e+00  -2.414e+00  +1.843e-01  +2.783e+00  -2.414e+00  +1.844e-01  +2.783e+00  -2.414e+00  +6.062e-01  +2.878e+00  -1.665e+00  +6.046e-01  +2.876e+00  -1.667e+00  +6.062e-01  +2.878e+00  -1.665e+00
     +3130.0  +2.739e-01  +2.895e+00  -2.348e+00  +2.739e-01  +2.895e+00  -2.347e+00  +2.739e-01  +2.895e+00  -2.348e+00  +6.374e-01  +2.869e+00  -1.594e+00  +6.358e-01  +2.867e+00  -1.595e+00  +6.374e-01  +2.869e+00  -1.594e+00
     +3140.0  +2.165e-01  +2.817e+00  -2.384e+00  +2.164e-01  +2.817e+00  -2.384e+00  +2.165e-01  +2.817e+00  -2.384e+00  +5.259e-01  +2.717e+00  -1.665e+00  +5.243e-01  +2.715e+00  -1.667e+00  +5.259e-01  +2.717e+00  -1.665e+00
     +3150.0  +1.853e-01  +2.788e+00  -2.418e+00  +1.852e-01  +2.788e+00  -2.418e+00  +1.853e-01  +2.788e+00  -2.418e+00  +5.278e-01  +2.703e+00  -1.648e+00  +5.263e-01  +2.701e+00  -1.649e+00  +5.278e-01  +2.703e+00  -1.648e+00
     +3160.0  +1.842e-01  +2.861e+00  -2.493e+00  +1.841e-01  +2.861e+00  -2.493e+00  +1.842e-01  +2.861e+00  -2.493e+00  +4.974e-01  +2.625e+00  -1.630e+00  +4.958e-01  +2.623e+00  -1.631e+00  +4.974e-01  +2.625e+00  -1.630e+00
     +3170.0  +1.681e-01  +2.782e+00  -2.446e+00  +1.680e-01  +2.782e+00  -2.446e+00  +1.681e-01  +2.782e+00  -2.446e+00  +5.245e-01  +2.756e+00  -1.707e+00  +5.229e-01  +2.754e+00  -1.708e+00  +5.245e-01  +2.756e+00  -1.707e+00
     +3180.0  +2.480e-01  +2.881e+00  -2.385e+00  +2.479e-01  +2.881e+00  -2.385e+00  +2.480e-01  +2.881e+00  -2.385e+00  +4.617e-01  +2.666e+00  -1.743e+00  +4.601e-01  +2.664e+00  -1.744e+00  +4.617e-01  +2.666e+00  -1.743e+00
     +3190.0  +2.665e-01  +2.883e+00  -2.350e+00  +2.664e-01  +2.883e+00  -2.350e+00  +2.665e-01  +2.883e+00  -2.350e+00  +4.960e-01  +2.727e+00  -1.735e+00  +4.944e-01  +2.726e+00  -1.737e+00  +4.960e-01  +2.727e+00  -1.735e+00
     +3200.0  +2.428e-01  +2.836e+00  -2.351e+00  +2.427e-01  +2.836e+00  -2.351e+00  +2.428e-01  +2.836e+00  -2.351e+00  +5.581e-01  +2.777e+00  -1.661e+00  +5.565e-01  +2.775e+00  -1.662e+00  +5.581e-01  +2.777e+00  -1.661e+00
     +3210.0  +2.285e-01  +2.825e+00  -2.368e+00  +2.285e-01  +2.825e+00  -2.368e+00  +2.285e-01  +2.825e+00  -2.368e+00  +5.166e-01  +2.773e+00  -1.740e+00  +5.149e-01  +2.771e+00  -1.741e+00  +5.166e-01  +2.773e+00  -1.740e+00
     +3220.0  +2.735e-01  +2.875e+00  -2.328e+00  +2.735e-01  +2.875e+00  -2.328e+00  +2.735e-01  +2.875e+00  -2.328e+00  +5.983e-01  +2.950e+00  -1.753e+00  +5.967e-01  +2.948e+00  -1.755e+00  +5.983e-01  +2.950e+00  -1.753e+00
     +3230.0  +2.271e-01  +2.874e+00  -2.420e+00  +2.271e-01  +2.874e+00  -2.420e+00  +2.271e-01  +2.874e+00  -2.420e+00  +6.432e-01  +2.938e+00  -1.652e+00  +6.416e-01  +2.937e+00  -1.654e+00  +6.432e-01  +2.938e+00  -1.652e+00
     +3240.0  +1.957e-01  +2.881e+00  -2.489e+00  +1.956e-01  +2.880e+00  -2.489e+00  +1.957e-01  +2.881e+00  -2.489e+00  +6.389e-01  +2.948e+00  -1.670e+00  +6.372e-01  +2.946e+00  -1.672e+00  +6.389e-01  +2.948e+00  -1.670e+00
     +3250.0  +2.222e-01  +2.875e+00  -2.431e+00  +2.221e-01  +2.875e+00  -2.431e+00  +2.222e-01  +2.875e+00  -2.431e+00  +6.315e-01  +2.933e+00  -1.670e+00  +6.300e-01  +2.931e+00  -1.671e+00  +6.315e-01  +2.933e+00  -1.670e+00
     +3260.0  +2.761e-01  +2.860e+00  -2.308e+00  +2.760e-01  +2.859e+00  -2.307e+00  +2.761e-01  +2.860e+00  -2.308e+00  +6.202e-01  +2.924e+00  -1.683e+00  +6.186e-01  +2.922e+00  -1.685e+00  +6.202e-01  +2.924e+00  -1.683e+00
     +3270.0  +2.067e-01  +2.883e+00  -2.469e+00  +2.066e-01  +2.882e+00  -2.469e+00  +2.067e-01  +2.883e+00  -2.469e+00  +6.081e-01  +2.908e+00  -1.692e+00  +6.065e-01  +2.907e+00  -1.693e+00  +6.081e-01  +2.908e+00  -1.692e+00
     +3280.0  +2.556e-01  +2.854e+00  -2.343e+00  +2.556e-01  +2.854e+00  -2.343e+00  +2.556e-01  +2.854e+00  -2.343e+00  +5.670e-01  +2.885e+00  -1.751e+00  +5.654e-01  +2.883e+00  -1.752e+00  +5.670e-01  +2.885e+00  -1.751e+00
     +3290.0  +2.412e-01  +2.887e+00  -2.404e+00  +2.412e-01  +2.887e+00  -2.404e+00  +2.412e-01  +2.887e+00  -2.404e+00  +5.788e-01  +2.801e+00  -1.644e+00  +5.772e-01  +2.800e+00  -1.645e+00  +5.788e-01  +2.801e+00  -1.644e+00
     +3300.0  +1.970e-01  +2.794e+00  -2.400e+00  +1.969e-01  +2.794e+00  -2.400e+00  +1.970e-01  +2.794e+00  -2.400e+00  +5.398e-01  +2.663e+00  -1.584e+00  +5.382e-01  +2.662e+00  -1.585e+00  +5.398e-01  +2.663e+00  -1.584e+00
     +3310.0  +2.263e-01  +2.854e+00  -2.402e+00  +2.262e-01  +2.854e+00  -2.402e+00  +2.263e-01  +2.854e+00  -2.402e+00  +6.181e-01  +2.806e+00  -1.570e+00  +6.165e-01  +2.804e+00  -1.571e+00  +6.181e-01  +2.806e+00  -1.570e+00
     +3320.0  +1.731e-01  +2.788e+00  -2.442e+00  +1.730e-01  +2.788e+00  -2.442e+00  +1.731e-01  +2.788e+00  -2.442e+00  +5.793e-01  +2.770e+00  -1.612e+00  +5.777e-01  +2.768e+00  -1.613e+00  +5.793e-01  +2.770e+00  -1.612e+00
     +3330.0  +1.592e-01  +2.796e+00  -2.478e+00  +1.591e-01  +2.796e+00  -2.478e+00  +1.592e-01  +2.796e+00  -2.478e+00  +5.976e-01  +2.804e+00  -1.609e+00  +5.960e-01  +2.802e+00  -1.610e+00  +5.976e-01  +2.804e+00  -1.609e+00
     +3340.0  +1.390e-01  +2.809e+00  -2.531e+00  +1.390e-01  +2.809e+00  -2.531e+00  +1.390e-01  +2.809e+00  -2.531e+00  +6.085e-01  +2.770e+00  -1.553e+00  +6.069e-01  +2.768e+00  -1.555e+00  +6.085e-01  +2.770e+00  -1.553e+00
     +3350.0  +1.936e-01  +2.839e+00  -2.452e+00  +1.936e-01  +2.839e+00  -2.451e+00  +1.936e-01  +2.839e+00  -2.452e+00  +6.556e-01  +2.875e+00  -1.564e+00  +6.540e-01  +2.874e+00  -1.566e+00  +6.556e-01  +2.875e+00  -1.564e+00
     +3360.0  +1.357e-01  +2.693e+00  -2.422e+00  +1.357e-01  +2.693e+00  -2.422e+00  +1.357e-01  +2.693e+00  -2.422e+00  +6.117e-01  +2.879e+00  -1.655e+00  +6.102e-01  +2.877e+00  -1.657e+00  +6.117e-01  +2.879e+00  -1.655e+00
     +3370.0  +1.532e-01  +2.769e+00  -2.462e+00  +1.531e-01  +2.768e+00  -2.462e+00  +1.532e-01  +2.769e+00  -2.462e+00  +5.773e-01  +2.869e+00  -1.714e+00  +5.758e-01  +2.867e+00  -1.715e+00  +5.773e-01  +2.869e+00  -1.714e+00
     +3380.0  +1.502e-01  +2.778e+00  -2.478e+00  +1.502e-01  +2.778e+00  -2.478e+00  +1.502e-01  +2.778e+00  -2.478e+00  +5.563e-01  +2.889e+00  -1.776e+00  +5.547e-01  +2.887e+00  -1.777e+00  +5.563e-01  +2.889e+00  -1.776e+00
     +3390.0  +1.672e-01  +2.760e+00  -2.425e+00  +1.671e-01  +2.759e+00  -2.425e+00  +1.672e-01  +2.760e+00  -2.425e+00  +5.446e-01  +2.817e+00  -1.728e+00  +5.430e-01  +2.816e+00  -1.729e+00  +5.446e-01  +2.817e+00  -1.728e+00
     +3400.0  +1.337e-01  +2.739e+00  -2.472e+00  +1.336e-01  +2.738e+00  -2.471e+00  +1.337e-01  +2.739e+00  -2.472e+00  +5.244e-01  +2.784e+00  -1.735e+00  +5.228e-01  +2.782e+00  -1.736e+00  +5.244e-01  +2.784e+00  -1.735e+00
     +3410.0  +9.498e-02  +2.670e+00  -2.480e+00  +9.493e-02  +2.670e+00  -2.480e+00  +9.498e-02  +2.670e+00  -2.480e+00  +5.819e-01  +2.813e+00  -1.649e+00  +5.803e-01  +2.811e+00  -1.650e+00  +5.819e-01  +2.813e+00  -1.649e+00
     +3420.0  +1.558e-01  +2.702e+00  -2.391e+00  +1.557e-01  +2.702e+00  -2.390e+00  +1.558e-01  +2.702e+00  -2.391e+00  +5.139e-01  +2.758e+00  -1.731e+00  +5.123e-01  +2.757e+00  -1.732e+00  +5.139e-01  +2.758e+00  -1.731e+00
     +3430.0  +1.817e-01  +2.720e+00  -2.357e+00  +1.816e-01  +2.720e+00  -2.357e+00  +1.817e-01  +2.720e+00  -2.357e+00  +5.471e-01  +2.814e+00  -1.720e+00  +5.455e-01  +2.812e+00  -1.721e+00  +5.471e-01  +2.814e+00  -1.720e+00
     +3440.0  +1.951e-01  +2.713e+00  -2.323e+00  +1.950e-01  +2.712e+00  -2.322e+00  +1.951e-01  +2.713e+00  -2.323e+00  +6.171e-01  +2.886e+00  -1.652e+00  +6.156e-01  +2.885e+00  -1.653e+00  +6.171e-01  +2.886e+00  -1.652e+00
     +3450.0  +1.714e-01  +2.747e+00  -2.405e+00  +1.713e-01  +2.747e+00  -2.404e+00  +1.714e-01  +2.747e+00  -2.405e+00  +5.280e-01  +2.802e+00  -1.746e+00  +5.265e-01  +2.801e+00  -1.748e+00  +5.280e-01  +2.802e+00  -1.746e+00
     +3460.0  +1.696e-01  +2.717e+00  -2.377e+00  +1.695e-01  +2.716e+00  -2.377e+00  +1.696e-01  +2.717e+00  -2.377e+00  +5.735e-01  +2.872e+00  -1.725e+00  +5.719e-01  +2.870e+00  -1.726e+00  +5.735e-01  +2.872e+00  -1.725e+00
     +3470.0  +2.411e-01  +2.867e+00  -2.385e+00  +2.410e-01  +2.867e+00  -2.385e+00  +2.411e-01  +2.867e+00  -2.385e+00  +5.796e-01  +2.904e+00  -1.745e+00  +5.781e-01  +2.902e+00  -1.746e+00  +5.796e-01  +2.904e+00  -1.745e+00
     +3480.0  +2.033e-01  +2.819e+00  -2.412e+00  +2.033e-01  +2.818e+00  -2.412e+00  +2.033e-01  +2.819e+00  -2.412e+00  +5.431e-01  +2.821e+00  -1.735e+00  +5.416e-01  +2.820e+00  -1.736e+00  +5.431e-01  +2.821e+00  -1.735e+00
     +3490.0  +1.699e-01  +2.813e+00  -2.473e+00  +1.699e-01  +2.813e+00  -2.473e+00  +1.699e-01  +2.813e+00  -2.473e+00  +5.886e-01  +2.828e+00  -1.651e+00  +5.870e-01  +2.827e+00  -1.653e+00  +5.886e-01  +2.828e+00  -1.651e+00
     +3500.0  +1.992e-01  +2.839e+00  -2.441e+00  +1.992e-01  +2.839e+00  -2.441e+00  +1.992e-01  +2.839e+00  -2.441e+00  +5.797e-01  +2.821e+00  -1.661e+00  +5.782e-01  +2.819e+00  -1.663e+00  +5.797e-01  +2.821e+00  -1.661e+00
     +3510.0  +2.338e-01  +2.895e+00  -2.428e+00  +2.337e-01  +2.895e+00  -2.427e+00  +2.338e-01  +2.895e+00  -2.428e+00  +5.776e-01  +2.762e+00  -1.606e+00  +5.761e-01  +2.760e+00  -1.608e+00  +5.776e-01  +2.762e+00  -1.606e+00
     +3520.0  +2.384e-01  +2.901e+00  -2.424e+00  +2.384e-01  +2.900e+00  -2.424e+00  +2.384e-01  +2.901e+00  -2.424e+00  +5.499e-01  +2.740e+00  -1.640e+00  +5.483e-01  +2.739e+00  -1.642e+00  +5.499e-01  +2.740e+00  -1.640e+00
     +3530.0  +2.226e-01  +2.828e+00  -2.383e+00  +2.225e-01  +2.828e+00  -2.383e+00  +2.226e-01  +2.828e+00  -2.383e+00  +5.004e-01  +2.708e+00  -1.707e+00  +4.989e-01  +2.706e+00  -1.709e+00  +5.004e-01  +2.708e+00  -1.707e+00
     +3540.0  +2.070e-01  +2.874e+00  -2.460e+00  +2.070e-01  +2.874e+00  -2.460e+00  +2.070e-01  +2.874e+00  -2.460e+00  +5.462e-01  +2.746e+00  -1.653e+00  +5.447e-01  +2.744e+00  -1.655e+00  +5.462e-01  +2.746e+00  -1.653e+00
     +3550.0  +1.997e-01  +2.843e+00  -2.443e+00  +1.996e-01  +2.842e+00  -2.443e+00  +1.997e-01  +2.843e+00  -2.443e+00  +6.214e-01  +2.829e+00  -1.586e+00  +6.199e-01  +2.827e+00  -1.588e+00  +6.214e-01  +2.829e+00  -1.586e+00
     +3560.0  +1.751e-01  +2.818e+00  -2.467e+00  +1.751e-01  +2.817e+00  -2.467e+00  +1.751e-01  +2.818e+00  -2.467e+00  +6.447e-01  +2.781e+00  -1.491e+00  +6.432e-01  +2.779e+00  -1.493e+00  +6.447e-01  +2.781e+00  -1.491e+00
     +3570.0  +1.897e-01  +2.817e+00  -2.437e+00  +1.897e-01  +2.817e+00  -2.437e+00  +1.897e-01  +2.817e+00  -2.437e+00  +5.802e-01  +2.684e+00  -1.523e+00  +5.787e-01  +2.682e+00  -1.524e+00  +5.802e-01  +2.684e+00  -1.523e+00
     +3580.0  +2.446e-01  +2.807e+00  -2.318e+00  +2.445e-01  +2.807e+00  -2.318e+00  +2.446e-01  +2.807e+00  -2.318e+00  +6.039e-01  +2.757e+00  -1.549e+00  +6.024e-01  +2.755e+00  -1.550e+00  +6.039e-01  +2.757e+00  -1.549e+00
     +3590.0  +2.289e-01  +2.856e+00  -2.398e+00  +2.289e-01  +2.856e+00  -2.398e+00  +2.289e-01  +2.856e+00  -2.398e+00  +5.914e-01  +2.794e+00  -1.612e+00  +5.899e-01  +2.793e+00  -1.613e+00  +5.914e-01  +2.794e+00  -1.612e+00
     +3600.0  +2.136e-01  +2.833e+00  -2.406e+00  +2.135e-01  +2.833e+00  -2.406e+00  +2.136e-01  +2.833e+00  -2.406e+00  +6.273e-01  +2.854e+00  -1.599e+00  +6.258e-01  +2.852e+00  -1.601e+00  +6.273e-01  +2.854e+00  -1.599e+00
     +3610.0  +1.672e-01  +2.811e+00  -2.477e+00  +1.671e-01  +2.811e+00  -2.477e+00  +1.672e-01  +2.811e+00  -2.477e+00  +6.409e-01  +2.851e+00  -1.570e+00  +6.394e-01  +2.850e+00  -1.571e+00  +6.409e-01  +2.851e+00  -1.570e+00
     +3620.0  +2.288e-01  +2.931e+00  -2.473e+00  +2.287e-01  +2.931e+00  -2.473e+00  +2.288e-01  +2.931e+00  -2.473e+00  +6.485e-01  +2.860e+00  -1.563e+00  +6.470e-01  +2.858e+00  -1.564e+00  +6.485e-01  +2.860e+00  -1.563e+00
     +3630.0  +2.711e-01  +2.890e+00  -2.348e+00  +2.710e-01  +2.890e+00  -2.347e+00  +2.711e-01  +2.890e+00  -2.348e+00  +5.770e-01  +2.778e+00  -1.624e+00  +5.754e-01  +2.776e+00  -1.625e+00  +5.770e-01  +2.778e+00  -1.624e+00
     +3640.0  +2.315e-01  +2.818e+00  -2.355e+00  +2.314e-01  +2.817e+00  -2.355e+00  +2.315e-01  +2.818e+00  -2.355e+00  +5.886e-01  +2.813e+00  -1.635e+00  +5.870e-01  +2.811e+00  -1.637e+00  +5.886e-01  +2.813e+00  -1.635e+00
     +3650.0  +2.371e-01  +2.825e+00  -2.351e+00  +2.371e-01  +2.825e+00  -2.351e+00  +2.371e-01  +2.825e+00  -2.351e+00  +5.876e-01  +2.800e+00  -1.625e+00  +5.861e-01  +2.798e+00  -1.626e+00  +5.876e-01  +2.800e+00  -1.625e+00
     +3660.0  +2.054e-01  +2.871e+00  -2.460e+00  +2.054e-01  +2.871e+00  -2.460e+00  +2.054e-01  +2.871e+00  -2.460e+00  +5.349e-01  +2.768e+00  -1.698e+00  +5.334e-01  +2.766e+00  -1.699e+00  +5.349e-01  +2.768e+00  -1.698e+00
     +3670.0  +1.483e-01  +2.732e+00  -2.436e+00  +1.482e-01  +2.732e+00  -2.435e+00  +1.483e-01  +2.732e+00  -2.436e+00  +5.549e-01  +2.769e+00  -1.659e+00  +5.534e-01  +2.767e+00  -1.660e+00  +5.549e-01  +2.769e+00  -1.659e+00
     +3680.0  +1.610e-01  +2.761e+00  -2.439e+00  +1.609e-01  +2.761e+00  -2.439e+00  +1.610e-01  +2.761e+00  -2.439e+00  +5.129e-01  +2.716e+00  -1.690e+00  +5.114e-01  +2.714e+00  -1.691e+00  +5.129e-01  +2.716e+00  -1.690e+00
     +3690.0  +2.518e-01  +2.829e+00  -2.325e+00  +2.518e-01  +2.828e+00  -2.325e+00  +2.518e-01  +2.829e+00  -2.325e+00  +5.976e-01  +2.802e+00  -1.607e+00  +5.961e-01  +2.801e+00  -1.608e+00  +5.976e-01  +2.802e+00  -1.607e+00
     +3700.0  +2.498e-01  +2.810e+00  -2.310e+00  +2.497e-01  +2.809e+00  -2.310e+00  +2.498e-01  +2.810e+00  -2.310e+00  +5.664e-01  +2.757e+00  -1.624e+00  +5.649e-01  +2.755e+00  -1.626e+00  +5.664e-01  +2.757e+00  -1.624e+00
     +3710.0  +2.532e-01  +2.820e+00  -2.314e+00  +2.531e-01  +2.820e+00  -2.314e+00  +2.532e-01  +2.820e+00  -2.314e+00  +6.161e-01  +2.900e+00  -1.668e+00  +6.146e-01  +2.898e+00  -1.669e+00  +6.161e-01  +2.900e+00  -1.668e+00
     +3720.0  +2.215e-01  +2.800e+00  -2.357e+00  +2.215e-01  +2.800e+00  -2.357e+00  +2.215e-01  +2.800e+00  -2.357e+00  +6.043e-01  +2.939e+00  -1.730e+00  +6.027e-01  +2.937e+00  -1.732e+00  +6.043e-01  +2.939e+00  -1.730e+00
     +3730.0  +2.224e-01  +2.940e+00  -2.495e+00  +2.223e-01  +2.939e+00  -2.495e+00  +2.224e-01  +2.940e+00  -2.495e+00  +6.327e-01  +2.976e+00  -1.711e+00  +6.312e-01  +2.974e+00  -1.712e+00  +6.327e-01  +2.976e+00  -1.711e+00
     +3740.0  +2.132e-01  +2.867e+00  -2.440e+00  +2.132e-01  +2.867e+00  -2.440e+00  +2.132e-01  +2.867e+00  -2.440e+00  +5.963e-01  +2.871e+00  -1.678e+00  +5.948e-01  +2.870e+00  -1.680e+00  +5.963e-01  +2.871e+00  -1.678e+00
     +3750.0  +1.971e-01  +2.796e+00  -2.402e+00  +1.970e-01  +2.796e+00  -2.402e+00  +1.971e-01  +2.796e+00  -2.402e+00  +5.660e-01  +2.824e+00  -1.692e+00  +5.645e-01  +2.822e+00  -1.693e+00  +5.660e-01  +2.824e+00  -1.692e+00
     +3760.0  +1.660e-01  +2.738e+00  -2.407e+00  +1.659e-01  +2.738e+00  -2.407e+00  +1.660e-01  +2.738e+00  -2.407e+00  +5.671e-01  +2.827e+00  -1.693e+00  +5.656e-01  +2.826e+00  -1.694e+00  +5.671e-01  +2.827e+00  -1.693e+00
     +3770.0  +1.873e-01  +2.882e+00  -2.508e+00  +1.873e-01  +2.882e+00  -2.507e+00  +1.873e-01  +2.882e+00  -2.508e+00  +5.985e-01  +2.900e+00  -1.703e+00  +5.970e-01  +2.898e+00  -1.704e+00  +5.985e-01  +2.900e+00  -1.703e+00
     +3780.0  +1.635e-01  +2.795e+00  -2.468e+00  +1.634e-01  +2.794e+00  -2.467e+00  +1.635e-01  +2.795e+00  -2.468e+00  +5.457e-01  +2.827e+00  -1.736e+00  +5.441e-01  +2.826e+00  -1.737e+00  +5.457e-01  +2.827e+00  -1.736e+00
     +3790.0  +2.647e-01  +2.904e+00  -2.374e+00  +2.647e-01  +2.903e+00  -2.374e+00  +2.647e-01  +2.904e+00  -2.374e+00  +6.022e-01  +2.793e+00  -1.588e+00  +6.007e-01  +2.791e+00  -1.590e+00  +6.022e-01  +2.793e+00  -1.588e+00
     +3800.0  +2.823e-01  +2.880e+00  -2.316e+00  +2.823e-01  +2.880e+00  -2.316e+00  +2.823e-01  +2.880e+00  -2.316e+00  +5.113e-01  +2.729e+00  -1.707e+00  +5.098e-01  +2.728e+00  -1.708e+00  +5.113e-01  +2.729e+00  -1.707e+00


==> figs/ch10_ana/versus_init/versus_init_att_euler_deg.txt <==
    +0.0  +7.013e-02  +1.168e-01  +2.347e-02  +9.253e-02  +1.552e-01  +2.983e-02  +1.919e-01  +3.350e-01  +4.883e-02
   +10.0  +8.293e-02  +1.487e-01  +1.713e-02  +1.036e-01  +1.794e-01  +2.773e-02  +1.924e-01  +3.371e-01  +4.771e-02
   +20.0  +7.841e-02  +1.426e-01  +1.419e-02  +9.887e-02  +1.698e-01  +2.794e-02  +1.843e-01  +3.152e-01  +5.330e-02
   +30.0  +9.383e-02  +1.632e-01  +2.448e-02  +1.091e-01  +1.841e-01  +3.412e-02  +1.780e-01  +3.097e-01  +4.627e-02
   +40.0  +9.431e-02  +1.676e-01  +2.099e-02  +1.080e-01  +1.816e-01  +3.429e-02  +1.717e-01  +2.867e-01  +5.664e-02
   +50.0  +1.044e-01  +1.939e-01  +1.489e-02  +1.137e-01  +2.068e-01  +2.062e-02  +1.722e-01  +2.939e-01  +5.043e-02
   +60.0  +1.028e-01  +1.864e-01  +1.924e-02  +1.114e-01  +1.993e-01  +2.353e-02  +1.641e-01  +2.817e-01  +4.650e-02
   +70.0  +1.031e-01  +1.916e-01  +1.453e-02  +1.113e-01  +2.012e-01  +2.146e-02  +1.578e-01  +2.713e-01  +4.431e-02
   +80.0  +9.534e-02  +1.837e-01  +6.992e-03  +1.016e-01  +1.926e-01  +1.064e-02  +1.457e-01  +2.572e-01  +3.427e-02
   +90.0  +1.053e-01  +1.787e-01  +3.191e-02  +1.139e-01  +1.905e-01  +3.727e-02  +1.568e-01  +2.575e-01  +5.609e-02
  +100.0  +9.923e-02  +1.734e-01  +2.508e-02  +1.059e-01  +1.800e-01  +3.176e-02  +1.406e-01  +2.356e-01  +4.562e-02
  +110.0  +1.126e-01  +1.904e-01  +3.471e-02  +1.156e-01  +1.936e-01  +3.764e-02  +1.437e-01  +2.346e-01  +5.285e-02
  +120.0  +1.323e-01  +2.238e-01  +4.070e-02  +1.359e-01  +2.262e-01  +4.554e-02  +1.576e-01  +2.619e-01  +5.334e-02
  +130.0  +1.261e-01  +2.196e-01  +3.254e-02  +1.288e-01  +2.225e-01  +3.522e-02  +1.536e-01  +2.553e-01  +5.189e-02
  +140.0  +1.314e-01  +2.129e-01  +4.989e-02  +1.363e-01  +2.155e-01  +5.710e-02  +1.616e-01  +2.484e-01  +7.489e-02
  +150.0  +1.210e-01  +2.027e-01  +3.925e-02  +1.240e-01  +2.049e-01  +4.298e-02  +1.456e-01  +2.359e-01  +5.539e-02
  +160.0  +1.188e-01  +2.071e-01  +3.052e-02  +1.207e-01  +2.096e-01  +3.175e-02  +1.378e-01  +2.400e-01  +3.565e-02
  +170.0  +1.421e-01  +2.350e-01  +4.927e-02  +1.412e-01  +2.371e-01  +4.516e-02  +1.554e-01  +2.607e-01  +5.017e-02
  +180.0  +1.355e-01  +2.386e-01  +3.227e-02  +1.362e-01  +2.399e-01  +3.242e-02  +1.515e-01  +2.619e-01  +4.104e-02
  +190.0  +1.435e-01  +2.434e-01  +4.361e-02  +1.457e-01  +2.458e-01  +4.549e-02  +1.628e-01  +2.696e-01  +5.598e-02
  +200.0  +1.439e-01  +2.413e-01  +4.648e-02  +1.449e-01  +2.433e-01  +4.657e-02  +1.579e-01  +2.656e-01  +5.028e-02
  +210.0  +1.371e-01  +2.400e-01  +3.415e-02  +1.397e-01  +2.423e-01  +3.705e-02  +1.561e-01  +2.647e-01  +4.755e-02
  +220.0  +1.408e-01  +2.424e-01  +3.920e-02  +1.434e-01  +2.440e-01  +4.286e-02  +1.611e-01  +2.623e-01  +5.991e-02
  +230.0  +1.458e-01  +2.420e-01  +4.965e-02  +1.471e-01  +2.442e-01  +4.996e-02  +1.610e-01  +2.634e-01  +5.855e-02
  +240.0  +1.460e-01  +2.490e-01  +4.307e-02  +1.476e-01  +2.502e-01  +4.502e-02  +1.598e-01  +2.663e-01  +5.334e-02
  +250.0  +1.510e-01  +2.480e-01  +5.406e-02  +1.525e-01  +2.491e-01  +5.597e-02  +1.653e-01  +2.642e-01  +6.637e-02
  +260.0  +1.563e-01  +2.616e-01  +5.104e-02  +1.577e-01  +2.623e-01  +5.320e-02  +1.705e-01  +2.748e-01  +6.624e-02
  +270.0  +1.539e-01  +2.418e-01  +6.605e-02  +1.568e-01  +2.459e-01  +6.760e-02  +1.722e-01  +2.693e-01  +7.499e-02
  +280.0  +1.488e-01  +2.564e-01  +4.120e-02  +1.515e-01  +2.592e-01  +4.383e-02  +1.667e-01  +2.780e-01  +5.542e-02
  +290.0  +1.518e-01  +2.608e-01  +4.288e-02  +1.543e-01  +2.624e-01  +4.613e-02  +1.693e-01  +2.771e-01  +6.146e-02
  +300.0  +1.583e-01  +2.705e-01  +4.607e-02  +1.597e-01  +2.710e-01  +4.838e-02  +1.719e-01  +2.821e-01  +6.171e-02
  +310.0  +1.507e-01  +2.666e-01  +3.491e-02  +1.523e-01  +2.673e-01  +3.721e-02  +1.652e-01  +2.798e-01  +5.065e-02
  +320.0  +1.603e-01  +2.816e-01  +3.904e-02  +1.628e-01  +2.818e-01  +4.378e-02  +1.774e-01  +2.917e-01  +6.317e-02
  +330.0  +1.609e-01  +2.825e-01  +3.922e-02  +1.641e-01  +2.855e-01  +4.281e-02  +1.788e-01  +3.044e-01  +5.314e-02
  +340.0  +1.711e-01  +2.945e-01  +4.764e-02  +1.736e-01  +2.970e-01  +5.019e-02  +1.879e-01  +3.132e-01  +6.261e-02
  +350.0  +1.714e-01  +3.032e-01  +3.968e-02  +1.743e-01  +3.062e-01  +4.249e-02  +1.885e-01  +3.245e-01  +5.256e-02
  +360.0  +1.749e-01  +2.986e-01  +5.126e-02  +1.755e-01  +3.009e-01  +5.011e-02  +1.859e-01  +3.164e-01  +5.536e-02
  +370.0  +1.857e-01  +3.073e-01  +6.409e-02  +1.874e-01  +3.081e-01  +6.665e-02  +1.984e-01  +3.198e-01  +7.701e-02
  +380.0  +1.794e-01  +3.071e-01  +5.179e-02  +1.808e-01  +3.082e-01  +5.340e-02  +1.905e-01  +3.211e-01  +5.990e-02
  +390.0  +1.736e-01  +3.058e-01  +4.142e-02  +1.763e-01  +3.083e-01  +4.432e-02  +1.898e-01  +3.251e-01  +5.436e-02
  +400.0  +1.852e-01  +3.151e-01  +5.533e-02  +1.887e-01  +3.169e-01  +6.062e-02  +2.040e-01  +3.313e-01  +7.673e-02
  +410.0  +1.777e-01  +3.005e-01  +5.480e-02  +1.809e-01  +3.015e-01  +6.037e-02  +1.951e-01  +3.145e-01  +7.575e-02
  +420.0  +1.786e-01  +3.179e-01  +3.938e-02  +1.807e-01  +3.198e-01  +4.162e-02  +1.949e-01  +3.339e-01  +5.593e-02
  +430.0  +1.749e-01  +3.024e-01  +4.734e-02  +1.776e-01  +3.040e-01  +5.123e-02  +1.908e-01  +3.185e-01  +6.304e-02
  +440.0  +1.782e-01  +3.151e-01  +4.125e-02  +1.811e-01  +3.177e-01  +4.445e-02  +1.943e-01  +3.350e-01  +5.351e-02
  +450.0  +1.859e-01  +3.248e-01  +4.694e-02  +1.878e-01  +3.273e-01  +4.833e-02  +1.990e-01  +3.437e-01  +5.431e-02
  +460.0  +1.843e-01  +3.162e-01  +5.249e-02  +1.864e-01  +3.180e-01  +5.487e-02  +1.984e-01  +3.325e-01  +6.436e-02
  +470.0  +1.860e-01  +3.241e-01  +4.788e-02  +1.878e-01  +3.261e-01  +4.963e-02  +2.008e-01  +3.400e-01  +6.153e-02
  +480.0  +1.836e-01  +3.133e-01  +5.382e-02  +1.857e-01  +3.153e-01  +5.608e-02  +1.981e-01  +3.303e-01  +6.598e-02
  +490.0  +1.748e-01  +3.113e-01  +3.826e-02  +1.768e-01  +3.129e-01  +4.057e-02  +1.880e-01  +3.272e-01  +4.889e-02
  +500.0  +1.802e-01  +3.182e-01  +4.215e-02  +1.830e-01  +3.190e-01  +4.695e-02  +1.966e-01  +3.303e-01  +6.292e-02
  +510.0  +1.730e-01  +3.050e-01  +4.103e-02  +1.754e-01  +3.070e-01  +4.391e-02  +1.902e-01  +3.213e-01  +5.916e-02
  +520.0  +1.764e-01  +3.192e-01  +3.354e-02  +1.789e-01  +3.202e-01  +3.760e-02  +1.925e-01  +3.318e-01  +5.330e-02
  +530.0  +1.889e-01  +3.758e-01  +1.981e-03  +1.900e-01  +3.762e-01  +3.765e-03  +1.991e-01  +3.856e-01  +1.270e-02
  +540.0  +1.868e-01  +3.782e-01  -4.625e-03  +1.886e-01  +3.804e-01  -3.209e-03  +2.016e-01  +3.946e-01  +8.628e-03
  +550.0  +1.851e-01  +3.677e-01  +2.501e-03  +1.868e-01  +3.698e-01  +3.721e-03  +2.002e-01  +3.836e-01  +1.687e-02
  +560.0  +1.799e-01  +3.519e-01  +7.820e-03  +1.819e-01  +3.530e-01  +1.072e-02  +1.937e-01  +3.643e-01  +2.315e-02
  +570.0  +1.829e-01  +3.554e-01  +1.040e-02  +1.845e-01  +3.572e-01  +1.188e-02  +1.973e-01  +3.702e-01  +2.438e-02
  +580.0  +1.934e-01  +3.709e-01  +1.596e-02  +1.939e-01  +3.718e-01  +1.598e-02  +2.024e-01  +3.821e-01  +2.277e-02
  +590.0  +1.944e-01  +3.680e-01  +2.085e-02  +1.972e-01  +3.690e-01  +2.527e-02  +2.091e-01  +3.797e-01  +3.862e-02
  +600.0  +1.824e-01  +3.508e-01  +1.401e-02  +1.852e-01  +3.523e-01  +1.811e-02  +1.983e-01  +3.645e-01  +3.210e-02
  +610.0  +1.902e-01  +3.447e-01  +3.561e-02  +1.918e-01  +3.466e-01  +3.702e-02  +2.030e-01  +3.597e-01  +4.632e-02
  +620.0  +1.895e-01  +3.398e-01  +3.925e-02  +1.911e-01  +3.418e-01  +4.030e-02  +2.012e-01  +3.556e-01  +4.673e-02
  +630.0  +1.901e-01  +3.529e-01  +2.726e-02  +1.934e-01  +3.543e-01  +3.251e-02  +2.080e-01  +3.658e-01  +5.019e-02
  +640.0  +1.885e-01  +3.506e-01  +2.629e-02  +1.928e-01  +3.522e-01  +3.337e-02  +2.096e-01  +3.641e-01  +5.512e-02
  +650.0  +1.825e-01  +3.417e-01  +2.328e-02  +1.849e-01  +3.431e-01  +2.665e-02  +1.984e-01  +3.546e-01  +4.214e-02
  +660.0  +1.811e-01  +3.340e-01  +2.816e-02  +1.823e-01  +3.342e-01  +3.049e-02  +1.921e-01  +3.427e-01  +4.160e-02
  +670.0  +2.064e-01  +3.675e-01  +4.541e-02  +2.074e-01  +3.682e-01  +4.666e-02  +2.179e-01  +3.766e-01  +5.925e-02
  +680.0  +2.083e-01  +3.774e-01  +3.924e-02  +2.097e-01  +3.784e-01  +4.098e-02  +2.197e-01  +3.883e-01  +5.106e-02
  +690.0  +1.983e-01  +3.572e-01  +3.943e-02  +2.006e-01  +3.601e-01  +4.107e-02  +2.131e-01  +3.756e-01  +5.060e-02
  +700.0  +2.013e-01  +3.553e-01  +4.728e-02  +2.044e-01  +3.577e-01  +5.102e-02  +2.177e-01  +3.722e-01  +6.321e-02
  +710.0  +1.975e-01  +3.495e-01  +4.555e-02  +2.004e-01  +3.521e-01  +4.877e-02  +2.136e-01  +3.672e-01  +6.010e-02
  +720.0  +1.941e-01  +3.449e-01  +4.326e-02  +1.955e-01  +3.470e-01  +4.408e-02  +2.063e-01  +3.603e-01  +5.242e-02
  +730.0  +2.132e-01  +3.830e-01  +4.336e-02  +2.167e-01  +3.846e-01  +4.886e-02  +2.302e-01  +3.963e-01  +6.402e-02
  +740.0  +2.013e-01  +3.774e-01  +2.515e-02  +2.045e-01  +3.787e-01  +3.027e-02  +2.180e-01  +3.892e-01  +4.674e-02
  +750.0  +2.124e-01  +4.063e-01  +1.847e-02  +2.150e-01  +4.076e-01  +2.246e-02  +2.283e-01  +4.176e-01  +3.909e-02
  +760.0  +1.978e-01  +3.953e-01  +2.580e-04  +2.014e-01  +3.975e-01  +5.269e-03  +2.170e-01  +4.103e-01  +2.358e-02
  +770.0  +1.948e-01  +3.592e-01  +3.050e-02  +1.968e-01  +3.611e-01  +3.247e-02  +2.105e-01  +3.731e-01  +4.788e-02
  +780.0  +1.813e-01  +3.373e-01  +2.527e-02  +1.834e-01  +3.388e-01  +2.808e-02  +1.965e-01  +3.501e-01  +4.276e-02
  +790.0  +2.012e-01  +3.458e-01  +5.666e-02  +2.039e-01  +3.485e-01  +5.939e-02  +2.171e-01  +3.630e-01  +7.117e-02
  +800.0  +1.933e-01  +3.400e-01  +4.648e-02  +1.953e-01  +3.428e-01  +4.767e-02  +2.059e-01  +3.584e-01  +5.346e-02
  +810.0  +1.987e-01  +3.646e-01  +3.276e-02  +2.013e-01  +3.665e-01  +3.615e-02  +2.148e-01  +3.786e-01  +5.108e-02
  +820.0  +1.973e-01  +3.744e-01  +2.027e-02  +1.993e-01  +3.761e-01  +2.256e-02  +2.119e-01  +3.875e-01  +3.631e-02
  +830.0  +1.974e-01  +3.776e-01  +1.719e-02  +1.982e-01  +3.788e-01  +1.755e-02  +2.059e-01  +3.891e-01  +2.269e-02
  +840.0  +1.884e-01  +3.544e-01  +2.235e-02  +1.905e-01  +3.560e-01  +2.499e-02  +2.029e-01  +3.672e-01  +3.860e-02
  +850.0  +2.053e-01  +3.715e-01  +3.919e-02  +2.080e-01  +3.745e-01  +4.162e-02  +2.215e-01  +3.896e-01  +5.347e-02
  +860.0  +1.996e-01  +3.640e-01  +3.516e-02  +2.027e-01  +3.684e-01  +3.699e-02  +2.169e-01  +3.876e-01  +4.612e-02
  +870.0  +1.887e-01  +3.489e-01  +2.850e-02  +1.916e-01  +3.524e-01  +3.081e-02  +2.069e-01  +3.690e-01  +4.470e-02
  +880.0  +1.852e-01  +3.566e-01  +1.370e-02  +1.884e-01  +3.601e-01  +1.678e-02  +2.053e-01  +3.764e-01  +3.425e-02
  +890.0  +1.763e-01  +3.445e-01  +8.097e-03  +1.798e-01  +3.483e-01  +1.125e-02  +1.956e-01  +3.664e-01  +2.475e-02
  +900.0  +1.777e-01  +3.402e-01  +1.515e-02  +1.804e-01  +3.431e-01  +1.768e-02  +1.935e-01  +3.589e-01  +2.810e-02
  +910.0  +1.833e-01  +3.598e-01  +6.822e-03  +1.869e-01  +3.630e-01  +1.075e-02  +2.033e-01  +3.786e-01  +2.798e-02
  +920.0  +1.856e-01  +3.509e-01  +2.027e-02  +1.879e-01  +3.529e-01  +2.294e-02  +2.000e-01  +3.658e-01  +3.417e-02
  +930.0  +1.752e-01  +3.518e-01  -1.529e-03  +1.774e-01  +3.545e-01  +2.907e-04  +1.912e-01  +3.691e-01  +1.337e-02
  +940.0  +1.814e-01  +3.411e-01  +2.173e-02  +1.829e-01  +3.437e-01  +2.205e-02  +1.939e-01  +3.583e-01  +2.948e-02
  +950.0  +1.769e-01  +3.382e-01  +1.555e-02  +1.790e-01  +3.410e-01  +1.701e-02  +1.922e-01  +3.561e-01  +2.833e-02
  +960.0  +1.785e-01  +3.350e-01  +2.200e-02  +1.800e-01  +3.370e-01  +2.298e-02  +1.907e-01  +3.497e-01  +3.180e-02
  +970.0  +1.756e-01  +3.351e-01  +1.616e-02  +1.774e-01  +3.376e-01  +1.723e-02  +1.898e-01  +3.521e-01  +2.750e-02
  +980.0  +1.734e-01  +3.179e-01  +2.891e-02  +1.745e-01  +3.206e-01  +2.845e-02  +1.873e-01  +3.348e-01  +3.985e-02
  +990.0  +1.755e-01  +3.284e-01  +2.260e-02  +1.781e-01  +3.299e-01  +2.626e-02  +1.925e-01  +3.410e-01  +4.412e-02
 +1000.0  +1.904e-01  +3.494e-01  +3.135e-02  +1.929e-01  +3.507e-01  +3.503e-02  +2.053e-01  +3.608e-01  +4.976e-02
 +1010.0  +1.766e-01  +3.300e-01  +2.334e-02  +1.787e-01  +3.319e-01  +2.547e-02  +1.901e-01  +3.447e-01  +3.557e-02
 +1020.0  +1.837e-01  +3.298e-01  +3.757e-02  +1.866e-01  +3.324e-01  +4.076e-02  +1.996e-01  +3.468e-01  +5.250e-02
 +1030.0  +1.847e-01  +3.312e-01  +3.825e-02  +1.857e-01  +3.327e-01  +3.871e-02  +1.951e-01  +3.437e-01  +4.654e-02
 +1040.0  +1.751e-01  +3.200e-01  +3.029e-02  +1.762e-01  +3.213e-01  +3.115e-02  +1.863e-01  +3.323e-01  +4.030e-02
 +1050.0  +1.849e-01  +3.306e-01  +3.925e-02  +1.853e-01  +3.317e-01  +3.885e-02  +1.943e-01  +3.415e-01  +4.703e-02
 +1060.0  +1.793e-01  +3.245e-01  +3.418e-02  +1.806e-01  +3.262e-01  +3.503e-02  +1.910e-01  +3.383e-01  +4.377e-02
 +1070.0  +1.737e-01  +3.104e-01  +3.706e-02  +1.746e-01  +3.115e-01  +3.779e-02  +1.815e-01  +3.224e-01  +4.068e-02
 +1080.0  +1.885e-01  +3.479e-01  +2.910e-02  +1.898e-01  +3.495e-01  +3.008e-02  +1.991e-01  +3.606e-01  +3.759e-02
 +1090.0  +1.787e-01  +3.227e-01  +3.460e-02  +1.791e-01  +3.245e-01  +3.363e-02  +1.875e-01  +3.364e-01  +3.855e-02
 +1100.0  +1.738e-01  +3.097e-01  +3.795e-02  +1.744e-01  +3.103e-01  +3.844e-02  +1.808e-01  +3.194e-01  +4.217e-02
 +1110.0  +1.656e-01  +3.156e-01  +1.546e-02  +1.673e-01  +3.175e-01  +1.709e-02  +1.799e-01  +3.299e-01  +2.998e-02
 +1120.0  +1.703e-01  +3.130e-01  +2.764e-02  +1.707e-01  +3.132e-01  +2.817e-02  +1.810e-01  +3.202e-01  +4.188e-02
 +1130.0  +1.759e-01  +3.070e-01  +4.489e-02  +1.772e-01  +3.078e-01  +4.670e-02  +1.872e-01  +3.170e-01  +5.732e-02
 +1140.0  +1.920e-01  +3.359e-01  +4.813e-02  +1.943e-01  +3.364e-01  +5.213e-02  +2.041e-01  +3.449e-01  +6.324e-02
 +1150.0  +1.917e-01  +3.451e-01  +3.832e-02  +1.942e-01  +3.469e-01  +4.159e-02  +2.064e-01  +3.583e-01  +5.450e-02
 +1160.0  +1.875e-01  +3.307e-01  +4.416e-02  +1.903e-01  +3.326e-01  +4.801e-02  +2.026e-01  +3.447e-01  +6.041e-02
 +1170.0  +2.020e-01  +3.409e-01  +6.315e-02  +2.035e-01  +3.419e-01  +6.511e-02  +2.123e-01  +3.516e-01  +7.297e-02
 +1180.0  +1.953e-01  +3.568e-01  +3.389e-02  +1.979e-01  +3.579e-01  +3.797e-02  +2.107e-01  +3.671e-01  +5.419e-02
 +1190.0  +1.817e-01  +3.266e-01  +3.669e-02  +1.830e-01  +3.277e-01  +3.830e-02  +1.911e-01  +3.380e-01  +4.411e-02
 +1200.0  +1.839e-01  +3.294e-01  +3.831e-02  +1.850e-01  +3.313e-01  +3.877e-02  +1.937e-01  +3.432e-01  +4.431e-02
 +1210.0  +1.819e-01  +3.035e-01  +6.024e-02  +1.826e-01  +3.037e-01  +6.152e-02  +1.893e-01  +3.117e-01  +6.687e-02
 +1220.0  +1.731e-01  +3.143e-01  +3.198e-02  +1.750e-01  +3.153e-01  +3.467e-02  +1.857e-01  +3.249e-01  +4.651e-02
 +1230.0  +1.822e-01  +3.327e-01  +3.164e-02  +1.846e-01  +3.341e-01  +3.511e-02  +1.951e-01  +3.451e-01  +4.499e-02
 +1240.0  +1.820e-01  +3.370e-01  +2.688e-02  +1.843e-01  +3.393e-01  +2.927e-02  +1.975e-01  +3.521e-01  +4.281e-02
 +1250.0  +1.929e-01  +3.436e-01  +4.224e-02  +1.952e-01  +3.455e-01  +4.492e-02  +2.057e-01  +3.575e-01  +5.386e-02
 +1260.0  +2.074e-01  +3.543e-01  +6.050e-02  +2.097e-01  +3.557e-01  +6.365e-02  +2.202e-01  +3.665e-01  +7.388e-02
 +1270.0  +2.103e-01  +3.686e-01  +5.202e-02  +2.121e-01  +3.692e-01  +5.493e-02  +2.225e-01  +3.766e-01  +6.825e-02
 +1280.0  +1.920e-01  +3.299e-01  +5.419e-02  +1.940e-01  +3.311e-01  +5.700e-02  +2.057e-01  +3.407e-01  +7.069e-02
 +1290.0  +1.715e-01  +3.154e-01  +2.763e-02  +1.732e-01  +3.162e-01  +3.021e-02  +1.857e-01  +3.248e-01  +4.652e-02
 +1300.0  +1.786e-01  +3.222e-01  +3.502e-02  +1.814e-01  +3.237e-01  +3.902e-02  +1.928e-01  +3.347e-01  +5.082e-02
 +1310.0  +1.857e-01  +3.210e-01  +5.038e-02  +1.868e-01  +3.213e-01  +5.217e-02  +1.950e-01  +3.289e-01  +6.116e-02
 +1320.0  +1.784e-01  +3.241e-01  +3.274e-02  +1.799e-01  +3.241e-01  +3.563e-02  +1.886e-01  +3.306e-01  +4.656e-02
 +1330.0  +1.684e-01  +3.019e-01  +3.486e-02  +1.704e-01  +3.032e-01  +3.757e-02  +1.800e-01  +3.144e-01  +4.555e-02
 +1340.0  +1.642e-01  +2.915e-01  +3.687e-02  +1.650e-01  +2.922e-01  +3.783e-02  +1.732e-01  +3.009e-01  +4.547e-02
 +1350.0  +1.714e-01  +3.118e-01  +3.107e-02  +1.722e-01  +3.113e-01  +3.303e-02  +1.794e-01  +3.169e-01  +4.182e-02
 +1360.0  +1.721e-01  +3.151e-01  +2.911e-02  +1.741e-01  +3.156e-01  +3.259e-02  +1.846e-01  +3.240e-01  +4.508e-02
 +1370.0  +1.837e-01  +3.266e-01  +4.073e-02  +1.851e-01  +3.263e-01  +4.398e-02  +1.936e-01  +3.320e-01  +5.528e-02
 +1380.0  +1.770e-01  +3.168e-01  +3.728e-02  +1.772e-01  +3.160e-01  +3.841e-02  +1.834e-01  +3.202e-01  +4.662e-02
 +1390.0  +1.670e-01  +3.241e-01  +9.837e-03  +1.672e-01  +3.246e-01  +9.912e-03  +1.760e-01  +3.312e-01  +2.077e-02
 +1400.0  +1.756e-01  +3.201e-01  +3.105e-02  +1.762e-01  +3.206e-01  +3.182e-02  +1.844e-01  +3.273e-01  +4.145e-02
 +1410.0  +1.871e-01  +3.299e-01  +4.428e-02  +1.886e-01  +3.304e-01  +4.679e-02  +1.985e-01  +3.381e-01  +5.890e-02
 +1420.0  +1.854e-01  +3.304e-01  +4.034e-02  +1.865e-01  +3.299e-01  +4.312e-02  +1.949e-01  +3.344e-01  +5.536e-02
 +1430.0  +1.829e-01  +3.227e-01  +4.306e-02  +1.833e-01  +3.230e-01  +4.364e-02  +1.910e-01  +3.302e-01  +5.181e-02
 +1440.0  +1.736e-01  +3.085e-01  +3.880e-02  +1.752e-01  +3.098e-01  +4.063e-02  +1.850e-01  +3.200e-01  +4.995e-02
 +1450.0  +1.735e-01  +3.115e-01  +3.559e-02  +1.757e-01  +3.136e-01  +3.786e-02  +1.884e-01  +3.251e-01  +5.180e-02
 +1460.0  +1.719e-01  +3.309e-01  +1.297e-02  +1.738e-01  +3.324e-01  +1.512e-02  +1.831e-01  +3.436e-01  +2.261e-02
 +1470.0  +1.698e-01  +3.209e-01  +1.865e-02  +1.699e-01  +3.219e-01  +1.791e-02  +1.775e-01  +3.321e-01  +2.285e-02
 +1480.0  +1.580e-01  +2.954e-01  +2.067e-02  +1.597e-01  +2.972e-01  +2.216e-02  +1.719e-01  +3.140e-01  +2.987e-02
 +1490.0  +1.712e-01  +3.096e-01  +3.277e-02  +1.716e-01  +3.098e-01  +3.334e-02  +1.801e-01  +3.165e-01  +4.365e-02
 +1500.0  +1.769e-01  +3.257e-01  +2.802e-02  +1.773e-01  +3.256e-01  +2.905e-02  +1.849e-01  +3.320e-01  +3.775e-02
 +1510.0  +1.679e-01  +3.146e-01  +2.121e-02  +1.682e-01  +3.142e-01  +2.224e-02  +1.762e-01  +3.192e-01  +3.328e-02
 +1520.0  +1.691e-01  +3.113e-01  +2.697e-02  +1.701e-01  +3.117e-01  +2.846e-02  +1.791e-01  +3.196e-01  +3.860e-02
 +1530.0  +1.677e-01  +3.082e-01  +2.724e-02  +1.697e-01  +3.091e-01  +3.025e-02  +1.808e-01  +3.172e-01  +4.435e-02
 +1540.0  +1.752e-01  +3.260e-01  +2.435e-02  +1.756e-01  +3.250e-01  +2.613e-02  +1.810e-01  +3.281e-01  +3.391e-02
 +1550.0  +1.708e-01  +3.238e-01  +1.771e-02  +1.713e-01  +3.230e-01  +1.951e-02  +1.779e-01  +3.274e-01  +2.827e-02
 +1560.0  +1.704e-01  +3.178e-01  +2.298e-02  +1.711e-01  +3.181e-01  +2.402e-02  +1.795e-01  +3.256e-01  +3.330e-02
 +1570.0  +1.793e-01  +3.395e-01  +1.913e-02  +1.812e-01  +3.410e-01  +2.145e-02  +1.920e-01  +3.510e-01  +3.292e-02
 +1580.0  +1.871e-01  +3.357e-01  +3.851e-02  +1.880e-01  +3.369e-01  +3.911e-02  +1.985e-01  +3.470e-01  +4.996e-02
 +1590.0  +1.980e-01  +3.442e-01  +5.178e-02  +1.980e-01  +3.447e-01  +5.120e-02  +2.045e-01  +3.536e-01  +5.547e-02
 +1600.0  +1.785e-01  +3.192e-01  +3.784e-02  +1.789e-01  +3.188e-01  +3.897e-02  +1.864e-01  +3.258e-01  +4.687e-02
 +1610.0  +1.731e-01  +3.061e-01  +4.012e-02  +1.736e-01  +3.054e-01  +4.187e-02  +1.810e-01  +3.122e-01  +4.972e-02
 +1620.0  +1.764e-01  +3.094e-01  +4.341e-02  +1.768e-01  +3.099e-01  +4.367e-02  +1.873e-01  +3.196e-01  +5.496e-02
 +1630.0  +1.880e-01  +3.340e-01  +4.193e-02  +1.876e-01  +3.343e-01  +4.092e-02  +1.973e-01  +3.438e-01  +5.080e-02
 +1640.0  +1.908e-01  +3.271e-01  +5.449e-02  +1.919e-01  +3.287e-01  +5.510e-02  +2.025e-01  +3.403e-01  +6.480e-02
 +1650.0  +1.900e-01  +3.282e-01  +5.185e-02  +1.905e-01  +3.292e-01  +5.178e-02  +2.001e-01  +3.393e-01  +6.079e-02
 +1660.0  +1.820e-01  +3.210e-01  +4.294e-02  +1.826e-01  +3.204e-01  +4.472e-02  +1.909e-01  +3.266e-01  +5.530e-02
 +1670.0  +1.841e-01  +3.274e-01  +4.072e-02  +1.837e-01  +3.269e-01  +4.063e-02  +1.921e-01  +3.334e-01  +5.074e-02
 +1680.0  +1.784e-01  +3.146e-01  +4.220e-02  +1.805e-01  +3.158e-01  +4.529e-02  +1.911e-01  +3.266e-01  +5.562e-02
 +1690.0  +1.794e-01  +3.101e-01  +4.871e-02  +1.807e-01  +3.105e-01  +5.086e-02  +1.901e-01  +3.194e-01  +6.072e-02
 +1700.0  +1.788e-01  +3.180e-01  +3.965e-02  +1.796e-01  +3.195e-01  +3.974e-02  +1.890e-01  +3.303e-01  +4.779e-02
 +1710.0  +1.663e-01  +3.156e-01  +1.697e-02  +1.677e-01  +3.161e-01  +1.928e-02  +1.767e-01  +3.246e-01  +2.886e-02
 +1720.0  +1.740e-01  +3.258e-01  +2.219e-02  +1.750e-01  +3.253e-01  +2.482e-02  +1.818e-01  +3.305e-01  +3.317e-02
 +1730.0  +1.634e-01  +3.013e-01  +2.558e-02  +1.640e-01  +3.011e-01  +2.688e-02  +1.732e-01  +3.085e-01  +3.796e-02
 +1740.0  +1.826e-01  +3.157e-01  +4.955e-02  +1.823e-01  +3.151e-01  +4.961e-02  +1.898e-01  +3.205e-01  +5.912e-02
 +1750.0  +1.819e-01  +3.350e-01  +2.873e-02  +1.826e-01  +3.343e-01  +3.093e-02  +1.918e-01  +3.398e-01  +4.377e-02
 +1760.0  +1.944e-01  +3.455e-01  +4.336e-02  +1.940e-01  +3.440e-01  +4.404e-02  +1.987e-01  +3.461e-01  +5.135e-02
 +1770.0  +1.964e-01  +3.409e-01  +5.185e-02  +1.964e-01  +3.393e-01  +5.353e-02  +2.028e-01  +3.404e-01  +6.526e-02
 +1780.0  +1.937e-01  +3.417e-01  +4.569e-02  +1.939e-01  +3.414e-01  +4.638e-02  +2.032e-01  +3.454e-01  +6.096e-02
 +1790.0  +1.862e-01  +3.227e-01  +4.976e-02  +1.865e-01  +3.225e-01  +5.054e-02  +1.948e-01  +3.281e-01  +6.145e-02
 +1800.0  +1.903e-01  +3.306e-01  +5.003e-02  +1.904e-01  +3.302e-01  +5.070e-02  +1.955e-01  +3.357e-01  +5.531e-02
 +1810.0  +1.822e-01  +3.162e-01  +4.822e-02  +1.832e-01  +3.172e-01  +4.911e-02  +1.914e-01  +3.270e-01  +5.570e-02
 +1820.0  +1.812e-01  +3.211e-01  +4.126e-02  +1.813e-01  +3.189e-01  +4.360e-02  +1.914e-01  +3.278e-01  +5.494e-02
 +1830.0  +1.793e-01  +3.026e-01  +5.606e-02  +1.801e-01  +3.035e-01  +5.665e-02  +1.868e-01  +3.146e-01  +5.892e-02
 +1840.0  +1.766e-01  +3.164e-01  +3.682e-02  +1.772e-01  +3.152e-01  +3.927e-02  +1.849e-01  +3.207e-01  +4.907e-02
 +1850.0  +1.706e-01  +3.003e-01  +4.090e-02  +1.720e-01  +3.018e-01  +4.216e-02  +1.812e-01  +3.142e-01  +4.817e-02
 +1860.0  +1.591e-01  +2.916e-01  +2.663e-02  +1.607e-01  +2.917e-01  +2.979e-02  +1.710e-01  +3.002e-01  +4.176e-02
 +1870.0  +1.673e-01  +3.044e-01  +3.023e-02  +1.684e-01  +3.048e-01  +3.206e-02  +1.783e-01  +3.131e-01  +4.337e-02
 +1880.0  +1.731e-01  +3.190e-01  +2.718e-02  +1.740e-01  +3.191e-01  +2.895e-02  +1.817e-01  +3.269e-01  +3.649e-02
 +1890.0  +1.768e-01  +3.197e-01  +3.399e-02  +1.783e-01  +3.209e-01  +3.568e-02  +1.896e-01  +3.320e-01  +4.717e-02
 +1900.0  +1.838e-01  +3.412e-01  +2.649e-02  +1.855e-01  +3.413e-01  +2.974e-02  +1.948e-01  +3.503e-01  +3.940e-02
 +1910.0  +1.740e-01  +3.252e-01  +2.280e-02  +1.750e-01  +3.259e-01  +2.401e-02  +1.838e-01  +3.367e-01  +3.089e-02
 +1920.0  +1.662e-01  +2.988e-01  +3.359e-02  +1.674e-01  +2.995e-01  +3.536e-02  +1.760e-01  +3.100e-01  +4.205e-02
 +1930.0  +1.710e-01  +3.129e-01  +2.916e-02  +1.732e-01  +3.146e-01  +3.187e-02  +1.867e-01  +3.273e-01  +4.616e-02
 +1940.0  +1.688e-01  +3.098e-01  +2.779e-02  +1.700e-01  +3.115e-01  +2.854e-02  +1.820e-01  +3.238e-01  +4.023e-02
 +1950.0  +1.664e-01  +2.858e-01  +4.691e-02  +1.685e-01  +2.871e-01  +4.994e-02  +1.798e-01  +2.990e-01  +6.070e-02
 +1960.0  +1.966e-01  +3.217e-01  +7.150e-02  +1.982e-01  +3.237e-01  +7.268e-02  +2.080e-01  +3.360e-01  +8.004e-02
 +1970.0  +1.967e-01  +3.263e-01  +6.713e-02  +1.992e-01  +3.272e-01  +7.118e-02  +2.099e-01  +3.373e-01  +8.244e-02
 +1980.0  +1.789e-01  +3.087e-01  +4.913e-02  +1.817e-01  +3.107e-01  +5.276e-02  +1.944e-01  +3.243e-01  +6.449e-02
 +1990.0  +1.763e-01  +3.113e-01  +4.122e-02  +1.785e-01  +3.124e-01  +4.462e-02  +1.903e-01  +3.230e-01  +5.764e-02
 +2000.0  +1.656e-01  +2.808e-01  +5.045e-02  +1.665e-01  +2.812e-01  +5.170e-02  +1.754e-01  +2.902e-01  +6.059e-02
 +2010.0  +1.577e-01  +2.845e-01  +3.088e-02  +1.589e-01  +2.844e-01  +3.335e-02  +1.685e-01  +2.921e-01  +4.481e-02
 +2020.0  +1.750e-01  +2.916e-01  +5.852e-02  +1.762e-01  +2.930e-01  +5.942e-02  +1.844e-01  +3.047e-01  +6.407e-02
 +2030.0  +1.645e-01  +2.854e-01  +4.354e-02  +1.655e-01  +2.857e-01  +4.527e-02  +1.727e-01  +2.954e-01  +4.995e-02
 +2040.0  +1.734e-01  +2.946e-01  +5.232e-02  +1.740e-01  +2.944e-01  +5.353e-02  +1.820e-01  +3.010e-01  +6.295e-02
 +2050.0  +1.768e-01  +3.075e-01  +4.602e-02  +1.780e-01  +3.093e-01  +4.681e-02  +1.878e-01  +3.213e-01  +5.417e-02
 +2060.0  +1.637e-01  +2.947e-01  +3.266e-02  +1.647e-01  +2.948e-01  +3.458e-02  +1.740e-01  +3.029e-01  +4.514e-02
 +2070.0  +1.802e-01  +3.099e-01  +5.051e-02  +1.818e-01  +3.118e-01  +5.192e-02  +1.914e-01  +3.245e-01  +5.821e-02
 +2080.0  +1.729e-01  +3.137e-01  +3.205e-02  +1.740e-01  +3.148e-01  +3.325e-02  +1.825e-01  +3.252e-01  +3.983e-02
 +2090.0  +1.710e-01  +3.042e-01  +3.781e-02  +1.727e-01  +3.046e-01  +4.070e-02  +1.800e-01  +3.125e-01  +4.754e-02
 +2100.0  +1.567e-01  +2.892e-01  +2.430e-02  +1.568e-01  +2.890e-01  +2.465e-02  +1.655e-01  +2.972e-01  +3.393e-02
 +2110.0  +1.707e-01  +3.129e-01  +2.853e-02  +1.716e-01  +3.135e-01  +2.969e-02  +1.786e-01  +3.220e-01  +3.533e-02
 +2120.0  +1.671e-01  +3.100e-01  +2.417e-02  +1.686e-01  +3.108e-01  +2.631e-02  +1.778e-01  +3.204e-01  +3.523e-02
 +2130.0  +1.749e-01  +3.018e-01  +4.797e-02  +1.767e-01  +3.032e-01  +5.023e-02  +1.859e-01  +3.150e-01  +5.683e-02
 +2140.0  +1.787e-01  +3.059e-01  +5.143e-02  +1.793e-01  +3.051e-01  +5.346e-02  +1.868e-01  +3.094e-01  +6.425e-02
 +2150.0  +1.741e-01  +3.237e-01  +2.451e-02  +1.745e-01  +3.236e-01  +2.528e-02  +1.822e-01  +3.303e-01  +3.416e-02
 +2160.0  +1.697e-01  +3.106e-01  +2.883e-02  +1.712e-01  +3.112e-01  +3.110e-02  +1.815e-01  +3.202e-01  +4.281e-02
 +2170.0  +1.847e-01  +3.267e-01  +4.272e-02  +1.863e-01  +3.271e-01  +4.550e-02  +1.944e-01  +3.355e-01  +5.332e-02
 +2180.0  +1.843e-01  +3.353e-01  +3.323e-02  +1.856e-01  +3.355e-01  +3.564e-02  +1.950e-01  +3.426e-01  +4.736e-02
 +2190.0  +1.726e-01  +3.290e-01  +1.616e-02  +1.756e-01  +3.317e-01  +1.948e-02  +1.881e-01  +3.461e-01  +3.001e-02
 +2200.0  +1.863e-01  +3.393e-01  +3.342e-02  +1.882e-01  +3.412e-01  +3.516e-02  +1.976e-01  +3.533e-01  +4.182e-02
 +2210.0  +1.802e-01  +3.303e-01  +3.016e-02  +1.815e-01  +3.303e-01  +3.268e-02  +1.881e-01  +3.373e-01  +3.895e-02
 +2220.0  +1.732e-01  +3.192e-01  +2.732e-02  +1.743e-01  +3.198e-01  +2.879e-02  +1.837e-01  +3.283e-01  +3.922e-02
 +2230.0  +1.837e-01  +3.182e-01  +4.929e-02  +1.844e-01  +3.183e-01  +5.037e-02  +1.892e-01  +3.261e-01  +5.219e-02
 +2240.0  +1.811e-01  +3.314e-01  +3.071e-02  +1.825e-01  +3.318e-01  +3.317e-02  +1.898e-01  +3.395e-01  +4.007e-02
 +2250.0  +1.801e-01  +3.314e-01  +2.875e-02  +1.807e-01  +3.317e-01  +2.972e-02  +1.887e-01  +3.389e-01  +3.841e-02
 +2260.0  +1.840e-01  +3.369e-01  +3.098e-02  +1.848e-01  +3.375e-01  +3.206e-02  +1.945e-01  +3.448e-01  +4.414e-02
 +2270.0  +1.965e-01  +3.511e-01  +4.191e-02  +1.979e-01  +3.519e-01  +4.392e-02  +2.066e-01  +3.600e-01  +5.325e-02
 +2280.0  +1.821e-01  +3.325e-01  +3.171e-02  +1.834e-01  +3.334e-01  +3.328e-02  +1.907e-01  +3.426e-01  +3.875e-02
 +2290.0  +1.903e-01  +3.492e-01  +3.143e-02  +1.918e-01  +3.510e-01  +3.259e-02  +2.008e-01  +3.623e-01  +3.924e-02
 +2300.0  +1.840e-01  +3.289e-01  +3.920e-02  +1.857e-01  +3.306e-01  +4.068e-02  +1.951e-01  +3.419e-01  +4.829e-02
 +2310.0  +1.843e-01  +3.212e-01  +4.731e-02  +1.846e-01  +3.212e-01  +4.798e-02  +1.896e-01  +3.279e-01  +5.137e-02
 +2320.0  +1.756e-01  +3.186e-01  +3.260e-02  +1.767e-01  +3.200e-01  +3.340e-02  +1.858e-01  +3.302e-01  +4.128e-02
 +2330.0  +1.843e-01  +3.347e-01  +3.399e-02  +1.844e-01  +3.350e-01  +3.384e-02  +1.905e-01  +3.418e-01  +3.918e-02
 +2340.0  +1.769e-01  +3.353e-01  +1.850e-02  +1.771e-01  +3.372e-01  +1.703e-02  +1.856e-01  +3.489e-01  +2.230e-02
 +2350.0  +1.786e-01  +3.282e-01  +2.903e-02  +1.793e-01  +3.293e-01  +2.925e-02  +1.865e-01  +3.389e-01  +3.412e-02
 +2360.0  +1.804e-01  +3.174e-01  +4.333e-02  +1.806e-01  +3.186e-01  +4.264e-02  +1.889e-01  +3.276e-01  +5.023e-02
 +2370.0  +1.805e-01  +3.120e-01  +4.911e-02  +1.797e-01  +3.124e-01  +4.689e-02  +1.843e-01  +3.193e-01  +4.937e-02
 +2380.0  +1.790e-01  +3.226e-01  +3.538e-02  +1.795e-01  +3.225e-01  +3.644e-02  +1.863e-01  +3.280e-01  +4.461e-02
 +2390.0  +1.773e-01  +3.220e-01  +3.263e-02  +1.785e-01  +3.223e-01  +3.472e-02  +1.883e-01  +3.291e-01  +4.757e-02
 +2400.0  +1.673e-01  +3.141e-01  +2.049e-02  +1.688e-01  +3.139e-01  +2.376e-02  +1.799e-01  +3.194e-01  +4.044e-02
 +2410.0  +1.936e-01  +3.324e-01  +5.469e-02  +1.914e-01  +3.317e-01  +5.117e-02  +1.927e-01  +3.343e-01  +5.110e-02
 +2420.0  +1.959e-01  +3.384e-01  +5.352e-02  +1.941e-01  +3.372e-01  +5.099e-02  +1.937e-01  +3.394e-01  +4.799e-02
 +2430.0  +1.734e-01  +3.134e-01  +3.327e-02  +1.729e-01  +3.131e-01  +3.274e-02  +1.781e-01  +3.182e-01  +3.804e-02
 +2440.0  +1.623e-01  +3.028e-01  +2.181e-02  +1.633e-01  +3.035e-01  +2.310e-02  +1.728e-01  +3.117e-01  +3.394e-02
 +2450.0  +1.760e-01  +3.151e-01  +3.691e-02  +1.778e-01  +3.155e-01  +4.006e-02  +1.880e-01  +3.222e-01  +5.370e-02
 +2460.0  +1.831e-01  +3.360e-01  +3.018e-02  +1.838e-01  +3.362e-01  +3.142e-02  +1.919e-01  +3.423e-01  +4.148e-02
 +2470.0  +1.829e-01  +3.342e-01  +3.157e-02  +1.831e-01  +3.344e-01  +3.173e-02  +1.898e-01  +3.406e-01  +3.891e-02
 +2480.0  +1.839e-01  +3.321e-01  +3.577e-02  +1.831e-01  +3.310e-01  +3.520e-02  +1.874e-01  +3.333e-01  +4.148e-02
 +2490.0  +1.922e-01  +3.474e-01  +3.697e-02  +1.916e-01  +3.460e-01  +3.726e-02  +1.951e-01  +3.472e-01  +4.297e-02
 +2500.0  +1.854e-01  +3.383e-01  +3.248e-02  +1.857e-01  +3.376e-01  +3.382e-02  +1.926e-01  +3.407e-01  +4.458e-02
 +2510.0  +1.888e-01  +3.228e-01  +5.469e-02  +1.885e-01  +3.215e-01  +5.556e-02  +1.927e-01  +3.236e-01  +6.179e-02
 +2520.0  +1.794e-01  +3.082e-01  +5.068e-02  +1.805e-01  +3.091e-01  +5.181e-02  +1.882e-01  +3.181e-01  +5.839e-02
 +2530.0  +1.878e-01  +3.184e-01  +5.709e-02  +1.873e-01  +3.190e-01  +5.570e-02  +1.916e-01  +3.261e-01  +5.717e-02
 +2540.0  +1.954e-01  +3.218e-01  +6.902e-02  +1.950e-01  +3.216e-01  +6.852e-02  +1.980e-01  +3.272e-01  +6.866e-02
 +2550.0  +1.861e-01  +3.073e-01  +6.481e-02  +1.867e-01  +3.076e-01  +6.586e-02  +1.920e-01  +3.153e-01  +6.862e-02
 +2560.0  +1.808e-01  +3.155e-01  +4.615e-02  +1.811e-01  +3.162e-01  +4.600e-02  +1.897e-01  +3.231e-01  +5.643e-02
 +2570.0  +1.864e-01  +3.241e-01  +4.865e-02  +1.857e-01  +3.237e-01  +4.773e-02  +1.919e-01  +3.273e-01  +5.649e-02
 +2580.0  +1.769e-01  +3.075e-01  +4.627e-02  +1.766e-01  +3.072e-01  +4.603e-02  +1.805e-01  +3.127e-01  +4.822e-02
 +2590.0  +1.868e-01  +3.260e-01  +4.762e-02  +1.872e-01  +3.263e-01  +4.809e-02  +1.944e-01  +3.327e-01  +5.602e-02
 +2600.0  +1.663e-01  +3.063e-01  +2.626e-02  +1.681e-01  +3.064e-01  +2.989e-02  +1.770e-01  +3.133e-01  +4.061e-02
 +2610.0  +1.673e-01  +2.870e-01  +4.767e-02  +1.681e-01  +2.866e-01  +4.950e-02  +1.758e-01  +2.921e-01  +5.951e-02
 +2620.0  +1.712e-01  +2.937e-01  +4.861e-02  +1.706e-01  +2.936e-01  +4.755e-02  +1.747e-01  +2.997e-01  +4.962e-02
 +2630.0  +1.833e-01  +3.046e-01  +6.208e-02  +1.823e-01  +3.040e-01  +6.056e-02  +1.828e-01  +3.093e-01  +5.636e-02
 +2640.0  +1.900e-01  +3.241e-01  +5.588e-02  +1.899e-01  +3.241e-01  +5.576e-02  +1.927e-01  +3.309e-01  +5.454e-02
 +2650.0  +1.825e-01  +3.339e-01  +3.116e-02  +1.823e-01  +3.337e-01  +3.082e-02  +1.856e-01  +3.392e-01  +3.198e-02
 +2660.0  +1.939e-01  +3.327e-01  +5.502e-02  +1.939e-01  +3.332e-01  +5.464e-02  +1.998e-01  +3.400e-01  +5.956e-02
 +2670.0  +1.967e-01  +3.463e-01  +4.707e-02  +1.982e-01  +3.460e-01  +5.034e-02  +2.055e-01  +3.510e-01  +6.011e-02
 +2680.0  +1.866e-01  +3.279e-01  +4.535e-02  +1.876e-01  +3.295e-01  +4.581e-02  +1.957e-01  +3.395e-01  +5.195e-02
 +2690.0  +1.808e-01  +3.210e-01  +4.058e-02  +1.815e-01  +3.209e-01  +4.209e-02  +1.885e-01  +3.266e-01  +5.046e-02
 +2700.0  +1.831e-01  +3.290e-01  +3.731e-02  +1.843e-01  +3.283e-01  +4.028e-02  +1.909e-01  +3.327e-01  +4.905e-02
 +2710.0  +1.749e-01  +3.160e-01  +3.386e-02  +1.746e-01  +3.158e-01  +3.349e-02  +1.807e-01  +3.210e-01  +4.048e-02
 +2720.0  +1.746e-01  +3.115e-01  +3.756e-02  +1.742e-01  +3.125e-01  +3.590e-02  +1.812e-01  +3.211e-01  +4.133e-02
 +2730.0  +1.723e-01  +3.009e-01  +4.377e-02  +1.734e-01  +3.007e-01  +4.605e-02  +1.805e-01  +3.071e-01  +5.384e-02
 +2740.0  +1.769e-01  +3.155e-01  +3.823e-02  +1.781e-01  +3.156e-01  +4.069e-02  +1.856e-01  +3.225e-01  +4.864e-02
 +2750.0  +1.889e-01  +3.470e-01  +3.082e-02  +1.907e-01  +3.474e-01  +3.396e-02  +2.006e-01  +3.544e-01  +4.688e-02
 +2760.0  +1.878e-01  +3.356e-01  +3.996e-02  +1.886e-01  +3.356e-01  +4.151e-02  +1.963e-01  +3.415e-01  +5.100e-02
 +2770.0  +1.809e-01  +3.267e-01  +3.504e-02  +1.806e-01  +3.261e-01  +3.498e-02  +1.857e-01  +3.303e-01  +4.113e-02
 +2780.0  +1.835e-01  +3.194e-01  +4.760e-02  +1.832e-01  +3.195e-01  +4.690e-02  +1.899e-01  +3.250e-01  +5.488e-02
 +2790.0  +1.811e-01  +3.245e-01  +3.765e-02  +1.828e-01  +3.251e-01  +4.043e-02  +1.912e-01  +3.336e-01  +4.871e-02
 +2800.0  +1.742e-01  +3.227e-01  +2.582e-02  +1.742e-01  +3.214e-01  +2.703e-02  +1.799e-01  +3.240e-01  +3.589e-02
 +2810.0  +1.825e-01  +3.333e-01  +3.167e-02  +1.824e-01  +3.328e-01  +3.203e-02  +1.885e-01  +3.371e-01  +4.000e-02
 +2820.0  +1.634e-01  +3.037e-01  +2.308e-02  +1.631e-01  +3.027e-01  +2.343e-02  +1.674e-01  +3.064e-01  +2.852e-02
 +2830.0  +1.655e-01  +3.001e-01  +3.097e-02  +1.659e-01  +2.988e-01  +3.293e-02  +1.736e-01  +3.016e-01  +4.574e-02
 +2840.0  +1.704e-01  +3.049e-01  +3.593e-02  +1.723e-01  +3.047e-01  +3.981e-02  +1.824e-01  +3.107e-01  +5.410e-02
 +2850.0  +1.612e-01  +2.935e-01  +2.885e-02  +1.628e-01  +2.928e-01  +3.280e-02  +1.720e-01  +2.975e-01  +4.652e-02
 +2860.0  +1.713e-01  +3.145e-01  +2.813e-02  +1.721e-01  +3.142e-01  +3.004e-02  +1.812e-01  +3.193e-01  +4.311e-02
 +2870.0  +1.750e-01  +3.134e-01  +3.659e-02  +1.750e-01  +3.127e-01  +3.727e-02  +1.831e-01  +3.165e-01  +4.973e-02
 +2880.0  +1.764e-01  +3.176e-01  +3.517e-02  +1.774e-01  +3.175e-01  +3.731e-02  +1.855e-01  +3.232e-01  +4.786e-02
 +2890.0  +1.807e-01  +3.164e-01  +4.499e-02  +1.819e-01  +3.163e-01  +4.750e-02  +1.902e-01  +3.228e-01  +5.760e-02
 +2900.0  +1.748e-01  +3.182e-01  +3.129e-02  +1.742e-01  +3.175e-01  +3.088e-02  +1.791e-01  +3.217e-01  +3.653e-02
 +2910.0  +1.591e-01  +2.963e-01  +2.196e-02  +1.591e-01  +2.959e-01  +2.228e-02  +1.641e-01  +3.021e-01  +2.603e-02
 +2920.0  +1.627e-01  +3.006e-01  +2.494e-02  +1.626e-01  +2.998e-01  +2.552e-02  +1.682e-01  +3.043e-01  +3.213e-02
 +2930.0  +1.679e-01  +3.116e-01  +2.411e-02  +1.681e-01  +3.109e-01  +2.531e-02  +1.732e-01  +3.158e-01  +3.056e-02
 +2940.0  +1.762e-01  +3.148e-01  +3.764e-02  +1.764e-01  +3.146e-01  +3.822e-02  +1.815e-01  +3.209e-01  +4.197e-02
 +2950.0  +1.788e-01  +3.234e-01  +3.425e-02  +1.790e-01  +3.221e-01  +3.599e-02  +1.863e-01  +3.241e-01  +4.849e-02
 +2960.0  +1.822e-01  +3.318e-01  +3.255e-02  +1.835e-01  +3.306e-01  +3.650e-02  +1.923e-01  +3.332e-01  +5.143e-02
 +2970.0  +1.746e-01  +3.205e-01  +2.878e-02  +1.748e-01  +3.206e-01  +2.897e-02  +1.836e-01  +3.267e-01  +4.060e-02
 +2980.0  +1.816e-01  +3.283e-01  +3.495e-02  +1.823e-01  +3.278e-01  +3.667e-02  +1.885e-01  +3.329e-01  +4.403e-02
 +2990.0  +1.669e-01  +3.026e-01  +3.110e-02  +1.673e-01  +3.021e-01  +3.251e-02  +1.738e-01  +3.078e-01  +3.977e-02
 +3000.0  +1.759e-01  +3.151e-01  +3.672e-02  +1.760e-01  +3.146e-01  +3.750e-02  +1.814e-01  +3.197e-01  +4.312e-02
 +3010.0  +1.818e-01  +3.401e-01  +2.355e-02  +1.825e-01  +3.399e-01  +2.517e-02  +1.900e-01  +3.457e-01  +3.439e-02
 +3020.0  +1.770e-01  +3.341e-01  +1.992e-02  +1.784e-01  +3.340e-01  +2.283e-02  +1.876e-01  +3.400e-01  +3.510e-02
 +3030.0  +1.739e-01  +3.072e-01  +4.065e-02  +1.749e-01  +3.069e-01  +4.283e-02  +1.827e-01  +3.126e-01  +5.273e-02
 +3040.0  +1.919e-01  +3.417e-01  +4.216e-02  +1.926e-01  +3.413e-01  +4.381e-02  +1.998e-01  +3.463e-01  +5.331e-02
 +3050.0  +1.969e-01  +3.478e-01  +4.598e-02  +1.982e-01  +3.475e-01  +4.894e-02  +2.054e-01  +3.531e-01  +5.773e-02
 +3060.0  +1.849e-01  +3.163e-01  +5.338e-02  +1.855e-01  +3.162e-01  +5.475e-02  +1.923e-01  +3.225e-01  +6.206e-02
 +3070.0  +1.743e-01  +3.135e-01  +3.519e-02  +1.749e-01  +3.130e-01  +3.690e-02  +1.825e-01  +3.180e-01  +4.687e-02
 +3080.0  +1.705e-01  +3.181e-01  +2.291e-02  +1.710e-01  +3.182e-01  +2.386e-02  +1.778e-01  +3.256e-01  +3.001e-02
 +3090.0  +1.859e-01  +3.463e-01  +2.548e-02  +1.868e-01  +3.466e-01  +2.697e-02  +1.945e-01  +3.537e-01  +3.534e-02
 +3100.0  +1.873e-01  +3.368e-01  +3.790e-02  +1.875e-01  +3.364e-01  +3.858e-02  +1.945e-01  +3.412e-01  +4.776e-02
 +3110.0  +1.856e-01  +3.438e-01  +2.751e-02  +1.866e-01  +3.427e-01  +3.039e-02  +1.940e-01  +3.460e-01  +4.212e-02
 +3120.0  +1.874e-01  +3.384e-01  +3.636e-02  +1.869e-01  +3.365e-01  +3.732e-02  +1.889e-01  +3.379e-01  +3.991e-02
 +3130.0  +1.951e-01  +3.512e-01  +3.894e-02  +1.955e-01  +3.506e-01  +4.050e-02  +2.009e-01  +3.548e-01  +4.691e-02
 +3140.0  +1.911e-01  +3.435e-01  +3.873e-02  +1.909e-01  +3.427e-01  +3.921e-02  +1.958e-01  +3.463e-01  +4.530e-02
 +3150.0  +1.920e-01  +3.182e-01  +6.578e-02  +1.920e-01  +3.181e-01  +6.598e-02  +1.973e-01  +3.243e-01  +7.030e-02
 +3160.0  +1.782e-01  +3.098e-01  +4.668e-02  +1.781e-01  +3.088e-01  +4.743e-02  +1.846e-01  +3.122e-01  +5.697e-02
 +3170.0  +1.751e-01  +2.988e-01  +5.131e-02  +1.760e-01  +2.995e-01  +5.245e-02  +1.842e-01  +3.082e-01  +6.016e-02
 +3180.0  +1.815e-01  +3.281e-01  +3.494e-02  +1.821e-01  +3.281e-01  +3.599e-02  +1.910e-01  +3.342e-01  +4.784e-02
 +3190.0  +1.824e-01  +3.210e-01  +4.381e-02  +1.824e-01  +3.203e-01  +4.459e-02  +1.874e-01  +3.251e-01  +4.969e-02
 +3200.0  +1.805e-01  +3.298e-01  +3.113e-02  +1.814e-01  +3.290e-01  +3.391e-02  +1.895e-01  +3.326e-01  +4.645e-02
 +3210.0  +1.880e-01  +3.285e-01  +4.754e-02  +1.870e-01  +3.273e-01  +4.672e-02  +1.905e-01  +3.292e-01  +5.181e-02
 +3220.0  +1.915e-01  +3.390e-01  +4.401e-02  +1.916e-01  +3.382e-01  +4.506e-02  +1.971e-01  +3.420e-01  +5.225e-02
 +3230.0  +1.870e-01  +3.337e-01  +4.036e-02  +1.866e-01  +3.320e-01  +4.125e-02  +1.907e-01  +3.333e-01  +4.808e-02
 +3240.0  +1.925e-01  +3.389e-01  +4.609e-02  +1.924e-01  +3.383e-01  +4.642e-02  +1.963e-01  +3.430e-01  +4.955e-02
 +3250.0  +1.906e-01  +3.218e-01  +5.937e-02  +1.901e-01  +3.216e-01  +5.855e-02  +1.938e-01  +3.275e-01  +6.009e-02
 +3260.0  +1.791e-01  +3.177e-01  +4.053e-02  +1.782e-01  +3.169e-01  +3.961e-02  +1.812e-01  +3.211e-01  +4.127e-02
 +3270.0  +1.863e-01  +3.128e-01  +5.971e-02  +1.855e-01  +3.117e-01  +5.928e-02  +1.878e-01  +3.156e-01  +6.000e-02
 +3280.0  +1.821e-01  +3.101e-01  +5.419e-02  +1.824e-01  +3.095e-01  +5.536e-02  +1.870e-01  +3.149e-01  +5.914e-02
 +3290.0  +1.721e-01  +2.973e-01  +4.681e-02  +1.728e-01  +2.967e-01  +4.892e-02  +1.809e-01  +3.010e-01  +6.080e-02
 +3300.0  +1.828e-01  +3.165e-01  +4.902e-02  +1.832e-01  +3.150e-01  +5.135e-02  +1.891e-01  +3.172e-01  +6.089e-02
 +3310.0  +1.785e-01  +3.143e-01  +4.271e-02  +1.786e-01  +3.128e-01  +4.433e-02  +1.835e-01  +3.154e-01  +5.165e-02
 +3320.0  +1.702e-01  +3.028e-01  +3.772e-02  +1.709e-01  +3.023e-01  +3.947e-02  +1.789e-01  +3.076e-01  +5.029e-02
 +3330.0  +1.953e-01  +3.268e-01  +6.369e-02  +1.957e-01  +3.265e-01  +6.493e-02  +2.030e-01  +3.313e-01  +7.467e-02
 +3340.0  +1.885e-01  +3.038e-01  +7.316e-02  +1.887e-01  +3.031e-01  +7.437e-02  +1.958e-01  +3.065e-01  +8.512e-02
 +3350.0  +1.838e-01  +3.129e-01  +5.479e-02  +1.849e-01  +3.139e-01  +5.586e-02  +1.924e-01  +3.236e-01  +6.115e-02
 +3360.0  +1.973e-01  +3.338e-01  +6.092e-02  +1.976e-01  +3.334e-01  +6.171e-02  +2.025e-01  +3.388e-01  +6.618e-02
 +3370.0  +1.974e-01  +3.378e-01  +5.702e-02  +1.985e-01  +3.379e-01  +5.914e-02  +2.070e-01  +3.434e-01  +7.060e-02
 +3380.0  +1.927e-01  +3.340e-01  +5.136e-02  +1.939e-01  +3.340e-01  +5.383e-02  +2.023e-01  +3.399e-01  +6.479e-02
 +3390.0  +1.733e-01  +3.100e-01  +3.670e-02  +1.748e-01  +3.094e-01  +4.017e-02  +1.851e-01  +3.138e-01  +5.639e-02
 +3400.0  +1.819e-01  +3.142e-01  +4.967e-02  +1.838e-01  +3.143e-01  +5.324e-02  +1.942e-01  +3.204e-01  +6.809e-02
 +3410.0  +1.682e-01  +3.028e-01  +3.349e-02  +1.698e-01  +3.027e-01  +3.698e-02  +1.797e-01  +3.089e-01  +5.043e-02
 +3420.0  +1.802e-01  +3.064e-01  +5.397e-02  +1.805e-01  +3.054e-01  +5.556e-02  +1.877e-01  +3.085e-01  +6.687e-02
 +3430.0  +1.846e-01  +3.173e-01  +5.201e-02  +1.860e-01  +3.170e-01  +5.498e-02  +1.955e-01  +3.224e-01  +6.855e-02
 +3440.0  +1.712e-01  +3.019e-01  +4.050e-02  +1.725e-01  +3.021e-01  +4.289e-02  +1.815e-01  +3.094e-01  +5.364e-02
 +3450.0  +1.662e-01  +2.965e-01  +3.576e-02  +1.671e-01  +2.958e-01  +3.839e-02  +1.743e-01  +3.008e-01  +4.787e-02
 +3460.0  +1.724e-01  +2.967e-01  +4.810e-02  +1.735e-01  +2.968e-01  +5.022e-02  +1.821e-01  +3.037e-01  +6.040e-02
 +3470.0  +1.740e-01  +3.079e-01  +4.020e-02  +1.747e-01  +3.082e-01  +4.113e-02  +1.819e-01  +3.161e-01  +4.774e-02
 +3480.0  +1.764e-01  +3.149e-01  +3.790e-02  +1.764e-01  +3.148e-01  +3.805e-02  +1.840e-01  +3.205e-01  +4.756e-02
 +3490.0  +1.819e-01  +3.367e-01  +2.712e-02  +1.810e-01  +3.357e-01  +2.624e-02  +1.860e-01  +3.388e-01  +3.320e-02
 +3500.0  +1.828e-01  +3.302e-01  +3.541e-02  +1.814e-01  +3.296e-01  +3.324e-02  +1.871e-01  +3.331e-01  +4.107e-02
 +3510.0  +1.873e-01  +3.177e-01  +5.678e-02  +1.870e-01  +3.164e-01  +5.762e-02  +1.917e-01  +3.184e-01  +6.497e-02
 +3520.0  +1.971e-01  +3.378e-01  +5.638e-02  +1.955e-01  +3.364e-01  +5.465e-02  +1.975e-01  +3.374e-01  +5.752e-02
 +3530.0  +1.784e-01  +3.156e-01  +4.128e-02  +1.786e-01  +3.151e-01  +4.213e-02  +1.841e-01  +3.201e-01  +4.810e-02
 +3540.0  +1.926e-01  +3.269e-01  +5.822e-02  +1.916e-01  +3.257e-01  +5.753e-02  +1.934e-01  +3.283e-01  +5.854e-02
 +3550.0  +1.943e-01  +3.321e-01  +5.657e-02  +1.944e-01  +3.308e-01  +5.797e-02  +1.969e-01  +3.341e-01  +5.974e-02
 +3560.0  +1.854e-01  +3.265e-01  +4.438e-02  +1.858e-01  +3.254e-01  +4.628e-02  +1.915e-01  +3.286e-01  +5.436e-02
 +3570.0  +1.861e-01  +3.353e-01  +3.692e-02  +1.855e-01  +3.345e-01  +3.640e-02  +1.905e-01  +3.382e-01  +4.289e-02
 +3580.0  +1.760e-01  +3.298e-01  +2.219e-02  +1.762e-01  +3.296e-01  +2.277e-02  +1.828e-01  +3.352e-01  +3.044e-02
 +3590.0  +1.829e-01  +3.303e-01  +3.561e-02  +1.830e-01  +3.313e-01  +3.466e-02  +1.895e-01  +3.402e-01  +3.877e-02
 +3600.0  +1.849e-01  +3.318e-01  +3.806e-02  +1.852e-01  +3.325e-01  +3.785e-02  +1.901e-01  +3.407e-01  +3.944e-02
 +3610.0  +1.834e-01  +3.358e-01  +3.095e-02  +1.843e-01  +3.365e-01  +3.212e-02  +1.915e-01  +3.446e-01  +3.841e-02
 +3620.0  +1.842e-01  +3.334e-01  +3.505e-02  +1.842e-01  +3.334e-01  +3.506e-02  +1.880e-01  +3.396e-01  +3.630e-02
 +3630.0  +1.727e-01  +3.101e-01  +3.532e-02  +1.735e-01  +3.102e-01  +3.679e-02  +1.800e-01  +3.174e-01  +4.264e-02
 +3640.0  +1.801e-01  +3.265e-01  +3.363e-02  +1.801e-01  +3.266e-01  +3.350e-02  +1.849e-01  +3.334e-01  +3.645e-02
 +3650.0  +1.837e-01  +3.342e-01  +3.315e-02  +1.832e-01  +3.333e-01  +3.306e-02  +1.848e-01  +3.372e-01  +3.242e-02
 +3660.0  +1.887e-01  +3.510e-01  +2.650e-02  +1.881e-01  +3.510e-01  +2.520e-02  +1.914e-01  +3.569e-01  +2.586e-02
 +3670.0  +1.855e-01  +3.421e-01  +2.885e-02  +1.859e-01  +3.420e-01  +2.972e-02  +1.924e-01  +3.478e-01  +3.703e-02
 +3680.0  +1.910e-01  +3.453e-01  +3.665e-02  +1.917e-01  +3.455e-01  +3.785e-02  +1.970e-01  +3.522e-01  +4.172e-02
 +3690.0  +1.766e-01  +3.308e-01  +2.250e-02  +1.767e-01  +3.298e-01  +2.366e-02  +1.816e-01  +3.330e-01  +3.017e-02
 +3700.0  +1.962e-01  +3.519e-01  +4.045e-02  +1.949e-01  +3.503e-01  +3.959e-02  +1.972e-01  +3.508e-01  +4.354e-02
 +3710.0  +1.768e-01  +3.228e-01  +3.074e-02  +1.760e-01  +3.218e-01  +3.023e-02  +1.799e-01  +3.248e-01  +3.490e-02
 +3720.0  +1.838e-01  +3.259e-01  +4.179e-02  +1.842e-01  +3.253e-01  +4.306e-02  +1.896e-01  +3.295e-01  +4.970e-02
 +3730.0  +1.838e-01  +3.291e-01  +3.840e-02  +1.824e-01  +3.279e-01  +3.677e-02  +1.849e-01  +3.300e-01  +3.966e-02
 +3740.0  +1.696e-01  +3.089e-01  +3.038e-02  +1.673e-01  +3.067e-01  +2.791e-02  +1.678e-01  +3.066e-01  +2.892e-02
 +3750.0  +1.718e-01  +3.106e-01  +3.313e-02  +1.704e-01  +3.088e-01  +3.193e-02  +1.736e-01  +3.098e-01  +3.732e-02
 +3760.0  +1.647e-01  +2.972e-01  +3.221e-02  +1.634e-01  +2.953e-01  +3.148e-02  +1.649e-01  +2.965e-01  +3.320e-02
 +3770.0  +1.789e-01  +3.123e-01  +4.551e-02  +1.777e-01  +3.095e-01  +4.600e-02  +1.781e-01  +3.075e-01  +4.866e-02
 +3780.0  +1.772e-01  +2.989e-01  +5.550e-02  +1.761e-01  +2.983e-01  +5.395e-02  +1.792e-01  +3.026e-01  +5.576e-02
 +3790.0  +1.844e-01  +3.237e-01  +4.511e-02  +1.834e-01  +3.225e-01  +4.430e-02  +1.860e-01  +3.248e-01  +4.733e-02
 +3800.0  +1.821e-01  +3.260e-01  +3.832e-02  +1.813e-01  +3.247e-01  +3.798e-02  +1.847e-01  +3.267e-01  +4.265e-02


==> figs/ch10_ana/versus_init/versus_init_att_pos_hor_m_pc.txt <==
    +0.0  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03
   +10.0  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03
   +20.0  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03
   +30.0  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03
   +40.0  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03
   +50.0  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03
   +60.0  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03
   +70.0  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03
   +80.0  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03
   +90.0  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03
  +100.0  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03
  +110.0  +1.143e-02  +1.707e-02  +5.794e-03  +1.143e-02  +1.707e-02  +5.796e-03  +1.143e-02  +1.707e-02  +5.801e-03
  +120.0  +1.352e-02  +2.062e-02  +6.428e-03  +1.352e-02  +2.062e-02  +6.426e-03  +1.352e-02  +2.062e-02  +6.421e-03
  +130.0  +1.717e-02  +2.617e-02  +8.178e-03  +1.717e-02  +2.617e-02  +8.165e-03  +1.716e-02  +2.619e-02  +8.126e-03
  +140.0  +2.142e-02  +3.274e-02  +1.009e-02  +2.140e-02  +3.275e-02  +1.006e-02  +2.138e-02  +3.278e-02  +9.974e-03
  +150.0  +2.622e-02  +3.959e-02  +1.285e-02  +2.620e-02  +3.959e-02  +1.281e-02  +2.616e-02  +3.962e-02  +1.271e-02
  +160.0  +3.129e-02  +4.693e-02  +1.565e-02  +3.127e-02  +4.692e-02  +1.561e-02  +3.121e-02  +4.693e-02  +1.549e-02
  +170.0  +3.583e-02  +5.392e-02  +1.773e-02  +3.579e-02  +5.391e-02  +1.767e-02  +3.571e-02  +5.391e-02  +1.750e-02
  +180.0  +4.059e-02  +6.108e-02  +2.011e-02  +4.055e-02  +6.106e-02  +2.004e-02  +4.044e-02  +6.106e-02  +1.982e-02
  +190.0  +4.600e-02  +6.910e-02  +2.291e-02  +4.595e-02  +6.908e-02  +2.282e-02  +4.582e-02  +6.907e-02  +2.257e-02
  +200.0  +5.110e-02  +7.708e-02  +2.511e-02  +5.102e-02  +7.705e-02  +2.498e-02  +5.086e-02  +7.704e-02  +2.468e-02
  +210.0  +5.609e-02  +8.448e-02  +2.770e-02  +5.599e-02  +8.446e-02  +2.752e-02  +5.578e-02  +8.447e-02  +2.709e-02
  +220.0  +6.124e-02  +9.199e-02  +3.048e-02  +6.114e-02  +9.197e-02  +3.031e-02  +6.097e-02  +9.195e-02  +2.999e-02
  +230.0  +6.624e-02  +1.001e-01  +3.234e-02  +6.616e-02  +1.001e-01  +3.222e-02  +6.603e-02  +1.001e-01  +3.197e-02
  +240.0  +7.143e-02  +1.087e-01  +3.411e-02  +7.137e-02  +1.087e-01  +3.405e-02  +7.129e-02  +1.086e-01  +3.396e-02
  +250.0  +7.680e-02  +1.177e-01  +3.589e-02  +7.672e-02  +1.177e-01  +3.579e-02  +7.663e-02  +1.176e-01  +3.564e-02
  +260.0  +8.204e-02  +1.263e-01  +3.780e-02  +8.196e-02  +1.262e-01  +3.772e-02  +8.190e-02  +1.261e-01  +3.767e-02
  +270.0  +8.782e-02  +1.357e-01  +3.999e-02  +8.776e-02  +1.356e-01  +3.996e-02  +8.773e-02  +1.355e-01  +4.000e-02
  +280.0  +9.414e-02  +1.453e-01  +4.299e-02  +9.406e-02  +1.452e-01  +4.293e-02  +9.397e-02  +1.451e-01  +4.282e-02
  +290.0  +1.003e-01  +1.548e-01  +4.576e-02  +1.002e-01  +1.547e-01  +4.566e-02  +1.000e-01  +1.547e-01  +4.538e-02
  +300.0  +1.061e-01  +1.640e-01  +4.821e-02  +1.060e-01  +1.639e-01  +4.809e-02  +1.058e-01  +1.638e-01  +4.774e-02
  +310.0  +1.120e-01  +1.733e-01  +5.065e-02  +1.118e-01  +1.732e-01  +5.050e-02  +1.116e-01  +1.731e-01  +5.014e-02
  +320.0  +1.179e-01  +1.828e-01  +5.294e-02  +1.177e-01  +1.827e-01  +5.278e-02  +1.175e-01  +1.826e-01  +5.238e-02
  +330.0  +1.239e-01  +1.924e-01  +5.549e-02  +1.238e-01  +1.923e-01  +5.528e-02  +1.235e-01  +1.922e-01  +5.484e-02
  +340.0  +1.301e-01  +2.021e-01  +5.801e-02  +1.299e-01  +2.020e-01  +5.775e-02  +1.296e-01  +2.020e-01  +5.708e-02
  +350.0  +1.363e-01  +2.123e-01  +6.029e-02  +1.361e-01  +2.122e-01  +5.998e-02  +1.357e-01  +2.122e-01  +5.911e-02
  +360.0  +1.422e-01  +2.221e-01  +6.232e-02  +1.420e-01  +2.220e-01  +6.200e-02  +1.415e-01  +2.220e-01  +6.104e-02
  +370.0  +1.479e-01  +2.316e-01  +6.426e-02  +1.477e-01  +2.315e-01  +6.396e-02  +1.473e-01  +2.315e-01  +6.312e-02
  +380.0  +1.545e-01  +2.421e-01  +6.697e-02  +1.543e-01  +2.419e-01  +6.669e-02  +1.540e-01  +2.420e-01  +6.593e-02
  +390.0  +1.604e-01  +2.515e-01  +6.936e-02  +1.602e-01  +2.514e-01  +6.909e-02  +1.599e-01  +2.515e-01  +6.835e-02
  +400.0  +1.663e-01  +2.609e-01  +7.168e-02  +1.661e-01  +2.608e-01  +7.137e-02  +1.657e-01  +2.609e-01  +7.054e-02
  +410.0  +1.718e-01  +2.700e-01  +7.359e-02  +1.716e-01  +2.699e-01  +7.326e-02  +1.712e-01  +2.700e-01  +7.235e-02
  +420.0  +1.776e-01  +2.794e-01  +7.573e-02  +1.773e-01  +2.793e-01  +7.537e-02  +1.769e-01  +2.795e-01  +7.439e-02
  +430.0  +1.832e-01  +2.888e-01  +7.754e-02  +1.830e-01  +2.887e-01  +7.716e-02  +1.825e-01  +2.889e-01  +7.619e-02
  +440.0  +1.887e-01  +2.981e-01  +7.927e-02  +1.884e-01  +2.980e-01  +7.891e-02  +1.880e-01  +2.981e-01  +7.798e-02
  +450.0  +1.943e-01  +3.075e-01  +8.111e-02  +1.941e-01  +3.074e-01  +8.075e-02  +1.937e-01  +3.076e-01  +7.982e-02
  +460.0  +2.004e-01  +3.173e-01  +8.342e-02  +2.001e-01  +3.172e-01  +8.305e-02  +1.998e-01  +3.174e-01  +8.212e-02
  +470.0  +2.068e-01  +3.273e-01  +8.625e-02  +2.066e-01  +3.272e-01  +8.588e-02  +2.062e-01  +3.275e-01  +8.498e-02
  +480.0  +2.135e-01  +3.384e-01  +8.857e-02  +2.133e-01  +3.384e-01  +8.820e-02  +2.130e-01  +3.386e-01  +8.733e-02
  +490.0  +2.206e-01  +3.500e-01  +9.114e-02  +2.203e-01  +3.499e-01  +9.082e-02  +2.201e-01  +3.501e-01  +9.006e-02
  +500.0  +2.277e-01  +3.612e-01  +9.410e-02  +2.275e-01  +3.611e-01  +9.382e-02  +2.272e-01  +3.614e-01  +9.311e-02
  +510.0  +2.348e-01  +3.725e-01  +9.715e-02  +2.346e-01  +3.724e-01  +9.687e-02  +2.344e-01  +3.726e-01  +9.614e-02
  +520.0  +2.419e-01  +3.831e-01  +1.007e-01  +2.417e-01  +3.829e-01  +1.004e-01  +2.413e-01  +3.831e-01  +9.953e-02
  +530.0  +2.486e-01  +3.935e-01  +1.037e-01  +2.483e-01  +3.933e-01  +1.033e-01  +2.480e-01  +3.935e-01  +1.024e-01
  +540.0  +2.553e-01  +4.048e-01  +1.058e-01  +2.550e-01  +4.046e-01  +1.054e-01  +2.547e-01  +4.048e-01  +1.045e-01
  +550.0  +2.618e-01  +4.156e-01  +1.079e-01  +2.615e-01  +4.155e-01  +1.075e-01  +2.611e-01  +4.156e-01  +1.065e-01
  +560.0  +2.688e-01  +4.269e-01  +1.108e-01  +2.685e-01  +4.267e-01  +1.102e-01  +2.681e-01  +4.269e-01  +1.092e-01
  +570.0  +2.764e-01  +4.391e-01  +1.136e-01  +2.760e-01  +4.390e-01  +1.130e-01  +2.755e-01  +4.391e-01  +1.119e-01
  +580.0  +2.837e-01  +4.508e-01  +1.166e-01  +2.833e-01  +4.506e-01  +1.160e-01  +2.828e-01  +4.507e-01  +1.148e-01
  +590.0  +2.909e-01  +4.624e-01  +1.193e-01  +2.905e-01  +4.622e-01  +1.187e-01  +2.899e-01  +4.623e-01  +1.174e-01
  +600.0  +2.979e-01  +4.736e-01  +1.221e-01  +2.975e-01  +4.734e-01  +1.215e-01  +2.969e-01  +4.736e-01  +1.203e-01
  +610.0  +3.053e-01  +4.852e-01  +1.253e-01  +3.049e-01  +4.851e-01  +1.247e-01  +3.044e-01  +4.853e-01  +1.234e-01
  +620.0  +3.132e-01  +4.974e-01  +1.290e-01  +3.128e-01  +4.972e-01  +1.284e-01  +3.122e-01  +4.975e-01  +1.269e-01
  +630.0  +3.211e-01  +5.096e-01  +1.325e-01  +3.207e-01  +5.095e-01  +1.319e-01  +3.201e-01  +5.098e-01  +1.304e-01
  +640.0  +3.291e-01  +5.223e-01  +1.359e-01  +3.287e-01  +5.222e-01  +1.352e-01  +3.281e-01  +5.224e-01  +1.338e-01
  +650.0  +3.369e-01  +5.353e-01  +1.385e-01  +3.365e-01  +5.351e-01  +1.379e-01  +3.359e-01  +5.353e-01  +1.365e-01
  +660.0  +3.447e-01  +5.482e-01  +1.412e-01  +3.443e-01  +5.481e-01  +1.406e-01  +3.438e-01  +5.483e-01  +1.392e-01
  +670.0  +3.529e-01  +5.611e-01  +1.448e-01  +3.526e-01  +5.609e-01  +1.442e-01  +3.520e-01  +5.611e-01  +1.429e-01
  +680.0  +3.618e-01  +5.743e-01  +1.493e-01  +3.614e-01  +5.741e-01  +1.488e-01  +3.609e-01  +5.743e-01  +1.475e-01
  +690.0  +3.713e-01  +5.887e-01  +1.539e-01  +3.709e-01  +5.884e-01  +1.533e-01  +3.702e-01  +5.885e-01  +1.519e-01
  +700.0  +3.806e-01  +6.032e-01  +1.580e-01  +3.802e-01  +6.029e-01  +1.574e-01  +3.795e-01  +6.030e-01  +1.560e-01
  +710.0  +3.898e-01  +6.171e-01  +1.624e-01  +3.894e-01  +6.169e-01  +1.618e-01  +3.887e-01  +6.169e-01  +1.605e-01
  +720.0  +3.990e-01  +6.311e-01  +1.669e-01  +3.986e-01  +6.309e-01  +1.663e-01  +3.980e-01  +6.309e-01  +1.650e-01
  +730.0  +4.088e-01  +6.456e-01  +1.720e-01  +4.084e-01  +6.453e-01  +1.715e-01  +4.078e-01  +6.454e-01  +1.701e-01
  +740.0  +4.190e-01  +6.605e-01  +1.775e-01  +4.186e-01  +6.603e-01  +1.769e-01  +4.180e-01  +6.604e-01  +1.756e-01
  +750.0  +4.288e-01  +6.755e-01  +1.821e-01  +4.284e-01  +6.753e-01  +1.816e-01  +4.278e-01  +6.753e-01  +1.803e-01
  +760.0  +4.382e-01  +6.903e-01  +1.861e-01  +4.378e-01  +6.900e-01  +1.856e-01  +4.372e-01  +6.901e-01  +1.843e-01
  +770.0  +4.473e-01  +7.046e-01  +1.900e-01  +4.469e-01  +7.043e-01  +1.895e-01  +4.463e-01  +7.044e-01  +1.882e-01
  +780.0  +4.566e-01  +7.195e-01  +1.937e-01  +4.562e-01  +7.192e-01  +1.932e-01  +4.555e-01  +7.193e-01  +1.918e-01
  +790.0  +4.660e-01  +7.341e-01  +1.978e-01  +4.656e-01  +7.338e-01  +1.973e-01  +4.649e-01  +7.339e-01  +1.959e-01
  +800.0  +4.756e-01  +7.490e-01  +2.021e-01  +4.752e-01  +7.488e-01  +2.015e-01  +4.745e-01  +7.488e-01  +2.001e-01
  +810.0  +4.855e-01  +7.649e-01  +2.062e-01  +4.851e-01  +7.646e-01  +2.057e-01  +4.844e-01  +7.646e-01  +2.043e-01
  +820.0  +4.957e-01  +7.806e-01  +2.107e-01  +4.952e-01  +7.803e-01  +2.102e-01  +4.946e-01  +7.803e-01  +2.088e-01
  +830.0  +5.060e-01  +7.962e-01  +2.158e-01  +5.056e-01  +7.958e-01  +2.153e-01  +5.049e-01  +7.959e-01  +2.139e-01
  +840.0  +5.161e-01  +8.118e-01  +2.203e-01  +5.157e-01  +8.115e-01  +2.198e-01  +5.150e-01  +8.115e-01  +2.185e-01
  +850.0  +5.257e-01  +8.276e-01  +2.239e-01  +5.254e-01  +8.273e-01  +2.234e-01  +5.248e-01  +8.273e-01  +2.222e-01
  +860.0  +5.356e-01  +8.441e-01  +2.270e-01  +5.352e-01  +8.438e-01  +2.266e-01  +5.346e-01  +8.438e-01  +2.255e-01
  +870.0  +5.458e-01  +8.609e-01  +2.308e-01  +5.455e-01  +8.605e-01  +2.304e-01  +5.450e-01  +8.605e-01  +2.294e-01
  +880.0  +5.564e-01  +8.777e-01  +2.351e-01  +5.560e-01  +8.774e-01  +2.347e-01  +5.555e-01  +8.773e-01  +2.337e-01
  +890.0  +5.668e-01  +8.950e-01  +2.387e-01  +5.665e-01  +8.946e-01  +2.383e-01  +5.660e-01  +8.945e-01  +2.374e-01
  +900.0  +5.771e-01  +9.127e-01  +2.415e-01  +5.767e-01  +9.123e-01  +2.412e-01  +5.762e-01  +9.121e-01  +2.403e-01
  +910.0  +5.881e-01  +9.312e-01  +2.450e-01  +5.877e-01  +9.308e-01  +2.447e-01  +5.872e-01  +9.306e-01  +2.439e-01
  +920.0  +5.994e-01  +9.494e-01  +2.493e-01  +5.990e-01  +9.490e-01  +2.490e-01  +5.986e-01  +9.488e-01  +2.484e-01
  +930.0  +6.109e-01  +9.681e-01  +2.537e-01  +6.106e-01  +9.677e-01  +2.534e-01  +6.102e-01  +9.675e-01  +2.529e-01
  +940.0  +6.226e-01  +9.869e-01  +2.582e-01  +6.223e-01  +9.865e-01  +2.581e-01  +6.219e-01  +9.863e-01  +2.575e-01
  +950.0  +6.341e-01  +1.006e+00  +2.620e-01  +6.338e-01  +1.006e+00  +2.619e-01  +6.335e-01  +1.006e+00  +2.614e-01
  +960.0  +6.453e-01  +1.026e+00  +2.651e-01  +6.450e-01  +1.025e+00  +2.649e-01  +6.447e-01  +1.025e+00  +2.644e-01
  +970.0  +6.567e-01  +1.045e+00  +2.683e-01  +6.564e-01  +1.045e+00  +2.682e-01  +6.561e-01  +1.044e+00  +2.677e-01
  +980.0  +6.686e-01  +1.065e+00  +2.719e-01  +6.683e-01  +1.065e+00  +2.717e-01  +6.680e-01  +1.065e+00  +2.713e-01
  +990.0  +6.812e-01  +1.087e+00  +2.752e-01  +6.809e-01  +1.087e+00  +2.751e-01  +6.806e-01  +1.087e+00  +2.745e-01
 +1000.0  +6.938e-01  +1.109e+00  +2.785e-01  +6.935e-01  +1.109e+00  +2.784e-01  +6.932e-01  +1.109e+00  +2.778e-01
 +1010.0  +7.062e-01  +1.130e+00  +2.823e-01  +7.059e-01  +1.130e+00  +2.821e-01  +7.055e-01  +1.130e+00  +2.814e-01
 +1020.0  +7.184e-01  +1.151e+00  +2.855e-01  +7.181e-01  +1.151e+00  +2.853e-01  +7.177e-01  +1.151e+00  +2.846e-01
 +1030.0  +7.309e-01  +1.173e+00  +2.890e-01  +7.306e-01  +1.172e+00  +2.888e-01  +7.302e-01  +1.172e+00  +2.881e-01
 +1040.0  +7.433e-01  +1.194e+00  +2.921e-01  +7.430e-01  +1.194e+00  +2.919e-01  +7.426e-01  +1.194e+00  +2.912e-01
 +1050.0  +7.555e-01  +1.216e+00  +2.950e-01  +7.552e-01  +1.216e+00  +2.947e-01  +7.548e-01  +1.216e+00  +2.940e-01
 +1060.0  +7.674e-01  +1.237e+00  +2.973e-01  +7.670e-01  +1.237e+00  +2.971e-01  +7.666e-01  +1.237e+00  +2.963e-01
 +1070.0  +7.796e-01  +1.259e+00  +3.002e-01  +7.792e-01  +1.259e+00  +2.999e-01  +7.788e-01  +1.258e+00  +2.991e-01
 +1080.0  +7.923e-01  +1.281e+00  +3.035e-01  +7.919e-01  +1.281e+00  +3.032e-01  +7.914e-01  +1.281e+00  +3.023e-01
 +1090.0  +8.049e-01  +1.303e+00  +3.064e-01  +8.045e-01  +1.303e+00  +3.061e-01  +8.040e-01  +1.303e+00  +3.051e-01
 +1100.0  +8.172e-01  +1.325e+00  +3.090e-01  +8.168e-01  +1.325e+00  +3.086e-01  +8.163e-01  +1.325e+00  +3.076e-01
 +1110.0  +8.296e-01  +1.348e+00  +3.113e-01  +8.292e-01  +1.347e+00  +3.110e-01  +8.287e-01  +1.347e+00  +3.100e-01
 +1120.0  +8.424e-01  +1.371e+00  +3.137e-01  +8.420e-01  +1.371e+00  +3.134e-01  +8.415e-01  +1.371e+00  +3.123e-01
 +1130.0  +8.555e-01  +1.394e+00  +3.165e-01  +8.551e-01  +1.394e+00  +3.161e-01  +8.545e-01  +1.394e+00  +3.151e-01
 +1140.0  +8.684e-01  +1.418e+00  +3.193e-01  +8.681e-01  +1.417e+00  +3.189e-01  +8.675e-01  +1.417e+00  +3.178e-01
 +1150.0  +8.816e-01  +1.441e+00  +3.216e-01  +8.812e-01  +1.441e+00  +3.213e-01  +8.806e-01  +1.441e+00  +3.202e-01
 +1160.0  +8.948e-01  +1.466e+00  +3.235e-01  +8.944e-01  +1.466e+00  +3.232e-01  +8.939e-01  +1.466e+00  +3.221e-01
 +1170.0  +9.087e-01  +1.491e+00  +3.260e-01  +9.083e-01  +1.491e+00  +3.257e-01  +9.078e-01  +1.491e+00  +3.247e-01
 +1180.0  +9.225e-01  +1.517e+00  +3.276e-01  +9.221e-01  +1.517e+00  +3.273e-01  +9.217e-01  +1.517e+00  +3.263e-01
 +1190.0  +9.363e-01  +1.544e+00  +3.290e-01  +9.360e-01  +1.543e+00  +3.287e-01  +9.356e-01  +1.543e+00  +3.278e-01
 +1200.0  +9.502e-01  +1.570e+00  +3.307e-01  +9.498e-01  +1.569e+00  +3.304e-01  +9.494e-01  +1.569e+00  +3.295e-01
 +1210.0  +9.649e-01  +1.596e+00  +3.333e-01  +9.645e-01  +1.596e+00  +3.330e-01  +9.642e-01  +1.596e+00  +3.322e-01
 +1220.0  +9.796e-01  +1.623e+00  +3.360e-01  +9.792e-01  +1.623e+00  +3.357e-01  +9.788e-01  +1.623e+00  +3.349e-01
 +1230.0  +9.938e-01  +1.650e+00  +3.379e-01  +9.934e-01  +1.649e+00  +3.376e-01  +9.930e-01  +1.649e+00  +3.368e-01
 +1240.0  +1.008e+00  +1.678e+00  +3.393e-01  +1.008e+00  +1.677e+00  +3.390e-01  +1.008e+00  +1.677e+00  +3.382e-01
 +1250.0  +1.023e+00  +1.706e+00  +3.412e-01  +1.023e+00  +1.705e+00  +3.408e-01  +1.023e+00  +1.705e+00  +3.401e-01
 +1260.0  +1.039e+00  +1.734e+00  +3.440e-01  +1.039e+00  +1.734e+00  +3.436e-01  +1.038e+00  +1.734e+00  +3.427e-01
 +1270.0  +1.055e+00  +1.763e+00  +3.470e-01  +1.054e+00  +1.762e+00  +3.466e-01  +1.054e+00  +1.762e+00  +3.456e-01
 +1280.0  +1.070e+00  +1.792e+00  +3.490e-01  +1.070e+00  +1.792e+00  +3.486e-01  +1.070e+00  +1.792e+00  +3.476e-01
 +1290.0  +1.086e+00  +1.821e+00  +3.509e-01  +1.086e+00  +1.821e+00  +3.505e-01  +1.085e+00  +1.821e+00  +3.494e-01
 +1300.0  +1.102e+00  +1.850e+00  +3.536e-01  +1.101e+00  +1.849e+00  +3.531e-01  +1.101e+00  +1.849e+00  +3.521e-01
 +1310.0  +1.117e+00  +1.879e+00  +3.558e-01  +1.117e+00  +1.878e+00  +3.553e-01  +1.116e+00  +1.879e+00  +3.542e-01
 +1320.0  +1.133e+00  +1.909e+00  +3.578e-01  +1.133e+00  +1.909e+00  +3.573e-01  +1.132e+00  +1.909e+00  +3.561e-01
 +1330.0  +1.150e+00  +1.940e+00  +3.600e-01  +1.149e+00  +1.939e+00  +3.594e-01  +1.149e+00  +1.939e+00  +3.581e-01
 +1340.0  +1.167e+00  +1.971e+00  +3.621e-01  +1.166e+00  +1.971e+00  +3.615e-01  +1.165e+00  +1.971e+00  +3.601e-01
 +1350.0  +1.183e+00  +2.002e+00  +3.643e-01  +1.183e+00  +2.002e+00  +3.636e-01  +1.182e+00  +2.002e+00  +3.620e-01
 +1360.0  +1.200e+00  +2.034e+00  +3.664e-01  +1.200e+00  +2.034e+00  +3.657e-01  +1.199e+00  +2.034e+00  +3.640e-01
 +1370.0  +1.217e+00  +2.065e+00  +3.685e-01  +1.216e+00  +2.065e+00  +3.678e-01  +1.215e+00  +2.065e+00  +3.660e-01
 +1380.0  +1.233e+00  +2.096e+00  +3.706e-01  +1.233e+00  +2.095e+00  +3.698e-01  +1.232e+00  +2.095e+00  +3.678e-01
 +1390.0  +1.249e+00  +2.126e+00  +3.727e-01  +1.249e+00  +2.125e+00  +3.719e-01  +1.248e+00  +2.126e+00  +3.696e-01
 +1400.0  +1.266e+00  +2.157e+00  +3.752e-01  +1.265e+00  +2.156e+00  +3.743e-01  +1.264e+00  +2.157e+00  +3.719e-01
 +1410.0  +1.282e+00  +2.187e+00  +3.777e-01  +1.282e+00  +2.187e+00  +3.767e-01  +1.281e+00  +2.187e+00  +3.741e-01
 +1420.0  +1.299e+00  +2.218e+00  +3.801e-01  +1.298e+00  +2.218e+00  +3.792e-01  +1.297e+00  +2.218e+00  +3.764e-01
 +1430.0  +1.317e+00  +2.250e+00  +3.831e-01  +1.316e+00  +2.250e+00  +3.820e-01  +1.315e+00  +2.250e+00  +3.793e-01
 +1440.0  +1.334e+00  +2.282e+00  +3.866e-01  +1.334e+00  +2.282e+00  +3.856e-01  +1.332e+00  +2.282e+00  +3.828e-01
 +1450.0  +1.352e+00  +2.314e+00  +3.905e-01  +1.352e+00  +2.314e+00  +3.895e-01  +1.350e+00  +2.314e+00  +3.867e-01
 +1460.0  +1.370e+00  +2.346e+00  +3.946e-01  +1.369e+00  +2.345e+00  +3.936e-01  +1.368e+00  +2.345e+00  +3.909e-01
 +1470.0  +1.388e+00  +2.378e+00  +3.988e-01  +1.388e+00  +2.378e+00  +3.978e-01  +1.386e+00  +2.378e+00  +3.952e-01
 +1480.0  +1.407e+00  +2.411e+00  +4.029e-01  +1.406e+00  +2.411e+00  +4.019e-01  +1.405e+00  +2.411e+00  +3.994e-01
 +1490.0  +1.426e+00  +2.445e+00  +4.077e-01  +1.426e+00  +2.445e+00  +4.067e-01  +1.425e+00  +2.445e+00  +4.043e-01
 +1500.0  +1.446e+00  +2.479e+00  +4.123e-01  +1.445e+00  +2.479e+00  +4.113e-01  +1.444e+00  +2.479e+00  +4.090e-01
 +1510.0  +1.465e+00  +2.513e+00  +4.167e-01  +1.464e+00  +2.512e+00  +4.157e-01  +1.463e+00  +2.512e+00  +4.134e-01
 +1520.0  +1.483e+00  +2.546e+00  +4.206e-01  +1.483e+00  +2.546e+00  +4.196e-01  +1.482e+00  +2.546e+00  +4.174e-01
 +1530.0  +1.502e+00  +2.580e+00  +4.243e-01  +1.501e+00  +2.580e+00  +4.233e-01  +1.500e+00  +2.580e+00  +4.212e-01
 +1540.0  +1.521e+00  +2.614e+00  +4.277e-01  +1.520e+00  +2.613e+00  +4.268e-01  +1.519e+00  +2.613e+00  +4.247e-01
 +1550.0  +1.539e+00  +2.647e+00  +4.315e-01  +1.539e+00  +2.647e+00  +4.305e-01  +1.538e+00  +2.647e+00  +4.285e-01
 +1560.0  +1.559e+00  +2.682e+00  +4.359e-01  +1.558e+00  +2.681e+00  +4.350e-01  +1.557e+00  +2.681e+00  +4.330e-01
 +1570.0  +1.578e+00  +2.717e+00  +4.401e-01  +1.578e+00  +2.716e+00  +4.392e-01  +1.577e+00  +2.716e+00  +4.372e-01
 +1580.0  +1.598e+00  +2.752e+00  +4.443e-01  +1.597e+00  +2.751e+00  +4.434e-01  +1.596e+00  +2.751e+00  +4.414e-01
 +1590.0  +1.618e+00  +2.786e+00  +4.497e-01  +1.617e+00  +2.786e+00  +4.488e-01  +1.616e+00  +2.786e+00  +4.468e-01
 +1600.0  +1.638e+00  +2.821e+00  +4.550e-01  +1.638e+00  +2.821e+00  +4.541e-01  +1.636e+00  +2.821e+00  +4.520e-01
 +1610.0  +1.658e+00  +2.856e+00  +4.598e-01  +1.657e+00  +2.856e+00  +4.588e-01  +1.656e+00  +2.856e+00  +4.567e-01
 +1620.0  +1.678e+00  +2.892e+00  +4.653e-01  +1.678e+00  +2.891e+00  +4.644e-01  +1.677e+00  +2.891e+00  +4.621e-01
 +1630.0  +1.699e+00  +2.928e+00  +4.712e-01  +1.699e+00  +2.927e+00  +4.702e-01  +1.697e+00  +2.927e+00  +4.678e-01
 +1640.0  +1.721e+00  +2.964e+00  +4.772e-01  +1.720e+00  +2.964e+00  +4.761e-01  +1.719e+00  +2.963e+00  +4.737e-01
 +1650.0  +1.741e+00  +3.001e+00  +4.821e-01  +1.741e+00  +3.000e+00  +4.810e-01  +1.739e+00  +3.000e+00  +4.785e-01
 +1660.0  +1.762e+00  +3.037e+00  +4.873e-01  +1.762e+00  +3.037e+00  +4.862e-01  +1.760e+00  +3.037e+00  +4.836e-01
 +1670.0  +1.783e+00  +3.074e+00  +4.920e-01  +1.782e+00  +3.074e+00  +4.909e-01  +1.781e+00  +3.074e+00  +4.883e-01
 +1680.0  +1.804e+00  +3.111e+00  +4.962e-01  +1.803e+00  +3.111e+00  +4.951e-01  +1.802e+00  +3.111e+00  +4.923e-01
 +1690.0  +1.825e+00  +3.149e+00  +5.007e-01  +1.824e+00  +3.148e+00  +4.996e-01  +1.822e+00  +3.148e+00  +4.967e-01
 +1700.0  +1.846e+00  +3.186e+00  +5.058e-01  +1.845e+00  +3.186e+00  +5.046e-01  +1.844e+00  +3.186e+00  +5.017e-01
 +1710.0  +1.867e+00  +3.224e+00  +5.109e-01  +1.866e+00  +3.223e+00  +5.096e-01  +1.865e+00  +3.223e+00  +5.066e-01
 +1720.0  +1.889e+00  +3.261e+00  +5.162e-01  +1.888e+00  +3.261e+00  +5.150e-01  +1.886e+00  +3.261e+00  +5.118e-01
 +1730.0  +1.911e+00  +3.299e+00  +5.219e-01  +1.910e+00  +3.299e+00  +5.206e-01  +1.908e+00  +3.299e+00  +5.174e-01
 +1740.0  +1.932e+00  +3.337e+00  +5.272e-01  +1.931e+00  +3.337e+00  +5.259e-01  +1.930e+00  +3.337e+00  +5.226e-01
 +1750.0  +1.954e+00  +3.375e+00  +5.325e-01  +1.953e+00  +3.375e+00  +5.312e-01  +1.951e+00  +3.375e+00  +5.279e-01
 +1760.0  +1.976e+00  +3.413e+00  +5.380e-01  +1.975e+00  +3.413e+00  +5.366e-01  +1.973e+00  +3.413e+00  +5.332e-01
 +1770.0  +1.997e+00  +3.451e+00  +5.432e-01  +1.996e+00  +3.451e+00  +5.418e-01  +1.994e+00  +3.451e+00  +5.383e-01
 +1780.0  +2.019e+00  +3.489e+00  +5.487e-01  +2.018e+00  +3.488e+00  +5.472e-01  +2.016e+00  +3.488e+00  +5.436e-01
 +1790.0  +2.041e+00  +3.526e+00  +5.548e-01  +2.040e+00  +3.526e+00  +5.533e-01  +2.038e+00  +3.526e+00  +5.497e-01
 +1800.0  +2.063e+00  +3.565e+00  +5.612e-01  +2.062e+00  +3.564e+00  +5.597e-01  +2.060e+00  +3.565e+00  +5.560e-01
 +1810.0  +2.085e+00  +3.603e+00  +5.674e-01  +2.084e+00  +3.603e+00  +5.659e-01  +2.082e+00  +3.603e+00  +5.620e-01
 +1820.0  +2.107e+00  +3.641e+00  +5.734e-01  +2.106e+00  +3.641e+00  +5.719e-01  +2.104e+00  +3.641e+00  +5.680e-01
 +1830.0  +2.129e+00  +3.679e+00  +5.797e-01  +2.128e+00  +3.679e+00  +5.782e-01  +2.126e+00  +3.679e+00  +5.742e-01
 +1840.0  +2.152e+00  +3.717e+00  +5.862e-01  +2.151e+00  +3.717e+00  +5.846e-01  +2.149e+00  +3.717e+00  +5.805e-01
 +1850.0  +2.174e+00  +3.756e+00  +5.914e-01  +2.173e+00  +3.756e+00  +5.898e-01  +2.171e+00  +3.756e+00  +5.856e-01
 +1860.0  +2.196e+00  +3.795e+00  +5.974e-01  +2.195e+00  +3.794e+00  +5.958e-01  +2.193e+00  +3.794e+00  +5.915e-01
 +1870.0  +2.219e+00  +3.834e+00  +6.036e-01  +2.218e+00  +3.833e+00  +6.019e-01  +2.215e+00  +3.833e+00  +5.976e-01
 +1880.0  +2.241e+00  +3.872e+00  +6.096e-01  +2.240e+00  +3.872e+00  +6.079e-01  +2.238e+00  +3.872e+00  +6.035e-01
 +1890.0  +2.264e+00  +3.911e+00  +6.162e-01  +2.263e+00  +3.911e+00  +6.145e-01  +2.260e+00  +3.911e+00  +6.101e-01
 +1900.0  +2.286e+00  +3.949e+00  +6.233e-01  +2.285e+00  +3.949e+00  +6.216e-01  +2.283e+00  +3.949e+00  +6.171e-01
 +1910.0  +2.309e+00  +3.988e+00  +6.301e-01  +2.308e+00  +3.988e+00  +6.284e-01  +2.306e+00  +3.988e+00  +6.239e-01
 +1920.0  +2.332e+00  +4.027e+00  +6.374e-01  +2.331e+00  +4.027e+00  +6.357e-01  +2.329e+00  +4.027e+00  +6.311e-01
 +1930.0  +2.355e+00  +4.066e+00  +6.445e-01  +2.354e+00  +4.066e+00  +6.427e-01  +2.352e+00  +4.066e+00  +6.381e-01
 +1940.0  +2.378e+00  +4.105e+00  +6.515e-01  +2.377e+00  +4.105e+00  +6.497e-01  +2.375e+00  +4.105e+00  +6.450e-01
 +1950.0  +2.402e+00  +4.145e+00  +6.589e-01  +2.401e+00  +4.144e+00  +6.571e-01  +2.398e+00  +4.144e+00  +6.523e-01
 +1960.0  +2.426e+00  +4.185e+00  +6.670e-01  +2.425e+00  +4.184e+00  +6.651e-01  +2.422e+00  +4.184e+00  +6.603e-01
 +1970.0  +2.450e+00  +4.225e+00  +6.754e-01  +2.449e+00  +4.225e+00  +6.735e-01  +2.447e+00  +4.225e+00  +6.686e-01
 +1980.0  +2.475e+00  +4.266e+00  +6.831e-01  +2.473e+00  +4.266e+00  +6.812e-01  +2.471e+00  +4.266e+00  +6.762e-01
 +1990.0  +2.499e+00  +4.307e+00  +6.911e-01  +2.498e+00  +4.306e+00  +6.892e-01  +2.495e+00  +4.306e+00  +6.842e-01
 +2000.0  +2.523e+00  +4.347e+00  +6.992e-01  +2.522e+00  +4.347e+00  +6.973e-01  +2.519e+00  +4.347e+00  +6.922e-01
 +2010.0  +2.547e+00  +4.387e+00  +7.074e-01  +2.546e+00  +4.387e+00  +7.055e-01  +2.544e+00  +4.387e+00  +7.004e-01
 +2020.0  +2.571e+00  +4.427e+00  +7.155e-01  +2.570e+00  +4.427e+00  +7.136e-01  +2.568e+00  +4.427e+00  +7.084e-01
 +2030.0  +2.595e+00  +4.468e+00  +7.231e-01  +2.594e+00  +4.467e+00  +7.211e-01  +2.591e+00  +4.467e+00  +7.160e-01
 +2040.0  +2.619e+00  +4.508e+00  +7.309e-01  +2.618e+00  +4.507e+00  +7.290e-01  +2.615e+00  +4.507e+00  +7.238e-01
 +2050.0  +2.643e+00  +4.547e+00  +7.392e-01  +2.642e+00  +4.547e+00  +7.372e-01  +2.639e+00  +4.547e+00  +7.320e-01
 +2060.0  +2.667e+00  +4.587e+00  +7.472e-01  +2.666e+00  +4.586e+00  +7.452e-01  +2.663e+00  +4.586e+00  +7.400e-01
 +2070.0  +2.691e+00  +4.627e+00  +7.540e-01  +2.689e+00  +4.627e+00  +7.520e-01  +2.687e+00  +4.627e+00  +7.468e-01
 +2080.0  +2.715e+00  +4.668e+00  +7.614e-01  +2.713e+00  +4.667e+00  +7.595e-01  +2.711e+00  +4.667e+00  +7.542e-01
 +2090.0  +2.739e+00  +4.709e+00  +7.691e-01  +2.738e+00  +4.708e+00  +7.671e-01  +2.735e+00  +4.708e+00  +7.618e-01
 +2100.0  +2.763e+00  +4.749e+00  +7.770e-01  +2.762e+00  +4.749e+00  +7.750e-01  +2.759e+00  +4.749e+00  +7.697e-01
 +2110.0  +2.788e+00  +4.791e+00  +7.852e-01  +2.787e+00  +4.790e+00  +7.832e-01  +2.784e+00  +4.790e+00  +7.778e-01
 +2120.0  +2.813e+00  +4.832e+00  +7.935e-01  +2.812e+00  +4.832e+00  +7.915e-01  +2.809e+00  +4.832e+00  +7.860e-01
 +2130.0  +2.838e+00  +4.875e+00  +8.019e-01  +2.837e+00  +4.874e+00  +7.998e-01  +2.834e+00  +4.874e+00  +7.943e-01
 +2140.0  +2.863e+00  +4.916e+00  +8.100e-01  +2.862e+00  +4.916e+00  +8.079e-01  +2.859e+00  +4.916e+00  +8.023e-01
 +2150.0  +2.888e+00  +4.958e+00  +8.185e-01  +2.887e+00  +4.958e+00  +8.164e-01  +2.884e+00  +4.957e+00  +8.108e-01
 +2160.0  +2.914e+00  +5.000e+00  +8.276e-01  +2.912e+00  +4.999e+00  +8.255e-01  +2.909e+00  +4.999e+00  +8.198e-01
 +2170.0  +2.939e+00  +5.041e+00  +8.358e-01  +2.937e+00  +5.041e+00  +8.337e-01  +2.934e+00  +5.041e+00  +8.279e-01
 +2180.0  +2.964e+00  +5.083e+00  +8.442e-01  +2.962e+00  +5.082e+00  +8.420e-01  +2.959e+00  +5.082e+00  +8.362e-01
 +2190.0  +2.988e+00  +5.124e+00  +8.522e-01  +2.987e+00  +5.123e+00  +8.500e-01  +2.984e+00  +5.123e+00  +8.441e-01
 +2200.0  +3.013e+00  +5.165e+00  +8.599e-01  +3.011e+00  +5.165e+00  +8.577e-01  +3.008e+00  +5.164e+00  +8.518e-01
 +2210.0  +3.037e+00  +5.208e+00  +8.674e-01  +3.036e+00  +5.207e+00  +8.652e-01  +3.033e+00  +5.206e+00  +8.593e-01
 +2220.0  +3.062e+00  +5.250e+00  +8.750e-01  +3.061e+00  +5.249e+00  +8.728e-01  +3.058e+00  +5.249e+00  +8.668e-01
 +2230.0  +3.088e+00  +5.292e+00  +8.831e-01  +3.086e+00  +5.292e+00  +8.809e-01  +3.083e+00  +5.291e+00  +8.749e-01
 +2240.0  +3.113e+00  +5.335e+00  +8.911e-01  +3.112e+00  +5.335e+00  +8.888e-01  +3.108e+00  +5.334e+00  +8.827e-01
 +2250.0  +3.139e+00  +5.378e+00  +8.993e-01  +3.137e+00  +5.377e+00  +8.970e-01  +3.134e+00  +5.377e+00  +8.909e-01
 +2260.0  +3.164e+00  +5.420e+00  +9.070e-01  +3.162e+00  +5.419e+00  +9.047e-01  +3.159e+00  +5.419e+00  +8.987e-01
 +2270.0  +3.189e+00  +5.462e+00  +9.156e-01  +3.187e+00  +5.461e+00  +9.134e-01  +3.184e+00  +5.461e+00  +9.073e-01
 +2280.0  +3.214e+00  +5.503e+00  +9.250e-01  +3.213e+00  +5.502e+00  +9.227e-01  +3.209e+00  +5.502e+00  +9.166e-01
 +2290.0  +3.239e+00  +5.545e+00  +9.341e-01  +3.238e+00  +5.544e+00  +9.318e-01  +3.235e+00  +5.543e+00  +9.258e-01
 +2300.0  +3.265e+00  +5.586e+00  +9.435e-01  +3.263e+00  +5.585e+00  +9.413e-01  +3.260e+00  +5.585e+00  +9.353e-01
 +2310.0  +3.291e+00  +5.628e+00  +9.528e-01  +3.289e+00  +5.628e+00  +9.505e-01  +3.286e+00  +5.627e+00  +9.446e-01
 +2320.0  +3.316e+00  +5.672e+00  +9.607e-01  +3.315e+00  +5.671e+00  +9.585e-01  +3.311e+00  +5.670e+00  +9.526e-01
 +2330.0  +3.342e+00  +5.715e+00  +9.695e-01  +3.341e+00  +5.714e+00  +9.672e-01  +3.337e+00  +5.714e+00  +9.613e-01
 +2340.0  +3.368e+00  +5.759e+00  +9.780e-01  +3.367e+00  +5.758e+00  +9.758e-01  +3.363e+00  +5.757e+00  +9.698e-01
 +2350.0  +3.394e+00  +5.802e+00  +9.868e-01  +3.393e+00  +5.801e+00  +9.845e-01  +3.390e+00  +5.801e+00  +9.787e-01
 +2360.0  +3.421e+00  +5.845e+00  +9.957e-01  +3.419e+00  +5.845e+00  +9.934e-01  +3.416e+00  +5.844e+00  +9.876e-01
 +2370.0  +3.447e+00  +5.889e+00  +1.004e+00  +3.445e+00  +5.888e+00  +1.002e+00  +3.442e+00  +5.887e+00  +9.964e-01
 +2380.0  +3.473e+00  +5.932e+00  +1.013e+00  +3.471e+00  +5.932e+00  +1.011e+00  +3.468e+00  +5.931e+00  +1.005e+00
 +2390.0  +3.499e+00  +5.977e+00  +1.020e+00  +3.497e+00  +5.976e+00  +1.018e+00  +3.494e+00  +5.975e+00  +1.013e+00
 +2400.0  +3.524e+00  +6.020e+00  +1.028e+00  +3.523e+00  +6.020e+00  +1.026e+00  +3.520e+00  +6.019e+00  +1.021e+00
 +2410.0  +3.550e+00  +6.064e+00  +1.037e+00  +3.549e+00  +6.063e+00  +1.035e+00  +3.546e+00  +6.062e+00  +1.030e+00
 +2420.0  +3.577e+00  +6.108e+00  +1.046e+00  +3.575e+00  +6.107e+00  +1.044e+00  +3.572e+00  +6.106e+00  +1.039e+00
 +2430.0  +3.603e+00  +6.152e+00  +1.055e+00  +3.602e+00  +6.151e+00  +1.053e+00  +3.599e+00  +6.150e+00  +1.048e+00
 +2440.0  +3.630e+00  +6.196e+00  +1.064e+00  +3.629e+00  +6.195e+00  +1.062e+00  +3.625e+00  +6.194e+00  +1.057e+00
 +2450.0  +3.657e+00  +6.240e+00  +1.074e+00  +3.655e+00  +6.239e+00  +1.072e+00  +3.652e+00  +6.238e+00  +1.067e+00
 +2460.0  +3.683e+00  +6.284e+00  +1.083e+00  +3.682e+00  +6.283e+00  +1.081e+00  +3.679e+00  +6.281e+00  +1.076e+00
 +2470.0  +3.710e+00  +6.327e+00  +1.092e+00  +3.708e+00  +6.327e+00  +1.090e+00  +3.705e+00  +6.325e+00  +1.085e+00
 +2480.0  +3.737e+00  +6.371e+00  +1.102e+00  +3.735e+00  +6.370e+00  +1.100e+00  +3.732e+00  +6.369e+00  +1.095e+00
 +2490.0  +3.764e+00  +6.416e+00  +1.112e+00  +3.762e+00  +6.415e+00  +1.110e+00  +3.759e+00  +6.413e+00  +1.105e+00
 +2500.0  +3.791e+00  +6.460e+00  +1.122e+00  +3.789e+00  +6.459e+00  +1.120e+00  +3.786e+00  +6.457e+00  +1.115e+00
 +2510.0  +3.818e+00  +6.504e+00  +1.132e+00  +3.817e+00  +6.503e+00  +1.130e+00  +3.813e+00  +6.501e+00  +1.125e+00
 +2520.0  +3.845e+00  +6.548e+00  +1.142e+00  +3.844e+00  +6.547e+00  +1.140e+00  +3.840e+00  +6.546e+00  +1.135e+00
 +2530.0  +3.872e+00  +6.593e+00  +1.150e+00  +3.870e+00  +6.592e+00  +1.148e+00  +3.867e+00  +6.591e+00  +1.143e+00
 +2540.0  +3.899e+00  +6.638e+00  +1.159e+00  +3.897e+00  +6.637e+00  +1.157e+00  +3.894e+00  +6.635e+00  +1.153e+00
 +2550.0  +3.926e+00  +6.682e+00  +1.170e+00  +3.925e+00  +6.681e+00  +1.168e+00  +3.921e+00  +6.679e+00  +1.163e+00
 +2560.0  +3.953e+00  +6.726e+00  +1.180e+00  +3.952e+00  +6.725e+00  +1.179e+00  +3.949e+00  +6.723e+00  +1.174e+00
 +2570.0  +3.981e+00  +6.770e+00  +1.191e+00  +3.979e+00  +6.769e+00  +1.189e+00  +3.976e+00  +6.767e+00  +1.184e+00
 +2580.0  +4.008e+00  +6.814e+00  +1.202e+00  +4.006e+00  +6.813e+00  +1.200e+00  +4.003e+00  +6.811e+00  +1.195e+00
 +2590.0  +4.035e+00  +6.858e+00  +1.213e+00  +4.034e+00  +6.857e+00  +1.211e+00  +4.031e+00  +6.855e+00  +1.206e+00
 +2600.0  +4.063e+00  +6.902e+00  +1.224e+00  +4.061e+00  +6.901e+00  +1.222e+00  +4.058e+00  +6.899e+00  +1.217e+00
 +2610.0  +4.089e+00  +6.945e+00  +1.234e+00  +4.088e+00  +6.944e+00  +1.232e+00  +4.085e+00  +6.942e+00  +1.227e+00
 +2620.0  +4.116e+00  +6.988e+00  +1.243e+00  +4.114e+00  +6.987e+00  +1.241e+00  +4.111e+00  +6.986e+00  +1.237e+00
 +2630.0  +4.143e+00  +7.032e+00  +1.253e+00  +4.141e+00  +7.031e+00  +1.252e+00  +4.138e+00  +7.029e+00  +1.247e+00
 +2640.0  +4.170e+00  +7.076e+00  +1.263e+00  +4.168e+00  +7.075e+00  +1.261e+00  +4.165e+00  +7.073e+00  +1.257e+00
 +2650.0  +4.197e+00  +7.121e+00  +1.273e+00  +4.195e+00  +7.120e+00  +1.271e+00  +4.192e+00  +7.118e+00  +1.266e+00
 +2660.0  +4.224e+00  +7.166e+00  +1.283e+00  +4.223e+00  +7.165e+00  +1.281e+00  +4.220e+00  +7.163e+00  +1.276e+00
 +2670.0  +4.252e+00  +7.211e+00  +1.293e+00  +4.250e+00  +7.210e+00  +1.291e+00  +4.247e+00  +7.208e+00  +1.286e+00
 +2680.0  +4.279e+00  +7.257e+00  +1.302e+00  +4.278e+00  +7.255e+00  +1.300e+00  +4.274e+00  +7.254e+00  +1.295e+00
 +2690.0  +4.307e+00  +7.301e+00  +1.312e+00  +4.305e+00  +7.300e+00  +1.310e+00  +4.302e+00  +7.298e+00  +1.305e+00
 +2700.0  +4.334e+00  +7.346e+00  +1.323e+00  +4.333e+00  +7.344e+00  +1.321e+00  +4.329e+00  +7.343e+00  +1.316e+00
 +2710.0  +4.362e+00  +7.390e+00  +1.333e+00  +4.360e+00  +7.389e+00  +1.331e+00  +4.357e+00  +7.387e+00  +1.326e+00
 +2720.0  +4.389e+00  +7.434e+00  +1.343e+00  +4.387e+00  +7.433e+00  +1.341e+00  +4.384e+00  +7.431e+00  +1.336e+00
 +2730.0  +4.416e+00  +7.480e+00  +1.353e+00  +4.415e+00  +7.479e+00  +1.351e+00  +4.411e+00  +7.477e+00  +1.346e+00
 +2740.0  +4.444e+00  +7.525e+00  +1.363e+00  +4.442e+00  +7.523e+00  +1.361e+00  +4.439e+00  +7.521e+00  +1.356e+00
 +2750.0  +4.471e+00  +7.569e+00  +1.374e+00  +4.470e+00  +7.568e+00  +1.372e+00  +4.466e+00  +7.566e+00  +1.367e+00
 +2760.0  +4.499e+00  +7.614e+00  +1.385e+00  +4.498e+00  +7.613e+00  +1.383e+00  +4.494e+00  +7.611e+00  +1.378e+00
 +2770.0  +4.527e+00  +7.659e+00  +1.395e+00  +4.525e+00  +7.657e+00  +1.393e+00  +4.522e+00  +7.655e+00  +1.389e+00
 +2780.0  +4.555e+00  +7.704e+00  +1.406e+00  +4.553e+00  +7.702e+00  +1.404e+00  +4.550e+00  +7.700e+00  +1.399e+00
 +2790.0  +4.582e+00  +7.749e+00  +1.416e+00  +4.581e+00  +7.747e+00  +1.414e+00  +4.578e+00  +7.745e+00  +1.410e+00
 +2800.0  +4.610e+00  +7.794e+00  +1.427e+00  +4.609e+00  +7.793e+00  +1.425e+00  +4.605e+00  +7.791e+00  +1.420e+00
 +2810.0  +4.638e+00  +7.840e+00  +1.437e+00  +4.637e+00  +7.839e+00  +1.435e+00  +4.633e+00  +7.836e+00  +1.430e+00
 +2820.0  +4.666e+00  +7.886e+00  +1.447e+00  +4.665e+00  +7.885e+00  +1.445e+00  +4.661e+00  +7.882e+00  +1.440e+00
 +2830.0  +4.694e+00  +7.932e+00  +1.457e+00  +4.693e+00  +7.930e+00  +1.455e+00  +4.689e+00  +7.928e+00  +1.451e+00
 +2840.0  +4.722e+00  +7.977e+00  +1.468e+00  +4.721e+00  +7.976e+00  +1.466e+00  +4.717e+00  +7.973e+00  +1.461e+00
 +2850.0  +4.750e+00  +8.022e+00  +1.478e+00  +4.748e+00  +8.021e+00  +1.476e+00  +4.745e+00  +8.018e+00  +1.471e+00
 +2860.0  +4.778e+00  +8.067e+00  +1.488e+00  +4.776e+00  +8.065e+00  +1.487e+00  +4.772e+00  +8.063e+00  +1.482e+00
 +2870.0  +4.805e+00  +8.112e+00  +1.499e+00  +4.804e+00  +8.110e+00  +1.497e+00  +4.800e+00  +8.108e+00  +1.493e+00
 +2880.0  +4.834e+00  +8.158e+00  +1.510e+00  +4.833e+00  +8.157e+00  +1.509e+00  +4.829e+00  +8.154e+00  +1.504e+00
 +2890.0  +4.863e+00  +8.204e+00  +1.522e+00  +4.861e+00  +8.203e+00  +1.520e+00  +4.858e+00  +8.200e+00  +1.515e+00
 +2900.0  +4.891e+00  +8.249e+00  +1.533e+00  +4.889e+00  +8.248e+00  +1.531e+00  +4.886e+00  +8.245e+00  +1.527e+00
 +2910.0  +4.919e+00  +8.294e+00  +1.544e+00  +4.918e+00  +8.293e+00  +1.542e+00  +4.914e+00  +8.290e+00  +1.538e+00
 +2920.0  +4.947e+00  +8.340e+00  +1.555e+00  +4.946e+00  +8.338e+00  +1.553e+00  +4.942e+00  +8.336e+00  +1.549e+00
 +2930.0  +4.975e+00  +8.385e+00  +1.566e+00  +4.974e+00  +8.384e+00  +1.564e+00  +4.970e+00  +8.381e+00  +1.559e+00
 +2940.0  +5.003e+00  +8.430e+00  +1.576e+00  +5.001e+00  +8.429e+00  +1.574e+00  +4.998e+00  +8.426e+00  +1.569e+00
 +2950.0  +5.031e+00  +8.475e+00  +1.586e+00  +5.029e+00  +8.474e+00  +1.584e+00  +5.026e+00  +8.471e+00  +1.580e+00
 +2960.0  +5.059e+00  +8.521e+00  +1.597e+00  +5.057e+00  +8.519e+00  +1.595e+00  +5.053e+00  +8.517e+00  +1.590e+00
 +2970.0  +5.087e+00  +8.567e+00  +1.607e+00  +5.085e+00  +8.565e+00  +1.605e+00  +5.081e+00  +8.562e+00  +1.600e+00
 +2980.0  +5.115e+00  +8.613e+00  +1.616e+00  +5.113e+00  +8.612e+00  +1.614e+00  +5.110e+00  +8.609e+00  +1.610e+00
 +2990.0  +5.143e+00  +8.660e+00  +1.627e+00  +5.142e+00  +8.658e+00  +1.625e+00  +5.138e+00  +8.655e+00  +1.620e+00
 +3000.0  +5.171e+00  +8.706e+00  +1.637e+00  +5.170e+00  +8.705e+00  +1.635e+00  +5.166e+00  +8.702e+00  +1.631e+00
 +3010.0  +5.200e+00  +8.753e+00  +1.647e+00  +5.198e+00  +8.751e+00  +1.645e+00  +5.195e+00  +8.748e+00  +1.641e+00
 +3020.0  +5.228e+00  +8.799e+00  +1.658e+00  +5.227e+00  +8.797e+00  +1.656e+00  +5.223e+00  +8.794e+00  +1.652e+00
 +3030.0  +5.257e+00  +8.845e+00  +1.668e+00  +5.255e+00  +8.843e+00  +1.667e+00  +5.251e+00  +8.841e+00  +1.662e+00
 +3040.0  +5.285e+00  +8.891e+00  +1.680e+00  +5.284e+00  +8.890e+00  +1.678e+00  +5.280e+00  +8.887e+00  +1.674e+00
 +3050.0  +5.314e+00  +8.937e+00  +1.691e+00  +5.312e+00  +8.936e+00  +1.689e+00  +5.309e+00  +8.933e+00  +1.685e+00
 +3060.0  +5.343e+00  +8.983e+00  +1.702e+00  +5.341e+00  +8.982e+00  +1.700e+00  +5.338e+00  +8.979e+00  +1.696e+00
 +3070.0  +5.371e+00  +9.030e+00  +1.713e+00  +5.370e+00  +9.028e+00  +1.711e+00  +5.366e+00  +9.025e+00  +1.708e+00
 +3080.0  +5.400e+00  +9.076e+00  +1.723e+00  +5.398e+00  +9.075e+00  +1.721e+00  +5.395e+00  +9.071e+00  +1.719e+00
 +3090.0  +5.428e+00  +9.123e+00  +1.733e+00  +5.427e+00  +9.121e+00  +1.732e+00  +5.424e+00  +9.118e+00  +1.729e+00
 +3100.0  +5.456e+00  +9.169e+00  +1.744e+00  +5.455e+00  +9.168e+00  +1.742e+00  +5.452e+00  +9.164e+00  +1.740e+00
 +3110.0  +5.485e+00  +9.215e+00  +1.754e+00  +5.483e+00  +9.214e+00  +1.752e+00  +5.480e+00  +9.210e+00  +1.750e+00
 +3120.0  +5.513e+00  +9.261e+00  +1.764e+00  +5.511e+00  +9.260e+00  +1.763e+00  +5.508e+00  +9.256e+00  +1.760e+00
 +3130.0  +5.541e+00  +9.307e+00  +1.775e+00  +5.540e+00  +9.305e+00  +1.774e+00  +5.537e+00  +9.302e+00  +1.772e+00
 +3140.0  +5.569e+00  +9.352e+00  +1.786e+00  +5.567e+00  +9.350e+00  +1.784e+00  +5.565e+00  +9.347e+00  +1.783e+00
 +3150.0  +5.597e+00  +9.397e+00  +1.796e+00  +5.595e+00  +9.395e+00  +1.795e+00  +5.592e+00  +9.392e+00  +1.793e+00
 +3160.0  +5.624e+00  +9.442e+00  +1.806e+00  +5.623e+00  +9.440e+00  +1.805e+00  +5.620e+00  +9.437e+00  +1.803e+00
 +3170.0  +5.652e+00  +9.488e+00  +1.817e+00  +5.651e+00  +9.486e+00  +1.815e+00  +5.648e+00  +9.482e+00  +1.814e+00
 +3180.0  +5.680e+00  +9.534e+00  +1.827e+00  +5.679e+00  +9.532e+00  +1.826e+00  +5.676e+00  +9.528e+00  +1.825e+00
 +3190.0  +5.709e+00  +9.579e+00  +1.838e+00  +5.707e+00  +9.578e+00  +1.837e+00  +5.704e+00  +9.574e+00  +1.835e+00
 +3200.0  +5.737e+00  +9.625e+00  +1.848e+00  +5.735e+00  +9.623e+00  +1.847e+00  +5.733e+00  +9.619e+00  +1.846e+00
 +3210.0  +5.765e+00  +9.670e+00  +1.860e+00  +5.764e+00  +9.669e+00  +1.858e+00  +5.761e+00  +9.665e+00  +1.857e+00
 +3220.0  +5.794e+00  +9.717e+00  +1.870e+00  +5.792e+00  +9.715e+00  +1.869e+00  +5.789e+00  +9.711e+00  +1.868e+00
 +3230.0  +5.822e+00  +9.764e+00  +1.880e+00  +5.821e+00  +9.762e+00  +1.879e+00  +5.818e+00  +9.758e+00  +1.878e+00
 +3240.0  +5.851e+00  +9.812e+00  +1.891e+00  +5.850e+00  +9.810e+00  +1.890e+00  +5.847e+00  +9.806e+00  +1.888e+00
 +3250.0  +5.881e+00  +9.859e+00  +1.902e+00  +5.879e+00  +9.857e+00  +1.901e+00  +5.876e+00  +9.853e+00  +1.900e+00
 +3260.0  +5.909e+00  +9.906e+00  +1.913e+00  +5.908e+00  +9.904e+00  +1.912e+00  +5.905e+00  +9.900e+00  +1.911e+00
 +3270.0  +5.938e+00  +9.952e+00  +1.923e+00  +5.936e+00  +9.951e+00  +1.922e+00  +5.934e+00  +9.946e+00  +1.921e+00
 +3280.0  +5.966e+00  +1.000e+01  +1.932e+00  +5.965e+00  +9.998e+00  +1.931e+00  +5.962e+00  +9.993e+00  +1.931e+00
 +3290.0  +5.994e+00  +1.005e+01  +1.943e+00  +5.993e+00  +1.004e+01  +1.942e+00  +5.991e+00  +1.004e+01  +1.941e+00
 +3300.0  +6.023e+00  +1.009e+01  +1.954e+00  +6.022e+00  +1.009e+01  +1.953e+00  +6.019e+00  +1.009e+01  +1.953e+00
 +3310.0  +6.051e+00  +1.014e+01  +1.965e+00  +6.050e+00  +1.014e+01  +1.965e+00  +6.048e+00  +1.013e+01  +1.964e+00
 +3320.0  +6.080e+00  +1.018e+01  +1.977e+00  +6.079e+00  +1.018e+01  +1.976e+00  +6.076e+00  +1.018e+01  +1.976e+00
 +3330.0  +6.109e+00  +1.023e+01  +1.989e+00  +6.108e+00  +1.023e+01  +1.988e+00  +6.105e+00  +1.022e+01  +1.988e+00
 +3340.0  +6.138e+00  +1.028e+01  +2.000e+00  +6.136e+00  +1.027e+01  +1.999e+00  +6.134e+00  +1.027e+01  +1.999e+00
 +3350.0  +6.167e+00  +1.032e+01  +2.011e+00  +6.165e+00  +1.032e+01  +2.011e+00  +6.163e+00  +1.031e+01  +2.010e+00
 +3360.0  +6.195e+00  +1.037e+01  +2.022e+00  +6.194e+00  +1.037e+01  +2.021e+00  +6.191e+00  +1.036e+01  +2.021e+00
 +3370.0  +6.224e+00  +1.041e+01  +2.034e+00  +6.223e+00  +1.041e+01  +2.033e+00  +6.220e+00  +1.041e+01  +2.033e+00
 +3380.0  +6.253e+00  +1.046e+01  +2.045e+00  +6.252e+00  +1.046e+01  +2.045e+00  +6.250e+00  +1.045e+01  +2.044e+00
 +3390.0  +6.282e+00  +1.051e+01  +2.056e+00  +6.281e+00  +1.051e+01  +2.055e+00  +6.279e+00  +1.050e+01  +2.055e+00
 +3400.0  +6.311e+00  +1.056e+01  +2.067e+00  +6.310e+00  +1.055e+01  +2.066e+00  +6.307e+00  +1.055e+01  +2.066e+00
 +3410.0  +6.339e+00  +1.060e+01  +2.077e+00  +6.338e+00  +1.060e+01  +2.077e+00  +6.336e+00  +1.059e+01  +2.077e+00
 +3420.0  +6.368e+00  +1.065e+01  +2.088e+00  +6.366e+00  +1.065e+01  +2.087e+00  +6.364e+00  +1.064e+01  +2.087e+00
 +3430.0  +6.396e+00  +1.069e+01  +2.098e+00  +6.394e+00  +1.069e+01  +2.097e+00  +6.392e+00  +1.069e+01  +2.097e+00
 +3440.0  +6.424e+00  +1.074e+01  +2.109e+00  +6.423e+00  +1.074e+01  +2.108e+00  +6.420e+00  +1.073e+01  +2.108e+00
 +3450.0  +6.452e+00  +1.079e+01  +2.120e+00  +6.451e+00  +1.078e+01  +2.119e+00  +6.449e+00  +1.078e+01  +2.119e+00
 +3460.0  +6.481e+00  +1.083e+01  +2.131e+00  +6.479e+00  +1.083e+01  +2.130e+00  +6.477e+00  +1.082e+01  +2.130e+00
 +3470.0  +6.510e+00  +1.088e+01  +2.141e+00  +6.508e+00  +1.088e+01  +2.141e+00  +6.506e+00  +1.087e+01  +2.141e+00
 +3480.0  +6.538e+00  +1.092e+01  +2.152e+00  +6.537e+00  +1.092e+01  +2.151e+00  +6.535e+00  +1.092e+01  +2.152e+00
 +3490.0  +6.567e+00  +1.097e+01  +2.163e+00  +6.566e+00  +1.097e+01  +2.162e+00  +6.563e+00  +1.096e+01  +2.162e+00
 +3500.0  +6.595e+00  +1.102e+01  +2.173e+00  +6.594e+00  +1.102e+01  +2.172e+00  +6.592e+00  +1.101e+01  +2.173e+00
 +3510.0  +6.624e+00  +1.106e+01  +2.183e+00  +6.622e+00  +1.106e+01  +2.182e+00  +6.620e+00  +1.106e+01  +2.183e+00
 +3520.0  +6.652e+00  +1.111e+01  +2.193e+00  +6.651e+00  +1.111e+01  +2.193e+00  +6.648e+00  +1.110e+01  +2.193e+00
 +3530.0  +6.680e+00  +1.116e+01  +2.204e+00  +6.679e+00  +1.116e+01  +2.203e+00  +6.677e+00  +1.115e+01  +2.203e+00
 +3540.0  +6.709e+00  +1.120e+01  +2.214e+00  +6.708e+00  +1.120e+01  +2.214e+00  +6.705e+00  +1.120e+01  +2.214e+00
 +3550.0  +6.738e+00  +1.125e+01  +2.225e+00  +6.736e+00  +1.125e+01  +2.224e+00  +6.734e+00  +1.124e+01  +2.225e+00
 +3560.0  +6.766e+00  +1.130e+01  +2.235e+00  +6.765e+00  +1.129e+01  +2.235e+00  +6.762e+00  +1.129e+01  +2.235e+00
 +3570.0  +6.794e+00  +1.134e+01  +2.245e+00  +6.793e+00  +1.134e+01  +2.244e+00  +6.790e+00  +1.134e+01  +2.245e+00
 +3580.0  +6.822e+00  +1.139e+01  +2.255e+00  +6.821e+00  +1.139e+01  +2.255e+00  +6.818e+00  +1.138e+01  +2.255e+00
 +3590.0  +6.850e+00  +1.143e+01  +2.266e+00  +6.849e+00  +1.143e+01  +2.266e+00  +6.846e+00  +1.143e+01  +2.266e+00
 +3600.0  +6.879e+00  +1.148e+01  +2.277e+00  +6.877e+00  +1.148e+01  +2.277e+00  +6.875e+00  +1.147e+01  +2.277e+00
 +3610.0  +6.907e+00  +1.153e+01  +2.288e+00  +6.906e+00  +1.152e+01  +2.288e+00  +6.904e+00  +1.152e+01  +2.288e+00
 +3620.0  +6.936e+00  +1.157e+01  +2.299e+00  +6.935e+00  +1.157e+01  +2.298e+00  +6.932e+00  +1.157e+01  +2.299e+00
 +3630.0  +6.965e+00  +1.162e+01  +2.310e+00  +6.964e+00  +1.162e+01  +2.310e+00  +6.961e+00  +1.161e+01  +2.310e+00
 +3640.0  +6.994e+00  +1.167e+01  +2.321e+00  +6.992e+00  +1.166e+01  +2.321e+00  +6.990e+00  +1.166e+01  +2.322e+00
 +3650.0  +7.022e+00  +1.171e+01  +2.332e+00  +7.021e+00  +1.171e+01  +2.332e+00  +7.018e+00  +1.170e+01  +2.332e+00
 +3660.0  +7.051e+00  +1.176e+01  +2.343e+00  +7.050e+00  +1.176e+01  +2.342e+00  +7.047e+00  +1.175e+01  +2.343e+00
 +3670.0  +7.079e+00  +1.181e+01  +2.354e+00  +7.078e+00  +1.180e+01  +2.353e+00  +7.076e+00  +1.180e+01  +2.354e+00
 +3680.0  +7.108e+00  +1.185e+01  +2.364e+00  +7.107e+00  +1.185e+01  +2.364e+00  +7.104e+00  +1.184e+01  +2.365e+00
 +3690.0  +7.136e+00  +1.190e+01  +2.374e+00  +7.135e+00  +1.190e+01  +2.374e+00  +7.132e+00  +1.189e+01  +2.375e+00
 +3700.0  +7.164e+00  +1.194e+01  +2.384e+00  +7.162e+00  +1.194e+01  +2.383e+00  +7.160e+00  +1.194e+01  +2.384e+00
 +3710.0  +7.192e+00  +1.199e+01  +2.394e+00  +7.191e+00  +1.199e+01  +2.394e+00  +7.188e+00  +1.198e+01  +2.395e+00
 +3720.0  +7.221e+00  +1.204e+01  +2.406e+00  +7.220e+00  +1.203e+01  +2.405e+00  +7.217e+00  +1.203e+01  +2.406e+00
 +3730.0  +7.251e+00  +1.208e+01  +2.417e+00  +7.249e+00  +1.208e+01  +2.417e+00  +7.247e+00  +1.208e+01  +2.418e+00
 +3740.0  +7.280e+00  +1.213e+01  +2.428e+00  +7.279e+00  +1.213e+01  +2.428e+00  +7.276e+00  +1.212e+01  +2.429e+00
 +3750.0  +7.310e+00  +1.218e+01  +2.439e+00  +7.308e+00  +1.218e+01  +2.439e+00  +7.306e+00  +1.217e+01  +2.440e+00
 +3760.0  +7.339e+00  +1.223e+01  +2.451e+00  +7.337e+00  +1.222e+01  +2.451e+00  +7.335e+00  +1.222e+01  +2.452e+00
 +3770.0  +7.368e+00  +1.227e+01  +2.462e+00  +7.367e+00  +1.227e+01  +2.462e+00  +7.364e+00  +1.227e+01  +2.463e+00
 +3780.0  +7.398e+00  +1.232e+01  +2.474e+00  +7.396e+00  +1.232e+01  +2.474e+00  +7.394e+00  +1.231e+01  +2.475e+00
 +3790.0  +7.427e+00  +1.237e+01  +2.486e+00  +7.426e+00  +1.237e+01  +2.486e+00  +7.423e+00  +1.236e+01  +2.487e+00
 +3800.0  +7.456e+00  +1.241e+01  +2.497e+00  +7.454e+00  +1.241e+01  +2.497e+00  +7.452e+00  +1.241e+01  +2.498e+00


==> figs/ch10_ana/versus_init/versus_init_att_vned_mps.txt <==
        +0.0  +1.544e-03  +3.125e-02  -2.816e-02  +1.530e-03  +3.143e-02  -2.837e-02  +1.544e-03  +3.125e-02  -2.816e-02  -4.580e-04  +3.573e-02  -3.665e-02  -5.109e-04  +3.660e-02  -3.762e-02  -4.580e-04  +3.573e-02  -3.665e-02
       +10.0  -6.302e-04  +3.560e-02  -3.686e-02  -6.299e-04  +3.603e-02  -3.729e-02  -6.302e-04  +3.560e-02  -3.686e-02  +1.047e-03  +3.767e-02  -3.557e-02  +1.029e-03  +3.832e-02  -3.626e-02  +1.047e-03  +3.767e-02  -3.557e-02
       +20.0  +8.459e-03  +4.021e-02  -2.329e-02  +8.452e-03  +4.057e-02  -2.366e-02  +8.459e-03  +4.021e-02  -2.329e-02  -4.350e-04  +3.155e-02  -3.242e-02  -4.278e-04  +3.141e-02  -3.226e-02  -4.350e-04  +3.155e-02  -3.242e-02
       +30.0  +1.045e-03  +3.233e-02  -3.024e-02  +1.063e-03  +3.323e-02  -3.110e-02  +1.045e-03  +3.233e-02  -3.024e-02  -4.112e-04  +3.393e-02  -3.475e-02  -4.039e-04  +3.382e-02  -3.463e-02  -4.112e-04  +3.393e-02  -3.475e-02
       +40.0  -1.178e-03  +3.162e-02  -3.398e-02  -1.171e-03  +3.196e-02  -3.430e-02  -1.178e-03  +3.162e-02  -3.398e-02  +3.260e-03  +3.932e-02  -3.280e-02  +3.276e-03  +3.940e-02  -3.285e-02  +3.260e-03  +3.932e-02  -3.280e-02
       +50.0  +7.875e-04  +3.684e-02  -3.526e-02  +8.068e-04  +3.768e-02  -3.606e-02  +7.875e-04  +3.684e-02  -3.526e-02  +3.164e-03  +3.479e-02  -2.846e-02  +3.177e-03  +3.486e-02  -2.851e-02  +3.164e-03  +3.479e-02  -2.846e-02
       +60.0  +3.509e-04  +4.070e-02  -3.999e-02  +3.661e-04  +4.092e-02  -4.019e-02  +3.509e-04  +4.070e-02  -3.999e-02  +5.431e-03  +4.275e-02  -3.189e-02  +5.463e-03  +4.272e-02  -3.179e-02  +5.431e-03  +4.275e-02  -3.189e-02
       +70.0  -7.491e-05  +2.871e-02  -2.886e-02  -5.816e-05  +2.972e-02  -2.983e-02  -7.491e-05  +2.871e-02  -2.886e-02  -8.614e-04  +3.625e-02  -3.797e-02  -8.353e-04  +3.602e-02  -3.769e-02  -8.614e-04  +3.625e-02  -3.797e-02
       +80.0  +2.481e-03  +3.404e-02  -2.908e-02  +2.493e-03  +3.447e-02  -2.948e-02  +2.481e-03  +3.404e-02  -2.908e-02  -2.074e-03  +3.292e-02  -3.707e-02  -2.068e-03  +3.277e-02  -3.690e-02  -2.074e-03  +3.292e-02  -3.707e-02
       +90.0  +2.613e-03  +4.126e-02  -3.603e-02  +2.624e-03  +4.143e-02  -3.619e-02  +2.613e-03  +4.126e-02  -3.603e-02  +6.469e-04  +3.244e-02  -3.114e-02  +6.767e-04  +3.232e-02  -3.097e-02  +6.469e-04  +3.244e-02  -3.114e-02
      +100.0  +3.676e-03  +3.916e-02  -3.181e-02  +3.692e-03  +3.978e-02  -3.240e-02  +3.676e-03  +3.916e-02  -3.181e-02  -2.849e-03  +2.966e-02  -3.536e-02  -2.828e-03  +2.979e-02  -3.544e-02  -2.849e-03  +2.966e-02  -3.536e-02
      +110.0  +1.439e-04  +4.555e-01  -4.552e-01  -3.360e-05  +4.552e-01  -4.553e-01  +1.439e-04  +4.555e-01  -4.552e-01  -2.564e-02  +3.989e-01  -4.502e-01  -2.553e-02  +3.990e-01  -4.501e-01  -2.564e-02  +3.989e-01  -4.502e-01
      +120.0  -2.693e-02  +5.093e-01  -5.632e-01  -2.724e-02  +5.090e-01  -5.635e-01  -2.693e-02  +5.093e-01  -5.632e-01  +1.095e-02  +5.073e-01  -4.854e-01  +1.107e-02  +5.073e-01  -4.851e-01  +1.095e-02  +5.073e-01  -4.854e-01
      +130.0  -3.885e-02  +5.042e-01  -5.819e-01  -3.922e-02  +5.041e-01  -5.825e-01  -3.885e-02  +5.042e-01  -5.819e-01  +1.011e-02  +5.463e-01  -5.261e-01  +1.012e-02  +5.461e-01  -5.258e-01  +1.011e-02  +5.463e-01  -5.261e-01
      +140.0  -4.618e-03  +5.378e-01  -5.470e-01  -5.058e-03  +5.379e-01  -5.480e-01  -4.618e-03  +5.378e-01  -5.470e-01  -1.084e-01  +4.445e-01  -6.613e-01  -1.082e-01  +4.442e-01  -6.606e-01  -1.084e-01  +4.445e-01  -6.613e-01
      +150.0  -1.929e-03  +6.124e-01  -6.163e-01  -2.328e-03  +6.125e-01  -6.171e-01  -1.929e-03  +6.124e-01  -6.163e-01  -8.133e-02  +4.669e-01  -6.296e-01  -8.099e-02  +4.664e-01  -6.284e-01  -8.133e-02  +4.669e-01  -6.296e-01
      +160.0  +7.495e-03  +6.029e-01  -5.879e-01  +7.003e-03  +6.021e-01  -5.880e-01  +7.495e-03  +6.029e-01  -5.879e-01  -2.190e-02  +4.861e-01  -5.299e-01  -2.159e-02  +4.866e-01  -5.298e-01  -2.190e-02  +4.861e-01  -5.299e-01
      +170.0  -4.474e-02  +5.302e-01  -6.197e-01  -4.541e-02  +5.288e-01  -6.196e-01  -4.474e-02  +5.302e-01  -6.197e-01  +2.414e-02  +6.340e-01  -5.857e-01  +2.403e-02  +6.341e-01  -5.861e-01  +2.414e-02  +6.340e-01  -5.857e-01
      +180.0  -1.083e-01  +4.885e-01  -7.051e-01  -1.093e-01  +4.871e-01  -7.057e-01  -1.083e-01  +4.885e-01  -7.051e-01  -9.585e-03  +6.098e-01  -6.290e-01  -9.911e-03  +6.091e-01  -6.289e-01  -9.585e-03  +6.098e-01  -6.290e-01
      +190.0  -8.699e-02  +5.471e-01  -7.211e-01  -8.818e-02  +5.460e-01  -7.224e-01  -8.699e-02  +5.471e-01  -7.211e-01  -1.498e-02  +6.092e-01  -6.392e-01  -1.534e-02  +6.078e-01  -6.385e-01  -1.498e-02  +6.092e-01  -6.392e-01
      +200.0  -2.150e-02  +6.506e-01  -6.936e-01  -2.277e-02  +6.483e-01  -6.938e-01  -2.150e-02  +6.506e-01  -6.936e-01  +5.633e-02  +6.327e-01  -5.200e-01  +5.614e-02  +6.308e-01  -5.186e-01  +5.633e-02  +6.327e-01  -5.200e-01
      +210.0  -4.452e-02  +6.230e-01  -7.120e-01  -4.562e-02  +6.221e-01  -7.134e-01  -4.452e-02  +6.230e-01  -7.120e-01  +2.290e-02  +6.326e-01  -5.868e-01  +2.264e-02  +6.313e-01  -5.860e-01  +2.290e-02  +6.326e-01  -5.868e-01
      +220.0  -5.003e-02  +5.943e-01  -6.944e-01  -5.074e-02  +5.931e-01  -6.945e-01  -5.003e-02  +5.943e-01  -6.944e-01  +6.757e-02  +6.696e-01  -5.345e-01  +6.711e-02  +6.688e-01  -5.345e-01  +6.757e-02  +6.696e-01  -5.345e-01
      +230.0  -4.399e-02  +5.679e-01  -6.559e-01  -4.465e-02  +5.678e-01  -6.571e-01  -4.399e-02  +5.679e-01  -6.559e-01  -4.031e-02  +6.142e-01  -6.948e-01  -4.104e-02  +6.134e-01  -6.954e-01  -4.031e-02  +6.142e-01  -6.948e-01
      +240.0  -5.842e-02  +5.962e-01  -7.131e-01  -5.898e-02  +5.957e-01  -7.136e-01  -5.842e-02  +5.962e-01  -7.131e-01  -5.390e-02  +6.042e-01  -7.120e-01  -5.463e-02  +6.033e-01  -7.126e-01  -5.390e-02  +6.042e-01  -7.120e-01
      +250.0  -5.127e-02  +6.559e-01  -7.584e-01  -5.182e-02  +6.550e-01  -7.587e-01  -5.127e-02  +6.559e-01  -7.584e-01  -4.730e-02  +5.681e-01  -6.627e-01  -4.801e-02  +5.673e-01  -6.633e-01  -4.730e-02  +5.681e-01  -6.627e-01
      +260.0  -5.870e-02  +5.827e-01  -7.001e-01  -5.929e-02  +5.822e-01  -7.008e-01  -5.870e-02  +5.827e-01  -7.001e-01  +3.200e-02  +7.121e-01  -6.481e-01  +3.125e-02  +7.108e-01  -6.483e-01  +3.200e-02  +7.121e-01  -6.481e-01
      +270.0  -1.311e-01  +6.224e-01  -8.847e-01  -1.317e-01  +6.213e-01  -8.847e-01  -1.311e-01  +6.224e-01  -8.847e-01  -1.727e-02  +7.176e-01  -7.521e-01  -1.799e-02  +7.165e-01  -7.525e-01  -1.727e-02  +7.176e-01  -7.521e-01
      +280.0  -6.580e-02  +5.738e-01  -7.054e-01  -6.635e-02  +5.718e-01  -7.045e-01  -6.580e-02  +5.738e-01  -7.054e-01  -3.781e-03  +7.370e-01  -7.446e-01  -4.502e-03  +7.350e-01  -7.440e-01  -3.781e-03  +7.370e-01  -7.446e-01
      +290.0  -5.434e-02  +6.112e-01  -7.199e-01  -5.492e-02  +6.105e-01  -7.203e-01  -5.434e-02  +6.112e-01  -7.199e-01  +5.566e-02  +7.668e-01  -6.554e-01  +5.497e-02  +7.650e-01  -6.550e-01  +5.566e-02  +7.668e-01  -6.554e-01
      +300.0  -2.525e-02  +6.559e-01  -7.064e-01  -2.581e-02  +6.562e-01  -7.078e-01  -2.525e-02  +6.559e-01  -7.064e-01  +2.326e-02  +7.083e-01  -6.618e-01  +2.259e-02  +7.063e-01  -6.611e-01  +2.326e-02  +7.083e-01  -6.618e-01
      +310.0  -6.340e-02  +6.258e-01  -7.526e-01  -6.392e-02  +6.259e-01  -7.538e-01  -6.340e-02  +6.258e-01  -7.526e-01  -1.904e-02  +6.299e-01  -6.680e-01  -1.971e-02  +6.280e-01  -6.674e-01  -1.904e-02  +6.299e-01  -6.680e-01
      +320.0  -3.906e-02  +6.518e-01  -7.299e-01  -3.957e-02  +6.509e-01  -7.300e-01  -3.906e-02  +6.518e-01  -7.299e-01  -6.317e-02  +6.094e-01  -7.358e-01  -6.380e-02  +6.080e-01  -7.356e-01  -6.317e-02  +6.094e-01  -7.358e-01
      +330.0  -3.803e-02  +6.809e-01  -7.569e-01  -3.848e-02  +6.805e-01  -7.575e-01  -3.803e-02  +6.809e-01  -7.569e-01  -3.431e-02  +5.725e-01  -6.411e-01  -3.495e-02  +5.713e-01  -6.412e-01  -3.431e-02  +5.725e-01  -6.411e-01
      +340.0  +7.742e-03  +7.672e-01  -7.517e-01  +7.269e-03  +7.668e-01  -7.523e-01  +7.742e-03  +7.672e-01  -7.517e-01  -1.015e-04  +5.926e-01  -5.928e-01  -7.146e-04  +5.919e-01  -5.933e-01  -1.015e-04  +5.926e-01  -5.928e-01
      +350.0  +1.050e-02  +7.906e-01  -7.696e-01  +1.004e-02  +7.901e-01  -7.700e-01  +1.050e-02  +7.906e-01  -7.696e-01  +1.899e-02  +6.206e-01  -5.826e-01  +1.840e-02  +6.193e-01  -5.825e-01  +1.899e-02  +6.206e-01  -5.826e-01
      +360.0  -1.065e-02  +7.500e-01  -7.713e-01  -1.110e-02  +7.501e-01  -7.723e-01  -1.065e-02  +7.500e-01  -7.713e-01  -5.482e-03  +5.980e-01  -6.089e-01  -6.075e-03  +5.970e-01  -6.091e-01  -5.482e-03  +5.980e-01  -6.089e-01
      +370.0  -5.187e-02  +7.163e-01  -8.200e-01  -5.233e-02  +7.164e-01  -8.211e-01  -5.187e-02  +7.163e-01  -8.200e-01  +1.773e-02  +7.143e-01  -6.788e-01  +1.715e-02  +7.129e-01  -6.786e-01  +1.773e-02  +7.143e-01  -6.788e-01
      +380.0  -3.503e-02  +7.042e-01  -7.742e-01  -3.547e-02  +7.039e-01  -7.749e-01  -3.503e-02  +7.042e-01  -7.742e-01  +3.999e-02  +7.116e-01  -6.316e-01  +3.941e-02  +7.106e-01  -6.318e-01  +3.999e-02  +7.116e-01  -6.316e-01
      +390.0  -2.098e-02  +6.945e-01  -7.365e-01  -2.142e-02  +6.940e-01  -7.368e-01  -2.098e-02  +6.945e-01  -7.365e-01  +3.158e-03  +6.353e-01  -6.290e-01  +2.624e-03  +6.349e-01  -6.297e-01  +3.158e-03  +6.353e-01  -6.290e-01
      +400.0  +2.409e-02  +7.090e-01  -6.608e-01  +2.366e-02  +7.077e-01  -6.604e-01  +2.409e-02  +7.090e-01  -6.608e-01  -4.325e-02  +6.096e-01  -6.961e-01  -4.380e-02  +6.089e-01  -6.965e-01  -4.325e-02  +6.096e-01  -6.961e-01
      +410.0  +5.152e-02  +7.411e-01  -6.380e-01  +5.106e-02  +7.400e-01  -6.379e-01  +5.152e-02  +7.411e-01  -6.380e-01  -3.016e-02  +5.952e-01  -6.556e-01  -3.072e-02  +5.945e-01  -6.559e-01  -3.016e-02  +5.952e-01  -6.556e-01
      +420.0  -5.704e-02  +6.938e-01  -8.079e-01  -5.749e-02  +6.926e-01  -8.075e-01  -5.704e-02  +6.938e-01  -8.079e-01  +2.693e-02  +6.388e-01  -5.850e-01  +2.636e-02  +6.389e-01  -5.862e-01  +2.693e-02  +6.388e-01  -5.850e-01
      +430.0  -2.782e-02  +6.569e-01  -7.126e-01  -2.828e-02  +6.557e-01  -7.123e-01  -2.782e-02  +6.569e-01  -7.126e-01  -2.379e-03  +6.451e-01  -6.498e-01  -2.946e-03  +6.460e-01  -6.519e-01  -2.379e-03  +6.451e-01  -6.498e-01
      +440.0  -5.360e-02  +6.137e-01  -7.209e-01  -5.406e-02  +6.121e-01  -7.203e-01  -5.360e-02  +6.137e-01  -7.209e-01  +2.066e-02  +6.436e-01  -6.022e-01  +2.009e-02  +6.439e-01  -6.037e-01  +2.066e-02  +6.436e-01  -6.022e-01
      +450.0  -3.290e-02  +6.760e-01  -7.418e-01  -3.335e-02  +6.757e-01  -7.424e-01  -3.290e-02  +6.760e-01  -7.418e-01  +5.899e-02  +7.175e-01  -5.995e-01  +5.842e-02  +7.175e-01  -6.007e-01  +5.899e-02  +7.175e-01  -5.995e-01
      +460.0  +1.040e-02  +7.716e-01  -7.508e-01  +9.943e-03  +7.710e-01  -7.511e-01  +1.040e-02  +7.716e-01  -7.508e-01  -3.350e-03  +6.331e-01  -6.398e-01  -3.915e-03  +6.333e-01  -6.411e-01  -3.350e-03  +6.331e-01  -6.398e-01
      +470.0  +2.836e-02  +8.334e-01  -7.767e-01  +2.790e-02  +8.327e-01  -7.769e-01  +2.836e-02  +8.334e-01  -7.767e-01  +3.349e-02  +6.648e-01  -5.978e-01  +3.293e-02  +6.648e-01  -5.990e-01  +3.349e-02  +6.648e-01  -5.978e-01
      +480.0  +6.056e-02  +8.993e-01  -7.782e-01  +6.008e-02  +8.989e-01  -7.788e-01  +6.056e-02  +8.993e-01  -7.782e-01  +2.711e-02  +7.408e-01  -6.866e-01  +2.656e-02  +7.406e-01  -6.875e-01  +2.711e-02  +7.408e-01  -6.866e-01
      +490.0  -1.861e-02  +7.822e-01  -8.194e-01  -1.906e-02  +7.814e-01  -8.195e-01  -1.861e-02  +7.822e-01  -8.194e-01  +6.090e-02  +7.783e-01  -6.565e-01  +6.032e-02  +7.782e-01  -6.575e-01  +6.090e-02  +7.783e-01  -6.565e-01
      +500.0  +1.565e-02  +7.795e-01  -7.483e-01  +1.518e-02  +7.781e-01  -7.478e-01  +1.565e-02  +7.795e-01  -7.483e-01  +8.818e-03  +6.875e-01  -6.698e-01  +8.271e-03  +6.871e-01  -6.706e-01  +8.818e-03  +6.875e-01  -6.698e-01
      +510.0  +1.589e-02  +7.902e-01  -7.584e-01  +1.542e-02  +7.880e-01  -7.571e-01  +1.589e-02  +7.902e-01  -7.584e-01  -2.447e-02  +6.886e-01  -7.375e-01  -2.502e-02  +6.881e-01  -7.381e-01  -2.447e-02  +6.886e-01  -7.375e-01
      +520.0  -5.923e-02  +6.978e-01  -8.163e-01  -5.967e-02  +6.963e-01  -8.157e-01  -5.923e-02  +6.978e-01  -8.163e-01  +1.787e-02  +6.975e-01  -6.618e-01  +1.730e-02  +6.972e-01  -6.626e-01  +1.787e-02  +6.975e-01  -6.618e-01
      +530.0  -1.071e-01  +6.499e-01  -8.641e-01  -1.075e-01  +6.488e-01  -8.639e-01  -1.071e-01  +6.499e-01  -8.641e-01  -3.020e-03  +7.272e-01  -7.332e-01  -3.590e-03  +7.271e-01  -7.343e-01  -3.020e-03  +7.272e-01  -7.332e-01
      +540.0  -7.304e-02  +6.884e-01  -8.345e-01  -7.348e-02  +6.863e-01  -8.333e-01  -7.304e-02  +6.884e-01  -8.345e-01  -3.924e-03  +7.115e-01  -7.193e-01  -4.518e-03  +7.119e-01  -7.210e-01  -3.924e-03  +7.115e-01  -7.193e-01
      +550.0  -1.993e-02  +7.852e-01  -8.251e-01  -2.035e-02  +7.834e-01  -8.242e-01  -1.993e-02  +7.852e-01  -8.251e-01  +4.841e-02  +7.033e-01  -6.065e-01  +4.782e-02  +7.032e-01  -6.076e-01  +4.841e-02  +7.033e-01  -6.065e-01
      +560.0  -1.408e-02  +8.811e-01  -9.093e-01  -1.453e-02  +8.788e-01  -9.079e-01  -1.408e-02  +8.811e-01  -9.093e-01  +2.740e-02  +8.074e-01  -7.526e-01  +2.681e-02  +8.066e-01  -7.530e-01  +2.740e-02  +8.074e-01  -7.526e-01
      +570.0  -4.245e-02  +7.929e-01  -8.778e-01  -4.288e-02  +7.912e-01  -8.770e-01  -4.245e-02  +7.929e-01  -8.778e-01  +2.432e-03  +7.464e-01  -7.415e-01  +1.822e-03  +7.465e-01  -7.429e-01  +2.432e-03  +7.464e-01  -7.415e-01
      +580.0  +2.837e-03  +8.444e-01  -8.387e-01  +2.398e-03  +8.425e-01  -8.377e-01  +2.837e-03  +8.444e-01  -8.387e-01  +6.420e-02  +7.683e-01  -6.399e-01  +6.356e-02  +7.683e-01  -6.412e-01  +6.420e-02  +7.683e-01  -6.399e-01
      +590.0  -1.260e-02  +8.210e-01  -8.462e-01  -1.309e-02  +8.202e-01  -8.464e-01  -1.260e-02  +8.210e-01  -8.462e-01  +7.774e-02  +7.287e-01  -5.732e-01  +7.713e-02  +7.287e-01  -5.744e-01  +7.774e-02  +7.287e-01  -5.732e-01
      +600.0  +1.639e-02  +8.546e-01  -8.218e-01  +1.590e-02  +8.538e-01  -8.220e-01  +1.639e-02  +8.546e-01  -8.218e-01  +6.556e-03  +6.691e-01  -6.560e-01  +5.938e-03  +6.694e-01  -6.575e-01  +6.556e-03  +6.691e-01  -6.560e-01
      +610.0  -1.945e-02  +8.157e-01  -8.546e-01  -1.997e-02  +8.153e-01  -8.553e-01  -1.945e-02  +8.157e-01  -8.546e-01  +4.541e-02  +7.780e-01  -6.872e-01  +4.480e-02  +7.780e-01  -6.884e-01  +4.541e-02  +7.780e-01  -6.872e-01
      +620.0  +2.320e-02  +8.587e-01  -8.123e-01  +2.277e-02  +8.582e-01  -8.126e-01  +2.320e-02  +8.587e-01  -8.123e-01  -3.145e-02  +7.738e-01  -8.367e-01  -3.207e-02  +7.740e-01  -8.382e-01  -3.145e-02  +7.738e-01  -8.367e-01
      +630.0  -1.797e-02  +8.363e-01  -8.722e-01  -1.842e-02  +8.350e-01  -8.719e-01  -1.797e-02  +8.363e-01  -8.722e-01  -3.937e-02  +7.450e-01  -8.238e-01  -4.003e-02  +7.442e-01  -8.243e-01  -3.937e-02  +7.450e-01  -8.238e-01
      +640.0  +1.862e-02  +8.789e-01  -8.417e-01  +1.815e-02  +8.777e-01  -8.414e-01  +1.862e-02  +8.789e-01  -8.417e-01  +1.498e-02  +7.933e-01  -7.633e-01  +1.441e-02  +7.928e-01  -7.640e-01  +1.498e-02  +7.933e-01  -7.633e-01
      +650.0  -2.644e-03  +8.577e-01  -8.630e-01  -3.136e-03  +8.564e-01  -8.627e-01  -2.644e-03  +8.577e-01  -8.630e-01  +2.674e-02  +8.489e-01  -7.954e-01  +2.616e-02  +8.488e-01  -7.965e-01  +2.674e-02  +8.489e-01  -7.954e-01
      +660.0  +2.547e-02  +8.521e-01  -8.012e-01  +2.495e-02  +8.510e-01  -8.011e-01  +2.547e-02  +8.521e-01  -8.012e-01  +5.012e-02  +7.989e-01  -6.986e-01  +4.954e-02  +7.982e-01  -6.991e-01  +5.012e-02  +7.989e-01  -6.986e-01
      +670.0  -2.795e-02  +8.862e-01  -9.422e-01  -2.849e-02  +8.845e-01  -9.415e-01  -2.795e-02  +8.862e-01  -9.422e-01  +2.133e-02  +8.444e-01  -8.017e-01  +2.078e-02  +8.443e-01  -8.027e-01  +2.133e-02  +8.444e-01  -8.017e-01
      +680.0  +1.022e-02  +9.850e-01  -9.645e-01  +9.708e-03  +9.834e-01  -9.640e-01  +1.022e-02  +9.850e-01  -9.645e-01  +2.756e-02  +8.832e-01  -8.280e-01  +2.699e-02  +8.826e-01  -8.287e-01  +2.756e-02  +8.832e-01  -8.280e-01
      +690.0  +1.210e-02  +1.011e+00  -9.867e-01  +1.159e-02  +1.010e+00  -9.865e-01  +1.210e-02  +1.011e+00  -9.867e-01  +3.412e-02  +9.298e-01  -8.615e-01  +3.355e-02  +9.298e-01  -8.627e-01  +3.412e-02  +9.298e-01  -8.615e-01
      +700.0  +8.055e-02  +1.059e+00  -8.980e-01  +8.001e-02  +1.058e+00  -8.976e-01  +8.055e-02  +1.059e+00  -8.980e-01  +5.938e-02  +9.124e-01  -7.936e-01  +5.877e-02  +9.120e-01  -7.944e-01  +5.938e-02  +9.124e-01  -7.936e-01
      +710.0  +4.340e-02  +1.021e+00  -9.337e-01  +4.290e-02  +1.019e+00  -9.333e-01  +4.340e-02  +1.021e+00  -9.337e-01  +3.882e-02  +8.780e-01  -8.003e-01  +3.815e-02  +8.782e-01  -8.019e-01  +3.882e-02  +8.780e-01  -8.003e-01
      +720.0  +1.253e-02  +1.036e+00  -1.011e+00  +1.203e-02  +1.035e+00  -1.011e+00  +1.253e-02  +1.036e+00  -1.011e+00  -1.089e-02  +8.693e-01  -8.910e-01  -1.156e-02  +8.700e-01  -8.931e-01  -1.089e-02  +8.693e-01  -8.910e-01
      +730.0  +3.019e-02  +1.046e+00  -9.858e-01  +2.970e-02  +1.045e+00  -9.852e-01  +3.019e-02  +1.046e+00  -9.858e-01  +5.476e-03  +9.036e-01  -8.926e-01  +4.854e-03  +9.037e-01  -8.940e-01  +5.476e-03  +9.036e-01  -8.926e-01
      +740.0  -5.161e-03  +1.084e+00  -1.094e+00  -5.700e-03  +1.082e+00  -1.093e+00  -5.161e-03  +1.084e+00  -1.094e+00  +3.594e-02  +9.381e-01  -8.662e-01  +3.534e-02  +9.382e-01  -8.676e-01  +3.594e-02  +9.381e-01  -8.662e-01
      +750.0  -2.303e-03  +1.028e+00  -1.032e+00  -2.830e-03  +1.026e+00  -1.032e+00  -2.303e-03  +1.028e+00  -1.032e+00  +7.011e-02  +9.345e-01  -7.943e-01  +6.950e-02  +9.344e-01  -7.955e-01  +7.011e-02  +9.345e-01  -7.943e-01
      +760.0  -2.460e-02  +9.641e-01  -1.013e+00  -2.512e-02  +9.630e-01  -1.013e+00  -2.460e-02  +9.641e-01  -1.013e+00  +9.893e-02  +9.916e-01  -7.938e-01  +9.830e-02  +9.917e-01  -7.951e-01  +9.893e-02  +9.916e-01  -7.938e-01
      +770.0  +7.184e-03  +1.027e+00  -1.013e+00  +6.656e-03  +1.025e+00  -1.012e+00  +7.184e-03  +1.027e+00  -1.013e+00  +1.522e-01  +1.030e+00  -7.260e-01  +1.516e-01  +1.030e+00  -7.268e-01  +1.522e-01  +1.030e+00  -7.260e-01
      +780.0  +7.141e-03  +1.066e+00  -1.052e+00  +6.610e-03  +1.066e+00  -1.052e+00  +7.141e-03  +1.066e+00  -1.052e+00  +1.060e-01  +9.924e-01  -7.805e-01  +1.053e-01  +9.924e-01  -7.818e-01  +1.060e-01  +9.924e-01  -7.805e-01
      +790.0  +3.732e-02  +1.033e+00  -9.580e-01  +3.683e-02  +1.031e+00  -9.573e-01  +3.732e-02  +1.033e+00  -9.580e-01  +5.123e-02  +9.507e-01  -8.482e-01  +5.058e-02  +9.507e-01  -8.495e-01  +5.123e-02  +9.507e-01  -8.482e-01
      +800.0  +1.984e-03  +1.088e+00  -1.084e+00  +1.483e-03  +1.087e+00  -1.084e+00  +1.984e-03  +1.088e+00  -1.084e+00  +5.721e-02  +9.912e-01  -8.767e-01  +5.655e-02  +9.911e-01  -8.780e-01  +5.721e-02  +9.912e-01  -8.767e-01
      +810.0  +5.950e-02  +1.160e+00  -1.041e+00  +5.902e-02  +1.158e+00  -1.040e+00  +5.950e-02  +1.160e+00  -1.041e+00  +6.510e-02  +1.090e+00  -9.602e-01  +6.444e-02  +1.090e+00  -9.611e-01  +6.510e-02  +1.090e+00  -9.602e-01
      +820.0  +1.773e-02  +1.081e+00  -1.046e+00  +1.725e-02  +1.080e+00  -1.046e+00  +1.773e-02  +1.081e+00  -1.046e+00  +7.578e-02  +9.914e-01  -8.398e-01  +7.510e-02  +9.913e-01  -8.411e-01  +7.578e-02  +9.914e-01  -8.398e-01
      +830.0  +2.971e-02  +1.099e+00  -1.039e+00  +2.922e-02  +1.098e+00  -1.039e+00  +2.971e-02  +1.099e+00  -1.039e+00  +8.584e-02  +1.075e+00  -9.036e-01  +8.518e-02  +1.075e+00  -9.051e-01  +8.584e-02  +1.075e+00  -9.036e-01
      +840.0  -2.370e-02  +1.039e+00  -1.087e+00  -2.421e-02  +1.038e+00  -1.087e+00  -2.370e-02  +1.039e+00  -1.087e+00  +8.269e-02  +1.008e+00  -8.430e-01  +8.202e-02  +1.009e+00  -8.447e-01  +8.269e-02  +1.008e+00  -8.430e-01
      +850.0  +3.349e-02  +1.098e+00  -1.031e+00  +3.297e-02  +1.097e+00  -1.031e+00  +3.349e-02  +1.098e+00  -1.031e+00  +1.861e-01  +1.178e+00  -8.058e-01  +1.854e-01  +1.179e+00  -8.077e-01  +1.861e-01  +1.178e+00  -8.058e-01
      +860.0  +3.584e-02  +1.114e+00  -1.042e+00  +3.532e-02  +1.112e+00  -1.042e+00  +3.584e-02  +1.114e+00  -1.042e+00  +1.404e-01  +1.159e+00  -8.780e-01  +1.397e-01  +1.159e+00  -8.799e-01  +1.404e-01  +1.159e+00  -8.780e-01
      +870.0  +1.496e-02  +1.131e+00  -1.101e+00  +1.445e-02  +1.129e+00  -1.100e+00  +1.496e-02  +1.131e+00  -1.101e+00  +9.529e-02  +1.122e+00  -9.316e-01  +9.462e-02  +1.123e+00  -9.335e-01  +9.529e-02  +1.122e+00  -9.316e-01
      +880.0  +4.742e-02  +1.217e+00  -1.122e+00  +4.693e-02  +1.215e+00  -1.121e+00  +4.742e-02  +1.217e+00  -1.122e+00  +1.274e-01  +1.152e+00  -8.974e-01  +1.267e-01  +1.153e+00  -8.991e-01  +1.274e-01  +1.152e+00  -8.974e-01
      +890.0  +1.233e-01  +1.318e+00  -1.072e+00  +1.228e-01  +1.317e+00  -1.071e+00  +1.233e-01  +1.318e+00  -1.072e+00  +1.027e-01  +1.060e+00  -8.546e-01  +1.020e-01  +1.060e+00  -8.563e-01  +1.027e-01  +1.060e+00  -8.546e-01
      +900.0  +1.061e-01  +1.281e+00  -1.069e+00  +1.056e-01  +1.279e+00  -1.068e+00  +1.061e-01  +1.281e+00  -1.069e+00  +8.737e-02  +1.049e+00  -8.740e-01  +8.669e-02  +1.049e+00  -8.753e-01  +8.737e-02  +1.049e+00  -8.740e-01
      +910.0  +1.341e-01  +1.378e+00  -1.110e+00  +1.336e-01  +1.377e+00  -1.109e+00  +1.341e-01  +1.378e+00  -1.110e+00  +5.281e-02  +1.075e+00  -9.694e-01  +5.214e-02  +1.075e+00  -9.707e-01  +5.281e-02  +1.075e+00  -9.694e-01
      +920.0  +7.294e-02  +1.306e+00  -1.160e+00  +7.240e-02  +1.306e+00  -1.161e+00  +7.294e-02  +1.306e+00  -1.160e+00  +1.113e-01  +1.148e+00  -9.253e-01  +1.106e-01  +1.148e+00  -9.267e-01  +1.113e-01  +1.148e+00  -9.253e-01
      +930.0  +6.646e-02  +1.315e+00  -1.182e+00  +6.591e-02  +1.314e+00  -1.182e+00  +6.646e-02  +1.315e+00  -1.182e+00  +1.393e-01  +1.252e+00  -9.732e-01  +1.386e-01  +1.252e+00  -9.748e-01  +1.393e-01  +1.252e+00  -9.732e-01
      +940.0  +1.087e-01  +1.336e+00  -1.118e+00  +1.082e-01  +1.335e+00  -1.119e+00  +1.087e-01  +1.336e+00  -1.118e+00  +1.782e-01  +1.322e+00  -9.660e-01  +1.775e-01  +1.322e+00  -9.672e-01  +1.782e-01  +1.322e+00  -9.660e-01
      +950.0  +5.878e-02  +1.293e+00  -1.175e+00  +5.827e-02  +1.292e+00  -1.175e+00  +5.878e-02  +1.293e+00  -1.175e+00  +1.504e-01  +1.325e+00  -1.024e+00  +1.498e-01  +1.325e+00  -1.025e+00  +1.504e-01  +1.325e+00  -1.024e+00
      +960.0  +1.420e-02  +1.247e+00  -1.218e+00  +1.368e-02  +1.246e+00  -1.218e+00  +1.420e-02  +1.247e+00  -1.218e+00  +1.018e-01  +1.259e+00  -1.056e+00  +1.011e-01  +1.259e+00  -1.057e+00  +1.018e-01  +1.259e+00  -1.056e+00
      +970.0  +4.091e-02  +1.354e+00  -1.272e+00  +4.039e-02  +1.353e+00  -1.272e+00  +4.091e-02  +1.354e+00  -1.272e+00  +1.372e-01  +1.316e+00  -1.041e+00  +1.365e-01  +1.316e+00  -1.043e+00  +1.372e-01  +1.316e+00  -1.041e+00
      +980.0  +2.053e-02  +1.378e+00  -1.337e+00  +2.001e-02  +1.376e+00  -1.336e+00  +2.053e-02  +1.378e+00  -1.337e+00  +1.419e-01  +1.364e+00  -1.081e+00  +1.412e-01  +1.365e+00  -1.082e+00  +1.419e-01  +1.364e+00  -1.081e+00
      +990.0  +4.303e-02  +1.381e+00  -1.295e+00  +4.251e-02  +1.380e+00  -1.295e+00  +4.303e-02  +1.381e+00  -1.295e+00  +1.761e-01  +1.416e+00  -1.064e+00  +1.755e-01  +1.416e+00  -1.065e+00  +1.761e-01  +1.416e+00  -1.064e+00
     +1000.0  +2.280e-02  +1.401e+00  -1.356e+00  +2.229e-02  +1.400e+00  -1.356e+00  +2.280e-02  +1.401e+00  -1.356e+00  +1.514e-01  +1.360e+00  -1.057e+00  +1.508e-01  +1.360e+00  -1.058e+00  +1.514e-01  +1.360e+00  -1.057e+00
     +1010.0  +3.202e-02  +1.330e+00  -1.266e+00  +3.153e-02  +1.329e+00  -1.266e+00  +3.202e-02  +1.330e+00  -1.266e+00  +1.557e-01  +1.387e+00  -1.076e+00  +1.550e-01  +1.388e+00  -1.078e+00  +1.557e-01  +1.387e+00  -1.076e+00
     +1020.0  -1.179e-02  +1.339e+00  -1.362e+00  -1.227e-02  +1.338e+00  -1.363e+00  -1.179e-02  +1.339e+00  -1.362e+00  +1.767e-01  +1.464e+00  -1.111e+00  +1.761e-01  +1.465e+00  -1.112e+00  +1.767e-01  +1.464e+00  -1.111e+00
     +1030.0  +5.106e-02  +1.457e+00  -1.354e+00  +5.057e-02  +1.456e+00  -1.354e+00  +5.106e-02  +1.457e+00  -1.354e+00  +1.077e-01  +1.334e+00  -1.118e+00  +1.070e-01  +1.333e+00  -1.119e+00  +1.077e-01  +1.334e+00  -1.118e+00
     +1040.0  +1.893e-02  +1.406e+00  -1.368e+00  +1.842e-02  +1.405e+00  -1.368e+00  +1.893e-02  +1.406e+00  -1.368e+00  +2.252e-01  +1.460e+00  -1.009e+00  +2.245e-01  +1.460e+00  -1.011e+00  +2.252e-01  +1.460e+00  -1.009e+00
     +1050.0  +2.788e-02  +1.410e+00  -1.354e+00  +2.734e-02  +1.409e+00  -1.354e+00  +2.788e-02  +1.410e+00  -1.354e+00  +9.741e-02  +1.326e+00  -1.132e+00  +9.666e-02  +1.327e+00  -1.133e+00  +9.741e-02  +1.326e+00  -1.132e+00
     +1060.0  +1.546e-02  +1.362e+00  -1.331e+00  +1.492e-02  +1.360e+00  -1.330e+00  +1.546e-02  +1.362e+00  -1.331e+00  +1.053e-01  +1.374e+00  -1.163e+00  +1.045e-01  +1.374e+00  -1.165e+00  +1.053e-01  +1.374e+00  -1.163e+00
     +1070.0  +1.024e-02  +1.384e+00  -1.364e+00  +9.702e-03  +1.382e+00  -1.363e+00  +1.024e-02  +1.384e+00  -1.364e+00  +1.403e-01  +1.410e+00  -1.130e+00  +1.395e-01  +1.410e+00  -1.131e+00  +1.403e-01  +1.410e+00  -1.130e+00
     +1080.0  +5.501e-02  +1.446e+00  -1.336e+00  +5.447e-02  +1.445e+00  -1.336e+00  +5.501e-02  +1.446e+00  -1.336e+00  +2.270e-01  +1.476e+00  -1.022e+00  +2.263e-01  +1.477e+00  -1.024e+00  +2.270e-01  +1.476e+00  -1.022e+00
     +1090.0  +7.921e-02  +1.499e+00  -1.341e+00  +7.869e-02  +1.498e+00  -1.341e+00  +7.921e-02  +1.499e+00  -1.341e+00  +2.087e-01  +1.455e+00  -1.038e+00  +2.080e-01  +1.455e+00  -1.039e+00  +2.087e-01  +1.455e+00  -1.038e+00
     +1100.0  +1.241e-01  +1.479e+00  -1.231e+00  +1.236e-01  +1.478e+00  -1.231e+00  +1.241e-01  +1.479e+00  -1.231e+00  +1.668e-01  +1.454e+00  -1.120e+00  +1.661e-01  +1.454e+00  -1.122e+00  +1.668e-01  +1.454e+00  -1.120e+00
     +1110.0  +1.137e-01  +1.526e+00  -1.299e+00  +1.132e-01  +1.525e+00  -1.299e+00  +1.137e-01  +1.526e+00  -1.299e+00  +1.816e-01  +1.500e+00  -1.137e+00  +1.809e-01  +1.500e+00  -1.138e+00  +1.816e-01  +1.500e+00  -1.137e+00
     +1120.0  +1.702e-01  +1.606e+00  -1.265e+00  +1.697e-01  +1.604e+00  -1.265e+00  +1.702e-01  +1.606e+00  -1.265e+00  +1.849e-01  +1.541e+00  -1.171e+00  +1.841e-01  +1.541e+00  -1.173e+00  +1.849e-01  +1.541e+00  -1.171e+00
     +1130.0  +1.619e-01  +1.626e+00  -1.302e+00  +1.614e-01  +1.624e+00  -1.302e+00  +1.619e-01  +1.626e+00  -1.302e+00  +1.555e-01  +1.538e+00  -1.227e+00  +1.547e-01  +1.538e+00  -1.229e+00  +1.555e-01  +1.538e+00  -1.227e+00
     +1140.0  +9.937e-02  +1.515e+00  -1.316e+00  +9.883e-02  +1.514e+00  -1.316e+00  +9.937e-02  +1.515e+00  -1.316e+00  +1.574e-01  +1.538e+00  -1.223e+00  +1.566e-01  +1.539e+00  -1.225e+00  +1.574e-01  +1.538e+00  -1.223e+00
     +1150.0  +9.462e-02  +1.586e+00  -1.397e+00  +9.406e-02  +1.585e+00  -1.397e+00  +9.462e-02  +1.586e+00  -1.397e+00  +1.606e-01  +1.584e+00  -1.263e+00  +1.598e-01  +1.584e+00  -1.265e+00  +1.606e-01  +1.584e+00  -1.263e+00
     +1160.0  +4.530e-02  +1.504e+00  -1.413e+00  +4.480e-02  +1.503e+00  -1.413e+00  +4.530e-02  +1.504e+00  -1.413e+00  +2.050e-01  +1.626e+00  -1.216e+00  +2.042e-01  +1.626e+00  -1.218e+00  +2.050e-01  +1.626e+00  -1.216e+00
     +1170.0  +3.660e-02  +1.556e+00  -1.483e+00  +3.609e-02  +1.555e+00  -1.483e+00  +3.660e-02  +1.556e+00  -1.483e+00  +2.016e-01  +1.655e+00  -1.251e+00  +2.009e-01  +1.655e+00  -1.253e+00  +2.016e-01  +1.655e+00  -1.251e+00
     +1180.0  +4.445e-02  +1.593e+00  -1.504e+00  +4.394e-02  +1.593e+00  -1.505e+00  +4.445e-02  +1.593e+00  -1.504e+00  +2.206e-01  +1.728e+00  -1.286e+00  +2.199e-01  +1.728e+00  -1.288e+00  +2.206e-01  +1.728e+00  -1.286e+00
     +1190.0  +8.958e-02  +1.595e+00  -1.415e+00  +8.905e-02  +1.594e+00  -1.416e+00  +8.958e-02  +1.595e+00  -1.415e+00  +1.302e-01  +1.544e+00  -1.283e+00  +1.295e-01  +1.543e+00  -1.284e+00  +1.302e-01  +1.544e+00  -1.283e+00
     +1200.0  +7.958e-02  +1.660e+00  -1.501e+00  +7.907e-02  +1.659e+00  -1.501e+00  +7.958e-02  +1.660e+00  -1.501e+00  +1.601e-01  +1.618e+00  -1.297e+00  +1.594e-01  +1.617e+00  -1.299e+00  +1.601e-01  +1.618e+00  -1.297e+00
     +1210.0  +3.359e-02  +1.605e+00  -1.538e+00  +3.309e-02  +1.604e+00  -1.538e+00  +3.359e-02  +1.605e+00  -1.538e+00  +1.599e-01  +1.588e+00  -1.268e+00  +1.592e-01  +1.587e+00  -1.269e+00  +1.599e-01  +1.588e+00  -1.268e+00
     +1220.0  +1.363e-02  +1.584e+00  -1.557e+00  +1.317e-02  +1.583e+00  -1.557e+00  +1.363e-02  +1.584e+00  -1.557e+00  +1.942e-01  +1.654e+00  -1.266e+00  +1.936e-01  +1.654e+00  -1.267e+00  +1.942e-01  +1.654e+00  -1.266e+00
     +1230.0  +3.595e-02  +1.607e+00  -1.535e+00  +3.542e-02  +1.606e+00  -1.535e+00  +3.595e-02  +1.607e+00  -1.535e+00  +1.541e-01  +1.649e+00  -1.341e+00  +1.533e-01  +1.649e+00  -1.342e+00  +1.541e-01  +1.649e+00  -1.341e+00
     +1240.0  +9.397e-02  +1.794e+00  -1.606e+00  +9.347e-02  +1.794e+00  -1.607e+00  +9.397e-02  +1.794e+00  -1.606e+00  +1.931e-01  +1.802e+00  -1.416e+00  +1.924e-01  +1.802e+00  -1.418e+00  +1.931e-01  +1.802e+00  -1.416e+00
     +1250.0  +3.814e-02  +1.697e+00  -1.621e+00  +3.767e-02  +1.697e+00  -1.621e+00  +3.814e-02  +1.697e+00  -1.621e+00  +2.018e-01  +1.806e+00  -1.403e+00  +2.011e-01  +1.806e+00  -1.404e+00  +2.018e-01  +1.806e+00  -1.403e+00
     +1260.0  +8.783e-02  +1.756e+00  -1.580e+00  +8.726e-02  +1.755e+00  -1.580e+00  +8.783e-02  +1.756e+00  -1.580e+00  +2.384e-01  +1.866e+00  -1.389e+00  +2.378e-01  +1.865e+00  -1.390e+00  +2.384e-01  +1.866e+00  -1.389e+00
     +1270.0  +3.316e-02  +1.758e+00  -1.691e+00  +3.261e-02  +1.757e+00  -1.692e+00  +3.316e-02  +1.758e+00  -1.691e+00  +2.956e-01  +1.893e+00  -1.302e+00  +2.948e-01  +1.893e+00  -1.303e+00  +2.956e-01  +1.893e+00  -1.302e+00
     +1280.0  +3.638e-02  +1.806e+00  -1.733e+00  +3.582e-02  +1.805e+00  -1.733e+00  +3.638e-02  +1.806e+00  -1.733e+00  +2.124e-01  +1.744e+00  -1.319e+00  +2.117e-01  +1.744e+00  -1.320e+00  +2.124e-01  +1.744e+00  -1.319e+00
     +1290.0  +2.725e-02  +1.742e+00  -1.688e+00  +2.672e-02  +1.741e+00  -1.688e+00  +2.725e-02  +1.742e+00  -1.688e+00  +2.035e-01  +1.735e+00  -1.328e+00  +2.027e-01  +1.735e+00  -1.329e+00  +2.035e-01  +1.735e+00  -1.328e+00
     +1300.0  +1.440e-02  +1.680e+00  -1.651e+00  +1.390e-02  +1.679e+00  -1.651e+00  +1.440e-02  +1.680e+00  -1.651e+00  +2.362e-01  +1.795e+00  -1.323e+00  +2.354e-01  +1.795e+00  -1.324e+00  +2.362e-01  +1.795e+00  -1.323e+00
     +1310.0  +9.203e-02  +1.816e+00  -1.632e+00  +9.153e-02  +1.815e+00  -1.632e+00  +9.203e-02  +1.816e+00  -1.632e+00  +2.484e-01  +1.832e+00  -1.335e+00  +2.477e-01  +1.831e+00  -1.336e+00  +2.484e-01  +1.832e+00  -1.335e+00
     +1320.0  +1.204e-01  +1.913e+00  -1.672e+00  +1.199e-01  +1.912e+00  -1.673e+00  +1.204e-01  +1.913e+00  -1.672e+00  +1.691e-01  +1.740e+00  -1.402e+00  +1.684e-01  +1.740e+00  -1.404e+00  +1.691e-01  +1.740e+00  -1.402e+00
     +1330.0  +1.212e-01  +1.917e+00  -1.675e+00  +1.207e-01  +1.916e+00  -1.675e+00  +1.212e-01  +1.917e+00  -1.675e+00  +2.152e-01  +1.860e+00  -1.430e+00  +2.145e-01  +1.860e+00  -1.431e+00  +2.152e-01  +1.860e+00  -1.430e+00
     +1340.0  +7.311e-02  +1.903e+00  -1.756e+00  +7.263e-02  +1.902e+00  -1.756e+00  +7.311e-02  +1.903e+00  -1.756e+00  +1.430e-01  +1.836e+00  -1.550e+00  +1.423e-01  +1.835e+00  -1.551e+00  +1.430e-01  +1.836e+00  -1.550e+00
     +1350.0  +6.150e-02  +1.916e+00  -1.793e+00  +6.103e-02  +1.915e+00  -1.792e+00  +6.150e-02  +1.916e+00  -1.793e+00  +2.148e-01  +1.940e+00  -1.510e+00  +2.140e-01  +1.939e+00  -1.511e+00  +2.148e-01  +1.940e+00  -1.510e+00
     +1360.0  +9.741e-02  +1.892e+00  -1.698e+00  +9.689e-02  +1.892e+00  -1.698e+00  +9.741e-02  +1.892e+00  -1.698e+00  +2.130e-01  +1.895e+00  -1.469e+00  +2.123e-01  +1.895e+00  -1.470e+00  +2.130e-01  +1.895e+00  -1.469e+00
     +1370.0  +1.112e-01  +1.919e+00  -1.697e+00  +1.107e-01  +1.918e+00  -1.697e+00  +1.112e-01  +1.919e+00  -1.697e+00  +2.495e-01  +1.871e+00  -1.372e+00  +2.488e-01  +1.870e+00  -1.373e+00  +2.495e-01  +1.871e+00  -1.372e+00
     +1380.0  +9.243e-02  +1.909e+00  -1.725e+00  +9.195e-02  +1.909e+00  -1.725e+00  +9.243e-02  +1.909e+00  -1.725e+00  +3.029e-01  +1.979e+00  -1.373e+00  +3.022e-01  +1.979e+00  -1.374e+00  +3.029e-01  +1.979e+00  -1.373e+00
     +1390.0  +1.372e-01  +1.948e+00  -1.674e+00  +1.367e-01  +1.947e+00  -1.674e+00  +1.372e-01  +1.948e+00  -1.674e+00  +3.067e-01  +1.936e+00  -1.322e+00  +3.059e-01  +1.935e+00  -1.324e+00  +3.067e-01  +1.936e+00  -1.322e+00
     +1400.0  +1.107e-01  +1.900e+00  -1.678e+00  +1.103e-01  +1.898e+00  -1.678e+00  +1.107e-01  +1.900e+00  -1.678e+00  +3.059e-01  +1.979e+00  -1.367e+00  +3.056e-01  +1.979e+00  -1.368e+00  +3.059e-01  +1.979e+00  -1.367e+00
     +1410.0  +1.329e-01  +1.905e+00  -1.640e+00  +1.325e-01  +1.904e+00  -1.639e+00  +1.329e-01  +1.905e+00  -1.640e+00  +3.124e-01  +2.022e+00  -1.397e+00  +3.116e-01  +2.021e+00  -1.398e+00  +3.124e-01  +2.022e+00  -1.397e+00
     +1420.0  +9.125e-02  +1.956e+00  -1.774e+00  +9.089e-02  +1.955e+00  -1.773e+00  +9.125e-02  +1.956e+00  -1.774e+00  +3.348e-01  +2.048e+00  -1.379e+00  +3.340e-01  +2.048e+00  -1.380e+00  +3.348e-01  +2.048e+00  -1.379e+00
     +1430.0  +9.192e-02  +2.026e+00  -1.842e+00  +9.150e-02  +2.025e+00  -1.842e+00  +9.192e-02  +2.026e+00  -1.842e+00  +2.143e-01  +1.916e+00  -1.487e+00  +2.136e-01  +1.915e+00  -1.488e+00  +2.143e-01  +1.916e+00  -1.487e+00
     +1440.0  +1.129e-01  +2.045e+00  -1.820e+00  +1.125e-01  +2.045e+00  -1.820e+00  +1.129e-01  +2.045e+00  -1.820e+00  +2.416e-01  +1.987e+00  -1.504e+00  +2.409e-01  +1.987e+00  -1.505e+00  +2.416e-01  +1.987e+00  -1.504e+00
     +1450.0  +1.537e-01  +2.091e+00  -1.784e+00  +1.534e-01  +2.091e+00  -1.784e+00  +1.537e-01  +2.091e+00  -1.784e+00  +2.584e-01  +1.938e+00  -1.421e+00  +2.576e-01  +1.937e+00  -1.422e+00  +2.584e-01  +1.938e+00  -1.421e+00
     +1460.0  +1.116e-01  +2.078e+00  -1.855e+00  +1.113e-01  +2.078e+00  -1.855e+00  +1.116e-01  +2.078e+00  -1.855e+00  +2.701e-01  +1.926e+00  -1.385e+00  +2.694e-01  +1.925e+00  -1.386e+00  +2.701e-01  +1.926e+00  -1.385e+00
     +1470.0  +1.119e-01  +2.075e+00  -1.851e+00  +1.115e-01  +2.074e+00  -1.851e+00  +1.119e-01  +2.075e+00  -1.851e+00  +2.604e-01  +1.946e+00  -1.426e+00  +2.597e-01  +1.946e+00  -1.427e+00  +2.604e-01  +1.946e+00  -1.426e+00
     +1480.0  +1.222e-01  +2.099e+00  -1.855e+00  +1.217e-01  +2.099e+00  -1.855e+00  +1.222e-01  +2.099e+00  -1.855e+00  +2.646e-01  +1.987e+00  -1.457e+00  +2.640e-01  +1.987e+00  -1.459e+00  +2.646e-01  +1.987e+00  -1.457e+00
     +1490.0  +1.292e-01  +2.173e+00  -1.915e+00  +1.287e-01  +2.172e+00  -1.915e+00  +1.292e-01  +2.173e+00  -1.915e+00  +3.087e-01  +2.070e+00  -1.453e+00  +3.080e-01  +2.070e+00  -1.454e+00  +3.087e-01  +2.070e+00  -1.453e+00
     +1500.0  +7.271e-02  +2.072e+00  -1.927e+00  +7.229e-02  +2.072e+00  -1.927e+00  +7.271e-02  +2.072e+00  -1.927e+00  +2.461e-01  +2.000e+00  -1.507e+00  +2.455e-01  +1.999e+00  -1.508e+00  +2.461e-01  +2.000e+00  -1.507e+00
     +1510.0  +7.207e-02  +2.014e+00  -1.870e+00  +7.164e-02  +2.013e+00  -1.870e+00  +7.207e-02  +2.014e+00  -1.870e+00  +2.280e-01  +1.970e+00  -1.514e+00  +2.274e-01  +1.969e+00  -1.514e+00  +2.280e-01  +1.970e+00  -1.514e+00
     +1520.0  +1.037e-01  +2.067e+00  -1.860e+00  +1.033e-01  +2.066e+00  -1.860e+00  +1.037e-01  +2.067e+00  -1.860e+00  +2.406e-01  +1.988e+00  -1.507e+00  +2.399e-01  +1.987e+00  -1.507e+00  +2.406e-01  +1.988e+00  -1.507e+00
     +1530.0  +1.419e-01  +2.141e+00  -1.857e+00  +1.412e-01  +2.141e+00  -1.858e+00  +1.419e-01  +2.141e+00  -1.857e+00  +2.438e-01  +2.015e+00  -1.527e+00  +2.430e-01  +2.014e+00  -1.529e+00  +2.438e-01  +2.015e+00  -1.527e+00
     +1540.0  +2.014e-01  +2.223e+00  -1.821e+00  +2.013e-01  +2.224e+00  -1.821e+00  +2.014e-01  +2.223e+00  -1.821e+00  +3.375e-01  +2.103e+00  -1.428e+00  +3.368e-01  +2.103e+00  -1.430e+00  +3.375e-01  +2.103e+00  -1.428e+00
     +1550.0  +1.418e-01  +2.208e+00  -1.925e+00  +1.412e-01  +2.207e+00  -1.925e+00  +1.418e-01  +2.208e+00  -1.925e+00  +2.995e-01  +2.038e+00  -1.439e+00  +2.987e-01  +2.038e+00  -1.441e+00  +2.995e-01  +2.038e+00  -1.439e+00
     +1560.0  +1.008e-01  +2.157e+00  -1.955e+00  +1.007e-01  +2.156e+00  -1.955e+00  +1.008e-01  +2.157e+00  -1.955e+00  +3.697e-01  +2.198e+00  -1.458e+00  +3.688e-01  +2.198e+00  -1.460e+00  +3.697e-01  +2.198e+00  -1.458e+00
     +1570.0  +1.669e-01  +2.193e+00  -1.859e+00  +1.665e-01  +2.192e+00  -1.859e+00  +1.669e-01  +2.193e+00  -1.859e+00  +3.811e-01  +2.222e+00  -1.460e+00  +3.803e-01  +2.222e+00  -1.461e+00  +3.811e-01  +2.222e+00  -1.460e+00
     +1580.0  +1.195e-01  +2.181e+00  -1.942e+00  +1.191e-01  +2.180e+00  -1.942e+00  +1.195e-01  +2.181e+00  -1.942e+00  +3.304e-01  +2.122e+00  -1.461e+00  +3.295e-01  +2.121e+00  -1.462e+00  +3.304e-01  +2.122e+00  -1.461e+00
     +1590.0  +1.508e-01  +2.223e+00  -1.921e+00  +1.504e-01  +2.222e+00  -1.921e+00  +1.508e-01  +2.223e+00  -1.921e+00  +3.464e-01  +2.132e+00  -1.439e+00  +3.456e-01  +2.132e+00  -1.441e+00  +3.464e-01  +2.132e+00  -1.439e+00
     +1600.0  +1.814e-01  +2.328e+00  -1.965e+00  +1.811e-01  +2.327e+00  -1.965e+00  +1.814e-01  +2.328e+00  -1.965e+00  +2.570e-01  +2.067e+00  -1.553e+00  +2.562e-01  +2.066e+00  -1.554e+00  +2.570e-01  +2.067e+00  -1.553e+00
     +1610.0  +2.345e-01  +2.314e+00  -1.845e+00  +2.340e-01  +2.313e+00  -1.845e+00  +2.345e-01  +2.314e+00  -1.845e+00  +2.666e-01  +2.108e+00  -1.575e+00  +2.661e-01  +2.107e+00  -1.575e+00  +2.666e-01  +2.108e+00  -1.575e+00
     +1620.0  +1.534e-01  +2.225e+00  -1.919e+00  +1.529e-01  +2.225e+00  -1.919e+00  +1.534e-01  +2.225e+00  -1.919e+00  +3.165e-01  +2.181e+00  -1.548e+00  +3.158e-01  +2.180e+00  -1.549e+00  +3.165e-01  +2.181e+00  -1.548e+00
     +1630.0  +9.485e-02  +2.310e+00  -2.120e+00  +9.466e-02  +2.310e+00  -2.120e+00  +9.485e-02  +2.310e+00  -2.120e+00  +2.749e-01  +2.113e+00  -1.564e+00  +2.742e-01  +2.113e+00  -1.565e+00  +2.749e-01  +2.113e+00  -1.564e+00
     +1640.0  +1.729e-01  +2.383e+00  -2.037e+00  +1.729e-01  +2.383e+00  -2.037e+00  +1.729e-01  +2.383e+00  -2.037e+00  +3.050e-01  +2.180e+00  -1.570e+00  +3.040e-01  +2.179e+00  -1.571e+00  +3.050e-01  +2.180e+00  -1.570e+00
     +1650.0  +1.306e-01  +2.352e+00  -2.090e+00  +1.303e-01  +2.351e+00  -2.091e+00  +1.306e-01  +2.352e+00  -2.090e+00  +3.269e-01  +2.208e+00  -1.554e+00  +3.261e-01  +2.207e+00  -1.555e+00  +3.269e-01  +2.208e+00  -1.554e+00
     +1660.0  +1.731e-01  +2.394e+00  -2.048e+00  +1.728e-01  +2.393e+00  -2.048e+00  +1.731e-01  +2.394e+00  -2.048e+00  +3.759e-01  +2.199e+00  -1.447e+00  +3.750e-01  +2.198e+00  -1.448e+00  +3.759e-01  +2.199e+00  -1.447e+00
     +1670.0  +1.935e-01  +2.400e+00  -2.013e+00  +1.939e-01  +2.400e+00  -2.012e+00  +1.935e-01  +2.400e+00  -2.013e+00  +3.345e-01  +2.177e+00  -1.508e+00  +3.332e-01  +2.176e+00  -1.509e+00  +3.345e-01  +2.177e+00  -1.508e+00
     +1680.0  +1.847e-01  +2.369e+00  -2.000e+00  +1.845e-01  +2.368e+00  -2.000e+00  +1.847e-01  +2.369e+00  -2.000e+00  +3.268e-01  +2.251e+00  -1.597e+00  +3.261e-01  +2.250e+00  -1.598e+00  +3.268e-01  +2.251e+00  -1.597e+00
     +1690.0  +1.924e-01  +2.356e+00  -1.971e+00  +1.919e-01  +2.356e+00  -1.972e+00  +1.924e-01  +2.356e+00  -1.971e+00  +3.389e-01  +2.285e+00  -1.607e+00  +3.380e-01  +2.284e+00  -1.608e+00  +3.389e-01  +2.285e+00  -1.607e+00
     +1700.0  +1.581e-01  +2.331e+00  -2.015e+00  +1.578e-01  +2.331e+00  -2.015e+00  +1.581e-01  +2.331e+00  -2.015e+00  +2.724e-01  +2.234e+00  -1.690e+00  +2.716e-01  +2.234e+00  -1.690e+00  +2.724e-01  +2.234e+00  -1.690e+00
     +1710.0  +1.711e-01  +2.340e+00  -1.997e+00  +1.708e-01  +2.339e+00  -1.998e+00  +1.711e-01  +2.340e+00  -1.997e+00  +2.654e-01  +2.192e+00  -1.661e+00  +2.647e-01  +2.191e+00  -1.662e+00  +2.654e-01  +2.192e+00  -1.661e+00
     +1720.0  +1.559e-01  +2.365e+00  -2.053e+00  +1.556e-01  +2.365e+00  -2.054e+00  +1.559e-01  +2.365e+00  -2.053e+00  +3.399e-01  +2.260e+00  -1.580e+00  +3.392e-01  +2.260e+00  -1.581e+00  +3.399e-01  +2.260e+00  -1.580e+00
     +1730.0  +1.289e-01  +2.362e+00  -2.105e+00  +1.286e-01  +2.362e+00  -2.105e+00  +1.289e-01  +2.362e+00  -2.105e+00  +2.967e-01  +2.217e+00  -1.624e+00  +2.960e-01  +2.217e+00  -1.625e+00  +2.967e-01  +2.217e+00  -1.624e+00
     +1740.0  +1.118e-01  +2.345e+00  -2.122e+00  +1.108e-01  +2.345e+00  -2.123e+00  +1.118e-01  +2.345e+00  -2.122e+00  +3.478e-01  +2.167e+00  -1.471e+00  +3.476e-01  +2.167e+00  -1.472e+00  +3.478e-01  +2.167e+00  -1.471e+00
     +1750.0  +1.057e-01  +2.342e+00  -2.131e+00  +1.056e-01  +2.342e+00  -2.131e+00  +1.057e-01  +2.342e+00  -2.131e+00  +4.258e-01  +2.304e+00  -1.452e+00  +4.251e-01  +2.303e+00  -1.453e+00  +4.258e-01  +2.304e+00  -1.452e+00
     +1760.0  +1.234e-01  +2.324e+00  -2.077e+00  +1.231e-01  +2.323e+00  -2.077e+00  +1.234e-01  +2.324e+00  -2.077e+00  +4.140e-01  +2.320e+00  -1.492e+00  +4.132e-01  +2.319e+00  -1.493e+00  +4.140e-01  +2.320e+00  -1.492e+00
     +1770.0  +1.078e-01  +2.321e+00  -2.105e+00  +1.074e-01  +2.320e+00  -2.105e+00  +1.078e-01  +2.321e+00  -2.105e+00  +2.880e-01  +2.224e+00  -1.648e+00  +2.873e-01  +2.223e+00  -1.649e+00  +2.880e-01  +2.224e+00  -1.648e+00
     +1780.0  +1.306e-01  +2.434e+00  -2.173e+00  +1.298e-01  +2.434e+00  -2.174e+00  +1.306e-01  +2.434e+00  -2.173e+00  +3.250e-01  +2.189e+00  -1.539e+00  +3.243e-01  +2.189e+00  -1.540e+00  +3.250e-01  +2.189e+00  -1.539e+00
     +1790.0  +1.846e-01  +2.460e+00  -2.090e+00  +1.843e-01  +2.459e+00  -2.091e+00  +1.846e-01  +2.460e+00  -2.090e+00  +4.099e-01  +2.345e+00  -1.525e+00  +4.092e-01  +2.344e+00  -1.526e+00  +4.099e-01  +2.345e+00  -1.525e+00
     +1800.0  +2.151e-01  +2.487e+00  -2.057e+00  +2.147e-01  +2.486e+00  -2.057e+00  +2.151e-01  +2.487e+00  -2.057e+00  +4.550e-01  +2.414e+00  -1.504e+00  +4.543e-01  +2.414e+00  -1.505e+00  +4.550e-01  +2.414e+00  -1.504e+00
     +1810.0  +2.109e-01  +2.445e+00  -2.023e+00  +2.106e-01  +2.444e+00  -2.023e+00  +2.109e-01  +2.445e+00  -2.023e+00  +4.598e-01  +2.393e+00  -1.473e+00  +4.591e-01  +2.392e+00  -1.474e+00  +4.598e-01  +2.393e+00  -1.473e+00
     +1820.0  +1.865e-01  +2.462e+00  -2.089e+00  +1.868e-01  +2.462e+00  -2.088e+00  +1.865e-01  +2.462e+00  -2.089e+00  +4.225e-01  +2.337e+00  -1.492e+00  +4.219e-01  +2.336e+00  -1.492e+00  +4.225e-01  +2.337e+00  -1.492e+00
     +1830.0  +1.676e-01  +2.472e+00  -2.137e+00  +1.674e-01  +2.472e+00  -2.137e+00  +1.676e-01  +2.472e+00  -2.137e+00  +3.726e-01  +2.271e+00  -1.526e+00  +3.719e-01  +2.270e+00  -1.526e+00  +3.726e-01  +2.271e+00  -1.526e+00
     +1840.0  +1.269e-01  +2.426e+00  -2.172e+00  +1.267e-01  +2.426e+00  -2.172e+00  +1.269e-01  +2.426e+00  -2.172e+00  +4.018e-01  +2.302e+00  -1.498e+00  +4.011e-01  +2.301e+00  -1.499e+00  +4.018e-01  +2.302e+00  -1.498e+00
     +1850.0  +1.068e-01  +2.413e+00  -2.200e+00  +1.065e-01  +2.413e+00  -2.200e+00  +1.068e-01  +2.413e+00  -2.200e+00  +4.178e-01  +2.363e+00  -1.527e+00  +4.171e-01  +2.362e+00  -1.528e+00  +4.178e-01  +2.363e+00  -1.527e+00
     +1860.0  +2.022e-01  +2.446e+00  -2.042e+00  +2.019e-01  +2.446e+00  -2.042e+00  +2.022e-01  +2.446e+00  -2.042e+00  +4.507e-01  +2.396e+00  -1.495e+00  +4.500e-01  +2.396e+00  -1.496e+00  +4.507e-01  +2.396e+00  -1.495e+00
     +1870.0  +1.238e-01  +2.378e+00  -2.130e+00  +1.235e-01  +2.377e+00  -2.130e+00  +1.238e-01  +2.378e+00  -2.130e+00  +4.709e-01  +2.409e+00  -1.467e+00  +4.702e-01  +2.408e+00  -1.468e+00  +4.709e-01  +2.409e+00  -1.467e+00
     +1880.0  +1.161e-01  +2.324e+00  -2.092e+00  +1.157e-01  +2.324e+00  -2.092e+00  +1.161e-01  +2.324e+00  -2.092e+00  +5.184e-01  +2.512e+00  -1.476e+00  +5.177e-01  +2.512e+00  -1.477e+00  +5.184e-01  +2.512e+00  -1.476e+00
     +1890.0  +9.355e-02  +2.280e+00  -2.093e+00  +9.308e-02  +2.280e+00  -2.093e+00  +9.355e-02  +2.280e+00  -2.093e+00  +4.547e-01  +2.447e+00  -1.537e+00  +4.540e-01  +2.446e+00  -1.538e+00  +4.547e-01  +2.447e+00  -1.537e+00
     +1900.0  +1.108e-01  +2.349e+00  -2.127e+00  +1.105e-01  +2.348e+00  -2.127e+00  +1.108e-01  +2.349e+00  -2.127e+00  +3.962e-01  +2.395e+00  -1.603e+00  +3.954e-01  +2.395e+00  -1.604e+00  +3.962e-01  +2.395e+00  -1.603e+00
     +1910.0  +1.822e-01  +2.436e+00  -2.071e+00  +1.819e-01  +2.435e+00  -2.071e+00  +1.822e-01  +2.436e+00  -2.071e+00  +4.039e-01  +2.386e+00  -1.578e+00  +4.032e-01  +2.385e+00  -1.579e+00  +4.039e-01  +2.386e+00  -1.578e+00
     +1920.0  +2.045e-01  +2.472e+00  -2.063e+00  +2.042e-01  +2.471e+00  -2.063e+00  +2.045e-01  +2.472e+00  -2.063e+00  +4.458e-01  +2.434e+00  -1.543e+00  +4.451e-01  +2.433e+00  -1.543e+00  +4.458e-01  +2.434e+00  -1.543e+00
     +1930.0  +2.441e-01  +2.509e+00  -2.021e+00  +2.437e-01  +2.508e+00  -2.021e+00  +2.441e-01  +2.509e+00  -2.021e+00  +4.392e-01  +2.400e+00  -1.522e+00  +4.384e-01  +2.399e+00  -1.523e+00  +4.392e-01  +2.400e+00  -1.522e+00
     +1940.0  +2.420e-01  +2.578e+00  -2.094e+00  +2.416e-01  +2.578e+00  -2.094e+00  +2.420e-01  +2.578e+00  -2.094e+00  +4.418e-01  +2.410e+00  -1.526e+00  +4.410e-01  +2.409e+00  -1.526e+00  +4.418e-01  +2.410e+00  -1.526e+00
     +1950.0  +2.332e-01  +2.510e+00  -2.043e+00  +2.328e-01  +2.509e+00  -2.043e+00  +2.332e-01  +2.510e+00  -2.043e+00  +4.431e-01  +2.438e+00  -1.552e+00  +4.423e-01  +2.437e+00  -1.552e+00  +4.431e-01  +2.438e+00  -1.552e+00
     +1960.0  +2.427e-01  +2.647e+00  -2.161e+00  +2.423e-01  +2.646e+00  -2.162e+00  +2.427e-01  +2.647e+00  -2.161e+00  +4.384e-01  +2.480e+00  -1.603e+00  +4.376e-01  +2.479e+00  -1.604e+00  +4.384e-01  +2.480e+00  -1.603e+00
     +1970.0  +1.772e-01  +2.543e+00  -2.188e+00  +1.768e-01  +2.542e+00  -2.189e+00  +1.772e-01  +2.543e+00  -2.188e+00  +3.993e-01  +2.458e+00  -1.660e+00  +3.986e-01  +2.457e+00  -1.660e+00  +3.993e-01  +2.458e+00  -1.660e+00
     +1980.0  +1.748e-01  +2.492e+00  -2.142e+00  +1.745e-01  +2.491e+00  -2.142e+00  +1.748e-01  +2.492e+00  -2.142e+00  +4.294e-01  +2.507e+00  -1.649e+00  +4.286e-01  +2.506e+00  -1.649e+00  +4.294e-01  +2.507e+00  -1.649e+00
     +1990.0  +1.568e-01  +2.561e+00  -2.247e+00  +1.564e-01  +2.560e+00  -2.247e+00  +1.568e-01  +2.561e+00  -2.247e+00  +4.721e-01  +2.512e+00  -1.568e+00  +4.714e-01  +2.511e+00  -1.568e+00  +4.721e-01  +2.512e+00  -1.568e+00
     +2000.0  +1.113e-01  +2.464e+00  -2.241e+00  +1.109e-01  +2.464e+00  -2.242e+00  +1.113e-01  +2.464e+00  -2.241e+00  +4.732e-01  +2.526e+00  -1.579e+00  +4.724e-01  +2.525e+00  -1.580e+00  +4.732e-01  +2.526e+00  -1.579e+00
     +2010.0  +2.109e-01  +2.482e+00  -2.060e+00  +2.105e-01  +2.482e+00  -2.061e+00  +2.109e-01  +2.482e+00  -2.060e+00  +4.121e-01  +2.460e+00  -1.636e+00  +4.113e-01  +2.460e+00  -1.637e+00  +4.121e-01  +2.460e+00  -1.636e+00
     +2020.0  +1.552e-01  +2.467e+00  -2.157e+00  +1.548e-01  +2.467e+00  -2.157e+00  +1.552e-01  +2.467e+00  -2.157e+00  +4.328e-01  +2.417e+00  -1.551e+00  +4.321e-01  +2.416e+00  -1.552e+00  +4.328e-01  +2.417e+00  -1.551e+00
     +2030.0  +9.663e-02  +2.426e+00  -2.233e+00  +9.626e-02  +2.426e+00  -2.233e+00  +9.663e-02  +2.426e+00  -2.233e+00  +4.502e-01  +2.483e+00  -1.582e+00  +4.495e-01  +2.481e+00  -1.582e+00  +4.502e-01  +2.483e+00  -1.582e+00
     +2040.0  +9.383e-02  +2.399e+00  -2.212e+00  +9.344e-02  +2.399e+00  -2.212e+00  +9.383e-02  +2.399e+00  -2.212e+00  +4.227e-01  +2.465e+00  -1.620e+00  +4.220e-01  +2.464e+00  -1.620e+00  +4.227e-01  +2.465e+00  -1.620e+00
     +2050.0  +8.610e-02  +2.376e+00  -2.203e+00  +8.569e-02  +2.375e+00  -2.204e+00  +8.610e-02  +2.376e+00  -2.203e+00  +3.953e-01  +2.384e+00  -1.594e+00  +3.946e-01  +2.383e+00  -1.594e+00  +3.953e-01  +2.384e+00  -1.594e+00
     +2060.0  +1.422e-01  +2.429e+00  -2.145e+00  +1.418e-01  +2.429e+00  -2.145e+00  +1.422e-01  +2.429e+00  -2.145e+00  +3.905e-01  +2.401e+00  -1.620e+00  +3.897e-01  +2.399e+00  -1.620e+00  +3.905e-01  +2.401e+00  -1.620e+00
     +2070.0  +1.724e-01  +2.486e+00  -2.141e+00  +1.720e-01  +2.485e+00  -2.141e+00  +1.724e-01  +2.486e+00  -2.141e+00  +4.418e-01  +2.519e+00  -1.635e+00  +4.410e-01  +2.518e+00  -1.636e+00  +4.418e-01  +2.519e+00  -1.635e+00
     +2080.0  +1.243e-01  +2.452e+00  -2.204e+00  +1.239e-01  +2.451e+00  -2.204e+00  +1.243e-01  +2.452e+00  -2.204e+00  +3.860e-01  +2.459e+00  -1.687e+00  +3.852e-01  +2.458e+00  -1.688e+00  +3.860e-01  +2.459e+00  -1.687e+00
     +2090.0  +1.141e-01  +2.479e+00  -2.250e+00  +1.136e-01  +2.478e+00  -2.251e+00  +1.141e-01  +2.479e+00  -2.250e+00  +5.095e-01  +2.583e+00  -1.563e+00  +5.091e-01  +2.582e+00  -1.564e+00  +5.095e-01  +2.583e+00  -1.563e+00
     +2100.0  +1.158e-01  +2.491e+00  -2.259e+00  +1.155e-01  +2.490e+00  -2.259e+00  +1.158e-01  +2.491e+00  -2.259e+00  +4.334e-01  +2.494e+00  -1.627e+00  +4.325e-01  +2.492e+00  -1.627e+00  +4.334e-01  +2.494e+00  -1.627e+00
     +2110.0  +8.052e-02  +2.488e+00  -2.327e+00  +8.012e-02  +2.487e+00  -2.327e+00  +8.052e-02  +2.488e+00  -2.327e+00  +5.016e-01  +2.525e+00  -1.522e+00  +5.009e-01  +2.524e+00  -1.522e+00  +5.016e-01  +2.525e+00  -1.522e+00
     +2120.0  +5.719e-02  +2.587e+00  -2.473e+00  +5.678e-02  +2.586e+00  -2.473e+00  +5.719e-02  +2.587e+00  -2.473e+00  +4.321e-01  +2.484e+00  -1.620e+00  +4.313e-01  +2.483e+00  -1.620e+00  +4.321e-01  +2.484e+00  -1.620e+00
     +2130.0  +5.138e-02  +2.516e+00  -2.413e+00  +5.098e-02  +2.515e+00  -2.413e+00  +5.138e-02  +2.516e+00  -2.413e+00  +4.018e-01  +2.486e+00  -1.682e+00  +4.010e-01  +2.485e+00  -1.683e+00  +4.018e-01  +2.486e+00  -1.682e+00
     +2140.0  +9.738e-02  +2.483e+00  -2.289e+00  +9.700e-02  +2.483e+00  -2.289e+00  +9.738e-02  +2.483e+00  -2.289e+00  +4.222e-01  +2.544e+00  -1.700e+00  +4.214e-01  +2.543e+00  -1.701e+00  +4.222e-01  +2.544e+00  -1.700e+00
     +2150.0  +7.549e-02  +2.475e+00  -2.324e+00  +7.510e-02  +2.474e+00  -2.324e+00  +7.549e-02  +2.475e+00  -2.324e+00  +4.405e-01  +2.611e+00  -1.730e+00  +4.397e-01  +2.610e+00  -1.730e+00  +4.405e-01  +2.611e+00  -1.730e+00
     +2160.0  +1.741e-01  +2.533e+00  -2.185e+00  +1.737e-01  +2.532e+00  -2.185e+00  +1.741e-01  +2.533e+00  -2.185e+00  +4.608e-01  +2.592e+00  -1.670e+00  +4.600e-01  +2.591e+00  -1.671e+00  +4.608e-01  +2.592e+00  -1.670e+00
     +2170.0  +1.294e-01  +2.521e+00  -2.262e+00  +1.291e-01  +2.520e+00  -2.262e+00  +1.294e-01  +2.521e+00  -2.262e+00  +4.705e-01  +2.616e+00  -1.675e+00  +4.697e-01  +2.615e+00  -1.676e+00  +4.705e-01  +2.616e+00  -1.675e+00
     +2180.0  +9.401e-02  +2.484e+00  -2.296e+00  +9.361e-02  +2.483e+00  -2.295e+00  +9.401e-02  +2.484e+00  -2.296e+00  +4.238e-01  +2.506e+00  -1.659e+00  +4.230e-01  +2.505e+00  -1.659e+00  +4.238e-01  +2.506e+00  -1.659e+00
     +2190.0  +1.262e-01  +2.580e+00  -2.328e+00  +1.258e-01  +2.579e+00  -2.327e+00  +1.262e-01  +2.580e+00  -2.328e+00  +4.160e-01  +2.441e+00  -1.609e+00  +4.152e-01  +2.440e+00  -1.610e+00  +4.160e-01  +2.441e+00  -1.609e+00
     +2200.0  +1.671e-01  +2.594e+00  -2.260e+00  +1.667e-01  +2.594e+00  -2.260e+00  +1.671e-01  +2.594e+00  -2.260e+00  +4.505e-01  +2.564e+00  -1.663e+00  +4.497e-01  +2.563e+00  -1.663e+00  +4.505e-01  +2.564e+00  -1.663e+00
     +2210.0  +1.483e-01  +2.593e+00  -2.297e+00  +1.479e-01  +2.592e+00  -2.297e+00  +1.483e-01  +2.593e+00  -2.297e+00  +3.577e-01  +2.451e+00  -1.736e+00  +3.569e-01  +2.450e+00  -1.736e+00  +3.577e-01  +2.451e+00  -1.736e+00
     +2220.0  +1.648e-01  +2.679e+00  -2.350e+00  +1.644e-01  +2.679e+00  -2.350e+00  +1.648e-01  +2.679e+00  -2.350e+00  +4.344e-01  +2.512e+00  -1.643e+00  +4.336e-01  +2.511e+00  -1.644e+00  +4.344e-01  +2.512e+00  -1.643e+00
     +2230.0  +2.144e-01  +2.724e+00  -2.296e+00  +2.140e-01  +2.724e+00  -2.296e+00  +2.144e-01  +2.724e+00  -2.296e+00  +4.385e-01  +2.493e+00  -1.616e+00  +4.377e-01  +2.492e+00  -1.617e+00  +4.385e-01  +2.493e+00  -1.616e+00
     +2240.0  +1.595e-01  +2.675e+00  -2.356e+00  +1.591e-01  +2.675e+00  -2.356e+00  +1.595e-01  +2.675e+00  -2.356e+00  +4.598e-01  +2.561e+00  -1.641e+00  +4.590e-01  +2.560e+00  -1.642e+00  +4.598e-01  +2.561e+00  -1.641e+00
     +2250.0  +1.745e-01  +2.632e+00  -2.283e+00  +1.741e-01  +2.632e+00  -2.284e+00  +1.745e-01  +2.632e+00  -2.283e+00  +4.225e-01  +2.553e+00  -1.708e+00  +4.218e-01  +2.552e+00  -1.708e+00  +4.225e-01  +2.553e+00  -1.708e+00
     +2260.0  +1.675e-01  +2.616e+00  -2.281e+00  +1.671e-01  +2.615e+00  -2.281e+00  +1.675e-01  +2.616e+00  -2.281e+00  +4.498e-01  +2.546e+00  -1.646e+00  +4.490e-01  +2.545e+00  -1.647e+00  +4.498e-01  +2.546e+00  -1.646e+00
     +2270.0  +6.460e-02  +2.445e+00  -2.316e+00  +6.421e-02  +2.445e+00  -2.316e+00  +6.460e-02  +2.445e+00  -2.316e+00  +5.185e-01  +2.604e+00  -1.567e+00  +5.178e-01  +2.603e+00  -1.568e+00  +5.185e-01  +2.604e+00  -1.567e+00
     +2280.0  +5.236e-02  +2.470e+00  -2.365e+00  +5.197e-02  +2.469e+00  -2.365e+00  +5.236e-02  +2.470e+00  -2.365e+00  +5.574e-01  +2.602e+00  -1.487e+00  +5.566e-01  +2.601e+00  -1.488e+00  +5.574e-01  +2.602e+00  -1.487e+00
     +2290.0  +9.867e-02  +2.526e+00  -2.329e+00  +9.830e-02  +2.525e+00  -2.329e+00  +9.867e-02  +2.526e+00  -2.329e+00  +5.237e-01  +2.597e+00  -1.550e+00  +5.229e-01  +2.596e+00  -1.550e+00  +5.237e-01  +2.597e+00  -1.550e+00
     +2300.0  +2.092e-01  +2.666e+00  -2.248e+00  +2.088e-01  +2.666e+00  -2.248e+00  +2.092e-01  +2.666e+00  -2.248e+00  +4.937e-01  +2.601e+00  -1.614e+00  +4.930e-01  +2.600e+00  -1.614e+00  +4.937e-01  +2.601e+00  -1.614e+00
     +2310.0  +1.941e-01  +2.684e+00  -2.295e+00  +1.938e-01  +2.683e+00  -2.295e+00  +1.941e-01  +2.684e+00  -2.295e+00  +5.255e-01  +2.638e+00  -1.587e+00  +5.247e-01  +2.637e+00  -1.588e+00  +5.255e-01  +2.638e+00  -1.587e+00
     +2320.0  +1.559e-01  +2.667e+00  -2.355e+00  +1.555e-01  +2.666e+00  -2.355e+00  +1.559e-01  +2.667e+00  -2.355e+00  +5.852e-01  +2.717e+00  -1.546e+00  +5.845e-01  +2.716e+00  -1.547e+00  +5.852e-01  +2.717e+00  -1.546e+00
     +2330.0  +1.752e-01  +2.702e+00  -2.352e+00  +1.749e-01  +2.702e+00  -2.352e+00  +1.752e-01  +2.702e+00  -2.352e+00  +5.631e-01  +2.679e+00  -1.553e+00  +5.623e-01  +2.678e+00  -1.553e+00  +5.631e-01  +2.679e+00  -1.553e+00
     +2340.0  +1.362e-01  +2.610e+00  -2.338e+00  +1.359e-01  +2.610e+00  -2.338e+00  +1.362e-01  +2.610e+00  -2.338e+00  +5.733e-01  +2.728e+00  -1.581e+00  +5.726e-01  +2.727e+00  -1.582e+00  +5.733e-01  +2.728e+00  -1.581e+00
     +2350.0  +1.023e-01  +2.588e+00  -2.384e+00  +1.020e-01  +2.587e+00  -2.383e+00  +1.023e-01  +2.588e+00  -2.384e+00  +5.719e-01  +2.717e+00  -1.573e+00  +5.711e-01  +2.716e+00  -1.574e+00  +5.719e-01  +2.717e+00  -1.573e+00
     +2360.0  +1.207e-01  +2.634e+00  -2.392e+00  +1.203e-01  +2.633e+00  -2.392e+00  +1.207e-01  +2.634e+00  -2.392e+00  +5.208e-01  +2.674e+00  -1.632e+00  +5.201e-01  +2.673e+00  -1.633e+00  +5.208e-01  +2.674e+00  -1.632e+00
     +2370.0  +9.346e-02  +2.585e+00  -2.399e+00  +9.311e-02  +2.585e+00  -2.398e+00  +9.346e-02  +2.585e+00  -2.399e+00  +5.089e-01  +2.624e+00  -1.607e+00  +5.082e-01  +2.623e+00  -1.607e+00  +5.089e-01  +2.624e+00  -1.607e+00
     +2380.0  +1.471e-01  +2.630e+00  -2.336e+00  +1.468e-01  +2.629e+00  -2.335e+00  +1.471e-01  +2.630e+00  -2.336e+00  +4.916e-01  +2.662e+00  -1.679e+00  +4.909e-01  +2.661e+00  -1.679e+00  +4.916e-01  +2.662e+00  -1.679e+00
     +2390.0  +1.373e-01  +2.633e+00  -2.359e+00  +1.370e-01  +2.633e+00  -2.359e+00  +1.373e-01  +2.633e+00  -2.359e+00  +5.173e-01  +2.734e+00  -1.700e+00  +5.166e-01  +2.733e+00  -1.700e+00  +5.173e-01  +2.734e+00  -1.700e+00
     +2400.0  +1.009e-01  +2.556e+00  -2.355e+00  +1.005e-01  +2.556e+00  -2.355e+00  +1.009e-01  +2.556e+00  -2.355e+00  +5.070e-01  +2.684e+00  -1.670e+00  +5.063e-01  +2.682e+00  -1.670e+00  +5.070e-01  +2.684e+00  -1.670e+00
     +2410.0  +3.311e-02  +2.544e+00  -2.478e+00  +3.274e-02  +2.543e+00  -2.477e+00  +3.311e-02  +2.544e+00  -2.478e+00  +5.222e-01  +2.722e+00  -1.678e+00  +5.214e-01  +2.721e+00  -1.678e+00  +5.222e-01  +2.722e+00  -1.678e+00
     +2420.0  +5.897e-02  +2.487e+00  -2.369e+00  +5.862e-02  +2.486e+00  -2.369e+00  +5.897e-02  +2.487e+00  -2.369e+00  +5.292e-01  +2.781e+00  -1.723e+00  +5.284e-01  +2.780e+00  -1.724e+00  +5.292e-01  +2.781e+00  -1.723e+00
     +2430.0  +1.075e-01  +2.587e+00  -2.372e+00  +1.071e-01  +2.586e+00  -2.372e+00  +1.075e-01  +2.587e+00  -2.372e+00  +4.688e-01  +2.745e+00  -1.807e+00  +4.680e-01  +2.744e+00  -1.808e+00  +4.688e-01  +2.745e+00  -1.807e+00
     +2440.0  +1.544e-01  +2.661e+00  -2.352e+00  +1.540e-01  +2.660e+00  -2.352e+00  +1.544e-01  +2.661e+00  -2.352e+00  +4.465e-01  +2.639e+00  -1.746e+00  +4.457e-01  +2.637e+00  -1.746e+00  +4.465e-01  +2.639e+00  -1.746e+00
     +2450.0  +1.329e-01  +2.644e+00  -2.378e+00  +1.325e-01  +2.644e+00  -2.379e+00  +1.329e-01  +2.644e+00  -2.378e+00  +4.892e-01  +2.672e+00  -1.693e+00  +4.885e-01  +2.671e+00  -1.694e+00  +4.892e-01  +2.672e+00  -1.693e+00
     +2460.0  +1.993e-01  +2.662e+00  -2.264e+00  +1.990e-01  +2.662e+00  -2.264e+00  +1.993e-01  +2.662e+00  -2.264e+00  +5.225e-01  +2.650e+00  -1.605e+00  +5.217e-01  +2.649e+00  -1.605e+00  +5.225e-01  +2.650e+00  -1.605e+00
     +2470.0  +1.953e-01  +2.701e+00  -2.311e+00  +1.949e-01  +2.701e+00  -2.311e+00  +1.953e-01  +2.701e+00  -2.311e+00  +5.529e-01  +2.714e+00  -1.608e+00  +5.521e-01  +2.713e+00  -1.608e+00  +5.529e-01  +2.714e+00  -1.608e+00
     +2480.0  +1.548e-01  +2.699e+00  -2.390e+00  +1.544e-01  +2.698e+00  -2.390e+00  +1.548e-01  +2.699e+00  -2.390e+00  +5.443e-01  +2.704e+00  -1.615e+00  +5.436e-01  +2.703e+00  -1.615e+00  +5.443e-01  +2.704e+00  -1.615e+00
     +2490.0  +1.679e-01  +2.701e+00  -2.365e+00  +1.675e-01  +2.700e+00  -2.365e+00  +1.679e-01  +2.701e+00  -2.365e+00  +5.521e-01  +2.692e+00  -1.588e+00  +5.513e-01  +2.691e+00  -1.588e+00  +5.521e-01  +2.692e+00  -1.588e+00
     +2500.0  +2.164e-01  +2.745e+00  -2.312e+00  +2.161e-01  +2.744e+00  -2.312e+00  +2.164e-01  +2.745e+00  -2.312e+00  +5.959e-01  +2.736e+00  -1.544e+00  +5.951e-01  +2.735e+00  -1.545e+00  +5.959e-01  +2.736e+00  -1.544e+00
     +2510.0  +2.011e-01  +2.802e+00  -2.400e+00  +2.008e-01  +2.801e+00  -2.400e+00  +2.011e-01  +2.802e+00  -2.400e+00  +6.702e-01  +2.783e+00  -1.442e+00  +6.695e-01  +2.782e+00  -1.443e+00  +6.702e-01  +2.783e+00  -1.442e+00
     +2520.0  +1.546e-01  +2.752e+00  -2.443e+00  +1.542e-01  +2.752e+00  -2.443e+00  +1.546e-01  +2.752e+00  -2.443e+00  +5.964e-01  +2.711e+00  -1.518e+00  +5.957e-01  +2.710e+00  -1.519e+00  +5.964e-01  +2.711e+00  -1.518e+00
     +2530.0  +1.653e-01  +2.787e+00  -2.456e+00  +1.649e-01  +2.786e+00  -2.456e+00  +1.653e-01  +2.787e+00  -2.456e+00  +5.324e-01  +2.663e+00  -1.599e+00  +5.317e-01  +2.662e+00  -1.599e+00  +5.324e-01  +2.663e+00  -1.599e+00
     +2540.0  +1.746e-01  +2.828e+00  -2.479e+00  +1.743e-01  +2.828e+00  -2.479e+00  +1.746e-01  +2.828e+00  -2.479e+00  +4.642e-01  +2.656e+00  -1.727e+00  +4.635e-01  +2.654e+00  -1.728e+00  +4.642e-01  +2.656e+00  -1.727e+00
     +2550.0  +1.824e-01  +2.786e+00  -2.421e+00  +1.821e-01  +2.785e+00  -2.421e+00  +1.824e-01  +2.786e+00  -2.421e+00  +5.107e-01  +2.692e+00  -1.671e+00  +5.100e-01  +2.691e+00  -1.671e+00  +5.107e-01  +2.692e+00  -1.671e+00
     +2560.0  +1.130e-01  +2.687e+00  -2.461e+00  +1.127e-01  +2.687e+00  -2.461e+00  +1.130e-01  +2.687e+00  -2.461e+00  +5.743e-01  +2.779e+00  -1.630e+00  +5.736e-01  +2.778e+00  -1.631e+00  +5.743e-01  +2.779e+00  -1.630e+00
     +2570.0  +2.050e-01  +2.746e+00  -2.336e+00  +2.046e-01  +2.746e+00  -2.336e+00  +2.050e-01  +2.746e+00  -2.336e+00  +5.886e-01  +2.733e+00  -1.556e+00  +5.878e-01  +2.732e+00  -1.556e+00  +5.886e-01  +2.733e+00  -1.556e+00
     +2580.0  +2.074e-01  +2.757e+00  -2.342e+00  +2.070e-01  +2.756e+00  -2.342e+00  +2.074e-01  +2.757e+00  -2.342e+00  +6.185e-01  +2.808e+00  -1.571e+00  +6.178e-01  +2.807e+00  -1.572e+00  +6.185e-01  +2.808e+00  -1.571e+00
     +2590.0  +1.350e-01  +2.688e+00  -2.418e+00  +1.347e-01  +2.688e+00  -2.419e+00  +1.350e-01  +2.688e+00  -2.418e+00  +5.531e-01  +2.796e+00  -1.690e+00  +5.524e-01  +2.796e+00  -1.691e+00  +5.531e-01  +2.796e+00  -1.690e+00
     +2600.0  +1.777e-01  +2.632e+00  -2.277e+00  +1.774e-01  +2.632e+00  -2.277e+00  +1.777e-01  +2.632e+00  -2.277e+00  +5.726e-01  +2.759e+00  -1.613e+00  +5.719e-01  +2.758e+00  -1.614e+00  +5.726e-01  +2.759e+00  -1.613e+00
     +2610.0  +2.153e-01  +2.677e+00  -2.246e+00  +2.150e-01  +2.677e+00  -2.247e+00  +2.153e-01  +2.677e+00  -2.246e+00  +5.638e-01  +2.699e+00  -1.571e+00  +5.631e-01  +2.698e+00  -1.572e+00  +5.638e-01  +2.699e+00  -1.571e+00
     +2620.0  +1.193e-01  +2.586e+00  -2.348e+00  +1.190e-01  +2.586e+00  -2.348e+00  +1.193e-01  +2.586e+00  -2.348e+00  +5.669e-01  +2.750e+00  -1.616e+00  +5.662e-01  +2.749e+00  -1.617e+00  +5.669e-01  +2.750e+00  -1.616e+00
     +2630.0  +1.330e-01  +2.704e+00  -2.438e+00  +1.326e-01  +2.703e+00  -2.438e+00  +1.330e-01  +2.704e+00  -2.438e+00  +6.159e-01  +2.781e+00  -1.549e+00  +6.152e-01  +2.780e+00  -1.550e+00  +6.159e-01  +2.781e+00  -1.549e+00
     +2640.0  +1.342e-01  +2.666e+00  -2.398e+00  +1.338e-01  +2.665e+00  -2.398e+00  +1.342e-01  +2.666e+00  -2.398e+00  +5.655e-01  +2.744e+00  -1.613e+00  +5.647e-01  +2.743e+00  -1.614e+00  +5.655e-01  +2.744e+00  -1.613e+00
     +2650.0  +7.368e-02  +2.653e+00  -2.505e+00  +7.333e-02  +2.652e+00  -2.505e+00  +7.368e-02  +2.653e+00  -2.505e+00  +6.340e-01  +2.846e+00  -1.578e+00  +6.333e-01  +2.846e+00  -1.579e+00  +6.340e-01  +2.846e+00  -1.578e+00
     +2660.0  +1.844e-01  +2.760e+00  -2.391e+00  +1.841e-01  +2.760e+00  -2.392e+00  +1.844e-01  +2.760e+00  -2.391e+00  +6.140e-01  +2.896e+00  -1.668e+00  +6.133e-01  +2.895e+00  -1.669e+00  +6.140e-01  +2.896e+00  -1.668e+00
     +2670.0  +1.937e-01  +2.770e+00  -2.383e+00  +1.934e-01  +2.770e+00  -2.383e+00  +1.937e-01  +2.770e+00  -2.383e+00  +4.947e-01  +2.736e+00  -1.747e+00  +4.940e-01  +2.735e+00  -1.748e+00  +4.947e-01  +2.736e+00  -1.747e+00
     +2680.0  +2.288e-01  +2.742e+00  -2.285e+00  +2.285e-01  +2.742e+00  -2.285e+00  +2.288e-01  +2.742e+00  -2.285e+00  +4.802e-01  +2.745e+00  -1.785e+00  +4.795e-01  +2.745e+00  -1.786e+00  +4.802e-01  +2.745e+00  -1.785e+00
     +2690.0  +1.755e-01  +2.730e+00  -2.379e+00  +1.752e-01  +2.729e+00  -2.379e+00  +1.755e-01  +2.730e+00  -2.379e+00  +5.736e-01  +2.770e+00  -1.622e+00  +5.729e-01  +2.769e+00  -1.623e+00  +5.736e-01  +2.770e+00  -1.622e+00
     +2700.0  +1.446e-01  +2.707e+00  -2.417e+00  +1.443e-01  +2.706e+00  -2.417e+00  +1.446e-01  +2.707e+00  -2.417e+00  +5.344e-01  +2.714e+00  -1.646e+00  +5.336e-01  +2.713e+00  -1.646e+00  +5.344e-01  +2.714e+00  -1.646e+00
     +2710.0  +1.734e-01  +2.665e+00  -2.318e+00  +1.730e-01  +2.664e+00  -2.318e+00  +1.734e-01  +2.665e+00  -2.318e+00  +5.220e-01  +2.757e+00  -1.713e+00  +5.212e-01  +2.756e+00  -1.713e+00  +5.220e-01  +2.757e+00  -1.713e+00
     +2720.0  +1.667e-01  +2.669e+00  -2.336e+00  +1.664e-01  +2.668e+00  -2.336e+00  +1.667e-01  +2.669e+00  -2.336e+00  +5.041e-01  +2.750e+00  -1.741e+00  +5.034e-01  +2.749e+00  -1.742e+00  +5.041e-01  +2.750e+00  -1.741e+00
     +2730.0  +1.869e-01  +2.746e+00  -2.373e+00  +1.865e-01  +2.746e+00  -2.373e+00  +1.869e-01  +2.746e+00  -2.373e+00  +5.184e-01  +2.756e+00  -1.720e+00  +5.176e-01  +2.755e+00  -1.720e+00  +5.184e-01  +2.756e+00  -1.720e+00
     +2740.0  +1.628e-01  +2.674e+00  -2.348e+00  +1.624e-01  +2.673e+00  -2.348e+00  +1.628e-01  +2.674e+00  -2.348e+00  +4.253e-01  +2.704e+00  -1.854e+00  +4.245e-01  +2.703e+00  -1.854e+00  +4.253e-01  +2.704e+00  -1.854e+00
     +2750.0  +1.652e-01  +2.772e+00  -2.442e+00  +1.648e-01  +2.771e+00  -2.442e+00  +1.652e-01  +2.772e+00  -2.442e+00  +4.762e-01  +2.681e+00  -1.729e+00  +4.755e-01  +2.680e+00  -1.729e+00  +4.762e-01  +2.681e+00  -1.729e+00
     +2760.0  +1.871e-01  +2.744e+00  -2.370e+00  +1.868e-01  +2.743e+00  -2.370e+00  +1.871e-01  +2.744e+00  -2.370e+00  +4.565e-01  +2.684e+00  -1.771e+00  +4.558e-01  +2.683e+00  -1.771e+00  +4.565e-01  +2.684e+00  -1.771e+00
     +2770.0  +1.822e-01  +2.765e+00  -2.400e+00  +1.819e-01  +2.764e+00  -2.401e+00  +1.822e-01  +2.765e+00  -2.400e+00  +5.535e-01  +2.749e+00  -1.642e+00  +5.528e-01  +2.748e+00  -1.642e+00  +5.535e-01  +2.749e+00  -1.642e+00
     +2780.0  +2.198e-01  +2.782e+00  -2.342e+00  +2.194e-01  +2.781e+00  -2.342e+00  +2.198e-01  +2.782e+00  -2.342e+00  +5.327e-01  +2.773e+00  -1.708e+00  +5.319e-01  +2.772e+00  -1.708e+00  +5.327e-01  +2.773e+00  -1.708e+00
     +2790.0  +1.898e-01  +2.780e+00  -2.401e+00  +1.895e-01  +2.780e+00  -2.401e+00  +1.898e-01  +2.780e+00  -2.401e+00  +5.491e-01  +2.795e+00  -1.697e+00  +5.483e-01  +2.794e+00  -1.698e+00  +5.491e-01  +2.795e+00  -1.697e+00
     +2800.0  +1.610e-01  +2.743e+00  -2.421e+00  +1.607e-01  +2.742e+00  -2.421e+00  +1.610e-01  +2.743e+00  -2.421e+00  +5.854e-01  +2.810e+00  -1.639e+00  +5.846e-01  +2.808e+00  -1.639e+00  +5.854e-01  +2.810e+00  -1.639e+00
     +2810.0  +1.657e-01  +2.786e+00  -2.455e+00  +1.654e-01  +2.786e+00  -2.455e+00  +1.657e-01  +2.786e+00  -2.455e+00  +5.557e-01  +2.803e+00  -1.691e+00  +5.549e-01  +2.802e+00  -1.692e+00  +5.557e-01  +2.803e+00  -1.691e+00
     +2820.0  +2.013e-01  +2.812e+00  -2.410e+00  +2.010e-01  +2.812e+00  -2.410e+00  +2.013e-01  +2.812e+00  -2.410e+00  +5.475e-01  +2.825e+00  -1.730e+00  +5.468e-01  +2.824e+00  -1.730e+00  +5.475e-01  +2.825e+00  -1.730e+00
     +2830.0  +2.184e-01  +2.815e+00  -2.378e+00  +2.181e-01  +2.814e+00  -2.378e+00  +2.184e-01  +2.815e+00  -2.378e+00  +5.276e-01  +2.745e+00  -1.690e+00  +5.268e-01  +2.744e+00  -1.690e+00  +5.276e-01  +2.745e+00  -1.690e+00
     +2840.0  +1.871e-01  +2.776e+00  -2.402e+00  +1.867e-01  +2.775e+00  -2.402e+00  +1.871e-01  +2.776e+00  -2.402e+00  +5.858e-01  +2.818e+00  -1.646e+00  +5.850e-01  +2.817e+00  -1.647e+00  +5.858e-01  +2.818e+00  -1.646e+00
     +2850.0  +2.132e-01  +2.833e+00  -2.406e+00  +2.129e-01  +2.832e+00  -2.406e+00  +2.132e-01  +2.833e+00  -2.406e+00  +5.060e-01  +2.659e+00  -1.647e+00  +5.053e-01  +2.658e+00  -1.648e+00  +5.060e-01  +2.659e+00  -1.647e+00
     +2860.0  +1.858e-01  +2.756e+00  -2.384e+00  +1.855e-01  +2.755e+00  -2.384e+00  +1.858e-01  +2.756e+00  -2.384e+00  +5.517e-01  +2.740e+00  -1.637e+00  +5.510e-01  +2.739e+00  -1.637e+00  +5.517e-01  +2.740e+00  -1.637e+00
     +2870.0  +2.355e-01  +2.847e+00  -2.376e+00  +2.352e-01  +2.846e+00  -2.376e+00  +2.355e-01  +2.847e+00  -2.376e+00  +5.304e-01  +2.789e+00  -1.728e+00  +5.297e-01  +2.788e+00  -1.729e+00  +5.304e-01  +2.789e+00  -1.728e+00
     +2880.0  +2.813e-01  +2.889e+00  -2.327e+00  +2.810e-01  +2.889e+00  -2.327e+00  +2.813e-01  +2.889e+00  -2.327e+00  +5.918e-01  +2.888e+00  -1.704e+00  +5.911e-01  +2.887e+00  -1.705e+00  +5.918e-01  +2.888e+00  -1.704e+00
     +2890.0  +1.746e-01  +2.767e+00  -2.417e+00  +1.743e-01  +2.766e+00  -2.417e+00  +1.746e-01  +2.767e+00  -2.417e+00  +5.900e-01  +2.802e+00  -1.621e+00  +5.893e-01  +2.800e+00  -1.622e+00  +5.900e-01  +2.802e+00  -1.621e+00
     +2900.0  +1.732e-01  +2.721e+00  -2.375e+00  +1.729e-01  +2.720e+00  -2.375e+00  +1.732e-01  +2.721e+00  -2.375e+00  +5.234e-01  +2.710e+00  -1.663e+00  +5.227e-01  +2.709e+00  -1.664e+00  +5.234e-01  +2.710e+00  -1.663e+00
     +2910.0  +1.217e-01  +2.695e+00  -2.452e+00  +1.213e-01  +2.695e+00  -2.452e+00  +1.217e-01  +2.695e+00  -2.452e+00  +5.105e-01  +2.795e+00  -1.774e+00  +5.097e-01  +2.794e+00  -1.774e+00  +5.105e-01  +2.795e+00  -1.774e+00
     +2920.0  +1.471e-01  +2.653e+00  -2.358e+00  +1.468e-01  +2.652e+00  -2.358e+00  +1.471e-01  +2.653e+00  -2.358e+00  +5.304e-01  +2.848e+00  -1.787e+00  +5.297e-01  +2.847e+00  -1.788e+00  +5.304e-01  +2.848e+00  -1.787e+00
     +2930.0  +1.422e-01  +2.658e+00  -2.373e+00  +1.419e-01  +2.657e+00  -2.373e+00  +1.422e-01  +2.658e+00  -2.373e+00  +5.502e-01  +2.798e+00  -1.698e+00  +5.494e-01  +2.797e+00  -1.698e+00  +5.502e-01  +2.798e+00  -1.698e+00
     +2940.0  +1.167e-01  +2.684e+00  -2.451e+00  +1.164e-01  +2.684e+00  -2.451e+00  +1.167e-01  +2.684e+00  -2.451e+00  +5.103e-01  +2.761e+00  -1.740e+00  +5.095e-01  +2.760e+00  -1.741e+00  +5.103e-01  +2.761e+00  -1.740e+00
     +2950.0  +2.187e-01  +2.795e+00  -2.357e+00  +2.184e-01  +2.794e+00  -2.357e+00  +2.187e-01  +2.795e+00  -2.357e+00  +5.488e-01  +2.757e+00  -1.659e+00  +5.480e-01  +2.756e+00  -1.660e+00  +5.488e-01  +2.757e+00  -1.659e+00
     +2960.0  +2.277e-01  +2.814e+00  -2.358e+00  +2.274e-01  +2.813e+00  -2.358e+00  +2.277e-01  +2.814e+00  -2.358e+00  +5.712e-01  +2.829e+00  -1.686e+00  +5.704e-01  +2.828e+00  -1.687e+00  +5.712e-01  +2.829e+00  -1.686e+00
     +2970.0  +2.381e-01  +2.828e+00  -2.352e+00  +2.378e-01  +2.828e+00  -2.352e+00  +2.381e-01  +2.828e+00  -2.352e+00  +5.466e-01  +2.822e+00  -1.729e+00  +5.459e-01  +2.821e+00  -1.729e+00  +5.466e-01  +2.822e+00  -1.729e+00
     +2980.0  +2.677e-01  +2.880e+00  -2.345e+00  +2.674e-01  +2.879e+00  -2.345e+00  +2.677e-01  +2.880e+00  -2.345e+00  +5.592e-01  +2.884e+00  -1.765e+00  +5.584e-01  +2.882e+00  -1.766e+00  +5.592e-01  +2.884e+00  -1.765e+00
     +2990.0  +2.886e-01  +2.866e+00  -2.289e+00  +2.884e-01  +2.866e+00  -2.289e+00  +2.886e-01  +2.866e+00  -2.289e+00  +5.463e-01  +2.825e+00  -1.733e+00  +5.456e-01  +2.824e+00  -1.733e+00  +5.463e-01  +2.825e+00  -1.733e+00
     +3000.0  +2.799e-01  +2.911e+00  -2.351e+00  +2.796e-01  +2.910e+00  -2.351e+00  +2.799e-01  +2.911e+00  -2.351e+00  +5.822e-01  +2.880e+00  -1.716e+00  +5.814e-01  +2.879e+00  -1.716e+00  +5.822e-01  +2.880e+00  -1.716e+00
     +3010.0  +2.766e-01  +2.959e+00  -2.406e+00  +2.763e-01  +2.959e+00  -2.406e+00  +2.766e-01  +2.959e+00  -2.406e+00  +5.829e-01  +2.862e+00  -1.696e+00  +5.821e-01  +2.861e+00  -1.697e+00  +5.829e-01  +2.862e+00  -1.696e+00
     +3020.0  +2.478e-01  +2.851e+00  -2.355e+00  +2.475e-01  +2.851e+00  -2.356e+00  +2.478e-01  +2.851e+00  -2.355e+00  +5.629e-01  +2.869e+00  -1.743e+00  +5.622e-01  +2.868e+00  -1.744e+00  +5.629e-01  +2.869e+00  -1.743e+00
     +3030.0  +1.585e-01  +2.813e+00  -2.496e+00  +1.582e-01  +2.813e+00  -2.497e+00  +1.585e-01  +2.813e+00  -2.496e+00  +5.411e-01  +2.733e+00  -1.651e+00  +5.403e-01  +2.732e+00  -1.652e+00  +5.411e-01  +2.733e+00  -1.651e+00
     +3040.0  +2.174e-01  +2.900e+00  -2.465e+00  +2.171e-01  +2.900e+00  -2.466e+00  +2.174e-01  +2.900e+00  -2.465e+00  +5.634e-01  +2.793e+00  -1.666e+00  +5.627e-01  +2.792e+00  -1.666e+00  +5.634e-01  +2.793e+00  -1.666e+00
     +3050.0  +1.656e-01  +2.789e+00  -2.458e+00  +1.653e-01  +2.788e+00  -2.458e+00  +1.656e-01  +2.789e+00  -2.458e+00  +5.701e-01  +2.828e+00  -1.688e+00  +5.693e-01  +2.827e+00  -1.689e+00  +5.701e-01  +2.828e+00  -1.688e+00
     +3060.0  +1.659e-01  +2.789e+00  -2.457e+00  +1.656e-01  +2.788e+00  -2.457e+00  +1.659e-01  +2.789e+00  -2.457e+00  +6.117e-01  +2.820e+00  -1.597e+00  +6.109e-01  +2.819e+00  -1.597e+00  +6.117e-01  +2.820e+00  -1.597e+00
     +3070.0  +1.412e-01  +2.788e+00  -2.506e+00  +1.408e-01  +2.788e+00  -2.506e+00  +1.412e-01  +2.788e+00  -2.506e+00  +4.742e-01  +2.716e+00  -1.767e+00  +4.735e-01  +2.715e+00  -1.768e+00  +4.742e-01  +2.716e+00  -1.767e+00
     +3080.0  +2.012e-01  +2.858e+00  -2.456e+00  +2.009e-01  +2.857e+00  -2.455e+00  +2.012e-01  +2.858e+00  -2.456e+00  +5.583e-01  +2.808e+00  -1.691e+00  +5.576e-01  +2.807e+00  -1.691e+00  +5.583e-01  +2.808e+00  -1.691e+00
     +3090.0  +1.743e-01  +2.825e+00  -2.476e+00  +1.740e-01  +2.824e+00  -2.476e+00  +1.743e-01  +2.825e+00  -2.476e+00  +5.547e-01  +2.811e+00  -1.702e+00  +5.539e-01  +2.810e+00  -1.702e+00  +5.547e-01  +2.811e+00  -1.702e+00
     +3100.0  +1.868e-01  +2.776e+00  -2.402e+00  +1.866e-01  +2.775e+00  -2.402e+00  +1.868e-01  +2.776e+00  -2.402e+00  +5.327e-01  +2.808e+00  -1.743e+00  +5.319e-01  +2.807e+00  -1.743e+00  +5.327e-01  +2.808e+00  -1.743e+00
     +3110.0  +1.762e-01  +2.771e+00  -2.419e+00  +1.759e-01  +2.770e+00  -2.418e+00  +1.762e-01  +2.771e+00  -2.419e+00  +5.519e-01  +2.840e+00  -1.736e+00  +5.512e-01  +2.839e+00  -1.736e+00  +5.519e-01  +2.840e+00  -1.736e+00
     +3120.0  +1.844e-01  +2.783e+00  -2.414e+00  +1.840e-01  +2.782e+00  -2.414e+00  +1.844e-01  +2.783e+00  -2.414e+00  +6.062e-01  +2.878e+00  -1.665e+00  +6.054e-01  +2.877e+00  -1.666e+00  +6.062e-01  +2.878e+00  -1.665e+00
     +3130.0  +2.739e-01  +2.895e+00  -2.348e+00  +2.736e-01  +2.895e+00  -2.348e+00  +2.739e-01  +2.895e+00  -2.348e+00  +6.374e-01  +2.869e+00  -1.594e+00  +6.366e-01  +2.867e+00  -1.594e+00  +6.374e-01  +2.869e+00  -1.594e+00
     +3140.0  +2.165e-01  +2.817e+00  -2.384e+00  +2.162e-01  +2.817e+00  -2.384e+00  +2.165e-01  +2.817e+00  -2.384e+00  +5.259e-01  +2.717e+00  -1.665e+00  +5.252e-01  +2.716e+00  -1.665e+00  +5.259e-01  +2.717e+00  -1.665e+00
     +3150.0  +1.853e-01  +2.788e+00  -2.418e+00  +1.849e-01  +2.787e+00  -2.417e+00  +1.853e-01  +2.788e+00  -2.418e+00  +5.278e-01  +2.703e+00  -1.648e+00  +5.271e-01  +2.702e+00  -1.648e+00  +5.278e-01  +2.703e+00  -1.648e+00
     +3160.0  +1.842e-01  +2.861e+00  -2.493e+00  +1.838e-01  +2.861e+00  -2.493e+00  +1.842e-01  +2.861e+00  -2.493e+00  +4.974e-01  +2.625e+00  -1.630e+00  +4.966e-01  +2.624e+00  -1.631e+00  +4.974e-01  +2.625e+00  -1.630e+00
     +3170.0  +1.681e-01  +2.782e+00  -2.446e+00  +1.678e-01  +2.782e+00  -2.446e+00  +1.681e-01  +2.782e+00  -2.446e+00  +5.245e-01  +2.756e+00  -1.707e+00  +5.237e-01  +2.755e+00  -1.708e+00  +5.245e-01  +2.756e+00  -1.707e+00
     +3180.0  +2.480e-01  +2.881e+00  -2.385e+00  +2.477e-01  +2.881e+00  -2.385e+00  +2.480e-01  +2.881e+00  -2.385e+00  +4.617e-01  +2.666e+00  -1.743e+00  +4.609e-01  +2.665e+00  -1.743e+00  +4.617e-01  +2.666e+00  -1.743e+00
     +3190.0  +2.665e-01  +2.883e+00  -2.350e+00  +2.662e-01  +2.882e+00  -2.350e+00  +2.665e-01  +2.883e+00  -2.350e+00  +4.960e-01  +2.727e+00  -1.735e+00  +4.953e-01  +2.727e+00  -1.736e+00  +4.960e-01  +2.727e+00  -1.735e+00
     +3200.0  +2.428e-01  +2.836e+00  -2.351e+00  +2.425e-01  +2.836e+00  -2.351e+00  +2.428e-01  +2.836e+00  -2.351e+00  +5.581e-01  +2.777e+00  -1.661e+00  +5.574e-01  +2.776e+00  -1.661e+00  +5.581e-01  +2.777e+00  -1.661e+00
     +3210.0  +2.285e-01  +2.825e+00  -2.368e+00  +2.282e-01  +2.825e+00  -2.368e+00  +2.285e-01  +2.825e+00  -2.368e+00  +5.166e-01  +2.773e+00  -1.740e+00  +5.158e-01  +2.771e+00  -1.740e+00  +5.166e-01  +2.773e+00  -1.740e+00
     +3220.0  +2.735e-01  +2.875e+00  -2.328e+00  +2.733e-01  +2.875e+00  -2.328e+00  +2.735e-01  +2.875e+00  -2.328e+00  +5.983e-01  +2.950e+00  -1.753e+00  +5.976e-01  +2.949e+00  -1.754e+00  +5.983e-01  +2.950e+00  -1.753e+00
     +3230.0  +2.271e-01  +2.874e+00  -2.420e+00  +2.269e-01  +2.874e+00  -2.420e+00  +2.271e-01  +2.874e+00  -2.420e+00  +6.432e-01  +2.938e+00  -1.652e+00  +6.425e-01  +2.937e+00  -1.652e+00  +6.432e-01  +2.938e+00  -1.652e+00
     +3240.0  +1.957e-01  +2.881e+00  -2.489e+00  +1.954e-01  +2.880e+00  -2.489e+00  +1.957e-01  +2.881e+00  -2.489e+00  +6.389e-01  +2.948e+00  -1.670e+00  +6.381e-01  +2.947e+00  -1.671e+00  +6.389e-01  +2.948e+00  -1.670e+00
     +3250.0  +2.222e-01  +2.875e+00  -2.431e+00  +2.219e-01  +2.875e+00  -2.431e+00  +2.222e-01  +2.875e+00  -2.431e+00  +6.315e-01  +2.933e+00  -1.670e+00  +6.308e-01  +2.932e+00  -1.670e+00  +6.315e-01  +2.933e+00  -1.670e+00
     +3260.0  +2.761e-01  +2.860e+00  -2.308e+00  +2.758e-01  +2.859e+00  -2.307e+00  +2.761e-01  +2.860e+00  -2.308e+00  +6.202e-01  +2.924e+00  -1.683e+00  +6.194e-01  +2.923e+00  -1.684e+00  +6.202e-01  +2.924e+00  -1.683e+00
     +3270.0  +2.067e-01  +2.883e+00  -2.469e+00  +2.064e-01  +2.882e+00  -2.469e+00  +2.067e-01  +2.883e+00  -2.469e+00  +6.081e-01  +2.908e+00  -1.692e+00  +6.074e-01  +2.907e+00  -1.692e+00  +6.081e-01  +2.908e+00  -1.692e+00
     +3280.0  +2.556e-01  +2.854e+00  -2.343e+00  +2.554e-01  +2.853e+00  -2.342e+00  +2.556e-01  +2.854e+00  -2.343e+00  +5.670e-01  +2.885e+00  -1.751e+00  +5.662e-01  +2.883e+00  -1.751e+00  +5.670e-01  +2.885e+00  -1.751e+00
     +3290.0  +2.412e-01  +2.887e+00  -2.404e+00  +2.410e-01  +2.886e+00  -2.404e+00  +2.412e-01  +2.887e+00  -2.404e+00  +5.788e-01  +2.801e+00  -1.644e+00  +5.780e-01  +2.800e+00  -1.644e+00  +5.788e-01  +2.801e+00  -1.644e+00
     +3300.0  +1.970e-01  +2.794e+00  -2.400e+00  +1.967e-01  +2.793e+00  -2.400e+00  +1.970e-01  +2.794e+00  -2.400e+00  +5.398e-01  +2.663e+00  -1.584e+00  +5.390e-01  +2.662e+00  -1.584e+00  +5.398e-01  +2.663e+00  -1.584e+00
     +3310.0  +2.263e-01  +2.854e+00  -2.402e+00  +2.260e-01  +2.853e+00  -2.401e+00  +2.263e-01  +2.854e+00  -2.402e+00  +6.181e-01  +2.806e+00  -1.570e+00  +6.173e-01  +2.804e+00  -1.570e+00  +6.181e-01  +2.806e+00  -1.570e+00
     +3320.0  +1.731e-01  +2.788e+00  -2.442e+00  +1.729e-01  +2.787e+00  -2.442e+00  +1.731e-01  +2.788e+00  -2.442e+00  +5.793e-01  +2.770e+00  -1.612e+00  +5.786e-01  +2.769e+00  -1.612e+00  +5.793e-01  +2.770e+00  -1.612e+00
     +3330.0  +1.592e-01  +2.796e+00  -2.478e+00  +1.589e-01  +2.795e+00  -2.477e+00  +1.592e-01  +2.796e+00  -2.478e+00  +5.976e-01  +2.804e+00  -1.609e+00  +5.968e-01  +2.803e+00  -1.609e+00  +5.976e-01  +2.804e+00  -1.609e+00
     +3340.0  +1.390e-01  +2.809e+00  -2.531e+00  +1.388e-01  +2.809e+00  -2.531e+00  +1.390e-01  +2.809e+00  -2.531e+00  +6.085e-01  +2.770e+00  -1.553e+00  +6.077e-01  +2.769e+00  -1.553e+00  +6.085e-01  +2.770e+00  -1.553e+00
     +3350.0  +1.936e-01  +2.839e+00  -2.452e+00  +1.933e-01  +2.838e+00  -2.451e+00  +1.936e-01  +2.839e+00  -2.452e+00  +6.556e-01  +2.875e+00  -1.564e+00  +6.548e-01  +2.874e+00  -1.565e+00  +6.556e-01  +2.875e+00  -1.564e+00
     +3360.0  +1.357e-01  +2.693e+00  -2.422e+00  +1.354e-01  +2.693e+00  -2.422e+00  +1.357e-01  +2.693e+00  -2.422e+00  +6.117e-01  +2.879e+00  -1.655e+00  +6.110e-01  +2.878e+00  -1.656e+00  +6.117e-01  +2.879e+00  -1.655e+00
     +3370.0  +1.532e-01  +2.769e+00  -2.462e+00  +1.529e-01  +2.768e+00  -2.462e+00  +1.532e-01  +2.769e+00  -2.462e+00  +5.773e-01  +2.869e+00  -1.714e+00  +5.766e-01  +2.867e+00  -1.714e+00  +5.773e-01  +2.869e+00  -1.714e+00
     +3380.0  +1.502e-01  +2.778e+00  -2.478e+00  +1.499e-01  +2.777e+00  -2.477e+00  +1.502e-01  +2.778e+00  -2.478e+00  +5.563e-01  +2.889e+00  -1.776e+00  +5.556e-01  +2.888e+00  -1.777e+00  +5.563e-01  +2.889e+00  -1.776e+00
     +3390.0  +1.672e-01  +2.760e+00  -2.425e+00  +1.669e-01  +2.759e+00  -2.425e+00  +1.672e-01  +2.760e+00  -2.425e+00  +5.446e-01  +2.817e+00  -1.728e+00  +5.439e-01  +2.816e+00  -1.729e+00  +5.446e-01  +2.817e+00  -1.728e+00
     +3400.0  +1.337e-01  +2.739e+00  -2.472e+00  +1.334e-01  +2.738e+00  -2.472e+00  +1.337e-01  +2.739e+00  -2.472e+00  +5.244e-01  +2.784e+00  -1.735e+00  +5.237e-01  +2.783e+00  -1.735e+00  +5.244e-01  +2.784e+00  -1.735e+00
     +3410.0  +9.498e-02  +2.670e+00  -2.480e+00  +9.471e-02  +2.670e+00  -2.480e+00  +9.498e-02  +2.670e+00  -2.480e+00  +5.819e-01  +2.813e+00  -1.649e+00  +5.811e-01  +2.812e+00  -1.649e+00  +5.819e-01  +2.813e+00  -1.649e+00
     +3420.0  +1.558e-01  +2.702e+00  -2.391e+00  +1.555e-01  +2.702e+00  -2.391e+00  +1.558e-01  +2.702e+00  -2.391e+00  +5.139e-01  +2.758e+00  -1.731e+00  +5.131e-01  +2.757e+00  -1.731e+00  +5.139e-01  +2.758e+00  -1.731e+00
     +3430.0  +1.817e-01  +2.720e+00  -2.357e+00  +1.814e-01  +2.720e+00  -2.357e+00  +1.817e-01  +2.720e+00  -2.357e+00  +5.471e-01  +2.814e+00  -1.720e+00  +5.463e-01  +2.813e+00  -1.720e+00  +5.471e-01  +2.814e+00  -1.720e+00
     +3440.0  +1.951e-01  +2.713e+00  -2.323e+00  +1.948e-01  +2.712e+00  -2.323e+00  +1.951e-01  +2.713e+00  -2.323e+00  +6.171e-01  +2.886e+00  -1.652e+00  +6.164e-01  +2.885e+00  -1.652e+00  +6.171e-01  +2.886e+00  -1.652e+00
     +3450.0  +1.714e-01  +2.747e+00  -2.405e+00  +1.711e-01  +2.747e+00  -2.405e+00  +1.714e-01  +2.747e+00  -2.405e+00  +5.280e-01  +2.802e+00  -1.746e+00  +5.273e-01  +2.801e+00  -1.747e+00  +5.280e-01  +2.802e+00  -1.746e+00
     +3460.0  +1.696e-01  +2.717e+00  -2.377e+00  +1.693e-01  +2.716e+00  -2.378e+00  +1.696e-01  +2.717e+00  -2.377e+00  +5.735e-01  +2.872e+00  -1.725e+00  +5.727e-01  +2.871e+00  -1.725e+00  +5.735e-01  +2.872e+00  -1.725e+00
     +3470.0  +2.411e-01  +2.867e+00  -2.385e+00  +2.408e-01  +2.867e+00  -2.385e+00  +2.411e-01  +2.867e+00  -2.385e+00  +5.796e-01  +2.904e+00  -1.745e+00  +5.789e-01  +2.903e+00  -1.745e+00  +5.796e-01  +2.904e+00  -1.745e+00
     +3480.0  +2.033e-01  +2.819e+00  -2.412e+00  +2.031e-01  +2.818e+00  -2.412e+00  +2.033e-01  +2.819e+00  -2.412e+00  +5.431e-01  +2.821e+00  -1.735e+00  +5.424e-01  +2.820e+00  -1.735e+00  +5.431e-01  +2.821e+00  -1.735e+00
     +3490.0  +1.699e-01  +2.813e+00  -2.473e+00  +1.697e-01  +2.812e+00  -2.473e+00  +1.699e-01  +2.813e+00  -2.473e+00  +5.886e-01  +2.828e+00  -1.651e+00  +5.878e-01  +2.827e+00  -1.652e+00  +5.886e-01  +2.828e+00  -1.651e+00
     +3500.0  +1.992e-01  +2.839e+00  -2.441e+00  +1.990e-01  +2.839e+00  -2.441e+00  +1.992e-01  +2.839e+00  -2.441e+00  +5.797e-01  +2.821e+00  -1.661e+00  +5.790e-01  +2.820e+00  -1.662e+00  +5.797e-01  +2.821e+00  -1.661e+00
     +3510.0  +2.338e-01  +2.895e+00  -2.428e+00  +2.336e-01  +2.895e+00  -2.428e+00  +2.338e-01  +2.895e+00  -2.428e+00  +5.776e-01  +2.762e+00  -1.606e+00  +5.769e-01  +2.760e+00  -1.607e+00  +5.776e-01  +2.762e+00  -1.606e+00
     +3520.0  +2.384e-01  +2.901e+00  -2.424e+00  +2.381e-01  +2.900e+00  -2.424e+00  +2.384e-01  +2.901e+00  -2.424e+00  +5.499e-01  +2.740e+00  -1.640e+00  +5.491e-01  +2.739e+00  -1.641e+00  +5.499e-01  +2.740e+00  -1.640e+00
     +3530.0  +2.226e-01  +2.828e+00  -2.383e+00  +2.223e-01  +2.827e+00  -2.383e+00  +2.226e-01  +2.828e+00  -2.383e+00  +5.004e-01  +2.708e+00  -1.707e+00  +4.997e-01  +2.707e+00  -1.708e+00  +5.004e-01  +2.708e+00  -1.707e+00
     +3540.0  +2.070e-01  +2.874e+00  -2.460e+00  +2.068e-01  +2.874e+00  -2.460e+00  +2.070e-01  +2.874e+00  -2.460e+00  +5.462e-01  +2.746e+00  -1.653e+00  +5.455e-01  +2.745e+00  -1.654e+00  +5.462e-01  +2.746e+00  -1.653e+00
     +3550.0  +1.997e-01  +2.843e+00  -2.443e+00  +1.994e-01  +2.842e+00  -2.443e+00  +1.997e-01  +2.843e+00  -2.443e+00  +6.214e-01  +2.829e+00  -1.586e+00  +6.207e-01  +2.828e+00  -1.586e+00  +6.214e-01  +2.829e+00  -1.586e+00
     +3560.0  +1.751e-01  +2.818e+00  -2.467e+00  +1.749e-01  +2.817e+00  -2.467e+00  +1.751e-01  +2.818e+00  -2.467e+00  +6.447e-01  +2.781e+00  -1.491e+00  +6.440e-01  +2.780e+00  -1.492e+00  +6.447e-01  +2.781e+00  -1.491e+00
     +3570.0  +1.897e-01  +2.817e+00  -2.437e+00  +1.895e-01  +2.817e+00  -2.438e+00  +1.897e-01  +2.817e+00  -2.437e+00  +5.802e-01  +2.684e+00  -1.523e+00  +5.795e-01  +2.683e+00  -1.524e+00  +5.802e-01  +2.684e+00  -1.523e+00
     +3580.0  +2.446e-01  +2.807e+00  -2.318e+00  +2.443e-01  +2.807e+00  -2.318e+00  +2.446e-01  +2.807e+00  -2.318e+00  +6.039e-01  +2.757e+00  -1.549e+00  +6.031e-01  +2.756e+00  -1.550e+00  +6.039e-01  +2.757e+00  -1.549e+00
     +3590.0  +2.289e-01  +2.856e+00  -2.398e+00  +2.287e-01  +2.855e+00  -2.398e+00  +2.289e-01  +2.856e+00  -2.398e+00  +5.914e-01  +2.794e+00  -1.612e+00  +5.907e-01  +2.793e+00  -1.612e+00  +5.914e-01  +2.794e+00  -1.612e+00
     +3600.0  +2.136e-01  +2.833e+00  -2.406e+00  +2.133e-01  +2.833e+00  -2.406e+00  +2.136e-01  +2.833e+00  -2.406e+00  +6.273e-01  +2.854e+00  -1.599e+00  +6.266e-01  +2.853e+00  -1.600e+00  +6.273e-01  +2.854e+00  -1.599e+00
     +3610.0  +1.672e-01  +2.811e+00  -2.477e+00  +1.669e-01  +2.811e+00  -2.477e+00  +1.672e-01  +2.811e+00  -2.477e+00  +6.409e-01  +2.851e+00  -1.570e+00  +6.402e-01  +2.850e+00  -1.570e+00  +6.409e-01  +2.851e+00  -1.570e+00
     +3620.0  +2.288e-01  +2.931e+00  -2.473e+00  +2.285e-01  +2.930e+00  -2.473e+00  +2.288e-01  +2.931e+00  -2.473e+00  +6.485e-01  +2.860e+00  -1.563e+00  +6.478e-01  +2.859e+00  -1.563e+00  +6.485e-01  +2.860e+00  -1.563e+00
     +3630.0  +2.711e-01  +2.890e+00  -2.348e+00  +2.708e-01  +2.889e+00  -2.348e+00  +2.711e-01  +2.890e+00  -2.348e+00  +5.770e-01  +2.778e+00  -1.624e+00  +5.762e-01  +2.776e+00  -1.624e+00  +5.770e-01  +2.778e+00  -1.624e+00
     +3640.0  +2.315e-01  +2.818e+00  -2.355e+00  +2.312e-01  +2.817e+00  -2.355e+00  +2.315e-01  +2.818e+00  -2.355e+00  +5.886e-01  +2.813e+00  -1.635e+00  +5.878e-01  +2.812e+00  -1.636e+00  +5.886e-01  +2.813e+00  -1.635e+00
     +3650.0  +2.371e-01  +2.825e+00  -2.351e+00  +2.369e-01  +2.824e+00  -2.351e+00  +2.371e-01  +2.825e+00  -2.351e+00  +5.876e-01  +2.800e+00  -1.625e+00  +5.869e-01  +2.799e+00  -1.625e+00  +5.876e-01  +2.800e+00  -1.625e+00
     +3660.0  +2.054e-01  +2.871e+00  -2.460e+00  +2.052e-01  +2.871e+00  -2.460e+00  +2.054e-01  +2.871e+00  -2.460e+00  +5.349e-01  +2.768e+00  -1.698e+00  +5.341e-01  +2.766e+00  -1.698e+00  +5.349e-01  +2.768e+00  -1.698e+00
     +3670.0  +1.483e-01  +2.732e+00  -2.436e+00  +1.480e-01  +2.732e+00  -2.436e+00  +1.483e-01  +2.732e+00  -2.436e+00  +5.549e-01  +2.769e+00  -1.659e+00  +5.542e-01  +2.768e+00  -1.659e+00  +5.549e-01  +2.769e+00  -1.659e+00
     +3680.0  +1.610e-01  +2.761e+00  -2.439e+00  +1.607e-01  +2.761e+00  -2.440e+00  +1.610e-01  +2.761e+00  -2.439e+00  +5.129e-01  +2.716e+00  -1.690e+00  +5.122e-01  +2.714e+00  -1.690e+00  +5.129e-01  +2.716e+00  -1.690e+00
     +3690.0  +2.518e-01  +2.829e+00  -2.325e+00  +2.515e-01  +2.828e+00  -2.325e+00  +2.518e-01  +2.829e+00  -2.325e+00  +5.976e-01  +2.802e+00  -1.607e+00  +5.969e-01  +2.801e+00  -1.607e+00  +5.976e-01  +2.802e+00  -1.607e+00
     +3700.0  +2.498e-01  +2.810e+00  -2.310e+00  +2.495e-01  +2.809e+00  -2.310e+00  +2.498e-01  +2.810e+00  -2.310e+00  +5.664e-01  +2.757e+00  -1.624e+00  +5.656e-01  +2.756e+00  -1.625e+00  +5.664e-01  +2.757e+00  -1.624e+00
     +3710.0  +2.532e-01  +2.820e+00  -2.314e+00  +2.529e-01  +2.820e+00  -2.314e+00  +2.532e-01  +2.820e+00  -2.314e+00  +6.161e-01  +2.900e+00  -1.668e+00  +6.153e-01  +2.899e+00  -1.668e+00  +6.161e-01  +2.900e+00  -1.668e+00
     +3720.0  +2.215e-01  +2.800e+00  -2.357e+00  +2.213e-01  +2.800e+00  -2.357e+00  +2.215e-01  +2.800e+00  -2.357e+00  +6.043e-01  +2.939e+00  -1.730e+00  +6.035e-01  +2.938e+00  -1.731e+00  +6.043e-01  +2.939e+00  -1.730e+00
     +3730.0  +2.224e-01  +2.940e+00  -2.495e+00  +2.222e-01  +2.939e+00  -2.495e+00  +2.224e-01  +2.940e+00  -2.495e+00  +6.327e-01  +2.976e+00  -1.711e+00  +6.320e-01  +2.975e+00  -1.711e+00  +6.327e-01  +2.976e+00  -1.711e+00
     +3740.0  +2.132e-01  +2.867e+00  -2.440e+00  +2.130e-01  +2.867e+00  -2.441e+00  +2.132e-01  +2.867e+00  -2.440e+00  +5.963e-01  +2.871e+00  -1.678e+00  +5.956e-01  +2.870e+00  -1.679e+00  +5.963e-01  +2.871e+00  -1.678e+00
     +3750.0  +1.971e-01  +2.796e+00  -2.402e+00  +1.969e-01  +2.796e+00  -2.403e+00  +1.971e-01  +2.796e+00  -2.402e+00  +5.660e-01  +2.824e+00  -1.692e+00  +5.652e-01  +2.823e+00  -1.692e+00  +5.660e-01  +2.824e+00  -1.692e+00
     +3760.0  +1.660e-01  +2.738e+00  -2.407e+00  +1.657e-01  +2.738e+00  -2.407e+00  +1.660e-01  +2.738e+00  -2.407e+00  +5.671e-01  +2.827e+00  -1.693e+00  +5.664e-01  +2.826e+00  -1.693e+00  +5.671e-01  +2.827e+00  -1.693e+00
     +3770.0  +1.873e-01  +2.882e+00  -2.508e+00  +1.871e-01  +2.882e+00  -2.508e+00  +1.873e-01  +2.882e+00  -2.508e+00  +5.985e-01  +2.900e+00  -1.703e+00  +5.978e-01  +2.899e+00  -1.703e+00  +5.985e-01  +2.900e+00  -1.703e+00
     +3780.0  +1.635e-01  +2.795e+00  -2.468e+00  +1.633e-01  +2.795e+00  -2.468e+00  +1.635e-01  +2.795e+00  -2.468e+00  +5.457e-01  +2.827e+00  -1.736e+00  +5.449e-01  +2.826e+00  -1.736e+00  +5.457e-01  +2.827e+00  -1.736e+00
     +3790.0  +2.647e-01  +2.904e+00  -2.374e+00  +2.645e-01  +2.904e+00  -2.375e+00  +2.647e-01  +2.904e+00  -2.374e+00  +6.022e-01  +2.793e+00  -1.588e+00  +6.015e-01  +2.791e+00  -1.588e+00  +6.022e-01  +2.793e+00  -1.588e+00
     +3800.0  +2.823e-01  +2.880e+00  -2.316e+00  +2.821e-01  +2.880e+00  -2.316e+00  +2.823e-01  +2.880e+00  -2.316e+00  +5.113e-01  +2.729e+00  -1.707e+00  +5.105e-01  +2.728e+00  -1.707e+00  +5.113e-01  +2.729e+00  -1.707e+00


==> figs/ch10_ana/versus_init/versus_init_gyr_euler_deg.txt <==
    +0.0  +7.013e-02  +1.168e-01  +2.347e-02  +1.016e-01  +1.849e-01  +1.831e-02  +1.764e-01  +3.380e-01  +1.480e-02
   +10.0  +8.293e-02  +1.487e-01  +1.713e-02  +1.210e-01  +2.343e-01  +7.812e-03  +1.921e-01  +3.760e-01  +8.106e-03
   +20.0  +7.841e-02  +1.426e-01  +1.419e-02  +1.117e-01  +2.126e-01  +1.077e-02  +1.700e-01  +3.218e-01  +1.819e-02
   +30.0  +9.383e-02  +1.632e-01  +2.448e-02  +1.314e-01  +2.402e-01  +2.258e-02  +1.812e-01  +3.356e-01  +2.677e-02
   +40.0  +9.431e-02  +1.676e-01  +2.099e-02  +1.277e-01  +2.369e-01  +1.841e-02  +1.672e-01  +3.111e-01  +2.330e-02
   +50.0  +1.044e-01  +1.939e-01  +1.489e-02  +1.384e-01  +2.569e-01  +1.991e-02  +1.819e-01  +3.256e-01  +3.813e-02
   +60.0  +1.028e-01  +1.864e-01  +1.924e-02  +1.288e-01  +2.344e-01  +2.309e-02  +1.592e-01  +2.912e-01  +2.712e-02
   +70.0  +1.031e-01  +1.916e-01  +1.453e-02  +1.262e-01  +2.357e-01  +1.673e-02  +1.552e-01  +2.903e-01  +2.007e-02
   +80.0  +9.534e-02  +1.837e-01  +6.992e-03  +1.144e-01  +2.197e-01  +9.187e-03  +1.389e-01  +2.616e-01  +1.619e-02
   +90.0  +1.053e-01  +1.787e-01  +3.191e-02  +1.227e-01  +2.097e-01  +3.574e-02  +1.423e-01  +2.469e-01  +3.782e-02
  +100.0  +9.923e-02  +1.734e-01  +2.508e-02  +1.150e-01  +1.974e-01  +3.269e-02  +1.349e-01  +2.286e-01  +4.114e-02
  +110.0  +1.126e-01  +1.904e-01  +3.471e-02  +1.249e-01  +2.165e-01  +3.330e-02  +1.381e-01  +2.459e-01  +3.025e-02
  +120.0  +1.323e-01  +2.238e-01  +4.070e-02  +1.474e-01  +2.519e-01  +4.283e-02  +1.619e-01  +2.747e-01  +4.901e-02
  +130.0  +1.261e-01  +2.196e-01  +3.254e-02  +1.397e-01  +2.456e-01  +3.381e-02  +1.551e-01  +2.724e-01  +3.779e-02
  +140.0  +1.314e-01  +2.129e-01  +4.989e-02  +1.437e-01  +2.361e-01  +5.130e-02  +1.535e-01  +2.600e-01  +4.690e-02
  +150.0  +1.210e-01  +2.027e-01  +3.925e-02  +1.335e-01  +2.280e-01  +3.888e-02  +1.487e-01  +2.563e-01  +4.106e-02
  +160.0  +1.188e-01  +2.071e-01  +3.052e-02  +1.308e-01  +2.285e-01  +3.305e-02  +1.477e-01  +2.533e-01  +4.214e-02
  +170.0  +1.421e-01  +2.350e-01  +4.927e-02  +1.543e-01  +2.563e-01  +5.227e-02  +1.643e-01  +2.782e-01  +5.036e-02
  +180.0  +1.355e-01  +2.386e-01  +3.227e-02  +1.462e-01  +2.599e-01  +3.260e-02  +1.570e-01  +2.815e-01  +3.249e-02
  +190.0  +1.435e-01  +2.434e-01  +4.361e-02  +1.536e-01  +2.635e-01  +4.363e-02  +1.608e-01  +2.818e-01  +3.972e-02
  +200.0  +1.439e-01  +2.413e-01  +4.648e-02  +1.526e-01  +2.587e-01  +4.641e-02  +1.610e-01  +2.780e-01  +4.412e-02
  +210.0  +1.371e-01  +2.400e-01  +3.415e-02  +1.455e-01  +2.586e-01  +3.252e-02  +1.555e-01  +2.781e-01  +3.284e-02
  +220.0  +1.408e-01  +2.424e-01  +3.920e-02  +1.497e-01  +2.612e-01  +3.831e-02  +1.575e-01  +2.800e-01  +3.506e-02
  +230.0  +1.458e-01  +2.420e-01  +4.965e-02  +1.539e-01  +2.593e-01  +4.855e-02  +1.612e-01  +2.769e-01  +4.555e-02
  +240.0  +1.460e-01  +2.490e-01  +4.307e-02  +1.544e-01  +2.649e-01  +4.381e-02  +1.640e-01  +2.801e-01  +4.791e-02
  +250.0  +1.510e-01  +2.480e-01  +5.406e-02  +1.585e-01  +2.615e-01  +5.546e-02  +1.667e-01  +2.758e-01  +5.754e-02
  +260.0  +1.563e-01  +2.616e-01  +5.104e-02  +1.645e-01  +2.764e-01  +5.264e-02  +1.736e-01  +2.919e-01  +5.531e-02
  +270.0  +1.539e-01  +2.418e-01  +6.605e-02  +1.589e-01  +2.491e-01  +6.875e-02  +1.637e-01  +2.579e-01  +6.942e-02
  +280.0  +1.488e-01  +2.564e-01  +4.120e-02  +1.549e-01  +2.657e-01  +4.414e-02  +1.609e-01  +2.761e-01  +4.570e-02
  +290.0  +1.518e-01  +2.608e-01  +4.288e-02  +1.574e-01  +2.690e-01  +4.576e-02  +1.640e-01  +2.771e-01  +5.091e-02
  +300.0  +1.583e-01  +2.705e-01  +4.607e-02  +1.634e-01  +2.768e-01  +5.011e-02  +1.691e-01  +2.838e-01  +5.447e-02
  +310.0  +1.507e-01  +2.666e-01  +3.491e-02  +1.551e-01  +2.733e-01  +3.689e-02  +1.601e-01  +2.814e-01  +3.884e-02
  +320.0  +1.603e-01  +2.816e-01  +3.904e-02  +1.653e-01  +2.890e-01  +4.161e-02  +1.713e-01  +2.977e-01  +4.490e-02
  +330.0  +1.609e-01  +2.825e-01  +3.922e-02  +1.643e-01  +2.880e-01  +4.067e-02  +1.680e-01  +2.954e-01  +4.066e-02
  +340.0  +1.711e-01  +2.945e-01  +4.764e-02  +1.750e-01  +3.009e-01  +4.907e-02  +1.786e-01  +3.086e-01  +4.855e-02
  +350.0  +1.714e-01  +3.032e-01  +3.968e-02  +1.750e-01  +3.089e-01  +4.114e-02  +1.787e-01  +3.162e-01  +4.126e-02
  +360.0  +1.749e-01  +2.986e-01  +5.126e-02  +1.785e-01  +3.047e-01  +5.229e-02  +1.827e-01  +3.129e-01  +5.247e-02
  +370.0  +1.857e-01  +3.073e-01  +6.409e-02  +1.886e-01  +3.117e-01  +6.549e-02  +1.915e-01  +3.173e-01  +6.566e-02
  +380.0  +1.794e-01  +3.071e-01  +5.179e-02  +1.822e-01  +3.119e-01  +5.244e-02  +1.850e-01  +3.185e-01  +5.154e-02
  +390.0  +1.736e-01  +3.058e-01  +4.142e-02  +1.770e-01  +3.104e-01  +4.355e-02  +1.806e-01  +3.159e-01  +4.537e-02
  +400.0  +1.852e-01  +3.151e-01  +5.533e-02  +1.880e-01  +3.197e-01  +5.630e-02  +1.905e-01  +3.247e-01  +5.636e-02
  +410.0  +1.777e-01  +3.005e-01  +5.480e-02  +1.791e-01  +3.033e-01  +5.502e-02  +1.797e-01  +3.073e-01  +5.221e-02
  +420.0  +1.786e-01  +3.179e-01  +3.938e-02  +1.810e-01  +3.214e-01  +4.065e-02  +1.840e-01  +3.270e-01  +4.103e-02
  +430.0  +1.749e-01  +3.024e-01  +4.734e-02  +1.773e-01  +3.061e-01  +4.841e-02  +1.801e-01  +3.120e-01  +4.827e-02
  +440.0  +1.782e-01  +3.151e-01  +4.125e-02  +1.805e-01  +3.181e-01  +4.291e-02  +1.835e-01  +3.234e-01  +4.358e-02
  +450.0  +1.859e-01  +3.248e-01  +4.694e-02  +1.875e-01  +3.275e-01  +4.747e-02  +1.896e-01  +3.310e-01  +4.811e-02
  +460.0  +1.843e-01  +3.162e-01  +5.249e-02  +1.868e-01  +3.185e-01  +5.517e-02  +1.901e-01  +3.225e-01  +5.778e-02
  +470.0  +1.860e-01  +3.241e-01  +4.788e-02  +1.877e-01  +3.263e-01  +4.909e-02  +1.906e-01  +3.300e-01  +5.112e-02
  +480.0  +1.836e-01  +3.133e-01  +5.382e-02  +1.846e-01  +3.150e-01  +5.419e-02  +1.864e-01  +3.179e-01  +5.488e-02
  +490.0  +1.748e-01  +3.113e-01  +3.826e-02  +1.766e-01  +3.129e-01  +4.026e-02  +1.791e-01  +3.154e-01  +4.281e-02
  +500.0  +1.802e-01  +3.182e-01  +4.215e-02  +1.818e-01  +3.211e-01  +4.244e-02  +1.842e-01  +3.250e-01  +4.348e-02
  +510.0  +1.730e-01  +3.050e-01  +4.103e-02  +1.747e-01  +3.066e-01  +4.292e-02  +1.776e-01  +3.090e-01  +4.614e-02
  +520.0  +1.764e-01  +3.192e-01  +3.354e-02  +1.779e-01  +3.219e-01  +3.391e-02  +1.804e-01  +3.267e-01  +3.412e-02
  +530.0  +1.889e-01  +3.758e-01  +1.981e-03  +1.900e-01  +3.769e-01  +3.057e-03  +1.914e-01  +3.798e-01  +2.916e-03
  +540.0  +1.868e-01  +3.782e-01  -4.625e-03  +1.872e-01  +3.789e-01  -4.459e-03  +1.880e-01  +3.817e-01  -5.551e-03
  +550.0  +1.851e-01  +3.677e-01  +2.501e-03  +1.859e-01  +3.689e-01  +2.752e-03  +1.878e-01  +3.723e-01  +3.292e-03
  +560.0  +1.799e-01  +3.519e-01  +7.820e-03  +1.814e-01  +3.540e-01  +8.825e-03  +1.847e-01  +3.581e-01  +1.122e-02
  +570.0  +1.829e-01  +3.554e-01  +1.040e-02  +1.852e-01  +3.582e-01  +1.221e-02  +1.887e-01  +3.639e-01  +1.355e-02
  +580.0  +1.934e-01  +3.709e-01  +1.596e-02  +1.946e-01  +3.731e-01  +1.600e-02  +1.966e-01  +3.779e-01  +1.531e-02
  +590.0  +1.944e-01  +3.680e-01  +2.085e-02  +1.955e-01  +3.702e-01  +2.085e-02  +1.969e-01  +3.746e-01  +1.921e-02
  +600.0  +1.824e-01  +3.508e-01  +1.401e-02  +1.833e-01  +3.522e-01  +1.442e-02  +1.847e-01  +3.561e-01  +1.328e-02
  +610.0  +1.902e-01  +3.447e-01  +3.561e-02  +1.910e-01  +3.457e-01  +3.618e-02  +1.922e-01  +3.482e-01  +3.621e-02
  +620.0  +1.895e-01  +3.398e-01  +3.925e-02  +1.903e-01  +3.414e-01  +3.925e-02  +1.925e-01  +3.453e-01  +3.972e-02
  +630.0  +1.901e-01  +3.529e-01  +2.726e-02  +1.906e-01  +3.548e-01  +2.644e-02  +1.927e-01  +3.583e-01  +2.702e-02
  +640.0  +1.885e-01  +3.506e-01  +2.629e-02  +1.887e-01  +3.513e-01  +2.613e-02  +1.896e-01  +3.538e-01  +2.551e-02
  +650.0  +1.825e-01  +3.417e-01  +2.328e-02  +1.831e-01  +3.432e-01  +2.298e-02  +1.847e-01  +3.471e-01  +2.236e-02
  +660.0  +1.811e-01  +3.340e-01  +2.816e-02  +1.811e-01  +3.352e-01  +2.702e-02  +1.815e-01  +3.388e-01  +2.430e-02
  +670.0  +2.064e-01  +3.675e-01  +4.541e-02  +2.063e-01  +3.685e-01  +4.421e-02  +2.063e-01  +3.718e-01  +4.087e-02
  +680.0  +2.083e-01  +3.774e-01  +3.924e-02  +2.084e-01  +3.780e-01  +3.871e-02  +2.087e-01  +3.813e-01  +3.608e-02
  +690.0  +1.983e-01  +3.572e-01  +3.943e-02  +1.987e-01  +3.573e-01  +4.008e-02  +1.993e-01  +3.588e-01  +3.985e-02
  +700.0  +2.013e-01  +3.553e-01  +4.728e-02  +2.011e-01  +3.558e-01  +4.650e-02  +2.012e-01  +3.585e-01  +4.393e-02
  +710.0  +1.975e-01  +3.495e-01  +4.555e-02  +1.975e-01  +3.505e-01  +4.457e-02  +1.978e-01  +3.546e-01  +4.089e-02
  +720.0  +1.941e-01  +3.449e-01  +4.326e-02  +1.943e-01  +3.454e-01  +4.326e-02  +1.957e-01  +3.494e-01  +4.200e-02
  +730.0  +2.132e-01  +3.830e-01  +4.336e-02  +2.131e-01  +3.827e-01  +4.359e-02  +2.142e-01  +3.850e-01  +4.345e-02
  +740.0  +2.013e-01  +3.774e-01  +2.515e-02  +2.009e-01  +3.774e-01  +2.445e-02  +2.021e-01  +3.802e-01  +2.405e-02
  +750.0  +2.124e-01  +4.063e-01  +1.847e-02  +2.127e-01  +4.062e-01  +1.921e-02  +2.148e-01  +4.079e-01  +2.166e-02
  +760.0  +1.978e-01  +3.953e-01  +2.580e-04  +1.979e-01  +3.954e-01  +3.256e-04  +1.987e-01  +3.960e-01  +1.410e-03
  +770.0  +1.948e-01  +3.592e-01  +3.050e-02  +1.952e-01  +3.597e-01  +3.073e-02  +1.959e-01  +3.611e-01  +3.061e-02
  +780.0  +1.813e-01  +3.373e-01  +2.527e-02  +1.814e-01  +3.376e-01  +2.516e-02  +1.814e-01  +3.381e-01  +2.470e-02
  +790.0  +2.012e-01  +3.458e-01  +5.666e-02  +2.014e-01  +3.455e-01  +5.733e-02  +2.019e-01  +3.459e-01  +5.788e-02
  +800.0  +1.933e-01  +3.400e-01  +4.648e-02  +1.939e-01  +3.400e-01  +4.777e-02  +1.955e-01  +3.406e-01  +5.035e-02
  +810.0  +1.987e-01  +3.646e-01  +3.276e-02  +1.990e-01  +3.647e-01  +3.338e-02  +2.000e-01  +3.649e-01  +3.520e-02
  +820.0  +1.973e-01  +3.744e-01  +2.027e-02  +1.979e-01  +3.746e-01  +2.116e-02  +1.992e-01  +3.757e-01  +2.271e-02
  +830.0  +1.974e-01  +3.776e-01  +1.719e-02  +1.978e-01  +3.777e-01  +1.795e-02  +1.989e-01  +3.788e-01  +1.903e-02
  +840.0  +1.884e-01  +3.544e-01  +2.235e-02  +1.885e-01  +3.548e-01  +2.209e-02  +1.893e-01  +3.561e-01  +2.255e-02
  +850.0  +2.053e-01  +3.715e-01  +3.919e-02  +2.054e-01  +3.713e-01  +3.954e-02  +2.061e-01  +3.715e-01  +4.068e-02
  +860.0  +1.996e-01  +3.640e-01  +3.516e-02  +1.996e-01  +3.629e-01  +3.627e-02  +1.999e-01  +3.622e-01  +3.764e-02
  +870.0  +1.887e-01  +3.489e-01  +2.850e-02  +1.882e-01  +3.478e-01  +2.848e-02  +1.876e-01  +3.474e-01  +2.771e-02
  +880.0  +1.852e-01  +3.566e-01  +1.370e-02  +1.856e-01  +3.564e-01  +1.482e-02  +1.868e-01  +3.573e-01  +1.640e-02
  +890.0  +1.763e-01  +3.445e-01  +8.097e-03  +1.761e-01  +3.438e-01  +8.422e-03  +1.761e-01  +3.443e-01  +7.913e-03
  +900.0  +1.777e-01  +3.402e-01  +1.515e-02  +1.783e-01  +3.401e-01  +1.649e-02  +1.791e-01  +3.412e-01  +1.700e-02
  +910.0  +1.833e-01  +3.598e-01  +6.822e-03  +1.837e-01  +3.594e-01  +8.002e-03  +1.844e-01  +3.598e-01  +9.070e-03
  +920.0  +1.856e-01  +3.509e-01  +2.027e-02  +1.856e-01  +3.503e-01  +2.085e-02  +1.858e-01  +3.501e-01  +2.155e-02
  +930.0  +1.752e-01  +3.518e-01  -1.529e-03  +1.749e-01  +3.510e-01  -1.175e-03  +1.746e-01  +3.504e-01  -1.132e-03
  +940.0  +1.814e-01  +3.411e-01  +2.173e-02  +1.814e-01  +3.408e-01  +2.202e-02  +1.812e-01  +3.409e-01  +2.158e-02
  +950.0  +1.769e-01  +3.382e-01  +1.555e-02  +1.776e-01  +3.385e-01  +1.671e-02  +1.792e-01  +3.399e-01  +1.845e-02
  +960.0  +1.785e-01  +3.350e-01  +2.200e-02  +1.790e-01  +3.353e-01  +2.274e-02  +1.808e-01  +3.363e-01  +2.523e-02
  +970.0  +1.756e-01  +3.351e-01  +1.616e-02  +1.762e-01  +3.353e-01  +1.711e-02  +1.771e-01  +3.357e-01  +1.841e-02
  +980.0  +1.734e-01  +3.179e-01  +2.891e-02  +1.742e-01  +3.179e-01  +3.043e-02  +1.749e-01  +3.176e-01  +3.221e-02
  +990.0  +1.755e-01  +3.284e-01  +2.260e-02  +1.753e-01  +3.282e-01  +2.237e-02  +1.756e-01  +3.277e-01  +2.344e-02
 +1000.0  +1.904e-01  +3.494e-01  +3.135e-02  +1.909e-01  +3.496e-01  +3.231e-02  +1.927e-01  +3.510e-01  +3.451e-02
 +1010.0  +1.766e-01  +3.300e-01  +2.334e-02  +1.771e-01  +3.304e-01  +2.375e-02  +1.787e-01  +3.317e-01  +2.575e-02
 +1020.0  +1.837e-01  +3.298e-01  +3.757e-02  +1.836e-01  +3.299e-01  +3.734e-02  +1.842e-01  +3.312e-01  +3.716e-02
 +1030.0  +1.847e-01  +3.312e-01  +3.825e-02  +1.852e-01  +3.315e-01  +3.896e-02  +1.871e-01  +3.326e-01  +4.169e-02
 +1040.0  +1.751e-01  +3.200e-01  +3.029e-02  +1.750e-01  +3.195e-01  +3.050e-02  +1.747e-01  +3.189e-01  +3.038e-02
 +1050.0  +1.849e-01  +3.306e-01  +3.925e-02  +1.853e-01  +3.301e-01  +4.053e-02  +1.854e-01  +3.300e-01  +4.088e-02
 +1060.0  +1.793e-01  +3.245e-01  +3.418e-02  +1.792e-01  +3.236e-01  +3.478e-02  +1.788e-01  +3.225e-01  +3.505e-02
 +1070.0  +1.737e-01  +3.104e-01  +3.706e-02  +1.737e-01  +3.108e-01  +3.653e-02  +1.731e-01  +3.111e-01  +3.513e-02
 +1080.0  +1.885e-01  +3.479e-01  +2.910e-02  +1.889e-01  +3.479e-01  +2.992e-02  +1.890e-01  +3.477e-01  +3.034e-02
 +1090.0  +1.787e-01  +3.227e-01  +3.460e-02  +1.791e-01  +3.231e-01  +3.500e-02  +1.790e-01  +3.239e-01  +3.408e-02
 +1100.0  +1.738e-01  +3.097e-01  +3.795e-02  +1.742e-01  +3.106e-01  +3.789e-02  +1.759e-01  +3.121e-01  +3.965e-02
 +1110.0  +1.656e-01  +3.156e-01  +1.546e-02  +1.658e-01  +3.162e-01  +1.542e-02  +1.667e-01  +3.170e-01  +1.643e-02
 +1120.0  +1.703e-01  +3.130e-01  +2.764e-02  +1.713e-01  +3.138e-01  +2.879e-02  +1.728e-01  +3.153e-01  +3.023e-02
 +1130.0  +1.759e-01  +3.070e-01  +4.489e-02  +1.767e-01  +3.079e-01  +4.550e-02  +1.778e-01  +3.090e-01  +4.657e-02
 +1140.0  +1.920e-01  +3.359e-01  +4.813e-02  +1.924e-01  +3.368e-01  +4.807e-02  +1.929e-01  +3.377e-01  +4.813e-02
 +1150.0  +1.917e-01  +3.451e-01  +3.832e-02  +1.920e-01  +3.447e-01  +3.942e-02  +1.923e-01  +3.438e-01  +4.079e-02
 +1160.0  +1.875e-01  +3.307e-01  +4.416e-02  +1.870e-01  +3.305e-01  +4.362e-02  +1.866e-01  +3.305e-01  +4.276e-02
 +1170.0  +2.020e-01  +3.409e-01  +6.315e-02  +2.021e-01  +3.414e-01  +6.281e-02  +2.027e-01  +3.433e-01  +6.212e-02
 +1180.0  +1.953e-01  +3.568e-01  +3.389e-02  +1.957e-01  +3.569e-01  +3.454e-02  +1.969e-01  +3.585e-01  +3.523e-02
 +1190.0  +1.817e-01  +3.266e-01  +3.669e-02  +1.815e-01  +3.267e-01  +3.625e-02  +1.813e-01  +3.278e-01  +3.473e-02
 +1200.0  +1.839e-01  +3.294e-01  +3.831e-02  +1.837e-01  +3.292e-01  +3.820e-02  +1.827e-01  +3.295e-01  +3.581e-02
 +1210.0  +1.819e-01  +3.035e-01  +6.024e-02  +1.826e-01  +3.037e-01  +6.149e-02  +1.830e-01  +3.041e-01  +6.180e-02
 +1220.0  +1.731e-01  +3.143e-01  +3.198e-02  +1.728e-01  +3.142e-01  +3.132e-02  +1.735e-01  +3.137e-01  +3.328e-02
 +1230.0  +1.822e-01  +3.327e-01  +3.164e-02  +1.817e-01  +3.322e-01  +3.131e-02  +1.811e-01  +3.315e-01  +3.062e-02
 +1240.0  +1.820e-01  +3.370e-01  +2.688e-02  +1.821e-01  +3.364e-01  +2.774e-02  +1.820e-01  +3.359e-01  +2.808e-02
 +1250.0  +1.929e-01  +3.436e-01  +4.224e-02  +1.932e-01  +3.434e-01  +4.295e-02  +1.934e-01  +3.430e-01  +4.387e-02
 +1260.0  +2.074e-01  +3.543e-01  +6.050e-02  +2.073e-01  +3.538e-01  +6.076e-02  +2.071e-01  +3.522e-01  +6.203e-02
 +1270.0  +2.103e-01  +3.686e-01  +5.202e-02  +2.106e-01  +3.690e-01  +5.215e-02  +2.107e-01  +3.690e-01  +5.253e-02
 +1280.0  +1.920e-01  +3.299e-01  +5.419e-02  +1.923e-01  +3.306e-01  +5.405e-02  +1.928e-01  +3.320e-01  +5.355e-02
 +1290.0  +1.715e-01  +3.154e-01  +2.763e-02  +1.718e-01  +3.160e-01  +2.764e-02  +1.721e-01  +3.176e-01  +2.659e-02
 +1300.0  +1.786e-01  +3.222e-01  +3.502e-02  +1.787e-01  +3.233e-01  +3.401e-02  +1.788e-01  +3.252e-01  +3.245e-02
 +1310.0  +1.857e-01  +3.210e-01  +5.038e-02  +1.860e-01  +3.218e-01  +5.030e-02  +1.865e-01  +3.232e-01  +4.979e-02
 +1320.0  +1.784e-01  +3.241e-01  +3.274e-02  +1.782e-01  +3.243e-01  +3.214e-02  +1.786e-01  +3.264e-01  +3.081e-02
 +1330.0  +1.684e-01  +3.019e-01  +3.486e-02  +1.687e-01  +3.030e-01  +3.430e-02  +1.696e-01  +3.057e-01  +3.357e-02
 +1340.0  +1.642e-01  +2.915e-01  +3.687e-02  +1.646e-01  +2.916e-01  +3.759e-02  +1.652e-01  +2.932e-01  +3.709e-02
 +1350.0  +1.714e-01  +3.118e-01  +3.107e-02  +1.718e-01  +3.118e-01  +3.176e-02  +1.723e-01  +3.132e-01  +3.143e-02
 +1360.0  +1.721e-01  +3.151e-01  +2.911e-02  +1.720e-01  +3.151e-01  +2.897e-02  +1.726e-01  +3.163e-01  +2.881e-02
 +1370.0  +1.837e-01  +3.266e-01  +4.073e-02  +1.835e-01  +3.272e-01  +3.981e-02  +1.831e-01  +3.286e-01  +3.764e-02
 +1380.0  +1.770e-01  +3.168e-01  +3.728e-02  +1.779e-01  +3.173e-01  +3.849e-02  +1.791e-01  +3.194e-01  +3.875e-02
 +1390.0  +1.670e-01  +3.241e-01  +9.837e-03  +1.676e-01  +3.244e-01  +1.076e-02  +1.683e-01  +3.263e-01  +1.022e-02
 +1400.0  +1.756e-01  +3.201e-01  +3.105e-02  +1.759e-01  +3.202e-01  +3.159e-02  +1.765e-01  +3.213e-01  +3.160e-02
 +1410.0  +1.871e-01  +3.299e-01  +4.428e-02  +1.875e-01  +3.294e-01  +4.569e-02  +1.880e-01  +3.299e-01  +4.611e-02
 +1420.0  +1.854e-01  +3.304e-01  +4.034e-02  +1.854e-01  +3.310e-01  +3.977e-02  +1.852e-01  +3.324e-01  +3.789e-02
 +1430.0  +1.829e-01  +3.227e-01  +4.306e-02  +1.827e-01  +3.219e-01  +4.356e-02  +1.823e-01  +3.209e-01  +4.364e-02
 +1440.0  +1.736e-01  +3.085e-01  +3.880e-02  +1.738e-01  +3.080e-01  +3.959e-02  +1.738e-01  +3.081e-01  +3.954e-02
 +1450.0  +1.735e-01  +3.115e-01  +3.559e-02  +1.721e-01  +3.082e-01  +3.600e-02  +1.721e-01  +3.084e-01  +3.574e-02
 +1460.0  +1.719e-01  +3.309e-01  +1.297e-02  +1.710e-01  +3.296e-01  +1.231e-02  +1.705e-01  +3.305e-01  +1.055e-02
 +1470.0  +1.698e-01  +3.209e-01  +1.865e-02  +1.694e-01  +3.207e-01  +1.806e-02  +1.699e-01  +3.213e-01  +1.847e-02
 +1480.0  +1.580e-01  +2.954e-01  +2.067e-02  +1.576e-01  +2.951e-01  +2.010e-02  +1.585e-01  +2.970e-01  +1.989e-02
 +1490.0  +1.712e-01  +3.096e-01  +3.277e-02  +1.710e-01  +3.096e-01  +3.239e-02  +1.708e-01  +3.107e-01  +3.099e-02
 +1500.0  +1.769e-01  +3.257e-01  +2.802e-02  +1.766e-01  +3.250e-01  +2.825e-02  +1.767e-01  +3.249e-01  +2.845e-02
 +1510.0  +1.679e-01  +3.146e-01  +2.121e-02  +1.681e-01  +3.140e-01  +2.220e-02  +1.686e-01  +3.143e-01  +2.290e-02
 +1520.0  +1.691e-01  +3.113e-01  +2.697e-02  +1.689e-01  +3.114e-01  +2.639e-02  +1.686e-01  +3.124e-01  +2.477e-02
 +1530.0  +1.677e-01  +3.082e-01  +2.724e-02  +1.689e-01  +3.092e-01  +2.855e-02  +1.704e-01  +3.115e-01  +2.923e-02
 +1540.0  +1.752e-01  +3.260e-01  +2.435e-02  +1.757e-01  +3.267e-01  +2.464e-02  +1.759e-01  +3.278e-01  +2.397e-02
 +1550.0  +1.708e-01  +3.238e-01  +1.771e-02  +1.714e-01  +3.252e-01  +1.762e-02  +1.726e-01  +3.281e-01  +1.709e-02
 +1560.0  +1.704e-01  +3.178e-01  +2.298e-02  +1.709e-01  +3.191e-01  +2.268e-02  +1.715e-01  +3.212e-01  +2.176e-02
 +1570.0  +1.793e-01  +3.395e-01  +1.913e-02  +1.790e-01  +3.401e-01  +1.786e-02  +1.790e-01  +3.424e-01  +1.557e-02
 +1580.0  +1.871e-01  +3.357e-01  +3.851e-02  +1.879e-01  +3.366e-01  +3.926e-02  +1.891e-01  +3.392e-01  +3.890e-02
 +1590.0  +1.980e-01  +3.442e-01  +5.178e-02  +1.991e-01  +3.455e-01  +5.265e-02  +2.006e-01  +3.494e-01  +5.178e-02
 +1600.0  +1.785e-01  +3.192e-01  +3.784e-02  +1.794e-01  +3.205e-01  +3.839e-02  +1.815e-01  +3.239e-01  +3.902e-02
 +1610.0  +1.731e-01  +3.061e-01  +4.012e-02  +1.741e-01  +3.067e-01  +4.151e-02  +1.760e-01  +3.087e-01  +4.342e-02
 +1620.0  +1.764e-01  +3.094e-01  +4.341e-02  +1.768e-01  +3.097e-01  +4.386e-02  +1.787e-01  +3.129e-01  +4.449e-02
 +1630.0  +1.880e-01  +3.340e-01  +4.193e-02  +1.890e-01  +3.340e-01  +4.409e-02  +1.905e-01  +3.360e-01  +4.501e-02
 +1640.0  +1.908e-01  +3.271e-01  +5.449e-02  +1.913e-01  +3.270e-01  +5.572e-02  +1.926e-01  +3.294e-01  +5.582e-02
 +1650.0  +1.900e-01  +3.282e-01  +5.185e-02  +1.914e-01  +3.283e-01  +5.440e-02  +1.930e-01  +3.308e-01  +5.516e-02
 +1660.0  +1.820e-01  +3.210e-01  +4.294e-02  +1.833e-01  +3.219e-01  +4.482e-02  +1.852e-01  +3.248e-01  +4.560e-02
 +1670.0  +1.841e-01  +3.274e-01  +4.072e-02  +1.851e-01  +3.278e-01  +4.244e-02  +1.871e-01  +3.303e-01  +4.386e-02
 +1680.0  +1.784e-01  +3.146e-01  +4.220e-02  +1.784e-01  +3.141e-01  +4.265e-02  +1.793e-01  +3.160e-01  +4.253e-02
 +1690.0  +1.794e-01  +3.101e-01  +4.871e-02  +1.802e-01  +3.097e-01  +5.065e-02  +1.815e-01  +3.110e-01  +5.198e-02
 +1700.0  +1.788e-01  +3.180e-01  +3.965e-02  +1.796e-01  +3.174e-01  +4.186e-02  +1.805e-01  +3.184e-01  +4.265e-02
 +1710.0  +1.663e-01  +3.156e-01  +1.697e-02  +1.666e-01  +3.153e-01  +1.789e-02  +1.678e-01  +3.168e-01  +1.889e-02
 +1720.0  +1.740e-01  +3.258e-01  +2.219e-02  +1.740e-01  +3.261e-01  +2.187e-02  +1.747e-01  +3.281e-01  +2.126e-02
 +1730.0  +1.634e-01  +3.013e-01  +2.558e-02  +1.644e-01  +3.025e-01  +2.631e-02  +1.664e-01  +3.052e-01  +2.751e-02
 +1740.0  +1.826e-01  +3.157e-01  +4.955e-02  +1.834e-01  +3.171e-01  +4.971e-02  +1.851e-01  +3.208e-01  +4.940e-02
 +1750.0  +1.819e-01  +3.350e-01  +2.873e-02  +1.826e-01  +3.360e-01  +2.921e-02  +1.840e-01  +3.382e-01  +2.975e-02
 +1760.0  +1.944e-01  +3.455e-01  +4.336e-02  +1.955e-01  +3.460e-01  +4.513e-02  +1.973e-01  +3.469e-01  +4.768e-02
 +1770.0  +1.964e-01  +3.409e-01  +5.185e-02  +1.965e-01  +3.405e-01  +5.250e-02  +1.969e-01  +3.410e-01  +5.275e-02
 +1780.0  +1.937e-01  +3.417e-01  +4.569e-02  +1.942e-01  +3.418e-01  +4.663e-02  +1.955e-01  +3.422e-01  +4.870e-02
 +1790.0  +1.862e-01  +3.227e-01  +4.976e-02  +1.875e-01  +3.228e-01  +5.209e-02  +1.889e-01  +3.225e-01  +5.524e-02
 +1800.0  +1.903e-01  +3.306e-01  +5.003e-02  +1.917e-01  +3.313e-01  +5.204e-02  +1.936e-01  +3.327e-01  +5.444e-02
 +1810.0  +1.822e-01  +3.162e-01  +4.822e-02  +1.835e-01  +3.166e-01  +5.049e-02  +1.852e-01  +3.180e-01  +5.246e-02
 +1820.0  +1.812e-01  +3.211e-01  +4.126e-02  +1.810e-01  +3.212e-01  +4.086e-02  +1.810e-01  +3.221e-01  +3.981e-02
 +1830.0  +1.793e-01  +3.026e-01  +5.606e-02  +1.794e-01  +3.025e-01  +5.627e-02  +1.799e-01  +3.043e-01  +5.556e-02
 +1840.0  +1.766e-01  +3.164e-01  +3.682e-02  +1.773e-01  +3.162e-01  +3.835e-02  +1.791e-01  +3.187e-01  +3.952e-02
 +1850.0  +1.706e-01  +3.003e-01  +4.090e-02  +1.712e-01  +3.003e-01  +4.205e-02  +1.735e-01  +3.032e-01  +4.370e-02
 +1860.0  +1.591e-01  +2.916e-01  +2.663e-02  +1.598e-01  +2.920e-01  +2.760e-02  +1.622e-01  +2.955e-01  +2.887e-02
 +1870.0  +1.673e-01  +3.044e-01  +3.023e-02  +1.679e-01  +3.043e-01  +3.138e-02  +1.697e-01  +3.069e-01  +3.239e-02
 +1880.0  +1.731e-01  +3.190e-01  +2.718e-02  +1.744e-01  +3.206e-01  +2.819e-02  +1.758e-01  +3.235e-01  +2.812e-02
 +1890.0  +1.768e-01  +3.197e-01  +3.399e-02  +1.783e-01  +3.230e-01  +3.359e-02  +1.812e-01  +3.266e-01  +3.570e-02
 +1900.0  +1.838e-01  +3.412e-01  +2.649e-02  +1.844e-01  +3.440e-01  +2.472e-02  +1.856e-01  +3.468e-01  +2.435e-02
 +1910.0  +1.740e-01  +3.252e-01  +2.280e-02  +1.750e-01  +3.285e-01  +2.158e-02  +1.767e-01  +3.317e-01  +2.178e-02
 +1920.0  +1.662e-01  +2.988e-01  +3.359e-02  +1.669e-01  +3.013e-01  +3.243e-02  +1.673e-01  +3.037e-01  +3.093e-02
 +1930.0  +1.710e-01  +3.129e-01  +2.916e-02  +1.716e-01  +3.148e-01  +2.832e-02  +1.720e-01  +3.175e-01  +2.656e-02
 +1940.0  +1.688e-01  +3.098e-01  +2.779e-02  +1.690e-01  +3.110e-01  +2.709e-02  +1.689e-01  +3.125e-01  +2.539e-02
 +1950.0  +1.664e-01  +2.858e-01  +4.691e-02  +1.666e-01  +2.871e-01  +4.608e-02  +1.665e-01  +2.890e-01  +4.403e-02
 +1960.0  +1.966e-01  +3.217e-01  +7.150e-02  +1.969e-01  +3.222e-01  +7.167e-02  +1.967e-01  +3.225e-01  +7.103e-02
 +1970.0  +1.967e-01  +3.263e-01  +6.713e-02  +1.968e-01  +3.265e-01  +6.707e-02  +1.967e-01  +3.267e-01  +6.669e-02
 +1980.0  +1.789e-01  +3.087e-01  +4.913e-02  +1.789e-01  +3.088e-01  +4.909e-02  +1.787e-01  +3.086e-01  +4.885e-02
 +1990.0  +1.763e-01  +3.113e-01  +4.122e-02  +1.764e-01  +3.119e-01  +4.102e-02  +1.765e-01  +3.133e-01  +3.976e-02
 +2000.0  +1.656e-01  +2.808e-01  +5.045e-02  +1.665e-01  +2.828e-01  +5.020e-02  +1.688e-01  +2.867e-01  +5.082e-02
 +2010.0  +1.577e-01  +2.845e-01  +3.088e-02  +1.586e-01  +2.865e-01  +3.069e-02  +1.604e-01  +2.912e-01  +2.954e-02
 +2020.0  +1.750e-01  +2.916e-01  +5.852e-02  +1.752e-01  +2.927e-01  +5.780e-02  +1.754e-01  +2.950e-01  +5.581e-02
 +2030.0  +1.645e-01  +2.854e-01  +4.354e-02  +1.647e-01  +2.867e-01  +4.264e-02  +1.647e-01  +2.891e-01  +4.031e-02
 +2040.0  +1.734e-01  +2.946e-01  +5.232e-02  +1.739e-01  +2.960e-01  +5.170e-02  +1.740e-01  +2.990e-01  +4.895e-02
 +2050.0  +1.768e-01  +3.075e-01  +4.602e-02  +1.772e-01  +3.090e-01  +4.545e-02  +1.773e-01  +3.117e-01  +4.291e-02
 +2060.0  +1.637e-01  +2.947e-01  +3.266e-02  +1.644e-01  +2.966e-01  +3.216e-02  +1.650e-01  +3.000e-01  +2.994e-02
 +2070.0  +1.802e-01  +3.099e-01  +5.051e-02  +1.803e-01  +3.106e-01  +4.994e-02  +1.798e-01  +3.122e-01  +4.741e-02
 +2080.0  +1.729e-01  +3.137e-01  +3.205e-02  +1.730e-01  +3.147e-01  +3.129e-02  +1.731e-01  +3.164e-01  +2.984e-02
 +2090.0  +1.710e-01  +3.042e-01  +3.781e-02  +1.714e-01  +3.049e-01  +3.792e-02  +1.716e-01  +3.062e-01  +3.700e-02
 +2100.0  +1.567e-01  +2.892e-01  +2.430e-02  +1.571e-01  +2.902e-01  +2.411e-02  +1.577e-01  +2.919e-01  +2.344e-02
 +2110.0  +1.707e-01  +3.129e-01  +2.853e-02  +1.711e-01  +3.137e-01  +2.862e-02  +1.722e-01  +3.148e-01  +2.949e-02
 +2120.0  +1.671e-01  +3.100e-01  +2.417e-02  +1.677e-01  +3.110e-01  +2.445e-02  +1.686e-01  +3.125e-01  +2.463e-02
 +2130.0  +1.749e-01  +3.018e-01  +4.797e-02  +1.758e-01  +3.040e-01  +4.770e-02  +1.775e-01  +3.067e-01  +4.822e-02
 +2140.0  +1.787e-01  +3.059e-01  +5.143e-02  +1.801e-01  +3.086e-01  +5.169e-02  +1.820e-01  +3.121e-01  +5.193e-02
 +2150.0  +1.741e-01  +3.237e-01  +2.451e-02  +1.749e-01  +3.248e-01  +2.500e-02  +1.754e-01  +3.260e-01  +2.479e-02
 +2160.0  +1.697e-01  +3.106e-01  +2.883e-02  +1.702e-01  +3.121e-01  +2.816e-02  +1.709e-01  +3.149e-01  +2.679e-02
 +2170.0  +1.847e-01  +3.267e-01  +4.272e-02  +1.852e-01  +3.283e-01  +4.216e-02  +1.858e-01  +3.305e-01  +4.103e-02
 +2180.0  +1.843e-01  +3.353e-01  +3.323e-02  +1.851e-01  +3.371e-01  +3.313e-02  +1.865e-01  +3.398e-01  +3.313e-02
 +2190.0  +1.726e-01  +3.290e-01  +1.616e-02  +1.735e-01  +3.300e-01  +1.689e-02  +1.749e-01  +3.322e-01  +1.753e-02
 +2200.0  +1.863e-01  +3.393e-01  +3.342e-02  +1.869e-01  +3.405e-01  +3.333e-02  +1.878e-01  +3.426e-01  +3.288e-02
 +2210.0  +1.802e-01  +3.303e-01  +3.016e-02  +1.814e-01  +3.316e-01  +3.111e-02  +1.830e-01  +3.342e-01  +3.168e-02
 +2220.0  +1.732e-01  +3.192e-01  +2.732e-02  +1.748e-01  +3.214e-01  +2.814e-02  +1.766e-01  +3.256e-01  +2.762e-02
 +2230.0  +1.837e-01  +3.182e-01  +4.929e-02  +1.850e-01  +3.204e-01  +4.971e-02  +1.864e-01  +3.247e-01  +4.820e-02
 +2240.0  +1.811e-01  +3.314e-01  +3.071e-02  +1.823e-01  +3.329e-01  +3.161e-02  +1.834e-01  +3.358e-01  +3.113e-02
 +2250.0  +1.801e-01  +3.314e-01  +2.875e-02  +1.808e-01  +3.325e-01  +2.912e-02  +1.821e-01  +3.349e-01  +2.941e-02
 +2260.0  +1.840e-01  +3.369e-01  +3.098e-02  +1.846e-01  +3.380e-01  +3.119e-02  +1.855e-01  +3.402e-01  +3.086e-02
 +2270.0  +1.965e-01  +3.511e-01  +4.191e-02  +1.978e-01  +3.522e-01  +4.343e-02  +1.992e-01  +3.549e-01  +4.344e-02
 +2280.0  +1.821e-01  +3.325e-01  +3.171e-02  +1.828e-01  +3.339e-01  +3.170e-02  +1.842e-01  +3.371e-01  +3.131e-02
 +2290.0  +1.903e-01  +3.492e-01  +3.143e-02  +1.912e-01  +3.504e-01  +3.199e-02  +1.928e-01  +3.534e-01  +3.215e-02
 +2300.0  +1.840e-01  +3.289e-01  +3.920e-02  +1.853e-01  +3.298e-01  +4.083e-02  +1.875e-01  +3.319e-01  +4.315e-02
 +2310.0  +1.843e-01  +3.212e-01  +4.731e-02  +1.853e-01  +3.225e-01  +4.806e-02  +1.871e-01  +3.248e-01  +4.940e-02
 +2320.0  +1.756e-01  +3.186e-01  +3.260e-02  +1.767e-01  +3.194e-01  +3.398e-02  +1.783e-01  +3.216e-01  +3.512e-02
 +2330.0  +1.843e-01  +3.347e-01  +3.399e-02  +1.858e-01  +3.361e-01  +3.557e-02  +1.879e-01  +3.392e-01  +3.658e-02
 +2340.0  +1.769e-01  +3.353e-01  +1.850e-02  +1.779e-01  +3.361e-01  +1.977e-02  +1.798e-01  +3.390e-01  +2.051e-02
 +2350.0  +1.786e-01  +3.282e-01  +2.903e-02  +1.796e-01  +3.287e-01  +3.058e-02  +1.817e-01  +3.316e-01  +3.173e-02
 +2360.0  +1.804e-01  +3.174e-01  +4.333e-02  +1.808e-01  +3.183e-01  +4.327e-02  +1.813e-01  +3.209e-01  +4.161e-02
 +2370.0  +1.805e-01  +3.120e-01  +4.911e-02  +1.819e-01  +3.130e-01  +5.086e-02  +1.840e-01  +3.158e-01  +5.213e-02
 +2380.0  +1.790e-01  +3.226e-01  +3.538e-02  +1.798e-01  +3.235e-01  +3.603e-02  +1.809e-01  +3.261e-01  +3.572e-02
 +2390.0  +1.773e-01  +3.220e-01  +3.263e-02  +1.775e-01  +3.226e-01  +3.242e-02  +1.783e-01  +3.250e-01  +3.161e-02
 +2400.0  +1.673e-01  +3.141e-01  +2.049e-02  +1.681e-01  +3.149e-01  +2.126e-02  +1.694e-01  +3.171e-01  +2.160e-02
 +2410.0  +1.936e-01  +3.324e-01  +5.469e-02  +1.942e-01  +3.329e-01  +5.547e-02  +1.958e-01  +3.346e-01  +5.703e-02
 +2420.0  +1.959e-01  +3.384e-01  +5.352e-02  +1.966e-01  +3.396e-01  +5.367e-02  +1.977e-01  +3.427e-01  +5.273e-02
 +2430.0  +1.734e-01  +3.134e-01  +3.327e-02  +1.739e-01  +3.139e-01  +3.393e-02  +1.750e-01  +3.161e-01  +3.382e-02
 +2440.0  +1.623e-01  +3.028e-01  +2.181e-02  +1.626e-01  +3.030e-01  +2.213e-02  +1.631e-01  +3.048e-01  +2.149e-02
 +2450.0  +1.760e-01  +3.151e-01  +3.691e-02  +1.758e-01  +3.149e-01  +3.679e-02  +1.761e-01  +3.168e-01  +3.536e-02
 +2460.0  +1.831e-01  +3.360e-01  +3.018e-02  +1.833e-01  +3.361e-01  +3.055e-02  +1.842e-01  +3.376e-01  +3.086e-02
 +2470.0  +1.829e-01  +3.342e-01  +3.157e-02  +1.835e-01  +3.342e-01  +3.282e-02  +1.851e-01  +3.359e-01  +3.435e-02
 +2480.0  +1.839e-01  +3.321e-01  +3.577e-02  +1.850e-01  +3.324e-01  +3.767e-02  +1.872e-01  +3.351e-01  +3.924e-02
 +2490.0  +1.922e-01  +3.474e-01  +3.697e-02  +1.931e-01  +3.472e-01  +3.902e-02  +1.945e-01  +3.486e-01  +4.041e-02
 +2500.0  +1.854e-01  +3.383e-01  +3.248e-02  +1.862e-01  +3.390e-01  +3.346e-02  +1.876e-01  +3.413e-01  +3.404e-02
 +2510.0  +1.888e-01  +3.228e-01  +5.469e-02  +1.896e-01  +3.238e-01  +5.543e-02  +1.904e-01  +3.267e-01  +5.416e-02
 +2520.0  +1.794e-01  +3.082e-01  +5.068e-02  +1.801e-01  +3.090e-01  +5.115e-02  +1.809e-01  +3.119e-01  +4.996e-02
 +2530.0  +1.878e-01  +3.184e-01  +5.709e-02  +1.879e-01  +3.196e-01  +5.619e-02  +1.883e-01  +3.230e-01  +5.356e-02
 +2540.0  +1.954e-01  +3.218e-01  +6.902e-02  +1.954e-01  +3.218e-01  +6.908e-02  +1.956e-01  +3.230e-01  +6.825e-02
 +2550.0  +1.861e-01  +3.073e-01  +6.481e-02  +1.862e-01  +3.072e-01  +6.517e-02  +1.860e-01  +3.072e-01  +6.475e-02
 +2560.0  +1.808e-01  +3.155e-01  +4.615e-02  +1.810e-01  +3.153e-01  +4.657e-02  +1.812e-01  +3.164e-01  +4.588e-02
 +2570.0  +1.864e-01  +3.241e-01  +4.865e-02  +1.866e-01  +3.239e-01  +4.933e-02  +1.873e-01  +3.252e-01  +4.933e-02
 +2580.0  +1.769e-01  +3.075e-01  +4.627e-02  +1.771e-01  +3.077e-01  +4.647e-02  +1.778e-01  +3.092e-01  +4.644e-02
 +2590.0  +1.868e-01  +3.260e-01  +4.762e-02  +1.868e-01  +3.258e-01  +4.778e-02  +1.872e-01  +3.273e-01  +4.710e-02
 +2600.0  +1.663e-01  +3.063e-01  +2.626e-02  +1.665e-01  +3.067e-01  +2.629e-02  +1.680e-01  +3.097e-01  +2.640e-02
 +2610.0  +1.673e-01  +2.870e-01  +4.767e-02  +1.677e-01  +2.875e-01  +4.784e-02  +1.687e-01  +2.911e-01  +4.630e-02
 +2620.0  +1.712e-01  +2.937e-01  +4.861e-02  +1.714e-01  +2.936e-01  +4.924e-02  +1.719e-01  +2.955e-01  +4.827e-02
 +2630.0  +1.833e-01  +3.046e-01  +6.208e-02  +1.833e-01  +3.049e-01  +6.160e-02  +1.835e-01  +3.069e-01  +6.010e-02
 +2640.0  +1.900e-01  +3.241e-01  +5.588e-02  +1.902e-01  +3.243e-01  +5.601e-02  +1.913e-01  +3.270e-01  +5.561e-02
 +2650.0  +1.825e-01  +3.339e-01  +3.116e-02  +1.823e-01  +3.339e-01  +3.073e-02  +1.823e-01  +3.364e-01  +2.831e-02
 +2660.0  +1.939e-01  +3.327e-01  +5.502e-02  +1.937e-01  +3.325e-01  +5.495e-02  +1.937e-01  +3.339e-01  +5.358e-02
 +2670.0  +1.967e-01  +3.463e-01  +4.707e-02  +1.963e-01  +3.450e-01  +4.768e-02  +1.959e-01  +3.455e-01  +4.621e-02
 +2680.0  +1.866e-01  +3.279e-01  +4.535e-02  +1.862e-01  +3.271e-01  +4.537e-02  +1.854e-01  +3.283e-01  +4.253e-02
 +2690.0  +1.808e-01  +3.210e-01  +4.058e-02  +1.811e-01  +3.217e-01  +4.039e-02  +1.821e-01  +3.250e-01  +3.929e-02
 +2700.0  +1.831e-01  +3.290e-01  +3.731e-02  +1.837e-01  +3.295e-01  +3.792e-02  +1.844e-01  +3.319e-01  +3.699e-02
 +2710.0  +1.749e-01  +3.160e-01  +3.386e-02  +1.753e-01  +3.162e-01  +3.440e-02  +1.759e-01  +3.192e-01  +3.268e-02
 +2720.0  +1.746e-01  +3.115e-01  +3.756e-02  +1.750e-01  +3.125e-01  +3.742e-02  +1.760e-01  +3.156e-01  +3.653e-02
 +2730.0  +1.723e-01  +3.009e-01  +4.377e-02  +1.723e-01  +3.011e-01  +4.351e-02  +1.729e-01  +3.036e-01  +4.223e-02
 +2740.0  +1.769e-01  +3.155e-01  +3.823e-02  +1.769e-01  +3.152e-01  +3.858e-02  +1.780e-01  +3.168e-01  +3.932e-02
 +2750.0  +1.889e-01  +3.470e-01  +3.082e-02  +1.893e-01  +3.471e-01  +3.135e-02  +1.906e-01  +3.492e-01  +3.198e-02
 +2760.0  +1.878e-01  +3.356e-01  +3.996e-02  +1.881e-01  +3.352e-01  +4.094e-02  +1.884e-01  +3.368e-01  +4.005e-02
 +2770.0  +1.809e-01  +3.267e-01  +3.504e-02  +1.812e-01  +3.269e-01  +3.546e-02  +1.818e-01  +3.286e-01  +3.511e-02
 +2780.0  +1.835e-01  +3.194e-01  +4.760e-02  +1.843e-01  +3.195e-01  +4.896e-02  +1.858e-01  +3.213e-01  +5.027e-02
 +2790.0  +1.811e-01  +3.245e-01  +3.765e-02  +1.810e-01  +3.252e-01  +3.682e-02  +1.819e-01  +3.286e-01  +3.514e-02
 +2800.0  +1.742e-01  +3.227e-01  +2.582e-02  +1.747e-01  +3.227e-01  +2.657e-02  +1.751e-01  +3.251e-01  +2.498e-02
 +2810.0  +1.825e-01  +3.333e-01  +3.167e-02  +1.825e-01  +3.335e-01  +3.147e-02  +1.827e-01  +3.366e-01  +2.894e-02
 +2820.0  +1.634e-01  +3.037e-01  +2.308e-02  +1.638e-01  +3.045e-01  +2.313e-02  +1.655e-01  +3.086e-01  +2.236e-02
 +2830.0  +1.655e-01  +3.001e-01  +3.097e-02  +1.662e-01  +3.003e-01  +3.208e-02  +1.679e-01  +3.037e-01  +3.217e-02
 +2840.0  +1.704e-01  +3.049e-01  +3.593e-02  +1.701e-01  +3.047e-01  +3.542e-02  +1.699e-01  +3.073e-01  +3.258e-02
 +2850.0  +1.612e-01  +2.935e-01  +2.885e-02  +1.610e-01  +2.937e-01  +2.825e-02  +1.624e-01  +2.975e-01  +2.734e-02
 +2860.0  +1.713e-01  +3.145e-01  +2.813e-02  +1.718e-01  +3.153e-01  +2.837e-02  +1.731e-01  +3.179e-01  +2.828e-02
 +2870.0  +1.750e-01  +3.134e-01  +3.659e-02  +1.753e-01  +3.143e-01  +3.633e-02  +1.761e-01  +3.170e-01  +3.513e-02
 +2880.0  +1.764e-01  +3.176e-01  +3.517e-02  +1.770e-01  +3.183e-01  +3.561e-02  +1.783e-01  +3.211e-01  +3.549e-02
 +2890.0  +1.807e-01  +3.164e-01  +4.499e-02  +1.815e-01  +3.166e-01  +4.640e-02  +1.834e-01  +3.195e-01  +4.725e-02
 +2900.0  +1.748e-01  +3.182e-01  +3.129e-02  +1.753e-01  +3.185e-01  +3.205e-02  +1.764e-01  +3.216e-01  +3.122e-02
 +2910.0  +1.591e-01  +2.963e-01  +2.196e-02  +1.597e-01  +2.965e-01  +2.286e-02  +1.603e-01  +2.988e-01  +2.191e-02
 +2920.0  +1.627e-01  +3.006e-01  +2.494e-02  +1.637e-01  +3.014e-01  +2.598e-02  +1.648e-01  +3.046e-01  +2.510e-02
 +2930.0  +1.679e-01  +3.116e-01  +2.411e-02  +1.687e-01  +3.129e-01  +2.445e-02  +1.706e-01  +3.176e-01  +2.364e-02
 +2940.0  +1.762e-01  +3.148e-01  +3.764e-02  +1.770e-01  +3.160e-01  +3.791e-02  +1.786e-01  +3.203e-01  +3.699e-02
 +2950.0  +1.788e-01  +3.234e-01  +3.425e-02  +1.791e-01  +3.245e-01  +3.382e-02  +1.801e-01  +3.277e-01  +3.252e-02
 +2960.0  +1.822e-01  +3.318e-01  +3.255e-02  +1.822e-01  +3.325e-01  +3.191e-02  +1.832e-01  +3.352e-01  +3.117e-02
 +2970.0  +1.746e-01  +3.205e-01  +2.878e-02  +1.747e-01  +3.208e-01  +2.862e-02  +1.756e-01  +3.234e-01  +2.785e-02
 +2980.0  +1.816e-01  +3.283e-01  +3.495e-02  +1.815e-01  +3.284e-01  +3.454e-02  +1.813e-01  +3.300e-01  +3.272e-02
 +2990.0  +1.669e-01  +3.026e-01  +3.110e-02  +1.675e-01  +3.039e-01  +3.104e-02  +1.694e-01  +3.078e-01  +3.097e-02
 +3000.0  +1.759e-01  +3.151e-01  +3.672e-02  +1.763e-01  +3.156e-01  +3.702e-02  +1.783e-01  +3.184e-01  +3.827e-02
 +3010.0  +1.818e-01  +3.401e-01  +2.355e-02  +1.830e-01  +3.420e-01  +2.394e-02  +1.853e-01  +3.471e-01  +2.351e-02
 +3020.0  +1.770e-01  +3.341e-01  +1.992e-02  +1.776e-01  +3.355e-01  +1.969e-02  +1.791e-01  +3.391e-01  +1.911e-02
 +3030.0  +1.739e-01  +3.072e-01  +4.065e-02  +1.744e-01  +3.080e-01  +4.094e-02  +1.758e-01  +3.113e-01  +4.024e-02
 +3040.0  +1.919e-01  +3.417e-01  +4.216e-02  +1.919e-01  +3.421e-01  +4.163e-02  +1.921e-01  +3.449e-01  +3.933e-02
 +3050.0  +1.969e-01  +3.478e-01  +4.598e-02  +1.970e-01  +3.485e-01  +4.555e-02  +1.979e-01  +3.509e-01  +4.498e-02
 +3060.0  +1.849e-01  +3.163e-01  +5.338e-02  +1.861e-01  +3.172e-01  +5.498e-02  +1.877e-01  +3.204e-01  +5.502e-02
 +3070.0  +1.743e-01  +3.135e-01  +3.519e-02  +1.757e-01  +3.149e-01  +3.658e-02  +1.779e-01  +3.189e-01  +3.687e-02
 +3080.0  +1.705e-01  +3.181e-01  +2.291e-02  +1.721e-01  +3.196e-01  +2.464e-02  +1.750e-01  +3.244e-01  +2.560e-02
 +3090.0  +1.859e-01  +3.463e-01  +2.548e-02  +1.862e-01  +3.469e-01  +2.544e-02  +1.877e-01  +3.500e-01  +2.536e-02
 +3100.0  +1.873e-01  +3.368e-01  +3.790e-02  +1.880e-01  +3.374e-01  +3.864e-02  +1.894e-01  +3.398e-01  +3.903e-02
 +3110.0  +1.856e-01  +3.438e-01  +2.751e-02  +1.861e-01  +3.445e-01  +2.776e-02  +1.879e-01  +3.470e-01  +2.880e-02
 +3120.0  +1.874e-01  +3.384e-01  +3.636e-02  +1.885e-01  +3.400e-01  +3.702e-02  +1.902e-01  +3.438e-01  +3.660e-02
 +3130.0  +1.951e-01  +3.512e-01  +3.894e-02  +1.952e-01  +3.522e-01  +3.824e-02  +1.956e-01  +3.546e-01  +3.652e-02
 +3140.0  +1.911e-01  +3.435e-01  +3.873e-02  +1.912e-01  +3.443e-01  +3.807e-02  +1.922e-01  +3.476e-01  +3.689e-02
 +3150.0  +1.920e-01  +3.182e-01  +6.578e-02  +1.928e-01  +3.193e-01  +6.624e-02  +1.945e-01  +3.235e-01  +6.552e-02
 +3160.0  +1.782e-01  +3.098e-01  +4.668e-02  +1.792e-01  +3.110e-01  +4.735e-02  +1.803e-01  +3.151e-01  +4.559e-02
 +3170.0  +1.751e-01  +2.988e-01  +5.131e-02  +1.754e-01  +3.000e-01  +5.079e-02  +1.761e-01  +3.030e-01  +4.916e-02
 +3180.0  +1.815e-01  +3.281e-01  +3.494e-02  +1.827e-01  +3.298e-01  +3.557e-02  +1.847e-01  +3.332e-01  +3.618e-02
 +3190.0  +1.824e-01  +3.210e-01  +4.381e-02  +1.828e-01  +3.220e-01  +4.370e-02  +1.834e-01  +3.249e-01  +4.192e-02
 +3200.0  +1.805e-01  +3.298e-01  +3.113e-02  +1.808e-01  +3.306e-01  +3.105e-02  +1.814e-01  +3.331e-01  +2.967e-02
 +3210.0  +1.880e-01  +3.285e-01  +4.754e-02  +1.885e-01  +3.291e-01  +4.802e-02  +1.890e-01  +3.311e-01  +4.692e-02
 +3220.0  +1.915e-01  +3.390e-01  +4.401e-02  +1.922e-01  +3.399e-01  +4.455e-02  +1.938e-01  +3.415e-01  +4.609e-02
 +3230.0  +1.870e-01  +3.337e-01  +4.036e-02  +1.878e-01  +3.359e-01  +3.973e-02  +1.894e-01  +3.391e-01  +3.969e-02
 +3240.0  +1.925e-01  +3.389e-01  +4.609e-02  +1.936e-01  +3.408e-01  +4.644e-02  +1.955e-01  +3.440e-01  +4.692e-02
 +3250.0  +1.906e-01  +3.218e-01  +5.937e-02  +1.916e-01  +3.237e-01  +5.947e-02  +1.931e-01  +3.272e-01  +5.899e-02
 +3260.0  +1.791e-01  +3.177e-01  +4.053e-02  +1.805e-01  +3.193e-01  +4.179e-02  +1.836e-01  +3.229e-01  +4.426e-02
 +3270.0  +1.863e-01  +3.128e-01  +5.971e-02  +1.874e-01  +3.149e-01  +5.993e-02  +1.898e-01  +3.194e-01  +6.017e-02
 +3280.0  +1.821e-01  +3.101e-01  +5.419e-02  +1.828e-01  +3.118e-01  +5.376e-02  +1.849e-01  +3.161e-01  +5.370e-02
 +3290.0  +1.721e-01  +2.973e-01  +4.681e-02  +1.725e-01  +2.987e-01  +4.626e-02  +1.733e-01  +3.027e-01  +4.395e-02
 +3300.0  +1.828e-01  +3.165e-01  +4.902e-02  +1.831e-01  +3.174e-01  +4.870e-02  +1.847e-01  +3.206e-01  +4.879e-02
 +3310.0  +1.785e-01  +3.143e-01  +4.271e-02  +1.796e-01  +3.165e-01  +4.259e-02  +1.818e-01  +3.211e-01  +4.252e-02
 +3320.0  +1.702e-01  +3.028e-01  +3.772e-02  +1.709e-01  +3.042e-01  +3.754e-02  +1.728e-01  +3.077e-01  +3.783e-02
 +3330.0  +1.953e-01  +3.268e-01  +6.369e-02  +1.958e-01  +3.278e-01  +6.376e-02  +1.972e-01  +3.307e-01  +6.374e-02
 +3340.0  +1.885e-01  +3.038e-01  +7.316e-02  +1.896e-01  +3.055e-01  +7.375e-02  +1.913e-01  +3.093e-01  +7.327e-02
 +3350.0  +1.838e-01  +3.129e-01  +5.479e-02  +1.846e-01  +3.141e-01  +5.519e-02  +1.869e-01  +3.171e-01  +5.678e-02
 +3360.0  +1.973e-01  +3.338e-01  +6.092e-02  +1.981e-01  +3.357e-01  +6.046e-02  +1.994e-01  +3.400e-01  +5.878e-02
 +3370.0  +1.974e-01  +3.378e-01  +5.702e-02  +1.979e-01  +3.388e-01  +5.704e-02  +1.990e-01  +3.416e-01  +5.642e-02
 +3380.0  +1.927e-01  +3.340e-01  +5.136e-02  +1.930e-01  +3.349e-01  +5.110e-02  +1.938e-01  +3.375e-01  +5.017e-02
 +3390.0  +1.733e-01  +3.100e-01  +3.670e-02  +1.738e-01  +3.114e-01  +3.621e-02  +1.762e-01  +3.157e-01  +3.681e-02
 +3400.0  +1.819e-01  +3.142e-01  +4.967e-02  +1.820e-01  +3.151e-01  +4.897e-02  +1.829e-01  +3.179e-01  +4.789e-02
 +3410.0  +1.682e-01  +3.028e-01  +3.349e-02  +1.690e-01  +3.044e-01  +3.366e-02  +1.713e-01  +3.085e-01  +3.406e-02
 +3420.0  +1.802e-01  +3.064e-01  +5.397e-02  +1.806e-01  +3.077e-01  +5.359e-02  +1.831e-01  +3.116e-01  +5.467e-02
 +3430.0  +1.846e-01  +3.173e-01  +5.201e-02  +1.854e-01  +3.187e-01  +5.212e-02  +1.865e-01  +3.222e-01  +5.070e-02
 +3440.0  +1.712e-01  +3.019e-01  +4.050e-02  +1.722e-01  +3.031e-01  +4.140e-02  +1.742e-01  +3.060e-01  +4.235e-02
 +3450.0  +1.662e-01  +2.965e-01  +3.576e-02  +1.667e-01  +2.977e-01  +3.558e-02  +1.679e-01  +2.999e-01  +3.588e-02
 +3460.0  +1.724e-01  +2.967e-01  +4.810e-02  +1.732e-01  +2.978e-01  +4.865e-02  +1.753e-01  +3.009e-01  +4.964e-02
 +3470.0  +1.740e-01  +3.079e-01  +4.020e-02  +1.748e-01  +3.087e-01  +4.094e-02  +1.761e-01  +3.108e-01  +4.132e-02
 +3480.0  +1.764e-01  +3.149e-01  +3.790e-02  +1.775e-01  +3.164e-01  +3.849e-02  +1.789e-01  +3.195e-01  +3.825e-02
 +3490.0  +1.819e-01  +3.367e-01  +2.712e-02  +1.828e-01  +3.376e-01  +2.809e-02  +1.843e-01  +3.404e-01  +2.822e-02
 +3500.0  +1.828e-01  +3.302e-01  +3.541e-02  +1.838e-01  +3.306e-01  +3.705e-02  +1.855e-01  +3.329e-01  +3.814e-02
 +3510.0  +1.873e-01  +3.177e-01  +5.678e-02  +1.879e-01  +3.186e-01  +5.716e-02  +1.893e-01  +3.212e-01  +5.740e-02
 +3520.0  +1.971e-01  +3.378e-01  +5.638e-02  +1.980e-01  +3.393e-01  +5.665e-02  +2.001e-01  +3.430e-01  +5.721e-02
 +3530.0  +1.784e-01  +3.156e-01  +4.128e-02  +1.795e-01  +3.170e-01  +4.198e-02  +1.824e-01  +3.213e-01  +4.352e-02
 +3540.0  +1.926e-01  +3.269e-01  +5.822e-02  +1.940e-01  +3.288e-01  +5.915e-02  +1.965e-01  +3.336e-01  +5.936e-02
 +3550.0  +1.943e-01  +3.321e-01  +5.657e-02  +1.954e-01  +3.333e-01  +5.748e-02  +1.972e-01  +3.362e-01  +5.820e-02
 +3560.0  +1.854e-01  +3.265e-01  +4.438e-02  +1.864e-01  +3.279e-01  +4.485e-02  +1.877e-01  +3.312e-01  +4.420e-02
 +3570.0  +1.861e-01  +3.353e-01  +3.692e-02  +1.874e-01  +3.363e-01  +3.846e-02  +1.894e-01  +3.399e-01  +3.882e-02
 +3580.0  +1.760e-01  +3.298e-01  +2.219e-02  +1.770e-01  +3.304e-01  +2.365e-02  +1.785e-01  +3.337e-01  +2.322e-02
 +3590.0  +1.829e-01  +3.303e-01  +3.561e-02  +1.836e-01  +3.304e-01  +3.679e-02  +1.845e-01  +3.318e-01  +3.726e-02
 +3600.0  +1.849e-01  +3.318e-01  +3.806e-02  +1.853e-01  +3.319e-01  +3.863e-02  +1.865e-01  +3.342e-01  +3.869e-02
 +3610.0  +1.834e-01  +3.358e-01  +3.095e-02  +1.844e-01  +3.363e-01  +3.248e-02  +1.859e-01  +3.387e-01  +3.313e-02
 +3620.0  +1.842e-01  +3.334e-01  +3.505e-02  +1.849e-01  +3.342e-01  +3.569e-02  +1.865e-01  +3.363e-01  +3.671e-02
 +3630.0  +1.727e-01  +3.101e-01  +3.532e-02  +1.735e-01  +3.104e-01  +3.654e-02  +1.748e-01  +3.119e-01  +3.760e-02
 +3640.0  +1.801e-01  +3.265e-01  +3.363e-02  +1.802e-01  +3.273e-01  +3.310e-02  +1.804e-01  +3.301e-01  +3.067e-02
 +3650.0  +1.837e-01  +3.342e-01  +3.315e-02  +1.840e-01  +3.350e-01  +3.312e-02  +1.845e-01  +3.382e-01  +3.083e-02
 +3660.0  +1.887e-01  +3.510e-01  +2.650e-02  +1.891e-01  +3.509e-01  +2.725e-02  +1.894e-01  +3.524e-01  +2.644e-02
 +3670.0  +1.855e-01  +3.421e-01  +2.885e-02  +1.859e-01  +3.424e-01  +2.942e-02  +1.864e-01  +3.444e-01  +2.841e-02
 +3680.0  +1.910e-01  +3.453e-01  +3.665e-02  +1.908e-01  +3.460e-01  +3.555e-02  +1.912e-01  +3.487e-01  +3.357e-02
 +3690.0  +1.766e-01  +3.308e-01  +2.250e-02  +1.763e-01  +3.312e-01  +2.145e-02  +1.764e-01  +3.332e-01  +1.959e-02
 +3700.0  +1.962e-01  +3.519e-01  +4.045e-02  +1.962e-01  +3.521e-01  +4.031e-02  +1.960e-01  +3.541e-01  +3.782e-02
 +3710.0  +1.768e-01  +3.228e-01  +3.074e-02  +1.768e-01  +3.235e-01  +3.003e-02  +1.773e-01  +3.263e-01  +2.828e-02
 +3720.0  +1.838e-01  +3.259e-01  +4.179e-02  +1.841e-01  +3.256e-01  +4.257e-02  +1.837e-01  +3.266e-01  +4.074e-02
 +3730.0  +1.838e-01  +3.291e-01  +3.840e-02  +1.842e-01  +3.295e-01  +3.887e-02  +1.845e-01  +3.313e-01  +3.758e-02
 +3740.0  +1.696e-01  +3.089e-01  +3.038e-02  +1.699e-01  +3.094e-01  +3.033e-02  +1.698e-01  +3.121e-01  +2.753e-02
 +3750.0  +1.718e-01  +3.106e-01  +3.313e-02  +1.723e-01  +3.111e-01  +3.358e-02  +1.731e-01  +3.143e-01  +3.182e-02
 +3760.0  +1.647e-01  +2.972e-01  +3.221e-02  +1.658e-01  +2.980e-01  +3.365e-02  +1.672e-01  +3.013e-01  +3.311e-02
 +3770.0  +1.789e-01  +3.123e-01  +4.551e-02  +1.792e-01  +3.130e-01  +4.552e-02  +1.797e-01  +3.155e-01  +4.401e-02
 +3780.0  +1.772e-01  +2.989e-01  +5.550e-02  +1.777e-01  +2.993e-01  +5.615e-02  +1.790e-01  +3.019e-01  +5.614e-02
 +3790.0  +1.844e-01  +3.237e-01  +4.511e-02  +1.847e-01  +3.239e-01  +4.544e-02  +1.856e-01  +3.270e-01  +4.418e-02
 +3800.0  +1.821e-01  +3.260e-01  +3.832e-02  +1.830e-01  +3.265e-01  +3.954e-02  +1.846e-01  +3.298e-01  +3.941e-02


==> figs/ch10_ana/versus_init/versus_init_gyr_pos_hor_m_pc.txt <==
    +0.0  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03
   +10.0  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03
   +20.0  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03
   +30.0  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03
   +40.0  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03
   +50.0  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03
   +60.0  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03
   +70.0  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03
   +80.0  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03
   +90.0  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03
  +100.0  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03
  +110.0  +1.143e-02  +1.707e-02  +5.794e-03  +1.142e-02  +1.706e-02  +5.785e-03  +1.140e-02  +1.703e-02  +5.772e-03
  +120.0  +1.352e-02  +2.062e-02  +6.428e-03  +1.352e-02  +2.061e-02  +6.428e-03  +1.350e-02  +2.058e-02  +6.427e-03
  +130.0  +1.717e-02  +2.617e-02  +8.178e-03  +1.717e-02  +2.619e-02  +8.153e-03  +1.716e-02  +2.618e-02  +8.138e-03
  +140.0  +2.142e-02  +3.274e-02  +1.009e-02  +2.141e-02  +3.279e-02  +1.003e-02  +2.141e-02  +3.281e-02  +1.002e-02
  +150.0  +2.622e-02  +3.959e-02  +1.285e-02  +2.625e-02  +3.966e-02  +1.285e-02  +2.627e-02  +3.969e-02  +1.286e-02
  +160.0  +3.129e-02  +4.693e-02  +1.565e-02  +3.133e-02  +4.701e-02  +1.565e-02  +3.135e-02  +4.704e-02  +1.566e-02
  +170.0  +3.583e-02  +5.392e-02  +1.773e-02  +3.587e-02  +5.400e-02  +1.773e-02  +3.587e-02  +5.404e-02  +1.771e-02
  +180.0  +4.059e-02  +6.108e-02  +2.011e-02  +4.063e-02  +6.114e-02  +2.013e-02  +4.062e-02  +6.115e-02  +2.010e-02
  +190.0  +4.600e-02  +6.910e-02  +2.291e-02  +4.604e-02  +6.915e-02  +2.293e-02  +4.600e-02  +6.910e-02  +2.291e-02
  +200.0  +5.110e-02  +7.708e-02  +2.511e-02  +5.113e-02  +7.711e-02  +2.515e-02  +5.108e-02  +7.701e-02  +2.516e-02
  +210.0  +5.609e-02  +8.448e-02  +2.770e-02  +5.612e-02  +8.452e-02  +2.772e-02  +5.608e-02  +8.441e-02  +2.776e-02
  +220.0  +6.124e-02  +9.199e-02  +3.048e-02  +6.125e-02  +9.203e-02  +3.048e-02  +6.120e-02  +9.191e-02  +3.049e-02
  +230.0  +6.624e-02  +1.001e-01  +3.234e-02  +6.624e-02  +1.002e-01  +3.228e-02  +6.614e-02  +1.001e-01  +3.220e-02
  +240.0  +7.143e-02  +1.087e-01  +3.411e-02  +7.143e-02  +1.088e-01  +3.405e-02  +7.137e-02  +1.087e-01  +3.409e-02
  +250.0  +7.680e-02  +1.177e-01  +3.589e-02  +7.682e-02  +1.178e-01  +3.588e-02  +7.680e-02  +1.176e-01  +3.599e-02
  +260.0  +8.204e-02  +1.263e-01  +3.780e-02  +8.206e-02  +1.263e-01  +3.781e-02  +8.203e-02  +1.261e-01  +3.792e-02
  +270.0  +8.782e-02  +1.357e-01  +3.999e-02  +8.784e-02  +1.356e-01  +4.003e-02  +8.776e-02  +1.354e-01  +4.010e-02
  +280.0  +9.414e-02  +1.453e-01  +4.299e-02  +9.415e-02  +1.452e-01  +4.307e-02  +9.405e-02  +1.449e-01  +4.317e-02
  +290.0  +1.003e-01  +1.548e-01  +4.576e-02  +1.003e-01  +1.547e-01  +4.587e-02  +1.002e-01  +1.544e-01  +4.602e-02
  +300.0  +1.061e-01  +1.640e-01  +4.821e-02  +1.061e-01  +1.639e-01  +4.833e-02  +1.060e-01  +1.635e-01  +4.845e-02
  +310.0  +1.120e-01  +1.733e-01  +5.065e-02  +1.119e-01  +1.732e-01  +5.074e-02  +1.118e-01  +1.728e-01  +5.081e-02
  +320.0  +1.179e-01  +1.828e-01  +5.294e-02  +1.179e-01  +1.827e-01  +5.303e-02  +1.177e-01  +1.824e-01  +5.308e-02
  +330.0  +1.239e-01  +1.924e-01  +5.549e-02  +1.239e-01  +1.923e-01  +5.553e-02  +1.238e-01  +1.920e-01  +5.551e-02
  +340.0  +1.301e-01  +2.021e-01  +5.801e-02  +1.300e-01  +2.021e-01  +5.802e-02  +1.299e-01  +2.018e-01  +5.793e-02
  +350.0  +1.363e-01  +2.123e-01  +6.029e-02  +1.362e-01  +2.122e-01  +6.025e-02  +1.360e-01  +2.120e-01  +6.009e-02
  +360.0  +1.422e-01  +2.221e-01  +6.232e-02  +1.421e-01  +2.220e-01  +6.223e-02  +1.419e-01  +2.219e-01  +6.197e-02
  +370.0  +1.479e-01  +2.316e-01  +6.426e-02  +1.479e-01  +2.316e-01  +6.414e-02  +1.476e-01  +2.314e-01  +6.382e-02
  +380.0  +1.545e-01  +2.421e-01  +6.697e-02  +1.544e-01  +2.420e-01  +6.686e-02  +1.542e-01  +2.418e-01  +6.652e-02
  +390.0  +1.604e-01  +2.515e-01  +6.936e-02  +1.603e-01  +2.514e-01  +6.926e-02  +1.601e-01  +2.512e-01  +6.894e-02
  +400.0  +1.663e-01  +2.609e-01  +7.168e-02  +1.662e-01  +2.608e-01  +7.159e-02  +1.659e-01  +2.606e-01  +7.130e-02
  +410.0  +1.718e-01  +2.700e-01  +7.359e-02  +1.717e-01  +2.699e-01  +7.353e-02  +1.714e-01  +2.696e-01  +7.327e-02
  +420.0  +1.776e-01  +2.794e-01  +7.573e-02  +1.775e-01  +2.793e-01  +7.567e-02  +1.772e-01  +2.790e-01  +7.540e-02
  +430.0  +1.832e-01  +2.888e-01  +7.754e-02  +1.831e-01  +2.887e-01  +7.746e-02  +1.828e-01  +2.884e-01  +7.714e-02
  +440.0  +1.887e-01  +2.981e-01  +7.927e-02  +1.885e-01  +2.978e-01  +7.919e-02  +1.882e-01  +2.975e-01  +7.884e-02
  +450.0  +1.943e-01  +3.075e-01  +8.111e-02  +1.941e-01  +3.072e-01  +8.102e-02  +1.937e-01  +3.069e-01  +8.060e-02
  +460.0  +2.004e-01  +3.173e-01  +8.342e-02  +2.001e-01  +3.170e-01  +8.331e-02  +1.997e-01  +3.166e-01  +8.283e-02
  +470.0  +2.068e-01  +3.273e-01  +8.625e-02  +2.066e-01  +3.270e-01  +8.613e-02  +2.061e-01  +3.265e-01  +8.566e-02
  +480.0  +2.135e-01  +3.384e-01  +8.857e-02  +2.133e-01  +3.381e-01  +8.849e-02  +2.128e-01  +3.376e-01  +8.799e-02
  +490.0  +2.206e-01  +3.500e-01  +9.114e-02  +2.203e-01  +3.496e-01  +9.105e-02  +2.198e-01  +3.492e-01  +9.053e-02
  +500.0  +2.277e-01  +3.612e-01  +9.410e-02  +2.274e-01  +3.609e-01  +9.403e-02  +2.270e-01  +3.604e-01  +9.360e-02
  +510.0  +2.348e-01  +3.725e-01  +9.715e-02  +2.346e-01  +3.721e-01  +9.710e-02  +2.342e-01  +3.716e-01  +9.674e-02
  +520.0  +2.419e-01  +3.831e-01  +1.007e-01  +2.417e-01  +3.826e-01  +1.007e-01  +2.412e-01  +3.820e-01  +1.005e-01
  +530.0  +2.486e-01  +3.935e-01  +1.037e-01  +2.484e-01  +3.930e-01  +1.037e-01  +2.479e-01  +3.924e-01  +1.035e-01
  +540.0  +2.553e-01  +4.048e-01  +1.058e-01  +2.551e-01  +4.043e-01  +1.059e-01  +2.547e-01  +4.036e-01  +1.057e-01
  +550.0  +2.618e-01  +4.156e-01  +1.079e-01  +2.616e-01  +4.151e-01  +1.081e-01  +2.612e-01  +4.144e-01  +1.079e-01
  +560.0  +2.688e-01  +4.269e-01  +1.108e-01  +2.686e-01  +4.263e-01  +1.110e-01  +2.682e-01  +4.256e-01  +1.107e-01
  +570.0  +2.764e-01  +4.391e-01  +1.136e-01  +2.762e-01  +4.385e-01  +1.138e-01  +2.757e-01  +4.378e-01  +1.135e-01
  +580.0  +2.837e-01  +4.508e-01  +1.166e-01  +2.835e-01  +4.502e-01  +1.169e-01  +2.830e-01  +4.495e-01  +1.164e-01
  +590.0  +2.909e-01  +4.624e-01  +1.193e-01  +2.906e-01  +4.617e-01  +1.196e-01  +2.901e-01  +4.611e-01  +1.191e-01
  +600.0  +2.979e-01  +4.736e-01  +1.221e-01  +2.976e-01  +4.729e-01  +1.223e-01  +2.970e-01  +4.723e-01  +1.218e-01
  +610.0  +3.053e-01  +4.852e-01  +1.253e-01  +3.050e-01  +4.845e-01  +1.255e-01  +3.044e-01  +4.839e-01  +1.249e-01
  +620.0  +3.132e-01  +4.974e-01  +1.290e-01  +3.129e-01  +4.966e-01  +1.292e-01  +3.122e-01  +4.959e-01  +1.285e-01
  +630.0  +3.211e-01  +5.096e-01  +1.325e-01  +3.208e-01  +5.089e-01  +1.327e-01  +3.200e-01  +5.082e-01  +1.319e-01
  +640.0  +3.291e-01  +5.223e-01  +1.359e-01  +3.288e-01  +5.216e-01  +1.360e-01  +3.280e-01  +5.209e-01  +1.352e-01
  +650.0  +3.369e-01  +5.353e-01  +1.385e-01  +3.366e-01  +5.345e-01  +1.386e-01  +3.358e-01  +5.339e-01  +1.377e-01
  +660.0  +3.447e-01  +5.482e-01  +1.412e-01  +3.443e-01  +5.475e-01  +1.412e-01  +3.435e-01  +5.469e-01  +1.402e-01
  +670.0  +3.529e-01  +5.611e-01  +1.448e-01  +3.525e-01  +5.603e-01  +1.447e-01  +3.517e-01  +5.597e-01  +1.437e-01
  +680.0  +3.618e-01  +5.743e-01  +1.493e-01  +3.614e-01  +5.735e-01  +1.492e-01  +3.605e-01  +5.729e-01  +1.481e-01
  +690.0  +3.713e-01  +5.887e-01  +1.539e-01  +3.708e-01  +5.879e-01  +1.538e-01  +3.700e-01  +5.873e-01  +1.527e-01
  +700.0  +3.806e-01  +6.032e-01  +1.580e-01  +3.801e-01  +6.024e-01  +1.578e-01  +3.792e-01  +6.017e-01  +1.567e-01
  +710.0  +3.898e-01  +6.171e-01  +1.624e-01  +3.892e-01  +6.163e-01  +1.622e-01  +3.883e-01  +6.156e-01  +1.610e-01
  +720.0  +3.990e-01  +6.311e-01  +1.669e-01  +3.984e-01  +6.302e-01  +1.666e-01  +3.975e-01  +6.296e-01  +1.655e-01
  +730.0  +4.088e-01  +6.456e-01  +1.720e-01  +4.082e-01  +6.447e-01  +1.717e-01  +4.073e-01  +6.440e-01  +1.707e-01
  +740.0  +4.190e-01  +6.605e-01  +1.775e-01  +4.184e-01  +6.596e-01  +1.772e-01  +4.175e-01  +6.589e-01  +1.761e-01
  +750.0  +4.288e-01  +6.755e-01  +1.821e-01  +4.282e-01  +6.746e-01  +1.817e-01  +4.273e-01  +6.739e-01  +1.807e-01
  +760.0  +4.382e-01  +6.903e-01  +1.861e-01  +4.375e-01  +6.893e-01  +1.857e-01  +4.366e-01  +6.886e-01  +1.847e-01
  +770.0  +4.473e-01  +7.046e-01  +1.900e-01  +4.466e-01  +7.037e-01  +1.896e-01  +4.457e-01  +7.029e-01  +1.884e-01
  +780.0  +4.566e-01  +7.195e-01  +1.937e-01  +4.559e-01  +7.185e-01  +1.932e-01  +4.548e-01  +7.177e-01  +1.920e-01
  +790.0  +4.660e-01  +7.341e-01  +1.978e-01  +4.652e-01  +7.331e-01  +1.974e-01  +4.641e-01  +7.322e-01  +1.960e-01
  +800.0  +4.756e-01  +7.490e-01  +2.021e-01  +4.748e-01  +7.480e-01  +2.016e-01  +4.737e-01  +7.471e-01  +2.002e-01
  +810.0  +4.855e-01  +7.649e-01  +2.062e-01  +4.848e-01  +7.638e-01  +2.058e-01  +4.836e-01  +7.629e-01  +2.043e-01
  +820.0  +4.957e-01  +7.806e-01  +2.107e-01  +4.949e-01  +7.795e-01  +2.103e-01  +4.937e-01  +7.786e-01  +2.087e-01
  +830.0  +5.060e-01  +7.962e-01  +2.158e-01  +5.051e-01  +7.950e-01  +2.153e-01  +5.039e-01  +7.941e-01  +2.137e-01
  +840.0  +5.161e-01  +8.118e-01  +2.203e-01  +5.152e-01  +8.106e-01  +2.198e-01  +5.140e-01  +8.097e-01  +2.183e-01
  +850.0  +5.257e-01  +8.276e-01  +2.239e-01  +5.249e-01  +8.264e-01  +2.234e-01  +5.236e-01  +8.254e-01  +2.219e-01
  +860.0  +5.356e-01  +8.441e-01  +2.270e-01  +5.347e-01  +8.429e-01  +2.265e-01  +5.334e-01  +8.419e-01  +2.249e-01
  +870.0  +5.458e-01  +8.609e-01  +2.308e-01  +5.449e-01  +8.596e-01  +2.302e-01  +5.436e-01  +8.587e-01  +2.285e-01
  +880.0  +5.564e-01  +8.777e-01  +2.351e-01  +5.555e-01  +8.765e-01  +2.345e-01  +5.541e-01  +8.755e-01  +2.326e-01
  +890.0  +5.668e-01  +8.950e-01  +2.387e-01  +5.659e-01  +8.937e-01  +2.380e-01  +5.645e-01  +8.928e-01  +2.361e-01
  +900.0  +5.771e-01  +9.127e-01  +2.415e-01  +5.761e-01  +9.114e-01  +2.408e-01  +5.746e-01  +9.105e-01  +2.388e-01
  +910.0  +5.881e-01  +9.312e-01  +2.450e-01  +5.870e-01  +9.299e-01  +2.442e-01  +5.855e-01  +9.290e-01  +2.420e-01
  +920.0  +5.994e-01  +9.494e-01  +2.493e-01  +5.983e-01  +9.481e-01  +2.485e-01  +5.967e-01  +9.472e-01  +2.462e-01
  +930.0  +6.109e-01  +9.681e-01  +2.537e-01  +6.098e-01  +9.668e-01  +2.528e-01  +6.081e-01  +9.659e-01  +2.504e-01
  +940.0  +6.226e-01  +9.869e-01  +2.582e-01  +6.215e-01  +9.855e-01  +2.574e-01  +6.198e-01  +9.846e-01  +2.550e-01
  +950.0  +6.341e-01  +1.006e+00  +2.620e-01  +6.330e-01  +1.005e+00  +2.612e-01  +6.313e-01  +1.004e+00  +2.586e-01
  +960.0  +6.453e-01  +1.026e+00  +2.651e-01  +6.442e-01  +1.024e+00  +2.642e-01  +6.424e-01  +1.023e+00  +2.617e-01
  +970.0  +6.567e-01  +1.045e+00  +2.683e-01  +6.555e-01  +1.044e+00  +2.675e-01  +6.537e-01  +1.043e+00  +2.649e-01
  +980.0  +6.686e-01  +1.065e+00  +2.719e-01  +6.674e-01  +1.064e+00  +2.711e-01  +6.656e-01  +1.063e+00  +2.684e-01
  +990.0  +6.812e-01  +1.087e+00  +2.752e-01  +6.800e-01  +1.086e+00  +2.744e-01  +6.782e-01  +1.085e+00  +2.716e-01
 +1000.0  +6.938e-01  +1.109e+00  +2.785e-01  +6.926e-01  +1.108e+00  +2.777e-01  +6.907e-01  +1.106e+00  +2.749e-01
 +1010.0  +7.062e-01  +1.130e+00  +2.823e-01  +7.050e-01  +1.129e+00  +2.814e-01  +7.030e-01  +1.127e+00  +2.785e-01
 +1020.0  +7.184e-01  +1.151e+00  +2.855e-01  +7.171e-01  +1.150e+00  +2.846e-01  +7.151e-01  +1.149e+00  +2.816e-01
 +1030.0  +7.309e-01  +1.173e+00  +2.890e-01  +7.296e-01  +1.171e+00  +2.881e-01  +7.276e-01  +1.170e+00  +2.851e-01
 +1040.0  +7.433e-01  +1.194e+00  +2.921e-01  +7.420e-01  +1.193e+00  +2.913e-01  +7.400e-01  +1.192e+00  +2.884e-01
 +1050.0  +7.555e-01  +1.216e+00  +2.950e-01  +7.543e-01  +1.214e+00  +2.943e-01  +7.523e-01  +1.213e+00  +2.913e-01
 +1060.0  +7.674e-01  +1.237e+00  +2.973e-01  +7.661e-01  +1.236e+00  +2.966e-01  +7.641e-01  +1.235e+00  +2.937e-01
 +1070.0  +7.796e-01  +1.259e+00  +3.002e-01  +7.784e-01  +1.257e+00  +2.996e-01  +7.763e-01  +1.256e+00  +2.966e-01
 +1080.0  +7.923e-01  +1.281e+00  +3.035e-01  +7.910e-01  +1.279e+00  +3.029e-01  +7.890e-01  +1.278e+00  +3.000e-01
 +1090.0  +8.049e-01  +1.303e+00  +3.064e-01  +8.036e-01  +1.301e+00  +3.059e-01  +8.016e-01  +1.300e+00  +3.030e-01
 +1100.0  +8.172e-01  +1.325e+00  +3.090e-01  +8.160e-01  +1.323e+00  +3.086e-01  +8.139e-01  +1.322e+00  +3.057e-01
 +1110.0  +8.296e-01  +1.348e+00  +3.113e-01  +8.284e-01  +1.346e+00  +3.110e-01  +8.263e-01  +1.345e+00  +3.081e-01
 +1120.0  +8.424e-01  +1.371e+00  +3.137e-01  +8.412e-01  +1.369e+00  +3.134e-01  +8.391e-01  +1.368e+00  +3.106e-01
 +1130.0  +8.555e-01  +1.394e+00  +3.165e-01  +8.542e-01  +1.392e+00  +3.162e-01  +8.522e-01  +1.391e+00  +3.135e-01
 +1140.0  +8.684e-01  +1.418e+00  +3.193e-01  +8.672e-01  +1.415e+00  +3.191e-01  +8.652e-01  +1.414e+00  +3.164e-01
 +1150.0  +8.816e-01  +1.441e+00  +3.216e-01  +8.804e-01  +1.439e+00  +3.215e-01  +8.783e-01  +1.438e+00  +3.188e-01
 +1160.0  +8.948e-01  +1.466e+00  +3.235e-01  +8.936e-01  +1.464e+00  +3.234e-01  +8.916e-01  +1.462e+00  +3.208e-01
 +1170.0  +9.087e-01  +1.491e+00  +3.260e-01  +9.075e-01  +1.489e+00  +3.260e-01  +9.055e-01  +1.488e+00  +3.234e-01
 +1180.0  +9.225e-01  +1.517e+00  +3.276e-01  +9.214e-01  +1.515e+00  +3.277e-01  +9.194e-01  +1.514e+00  +3.252e-01
 +1190.0  +9.363e-01  +1.544e+00  +3.290e-01  +9.352e-01  +1.541e+00  +3.291e-01  +9.333e-01  +1.540e+00  +3.268e-01
 +1200.0  +9.502e-01  +1.570e+00  +3.307e-01  +9.490e-01  +1.567e+00  +3.308e-01  +9.471e-01  +1.566e+00  +3.286e-01
 +1210.0  +9.649e-01  +1.596e+00  +3.333e-01  +9.637e-01  +1.594e+00  +3.335e-01  +9.618e-01  +1.592e+00  +3.312e-01
 +1220.0  +9.796e-01  +1.623e+00  +3.360e-01  +9.784e-01  +1.621e+00  +3.362e-01  +9.765e-01  +1.619e+00  +3.340e-01
 +1230.0  +9.938e-01  +1.650e+00  +3.379e-01  +9.926e-01  +1.647e+00  +3.381e-01  +9.907e-01  +1.646e+00  +3.359e-01
 +1240.0  +1.008e+00  +1.678e+00  +3.393e-01  +1.007e+00  +1.675e+00  +3.395e-01  +1.005e+00  +1.674e+00  +3.373e-01
 +1250.0  +1.023e+00  +1.706e+00  +3.412e-01  +1.022e+00  +1.703e+00  +3.414e-01  +1.020e+00  +1.702e+00  +3.392e-01
 +1260.0  +1.039e+00  +1.734e+00  +3.440e-01  +1.038e+00  +1.731e+00  +3.442e-01  +1.036e+00  +1.730e+00  +3.421e-01
 +1270.0  +1.055e+00  +1.763e+00  +3.470e-01  +1.054e+00  +1.760e+00  +3.473e-01  +1.052e+00  +1.758e+00  +3.453e-01
 +1280.0  +1.070e+00  +1.792e+00  +3.490e-01  +1.069e+00  +1.789e+00  +3.494e-01  +1.068e+00  +1.788e+00  +3.474e-01
 +1290.0  +1.086e+00  +1.821e+00  +3.509e-01  +1.085e+00  +1.818e+00  +3.513e-01  +1.083e+00  +1.817e+00  +3.495e-01
 +1300.0  +1.102e+00  +1.850e+00  +3.536e-01  +1.101e+00  +1.847e+00  +3.541e-01  +1.099e+00  +1.845e+00  +3.523e-01
 +1310.0  +1.117e+00  +1.879e+00  +3.558e-01  +1.116e+00  +1.876e+00  +3.564e-01  +1.115e+00  +1.874e+00  +3.547e-01
 +1320.0  +1.133e+00  +1.909e+00  +3.578e-01  +1.132e+00  +1.906e+00  +3.584e-01  +1.131e+00  +1.904e+00  +3.568e-01
 +1330.0  +1.150e+00  +1.940e+00  +3.600e-01  +1.149e+00  +1.937e+00  +3.606e-01  +1.147e+00  +1.935e+00  +3.590e-01
 +1340.0  +1.167e+00  +1.971e+00  +3.621e-01  +1.165e+00  +1.968e+00  +3.627e-01  +1.164e+00  +1.966e+00  +3.612e-01
 +1350.0  +1.183e+00  +2.002e+00  +3.643e-01  +1.182e+00  +2.000e+00  +3.648e-01  +1.181e+00  +1.998e+00  +3.633e-01
 +1360.0  +1.200e+00  +2.034e+00  +3.664e-01  +1.199e+00  +2.031e+00  +3.670e-01  +1.197e+00  +2.029e+00  +3.655e-01
 +1370.0  +1.217e+00  +2.065e+00  +3.685e-01  +1.216e+00  +2.062e+00  +3.692e-01  +1.214e+00  +2.060e+00  +3.678e-01
 +1380.0  +1.233e+00  +2.096e+00  +3.706e-01  +1.232e+00  +2.093e+00  +3.713e-01  +1.230e+00  +2.091e+00  +3.700e-01
 +1390.0  +1.249e+00  +2.126e+00  +3.727e-01  +1.248e+00  +2.123e+00  +3.734e-01  +1.246e+00  +2.121e+00  +3.721e-01
 +1400.0  +1.266e+00  +2.157e+00  +3.752e-01  +1.265e+00  +2.154e+00  +3.759e-01  +1.263e+00  +2.152e+00  +3.746e-01
 +1410.0  +1.282e+00  +2.187e+00  +3.777e-01  +1.281e+00  +2.184e+00  +3.783e-01  +1.280e+00  +2.182e+00  +3.772e-01
 +1420.0  +1.299e+00  +2.218e+00  +3.801e-01  +1.298e+00  +2.215e+00  +3.808e-01  +1.296e+00  +2.213e+00  +3.797e-01
 +1430.0  +1.317e+00  +2.250e+00  +3.831e-01  +1.315e+00  +2.247e+00  +3.838e-01  +1.314e+00  +2.245e+00  +3.827e-01
 +1440.0  +1.334e+00  +2.282e+00  +3.866e-01  +1.333e+00  +2.279e+00  +3.873e-01  +1.332e+00  +2.277e+00  +3.862e-01
 +1450.0  +1.352e+00  +2.314e+00  +3.905e-01  +1.351e+00  +2.311e+00  +3.912e-01  +1.349e+00  +2.309e+00  +3.901e-01
 +1460.0  +1.370e+00  +2.346e+00  +3.946e-01  +1.369e+00  +2.342e+00  +3.954e-01  +1.367e+00  +2.340e+00  +3.943e-01
 +1470.0  +1.388e+00  +2.378e+00  +3.988e-01  +1.387e+00  +2.375e+00  +3.995e-01  +1.386e+00  +2.373e+00  +3.985e-01
 +1480.0  +1.407e+00  +2.411e+00  +4.029e-01  +1.406e+00  +2.408e+00  +4.037e-01  +1.404e+00  +2.406e+00  +4.027e-01
 +1490.0  +1.426e+00  +2.445e+00  +4.077e-01  +1.425e+00  +2.442e+00  +4.085e-01  +1.424e+00  +2.440e+00  +4.075e-01
 +1500.0  +1.446e+00  +2.479e+00  +4.123e-01  +1.445e+00  +2.476e+00  +4.131e-01  +1.443e+00  +2.474e+00  +4.121e-01
 +1510.0  +1.465e+00  +2.513e+00  +4.167e-01  +1.463e+00  +2.509e+00  +4.174e-01  +1.462e+00  +2.507e+00  +4.163e-01
 +1520.0  +1.483e+00  +2.546e+00  +4.206e-01  +1.482e+00  +2.543e+00  +4.213e-01  +1.480e+00  +2.541e+00  +4.202e-01
 +1530.0  +1.502e+00  +2.580e+00  +4.243e-01  +1.501e+00  +2.577e+00  +4.249e-01  +1.499e+00  +2.575e+00  +4.238e-01
 +1540.0  +1.521e+00  +2.614e+00  +4.277e-01  +1.519e+00  +2.610e+00  +4.283e-01  +1.518e+00  +2.608e+00  +4.271e-01
 +1550.0  +1.539e+00  +2.647e+00  +4.315e-01  +1.538e+00  +2.644e+00  +4.320e-01  +1.536e+00  +2.642e+00  +4.307e-01
 +1560.0  +1.559e+00  +2.682e+00  +4.359e-01  +1.557e+00  +2.678e+00  +4.365e-01  +1.556e+00  +2.676e+00  +4.351e-01
 +1570.0  +1.578e+00  +2.717e+00  +4.401e-01  +1.577e+00  +2.713e+00  +4.407e-01  +1.575e+00  +2.711e+00  +4.391e-01
 +1580.0  +1.598e+00  +2.752e+00  +4.443e-01  +1.597e+00  +2.748e+00  +4.449e-01  +1.595e+00  +2.746e+00  +4.433e-01
 +1590.0  +1.618e+00  +2.786e+00  +4.497e-01  +1.617e+00  +2.783e+00  +4.502e-01  +1.615e+00  +2.781e+00  +4.486e-01
 +1600.0  +1.638e+00  +2.821e+00  +4.550e-01  +1.637e+00  +2.818e+00  +4.556e-01  +1.635e+00  +2.816e+00  +4.540e-01
 +1610.0  +1.658e+00  +2.856e+00  +4.598e-01  +1.657e+00  +2.853e+00  +4.604e-01  +1.655e+00  +2.851e+00  +4.588e-01
 +1620.0  +1.678e+00  +2.892e+00  +4.653e-01  +1.677e+00  +2.888e+00  +4.660e-01  +1.675e+00  +2.886e+00  +4.644e-01
 +1630.0  +1.699e+00  +2.928e+00  +4.712e-01  +1.698e+00  +2.924e+00  +4.718e-01  +1.696e+00  +2.922e+00  +4.702e-01
 +1640.0  +1.721e+00  +2.964e+00  +4.772e-01  +1.719e+00  +2.960e+00  +4.778e-01  +1.717e+00  +2.958e+00  +4.761e-01
 +1650.0  +1.741e+00  +3.001e+00  +4.821e-01  +1.740e+00  +2.997e+00  +4.826e-01  +1.738e+00  +2.995e+00  +4.808e-01
 +1660.0  +1.762e+00  +3.037e+00  +4.873e-01  +1.761e+00  +3.034e+00  +4.878e-01  +1.759e+00  +3.031e+00  +4.860e-01
 +1670.0  +1.783e+00  +3.074e+00  +4.920e-01  +1.782e+00  +3.071e+00  +4.926e-01  +1.780e+00  +3.069e+00  +4.907e-01
 +1680.0  +1.804e+00  +3.111e+00  +4.962e-01  +1.802e+00  +3.108e+00  +4.967e-01  +1.800e+00  +3.106e+00  +4.949e-01
 +1690.0  +1.825e+00  +3.149e+00  +5.007e-01  +1.823e+00  +3.145e+00  +5.012e-01  +1.821e+00  +3.143e+00  +4.994e-01
 +1700.0  +1.846e+00  +3.186e+00  +5.058e-01  +1.844e+00  +3.182e+00  +5.063e-01  +1.842e+00  +3.180e+00  +5.044e-01
 +1710.0  +1.867e+00  +3.224e+00  +5.109e-01  +1.866e+00  +3.220e+00  +5.113e-01  +1.864e+00  +3.218e+00  +5.095e-01
 +1720.0  +1.889e+00  +3.261e+00  +5.162e-01  +1.887e+00  +3.258e+00  +5.166e-01  +1.885e+00  +3.256e+00  +5.147e-01
 +1730.0  +1.911e+00  +3.299e+00  +5.219e-01  +1.909e+00  +3.296e+00  +5.223e-01  +1.907e+00  +3.293e+00  +5.203e-01
 +1740.0  +1.932e+00  +3.337e+00  +5.272e-01  +1.931e+00  +3.333e+00  +5.276e-01  +1.928e+00  +3.331e+00  +5.256e-01
 +1750.0  +1.954e+00  +3.375e+00  +5.325e-01  +1.952e+00  +3.371e+00  +5.329e-01  +1.950e+00  +3.369e+00  +5.309e-01
 +1760.0  +1.976e+00  +3.413e+00  +5.380e-01  +1.974e+00  +3.409e+00  +5.383e-01  +1.972e+00  +3.407e+00  +5.363e-01
 +1770.0  +1.997e+00  +3.451e+00  +5.432e-01  +1.995e+00  +3.447e+00  +5.435e-01  +1.993e+00  +3.445e+00  +5.414e-01
 +1780.0  +2.019e+00  +3.489e+00  +5.487e-01  +2.017e+00  +3.485e+00  +5.489e-01  +2.015e+00  +3.483e+00  +5.467e-01
 +1790.0  +2.041e+00  +3.526e+00  +5.548e-01  +2.039e+00  +3.523e+00  +5.550e-01  +2.037e+00  +3.520e+00  +5.527e-01
 +1800.0  +2.063e+00  +3.565e+00  +5.612e-01  +2.061e+00  +3.561e+00  +5.613e-01  +2.059e+00  +3.559e+00  +5.591e-01
 +1810.0  +2.085e+00  +3.603e+00  +5.674e-01  +2.083e+00  +3.599e+00  +5.675e-01  +2.081e+00  +3.597e+00  +5.652e-01
 +1820.0  +2.107e+00  +3.641e+00  +5.734e-01  +2.105e+00  +3.637e+00  +5.736e-01  +2.103e+00  +3.635e+00  +5.712e-01
 +1830.0  +2.129e+00  +3.679e+00  +5.797e-01  +2.127e+00  +3.675e+00  +5.798e-01  +2.125e+00  +3.673e+00  +5.774e-01
 +1840.0  +2.152e+00  +3.717e+00  +5.862e-01  +2.150e+00  +3.713e+00  +5.863e-01  +2.147e+00  +3.711e+00  +5.837e-01
 +1850.0  +2.174e+00  +3.756e+00  +5.914e-01  +2.172e+00  +3.752e+00  +5.915e-01  +2.169e+00  +3.750e+00  +5.888e-01
 +1860.0  +2.196e+00  +3.795e+00  +5.974e-01  +2.194e+00  +3.791e+00  +5.975e-01  +2.192e+00  +3.789e+00  +5.948e-01
 +1870.0  +2.219e+00  +3.834e+00  +6.036e-01  +2.217e+00  +3.830e+00  +6.037e-01  +2.214e+00  +3.827e+00  +6.010e-01
 +1880.0  +2.241e+00  +3.872e+00  +6.096e-01  +2.239e+00  +3.869e+00  +6.096e-01  +2.236e+00  +3.866e+00  +6.068e-01
 +1890.0  +2.264e+00  +3.911e+00  +6.162e-01  +2.262e+00  +3.907e+00  +6.162e-01  +2.259e+00  +3.905e+00  +6.134e-01
 +1900.0  +2.286e+00  +3.949e+00  +6.233e-01  +2.284e+00  +3.945e+00  +6.232e-01  +2.282e+00  +3.943e+00  +6.203e-01
 +1910.0  +2.309e+00  +3.988e+00  +6.301e-01  +2.307e+00  +3.984e+00  +6.300e-01  +2.304e+00  +3.982e+00  +6.270e-01
 +1920.0  +2.332e+00  +4.027e+00  +6.374e-01  +2.330e+00  +4.023e+00  +6.373e-01  +2.327e+00  +4.021e+00  +6.342e-01
 +1930.0  +2.355e+00  +4.066e+00  +6.445e-01  +2.353e+00  +4.062e+00  +6.443e-01  +2.350e+00  +4.059e+00  +6.412e-01
 +1940.0  +2.378e+00  +4.105e+00  +6.515e-01  +2.376e+00  +4.101e+00  +6.513e-01  +2.373e+00  +4.099e+00  +6.481e-01
 +1950.0  +2.402e+00  +4.145e+00  +6.589e-01  +2.400e+00  +4.141e+00  +6.587e-01  +2.397e+00  +4.138e+00  +6.554e-01
 +1960.0  +2.426e+00  +4.185e+00  +6.670e-01  +2.424e+00  +4.181e+00  +6.667e-01  +2.421e+00  +4.178e+00  +6.634e-01
 +1970.0  +2.450e+00  +4.225e+00  +6.754e-01  +2.448e+00  +4.221e+00  +6.751e-01  +2.445e+00  +4.219e+00  +6.717e-01
 +1980.0  +2.475e+00  +4.266e+00  +6.831e-01  +2.472e+00  +4.262e+00  +6.827e-01  +2.469e+00  +4.259e+00  +6.792e-01
 +1990.0  +2.499e+00  +4.307e+00  +6.911e-01  +2.497e+00  +4.303e+00  +6.907e-01  +2.494e+00  +4.300e+00  +6.871e-01
 +2000.0  +2.523e+00  +4.347e+00  +6.992e-01  +2.521e+00  +4.343e+00  +6.987e-01  +2.518e+00  +4.341e+00  +6.951e-01
 +2010.0  +2.547e+00  +4.387e+00  +7.074e-01  +2.545e+00  +4.383e+00  +7.070e-01  +2.542e+00  +4.380e+00  +7.033e-01
 +2020.0  +2.571e+00  +4.427e+00  +7.155e-01  +2.569e+00  +4.423e+00  +7.150e-01  +2.566e+00  +4.420e+00  +7.114e-01
 +2030.0  +2.595e+00  +4.468e+00  +7.231e-01  +2.593e+00  +4.463e+00  +7.226e-01  +2.590e+00  +4.461e+00  +7.189e-01
 +2040.0  +2.619e+00  +4.508e+00  +7.309e-01  +2.617e+00  +4.503e+00  +7.305e-01  +2.614e+00  +4.501e+00  +7.268e-01
 +2050.0  +2.643e+00  +4.547e+00  +7.392e-01  +2.641e+00  +4.543e+00  +7.387e-01  +2.638e+00  +4.540e+00  +7.350e-01
 +2060.0  +2.667e+00  +4.587e+00  +7.472e-01  +2.665e+00  +4.583e+00  +7.467e-01  +2.661e+00  +4.580e+00  +7.429e-01
 +2070.0  +2.691e+00  +4.627e+00  +7.540e-01  +2.688e+00  +4.623e+00  +7.535e-01  +2.685e+00  +4.620e+00  +7.496e-01
 +2080.0  +2.715e+00  +4.668e+00  +7.614e-01  +2.712e+00  +4.663e+00  +7.609e-01  +2.709e+00  +4.661e+00  +7.570e-01
 +2090.0  +2.739e+00  +4.709e+00  +7.691e-01  +2.736e+00  +4.704e+00  +7.685e-01  +2.733e+00  +4.701e+00  +7.645e-01
 +2100.0  +2.763e+00  +4.749e+00  +7.770e-01  +2.761e+00  +4.745e+00  +7.763e-01  +2.757e+00  +4.742e+00  +7.723e-01
 +2110.0  +2.788e+00  +4.791e+00  +7.852e-01  +2.785e+00  +4.786e+00  +7.845e-01  +2.782e+00  +4.783e+00  +7.804e-01
 +2120.0  +2.813e+00  +4.832e+00  +7.935e-01  +2.810e+00  +4.828e+00  +7.927e-01  +2.807e+00  +4.825e+00  +7.887e-01
 +2130.0  +2.838e+00  +4.875e+00  +8.019e-01  +2.836e+00  +4.870e+00  +8.011e-01  +2.832e+00  +4.867e+00  +7.970e-01
 +2140.0  +2.863e+00  +4.916e+00  +8.100e-01  +2.861e+00  +4.912e+00  +8.092e-01  +2.857e+00  +4.909e+00  +8.050e-01
 +2150.0  +2.888e+00  +4.958e+00  +8.185e-01  +2.886e+00  +4.954e+00  +8.177e-01  +2.882e+00  +4.951e+00  +8.135e-01
 +2160.0  +2.914e+00  +5.000e+00  +8.276e-01  +2.911e+00  +4.995e+00  +8.267e-01  +2.908e+00  +4.993e+00  +8.225e-01
 +2170.0  +2.939e+00  +5.041e+00  +8.358e-01  +2.936e+00  +5.037e+00  +8.349e-01  +2.932e+00  +5.034e+00  +8.307e-01
 +2180.0  +2.964e+00  +5.083e+00  +8.442e-01  +2.961e+00  +5.078e+00  +8.433e-01  +2.957e+00  +5.076e+00  +8.390e-01
 +2190.0  +2.988e+00  +5.124e+00  +8.522e-01  +2.985e+00  +5.120e+00  +8.513e-01  +2.982e+00  +5.117e+00  +8.469e-01
 +2200.0  +3.013e+00  +5.165e+00  +8.599e-01  +3.010e+00  +5.161e+00  +8.589e-01  +3.006e+00  +5.158e+00  +8.545e-01
 +2210.0  +3.037e+00  +5.208e+00  +8.674e-01  +3.035e+00  +5.203e+00  +8.664e-01  +3.031e+00  +5.200e+00  +8.619e-01
 +2220.0  +3.062e+00  +5.250e+00  +8.750e-01  +3.060e+00  +5.245e+00  +8.740e-01  +3.056e+00  +5.242e+00  +8.695e-01
 +2230.0  +3.088e+00  +5.292e+00  +8.831e-01  +3.085e+00  +5.288e+00  +8.821e-01  +3.081e+00  +5.285e+00  +8.776e-01
 +2240.0  +3.113e+00  +5.335e+00  +8.911e-01  +3.110e+00  +5.331e+00  +8.900e-01  +3.107e+00  +5.328e+00  +8.854e-01
 +2250.0  +3.139e+00  +5.378e+00  +8.993e-01  +3.136e+00  +5.373e+00  +8.982e-01  +3.132e+00  +5.371e+00  +8.936e-01
 +2260.0  +3.164e+00  +5.420e+00  +9.070e-01  +3.161e+00  +5.415e+00  +9.060e-01  +3.157e+00  +5.413e+00  +9.013e-01
 +2270.0  +3.189e+00  +5.462e+00  +9.156e-01  +3.186e+00  +5.457e+00  +9.146e-01  +3.182e+00  +5.454e+00  +9.099e-01
 +2280.0  +3.214e+00  +5.503e+00  +9.250e-01  +3.211e+00  +5.498e+00  +9.239e-01  +3.207e+00  +5.496e+00  +9.192e-01
 +2290.0  +3.239e+00  +5.545e+00  +9.341e-01  +3.237e+00  +5.540e+00  +9.331e-01  +3.233e+00  +5.537e+00  +9.283e-01
 +2300.0  +3.265e+00  +5.586e+00  +9.435e-01  +3.262e+00  +5.581e+00  +9.425e-01  +3.258e+00  +5.578e+00  +9.377e-01
 +2310.0  +3.291e+00  +5.628e+00  +9.528e-01  +3.288e+00  +5.624e+00  +9.518e-01  +3.284e+00  +5.621e+00  +9.470e-01
 +2320.0  +3.316e+00  +5.672e+00  +9.607e-01  +3.313e+00  +5.667e+00  +9.597e-01  +3.309e+00  +5.664e+00  +9.549e-01
 +2330.0  +3.342e+00  +5.715e+00  +9.695e-01  +3.339e+00  +5.710e+00  +9.684e-01  +3.335e+00  +5.707e+00  +9.636e-01
 +2340.0  +3.368e+00  +5.759e+00  +9.780e-01  +3.365e+00  +5.754e+00  +9.769e-01  +3.361e+00  +5.751e+00  +9.721e-01
 +2350.0  +3.394e+00  +5.802e+00  +9.868e-01  +3.391e+00  +5.797e+00  +9.858e-01  +3.388e+00  +5.794e+00  +9.809e-01
 +2360.0  +3.421e+00  +5.845e+00  +9.957e-01  +3.418e+00  +5.841e+00  +9.946e-01  +3.414e+00  +5.838e+00  +9.898e-01
 +2370.0  +3.447e+00  +5.889e+00  +1.004e+00  +3.444e+00  +5.884e+00  +1.004e+00  +3.440e+00  +5.881e+00  +9.987e-01
 +2380.0  +3.473e+00  +5.932e+00  +1.013e+00  +3.470e+00  +5.928e+00  +1.012e+00  +3.466e+00  +5.924e+00  +1.007e+00
 +2390.0  +3.499e+00  +5.977e+00  +1.020e+00  +3.496e+00  +5.972e+00  +1.020e+00  +3.492e+00  +5.969e+00  +1.015e+00
 +2400.0  +3.524e+00  +6.020e+00  +1.028e+00  +3.522e+00  +6.015e+00  +1.028e+00  +3.518e+00  +6.012e+00  +1.023e+00
 +2410.0  +3.550e+00  +6.064e+00  +1.037e+00  +3.548e+00  +6.059e+00  +1.037e+00  +3.544e+00  +6.056e+00  +1.032e+00
 +2420.0  +3.577e+00  +6.108e+00  +1.046e+00  +3.574e+00  +6.103e+00  +1.046e+00  +3.570e+00  +6.100e+00  +1.041e+00
 +2430.0  +3.603e+00  +6.152e+00  +1.055e+00  +3.601e+00  +6.147e+00  +1.055e+00  +3.597e+00  +6.143e+00  +1.050e+00
 +2440.0  +3.630e+00  +6.196e+00  +1.064e+00  +3.628e+00  +6.191e+00  +1.064e+00  +3.624e+00  +6.188e+00  +1.060e+00
 +2450.0  +3.657e+00  +6.240e+00  +1.074e+00  +3.654e+00  +6.235e+00  +1.074e+00  +3.650e+00  +6.231e+00  +1.069e+00
 +2460.0  +3.683e+00  +6.284e+00  +1.083e+00  +3.681e+00  +6.279e+00  +1.083e+00  +3.677e+00  +6.275e+00  +1.078e+00
 +2470.0  +3.710e+00  +6.327e+00  +1.092e+00  +3.707e+00  +6.322e+00  +1.092e+00  +3.703e+00  +6.319e+00  +1.087e+00
 +2480.0  +3.737e+00  +6.371e+00  +1.102e+00  +3.734e+00  +6.366e+00  +1.102e+00  +3.730e+00  +6.363e+00  +1.097e+00
 +2490.0  +3.764e+00  +6.416e+00  +1.112e+00  +3.761e+00  +6.410e+00  +1.112e+00  +3.757e+00  +6.407e+00  +1.107e+00
 +2500.0  +3.791e+00  +6.460e+00  +1.122e+00  +3.788e+00  +6.454e+00  +1.122e+00  +3.784e+00  +6.451e+00  +1.117e+00
 +2510.0  +3.818e+00  +6.504e+00  +1.132e+00  +3.815e+00  +6.499e+00  +1.132e+00  +3.811e+00  +6.495e+00  +1.127e+00
 +2520.0  +3.845e+00  +6.548e+00  +1.142e+00  +3.842e+00  +6.543e+00  +1.142e+00  +3.838e+00  +6.540e+00  +1.136e+00
 +2530.0  +3.872e+00  +6.593e+00  +1.150e+00  +3.869e+00  +6.588e+00  +1.150e+00  +3.865e+00  +6.585e+00  +1.145e+00
 +2540.0  +3.899e+00  +6.638e+00  +1.159e+00  +3.896e+00  +6.633e+00  +1.159e+00  +3.892e+00  +6.630e+00  +1.154e+00
 +2550.0  +3.926e+00  +6.682e+00  +1.170e+00  +3.923e+00  +6.677e+00  +1.170e+00  +3.919e+00  +6.674e+00  +1.164e+00
 +2560.0  +3.953e+00  +6.726e+00  +1.180e+00  +3.951e+00  +6.721e+00  +1.180e+00  +3.946e+00  +6.718e+00  +1.175e+00
 +2570.0  +3.981e+00  +6.770e+00  +1.191e+00  +3.978e+00  +6.765e+00  +1.191e+00  +3.974e+00  +6.762e+00  +1.185e+00
 +2580.0  +4.008e+00  +6.814e+00  +1.202e+00  +4.005e+00  +6.809e+00  +1.201e+00  +4.001e+00  +6.806e+00  +1.196e+00
 +2590.0  +4.035e+00  +6.858e+00  +1.213e+00  +4.033e+00  +6.853e+00  +1.213e+00  +4.028e+00  +6.849e+00  +1.207e+00
 +2600.0  +4.063e+00  +6.902e+00  +1.224e+00  +4.060e+00  +6.897e+00  +1.223e+00  +4.056e+00  +6.894e+00  +1.218e+00
 +2610.0  +4.089e+00  +6.945e+00  +1.234e+00  +4.087e+00  +6.940e+00  +1.233e+00  +4.082e+00  +6.937e+00  +1.228e+00
 +2620.0  +4.116e+00  +6.988e+00  +1.243e+00  +4.113e+00  +6.983e+00  +1.243e+00  +4.109e+00  +6.980e+00  +1.237e+00
 +2630.0  +4.143e+00  +7.032e+00  +1.253e+00  +4.140e+00  +7.027e+00  +1.253e+00  +4.136e+00  +7.024e+00  +1.247e+00
 +2640.0  +4.170e+00  +7.076e+00  +1.263e+00  +4.167e+00  +7.071e+00  +1.263e+00  +4.163e+00  +7.068e+00  +1.257e+00
 +2650.0  +4.197e+00  +7.121e+00  +1.273e+00  +4.194e+00  +7.116e+00  +1.272e+00  +4.190e+00  +7.112e+00  +1.267e+00
 +2660.0  +4.224e+00  +7.166e+00  +1.283e+00  +4.221e+00  +7.161e+00  +1.282e+00  +4.217e+00  +7.158e+00  +1.276e+00
 +2670.0  +4.252e+00  +7.211e+00  +1.293e+00  +4.249e+00  +7.206e+00  +1.292e+00  +4.245e+00  +7.203e+00  +1.286e+00
 +2680.0  +4.279e+00  +7.257e+00  +1.302e+00  +4.276e+00  +7.251e+00  +1.302e+00  +4.272e+00  +7.248e+00  +1.296e+00
 +2690.0  +4.307e+00  +7.301e+00  +1.312e+00  +4.304e+00  +7.296e+00  +1.311e+00  +4.299e+00  +7.293e+00  +1.305e+00
 +2700.0  +4.334e+00  +7.346e+00  +1.323e+00  +4.331e+00  +7.340e+00  +1.322e+00  +4.327e+00  +7.337e+00  +1.316e+00
 +2710.0  +4.362e+00  +7.390e+00  +1.333e+00  +4.359e+00  +7.385e+00  +1.332e+00  +4.354e+00  +7.381e+00  +1.326e+00
 +2720.0  +4.389e+00  +7.434e+00  +1.343e+00  +4.386e+00  +7.429e+00  +1.342e+00  +4.381e+00  +7.426e+00  +1.336e+00
 +2730.0  +4.416e+00  +7.480e+00  +1.353e+00  +4.413e+00  +7.474e+00  +1.352e+00  +4.409e+00  +7.471e+00  +1.346e+00
 +2740.0  +4.444e+00  +7.525e+00  +1.363e+00  +4.441e+00  +7.519e+00  +1.362e+00  +4.436e+00  +7.516e+00  +1.356e+00
 +2750.0  +4.471e+00  +7.569e+00  +1.374e+00  +4.468e+00  +7.564e+00  +1.373e+00  +4.464e+00  +7.560e+00  +1.367e+00
 +2760.0  +4.499e+00  +7.614e+00  +1.385e+00  +4.496e+00  +7.609e+00  +1.384e+00  +4.491e+00  +7.605e+00  +1.377e+00
 +2770.0  +4.527e+00  +7.659e+00  +1.395e+00  +4.524e+00  +7.653e+00  +1.394e+00  +4.519e+00  +7.650e+00  +1.388e+00
 +2780.0  +4.555e+00  +7.704e+00  +1.406e+00  +4.551e+00  +7.698e+00  +1.405e+00  +4.547e+00  +7.695e+00  +1.399e+00
 +2790.0  +4.582e+00  +7.749e+00  +1.416e+00  +4.579e+00  +7.743e+00  +1.415e+00  +4.574e+00  +7.740e+00  +1.409e+00
 +2800.0  +4.610e+00  +7.794e+00  +1.427e+00  +4.607e+00  +7.789e+00  +1.426e+00  +4.602e+00  +7.785e+00  +1.419e+00
 +2810.0  +4.638e+00  +7.840e+00  +1.437e+00  +4.635e+00  +7.834e+00  +1.436e+00  +4.630e+00  +7.831e+00  +1.429e+00
 +2820.0  +4.666e+00  +7.886e+00  +1.447e+00  +4.663e+00  +7.881e+00  +1.446e+00  +4.658e+00  +7.877e+00  +1.439e+00
 +2830.0  +4.694e+00  +7.932e+00  +1.457e+00  +4.691e+00  +7.926e+00  +1.456e+00  +4.686e+00  +7.923e+00  +1.450e+00
 +2840.0  +4.722e+00  +7.977e+00  +1.468e+00  +4.719e+00  +7.971e+00  +1.466e+00  +4.714e+00  +7.968e+00  +1.460e+00
 +2850.0  +4.750e+00  +8.022e+00  +1.478e+00  +4.746e+00  +8.016e+00  +1.476e+00  +4.742e+00  +8.013e+00  +1.470e+00
 +2860.0  +4.778e+00  +8.067e+00  +1.488e+00  +4.774e+00  +8.061e+00  +1.487e+00  +4.769e+00  +8.058e+00  +1.481e+00
 +2870.0  +4.805e+00  +8.112e+00  +1.499e+00  +4.802e+00  +8.106e+00  +1.498e+00  +4.797e+00  +8.103e+00  +1.491e+00
 +2880.0  +4.834e+00  +8.158e+00  +1.510e+00  +4.831e+00  +8.153e+00  +1.509e+00  +4.826e+00  +8.149e+00  +1.502e+00
 +2890.0  +4.863e+00  +8.204e+00  +1.522e+00  +4.860e+00  +8.199e+00  +1.520e+00  +4.855e+00  +8.195e+00  +1.514e+00
 +2900.0  +4.891e+00  +8.249e+00  +1.533e+00  +4.888e+00  +8.244e+00  +1.532e+00  +4.883e+00  +8.240e+00  +1.525e+00
 +2910.0  +4.919e+00  +8.294e+00  +1.544e+00  +4.916e+00  +8.289e+00  +1.543e+00  +4.911e+00  +8.285e+00  +1.536e+00
 +2920.0  +4.947e+00  +8.340e+00  +1.555e+00  +4.944e+00  +8.334e+00  +1.554e+00  +4.939e+00  +8.331e+00  +1.547e+00
 +2930.0  +4.975e+00  +8.385e+00  +1.566e+00  +4.972e+00  +8.380e+00  +1.564e+00  +4.967e+00  +8.376e+00  +1.557e+00
 +2940.0  +5.003e+00  +8.430e+00  +1.576e+00  +4.999e+00  +8.425e+00  +1.574e+00  +4.994e+00  +8.421e+00  +1.567e+00
 +2950.0  +5.031e+00  +8.475e+00  +1.586e+00  +5.027e+00  +8.470e+00  +1.585e+00  +5.022e+00  +8.466e+00  +1.578e+00
 +2960.0  +5.059e+00  +8.521e+00  +1.597e+00  +5.055e+00  +8.515e+00  +1.595e+00  +5.050e+00  +8.512e+00  +1.588e+00
 +2970.0  +5.087e+00  +8.567e+00  +1.607e+00  +5.083e+00  +8.561e+00  +1.605e+00  +5.078e+00  +8.558e+00  +1.598e+00
 +2980.0  +5.115e+00  +8.613e+00  +1.616e+00  +5.111e+00  +8.608e+00  +1.615e+00  +5.106e+00  +8.604e+00  +1.608e+00
 +2990.0  +5.143e+00  +8.660e+00  +1.627e+00  +5.140e+00  +8.654e+00  +1.625e+00  +5.134e+00  +8.651e+00  +1.618e+00
 +3000.0  +5.171e+00  +8.706e+00  +1.637e+00  +5.168e+00  +8.701e+00  +1.635e+00  +5.163e+00  +8.697e+00  +1.628e+00
 +3010.0  +5.200e+00  +8.753e+00  +1.647e+00  +5.196e+00  +8.747e+00  +1.645e+00  +5.191e+00  +8.744e+00  +1.638e+00
 +3020.0  +5.228e+00  +8.799e+00  +1.658e+00  +5.225e+00  +8.793e+00  +1.656e+00  +5.219e+00  +8.790e+00  +1.649e+00
 +3030.0  +5.257e+00  +8.845e+00  +1.668e+00  +5.253e+00  +8.839e+00  +1.667e+00  +5.248e+00  +8.836e+00  +1.659e+00
 +3040.0  +5.285e+00  +8.891e+00  +1.680e+00  +5.282e+00  +8.886e+00  +1.678e+00  +5.276e+00  +8.882e+00  +1.670e+00
 +3050.0  +5.314e+00  +8.937e+00  +1.691e+00  +5.310e+00  +8.932e+00  +1.689e+00  +5.305e+00  +8.928e+00  +1.681e+00
 +3060.0  +5.343e+00  +8.983e+00  +1.702e+00  +5.339e+00  +8.978e+00  +1.700e+00  +5.333e+00  +8.974e+00  +1.692e+00
 +3070.0  +5.371e+00  +9.030e+00  +1.713e+00  +5.367e+00  +9.024e+00  +1.710e+00  +5.362e+00  +9.021e+00  +1.703e+00
 +3080.0  +5.400e+00  +9.076e+00  +1.723e+00  +5.396e+00  +9.071e+00  +1.721e+00  +5.390e+00  +9.067e+00  +1.713e+00
 +3090.0  +5.428e+00  +9.123e+00  +1.733e+00  +5.424e+00  +9.117e+00  +1.731e+00  +5.419e+00  +9.114e+00  +1.724e+00
 +3100.0  +5.456e+00  +9.169e+00  +1.744e+00  +5.452e+00  +9.164e+00  +1.741e+00  +5.447e+00  +9.160e+00  +1.734e+00
 +3110.0  +5.485e+00  +9.215e+00  +1.754e+00  +5.481e+00  +9.210e+00  +1.751e+00  +5.475e+00  +9.206e+00  +1.744e+00
 +3120.0  +5.513e+00  +9.261e+00  +1.764e+00  +5.509e+00  +9.256e+00  +1.762e+00  +5.503e+00  +9.252e+00  +1.754e+00
 +3130.0  +5.541e+00  +9.307e+00  +1.775e+00  +5.537e+00  +9.301e+00  +1.773e+00  +5.532e+00  +9.298e+00  +1.765e+00
 +3140.0  +5.569e+00  +9.352e+00  +1.786e+00  +5.565e+00  +9.346e+00  +1.783e+00  +5.559e+00  +9.343e+00  +1.776e+00
 +3150.0  +5.597e+00  +9.397e+00  +1.796e+00  +5.592e+00  +9.391e+00  +1.794e+00  +5.587e+00  +9.388e+00  +1.786e+00
 +3160.0  +5.624e+00  +9.442e+00  +1.806e+00  +5.620e+00  +9.437e+00  +1.804e+00  +5.615e+00  +9.433e+00  +1.796e+00
 +3170.0  +5.652e+00  +9.488e+00  +1.817e+00  +5.648e+00  +9.482e+00  +1.814e+00  +5.642e+00  +9.478e+00  +1.807e+00
 +3180.0  +5.680e+00  +9.534e+00  +1.827e+00  +5.676e+00  +9.528e+00  +1.825e+00  +5.671e+00  +9.524e+00  +1.817e+00
 +3190.0  +5.709e+00  +9.579e+00  +1.838e+00  +5.704e+00  +9.574e+00  +1.835e+00  +5.699e+00  +9.570e+00  +1.828e+00
 +3200.0  +5.737e+00  +9.625e+00  +1.848e+00  +5.733e+00  +9.619e+00  +1.846e+00  +5.727e+00  +9.616e+00  +1.838e+00
 +3210.0  +5.765e+00  +9.670e+00  +1.860e+00  +5.761e+00  +9.665e+00  +1.857e+00  +5.755e+00  +9.661e+00  +1.849e+00
 +3220.0  +5.794e+00  +9.717e+00  +1.870e+00  +5.789e+00  +9.711e+00  +1.867e+00  +5.784e+00  +9.708e+00  +1.860e+00
 +3230.0  +5.822e+00  +9.764e+00  +1.880e+00  +5.818e+00  +9.758e+00  +1.878e+00  +5.812e+00  +9.755e+00  +1.870e+00
 +3240.0  +5.851e+00  +9.812e+00  +1.891e+00  +5.847e+00  +9.806e+00  +1.888e+00  +5.841e+00  +9.802e+00  +1.880e+00
 +3250.0  +5.881e+00  +9.859e+00  +1.902e+00  +5.876e+00  +9.853e+00  +1.899e+00  +5.871e+00  +9.850e+00  +1.891e+00
 +3260.0  +5.909e+00  +9.906e+00  +1.913e+00  +5.905e+00  +9.900e+00  +1.910e+00  +5.899e+00  +9.896e+00  +1.902e+00
 +3270.0  +5.938e+00  +9.952e+00  +1.923e+00  +5.933e+00  +9.947e+00  +1.920e+00  +5.928e+00  +9.943e+00  +1.912e+00
 +3280.0  +5.966e+00  +1.000e+01  +1.932e+00  +5.962e+00  +9.994e+00  +1.929e+00  +5.956e+00  +9.990e+00  +1.922e+00
 +3290.0  +5.994e+00  +1.005e+01  +1.943e+00  +5.990e+00  +1.004e+01  +1.940e+00  +5.984e+00  +1.004e+01  +1.932e+00
 +3300.0  +6.023e+00  +1.009e+01  +1.954e+00  +6.019e+00  +1.009e+01  +1.951e+00  +6.013e+00  +1.008e+01  +1.943e+00
 +3310.0  +6.051e+00  +1.014e+01  +1.965e+00  +6.047e+00  +1.013e+01  +1.962e+00  +6.041e+00  +1.013e+01  +1.954e+00
 +3320.0  +6.080e+00  +1.018e+01  +1.977e+00  +6.076e+00  +1.018e+01  +1.974e+00  +6.070e+00  +1.017e+01  +1.966e+00
 +3330.0  +6.109e+00  +1.023e+01  +1.989e+00  +6.105e+00  +1.022e+01  +1.985e+00  +6.099e+00  +1.022e+01  +1.978e+00
 +3340.0  +6.138e+00  +1.028e+01  +2.000e+00  +6.133e+00  +1.027e+01  +1.997e+00  +6.128e+00  +1.027e+01  +1.989e+00
 +3350.0  +6.167e+00  +1.032e+01  +2.011e+00  +6.162e+00  +1.032e+01  +2.008e+00  +6.156e+00  +1.031e+01  +2.000e+00
 +3360.0  +6.195e+00  +1.037e+01  +2.022e+00  +6.191e+00  +1.036e+01  +2.019e+00  +6.185e+00  +1.036e+01  +2.011e+00
 +3370.0  +6.224e+00  +1.041e+01  +2.034e+00  +6.220e+00  +1.041e+01  +2.031e+00  +6.214e+00  +1.041e+01  +2.023e+00
 +3380.0  +6.253e+00  +1.046e+01  +2.045e+00  +6.249e+00  +1.046e+01  +2.042e+00  +6.243e+00  +1.045e+01  +2.034e+00
 +3390.0  +6.282e+00  +1.051e+01  +2.056e+00  +6.278e+00  +1.050e+01  +2.053e+00  +6.272e+00  +1.050e+01  +2.045e+00
 +3400.0  +6.311e+00  +1.056e+01  +2.067e+00  +6.306e+00  +1.055e+01  +2.064e+00  +6.300e+00  +1.055e+01  +2.055e+00
 +3410.0  +6.339e+00  +1.060e+01  +2.077e+00  +6.335e+00  +1.060e+01  +2.074e+00  +6.329e+00  +1.059e+01  +2.066e+00
 +3420.0  +6.368e+00  +1.065e+01  +2.088e+00  +6.363e+00  +1.064e+01  +2.084e+00  +6.357e+00  +1.064e+01  +2.076e+00
 +3430.0  +6.396e+00  +1.069e+01  +2.098e+00  +6.391e+00  +1.069e+01  +2.095e+00  +6.385e+00  +1.068e+01  +2.086e+00
 +3440.0  +6.424e+00  +1.074e+01  +2.109e+00  +6.420e+00  +1.073e+01  +2.105e+00  +6.414e+00  +1.073e+01  +2.097e+00
 +3450.0  +6.452e+00  +1.079e+01  +2.120e+00  +6.448e+00  +1.078e+01  +2.116e+00  +6.442e+00  +1.078e+01  +2.108e+00
 +3460.0  +6.481e+00  +1.083e+01  +2.131e+00  +6.476e+00  +1.083e+01  +2.127e+00  +6.470e+00  +1.082e+01  +2.119e+00
 +3470.0  +6.510e+00  +1.088e+01  +2.141e+00  +6.505e+00  +1.087e+01  +2.138e+00  +6.499e+00  +1.087e+01  +2.129e+00
 +3480.0  +6.538e+00  +1.092e+01  +2.152e+00  +6.534e+00  +1.092e+01  +2.148e+00  +6.527e+00  +1.092e+01  +2.140e+00
 +3490.0  +6.567e+00  +1.097e+01  +2.163e+00  +6.562e+00  +1.097e+01  +2.159e+00  +6.556e+00  +1.096e+01  +2.150e+00
 +3500.0  +6.595e+00  +1.102e+01  +2.173e+00  +6.591e+00  +1.101e+01  +2.169e+00  +6.584e+00  +1.101e+01  +2.160e+00
 +3510.0  +6.624e+00  +1.106e+01  +2.183e+00  +6.619e+00  +1.106e+01  +2.179e+00  +6.612e+00  +1.105e+01  +2.170e+00
 +3520.0  +6.652e+00  +1.111e+01  +2.193e+00  +6.647e+00  +1.111e+01  +2.189e+00  +6.641e+00  +1.110e+01  +2.180e+00
 +3530.0  +6.680e+00  +1.116e+01  +2.204e+00  +6.676e+00  +1.115e+01  +2.200e+00  +6.669e+00  +1.115e+01  +2.191e+00
 +3540.0  +6.709e+00  +1.120e+01  +2.214e+00  +6.704e+00  +1.120e+01  +2.210e+00  +6.698e+00  +1.119e+01  +2.201e+00
 +3550.0  +6.738e+00  +1.125e+01  +2.225e+00  +6.733e+00  +1.124e+01  +2.221e+00  +6.726e+00  +1.124e+01  +2.212e+00
 +3560.0  +6.766e+00  +1.130e+01  +2.235e+00  +6.761e+00  +1.129e+01  +2.231e+00  +6.755e+00  +1.129e+01  +2.222e+00
 +3570.0  +6.794e+00  +1.134e+01  +2.245e+00  +6.789e+00  +1.134e+01  +2.241e+00  +6.783e+00  +1.133e+01  +2.232e+00
 +3580.0  +6.822e+00  +1.139e+01  +2.255e+00  +6.817e+00  +1.138e+01  +2.251e+00  +6.811e+00  +1.138e+01  +2.242e+00
 +3590.0  +6.850e+00  +1.143e+01  +2.266e+00  +6.845e+00  +1.143e+01  +2.262e+00  +6.839e+00  +1.142e+01  +2.253e+00
 +3600.0  +6.879e+00  +1.148e+01  +2.277e+00  +6.874e+00  +1.147e+01  +2.273e+00  +6.867e+00  +1.147e+01  +2.264e+00
 +3610.0  +6.907e+00  +1.153e+01  +2.288e+00  +6.902e+00  +1.152e+01  +2.284e+00  +6.896e+00  +1.152e+01  +2.274e+00
 +3620.0  +6.936e+00  +1.157e+01  +2.299e+00  +6.931e+00  +1.157e+01  +2.295e+00  +6.925e+00  +1.156e+01  +2.285e+00
 +3630.0  +6.965e+00  +1.162e+01  +2.310e+00  +6.960e+00  +1.161e+01  +2.306e+00  +6.953e+00  +1.161e+01  +2.296e+00
 +3640.0  +6.994e+00  +1.167e+01  +2.321e+00  +6.989e+00  +1.166e+01  +2.317e+00  +6.982e+00  +1.166e+01  +2.307e+00
 +3650.0  +7.022e+00  +1.171e+01  +2.332e+00  +7.017e+00  +1.171e+01  +2.328e+00  +7.011e+00  +1.170e+01  +2.318e+00
 +3660.0  +7.051e+00  +1.176e+01  +2.343e+00  +7.046e+00  +1.175e+01  +2.339e+00  +7.039e+00  +1.175e+01  +2.329e+00
 +3670.0  +7.079e+00  +1.181e+01  +2.354e+00  +7.074e+00  +1.180e+01  +2.349e+00  +7.068e+00  +1.180e+01  +2.339e+00
 +3680.0  +7.108e+00  +1.185e+01  +2.364e+00  +7.103e+00  +1.185e+01  +2.360e+00  +7.096e+00  +1.184e+01  +2.350e+00
 +3690.0  +7.136e+00  +1.190e+01  +2.374e+00  +7.131e+00  +1.189e+01  +2.370e+00  +7.124e+00  +1.189e+01  +2.360e+00
 +3700.0  +7.164e+00  +1.194e+01  +2.384e+00  +7.159e+00  +1.194e+01  +2.379e+00  +7.152e+00  +1.193e+01  +2.370e+00
 +3710.0  +7.192e+00  +1.199e+01  +2.394e+00  +7.187e+00  +1.198e+01  +2.390e+00  +7.180e+00  +1.198e+01  +2.380e+00
 +3720.0  +7.221e+00  +1.204e+01  +2.406e+00  +7.216e+00  +1.203e+01  +2.401e+00  +7.209e+00  +1.203e+01  +2.391e+00
 +3730.0  +7.251e+00  +1.208e+01  +2.417e+00  +7.246e+00  +1.208e+01  +2.412e+00  +7.239e+00  +1.207e+01  +2.403e+00
 +3740.0  +7.280e+00  +1.213e+01  +2.428e+00  +7.275e+00  +1.213e+01  +2.423e+00  +7.268e+00  +1.212e+01  +2.414e+00
 +3750.0  +7.310e+00  +1.218e+01  +2.439e+00  +7.304e+00  +1.217e+01  +2.435e+00  +7.297e+00  +1.217e+01  +2.425e+00
 +3760.0  +7.339e+00  +1.223e+01  +2.451e+00  +7.333e+00  +1.222e+01  +2.446e+00  +7.327e+00  +1.222e+01  +2.436e+00
 +3770.0  +7.368e+00  +1.227e+01  +2.462e+00  +7.363e+00  +1.227e+01  +2.458e+00  +7.356e+00  +1.226e+01  +2.448e+00
 +3780.0  +7.398e+00  +1.232e+01  +2.474e+00  +7.392e+00  +1.231e+01  +2.470e+00  +7.385e+00  +1.231e+01  +2.460e+00
 +3790.0  +7.427e+00  +1.237e+01  +2.486e+00  +7.422e+00  +1.236e+01  +2.481e+00  +7.415e+00  +1.236e+01  +2.471e+00
 +3800.0  +7.456e+00  +1.241e+01  +2.497e+00  +7.450e+00  +1.241e+01  +2.493e+00  +7.443e+00  +1.240e+01  +2.483e+00


==> figs/ch10_ana/versus_init/versus_init_gyr_vned_mps.txt <==
        +0.0  +1.544e-03  +3.125e-02  -2.816e-02  +1.585e-03  +3.129e-02  -2.812e-02  +1.544e-03  +3.125e-02  -2.816e-02  -4.580e-04  +3.573e-02  -3.665e-02  +4.160e-04  +3.747e-02  -3.663e-02  -4.580e-04  +3.573e-02  -3.665e-02
       +10.0  -6.302e-04  +3.560e-02  -3.686e-02  -5.954e-04  +3.556e-02  -3.675e-02  -6.302e-04  +3.560e-02  -3.686e-02  +1.047e-03  +3.767e-02  -3.557e-02  +1.937e-03  +3.947e-02  -3.560e-02  +1.047e-03  +3.767e-02  -3.557e-02
       +20.0  +8.459e-03  +4.021e-02  -2.329e-02  +8.477e-03  +4.027e-02  -2.331e-02  +8.459e-03  +4.021e-02  -2.329e-02  -4.350e-04  +3.155e-02  -3.242e-02  +3.691e-04  +3.517e-02  -3.443e-02  -4.350e-04  +3.155e-02  -3.242e-02
       +30.0  +1.045e-03  +3.233e-02  -3.024e-02  +1.076e-03  +3.234e-02  -3.019e-02  +1.045e-03  +3.233e-02  -3.024e-02  -4.112e-04  +3.393e-02  -3.475e-02  +1.945e-04  +3.607e-02  -3.568e-02  -4.112e-04  +3.393e-02  -3.475e-02
       +40.0  -1.178e-03  +3.162e-02  -3.398e-02  -1.160e-03  +3.164e-02  -3.396e-02  -1.178e-03  +3.162e-02  -3.398e-02  +3.260e-03  +3.932e-02  -3.280e-02  +3.628e-03  +4.159e-02  -3.433e-02  +3.260e-03  +3.932e-02  -3.280e-02
       +50.0  +7.875e-04  +3.684e-02  -3.526e-02  +8.027e-04  +3.688e-02  -3.528e-02  +7.875e-04  +3.684e-02  -3.526e-02  +3.164e-03  +3.479e-02  -2.846e-02  +3.370e-03  +3.729e-02  -3.055e-02  +3.164e-03  +3.479e-02  -2.846e-02
       +60.0  +3.509e-04  +4.070e-02  -3.999e-02  +3.314e-04  +4.072e-02  -4.005e-02  +3.509e-04  +4.070e-02  -3.999e-02  +5.431e-03  +4.275e-02  -3.189e-02  +5.234e-03  +4.347e-02  -3.300e-02  +5.431e-03  +4.275e-02  -3.189e-02
       +70.0  -7.491e-05  +2.871e-02  -2.886e-02  -8.431e-05  +2.879e-02  -2.896e-02  -7.491e-05  +2.871e-02  -2.886e-02  -8.614e-04  +3.625e-02  -3.797e-02  -1.175e-03  +3.685e-02  -3.920e-02  -8.614e-04  +3.625e-02  -3.797e-02
       +80.0  +2.481e-03  +3.404e-02  -2.908e-02  +2.480e-03  +3.406e-02  -2.910e-02  +2.481e-03  +3.404e-02  -2.908e-02  -2.074e-03  +3.292e-02  -3.707e-02  -2.101e-03  +3.390e-02  -3.811e-02  -2.074e-03  +3.292e-02  -3.707e-02
       +90.0  +2.613e-03  +4.126e-02  -3.603e-02  +2.605e-03  +4.131e-02  -3.610e-02  +2.613e-03  +4.126e-02  -3.603e-02  +6.469e-04  +3.244e-02  -3.114e-02  +7.482e-04  +3.323e-02  -3.173e-02  +6.469e-04  +3.244e-02  -3.114e-02
      +100.0  +3.676e-03  +3.916e-02  -3.181e-02  +3.682e-03  +3.913e-02  -3.177e-02  +3.676e-03  +3.916e-02  -3.181e-02  -2.849e-03  +2.966e-02  -3.536e-02  -2.918e-03  +3.060e-02  -3.643e-02  -2.849e-03  +2.966e-02  -3.536e-02
      +110.0  +1.439e-04  +4.555e-01  -4.552e-01  -9.934e-04  +4.546e-01  -4.566e-01  +1.439e-04  +4.555e-01  -4.552e-01  -2.564e-02  +3.989e-01  -4.502e-01  -2.700e-02  +3.993e-01  -4.533e-01  -2.564e-02  +3.989e-01  -4.502e-01
      +120.0  -2.693e-02  +5.093e-01  -5.632e-01  -2.945e-02  +5.076e-01  -5.665e-01  -2.693e-02  +5.093e-01  -5.632e-01  +1.095e-02  +5.073e-01  -4.854e-01  +1.077e-02  +5.067e-01  -4.852e-01  +1.095e-02  +5.073e-01  -4.854e-01
      +130.0  -3.885e-02  +5.042e-01  -5.819e-01  -4.113e-02  +5.030e-01  -5.853e-01  -3.885e-02  +5.042e-01  -5.819e-01  +1.011e-02  +5.463e-01  -5.261e-01  +1.081e-02  +5.488e-01  -5.272e-01  +1.011e-02  +5.463e-01  -5.261e-01
      +140.0  -4.618e-03  +5.378e-01  -5.470e-01  -6.047e-03  +5.370e-01  -5.491e-01  -4.618e-03  +5.378e-01  -5.470e-01  -1.084e-01  +4.445e-01  -6.613e-01  -1.083e-01  +4.471e-01  -6.636e-01  -1.084e-01  +4.445e-01  -6.613e-01
      +150.0  -1.929e-03  +6.124e-01  -6.163e-01  -3.197e-03  +6.123e-01  -6.187e-01  -1.929e-03  +6.124e-01  -6.163e-01  -8.133e-02  +4.669e-01  -6.296e-01  -8.120e-02  +4.702e-01  -6.326e-01  -8.133e-02  +4.669e-01  -6.296e-01
      +160.0  +7.495e-03  +6.029e-01  -5.879e-01  +6.833e-03  +6.032e-01  -5.896e-01  +7.495e-03  +6.029e-01  -5.879e-01  -2.190e-02  +4.861e-01  -5.299e-01  -2.144e-02  +4.855e-01  -5.284e-01  -2.190e-02  +4.861e-01  -5.299e-01
      +170.0  -4.474e-02  +5.302e-01  -6.197e-01  -4.563e-02  +5.303e-01  -6.216e-01  -4.474e-02  +5.302e-01  -6.197e-01  +2.414e-02  +6.340e-01  -5.857e-01  +2.408e-02  +6.334e-01  -5.852e-01  +2.414e-02  +6.340e-01  -5.857e-01
      +180.0  -1.083e-01  +4.885e-01  -7.051e-01  -1.096e-01  +4.884e-01  -7.077e-01  -1.083e-01  +4.885e-01  -7.051e-01  -9.585e-03  +6.098e-01  -6.290e-01  -1.008e-02  +6.083e-01  -6.285e-01  -9.585e-03  +6.098e-01  -6.290e-01
      +190.0  -8.699e-02  +5.471e-01  -7.211e-01  -8.760e-02  +5.462e-01  -7.214e-01  -8.699e-02  +5.471e-01  -7.211e-01  -1.498e-02  +6.092e-01  -6.392e-01  -1.626e-02  +6.067e-01  -6.393e-01  -1.498e-02  +6.092e-01  -6.392e-01
      +200.0  -2.150e-02  +6.506e-01  -6.936e-01  -2.152e-02  +6.525e-01  -6.955e-01  -2.150e-02  +6.506e-01  -6.936e-01  +5.633e-02  +6.327e-01  -5.200e-01  +5.470e-02  +6.301e-01  -5.207e-01  +5.633e-02  +6.327e-01  -5.200e-01
      +210.0  -4.452e-02  +6.230e-01  -7.120e-01  -4.377e-02  +6.249e-01  -7.125e-01  -4.452e-02  +6.230e-01  -7.120e-01  +2.290e-02  +6.326e-01  -5.868e-01  +2.128e-02  +6.299e-01  -5.874e-01  +2.290e-02  +6.326e-01  -5.868e-01
      +220.0  -5.003e-02  +5.943e-01  -6.944e-01  -4.912e-02  +5.963e-01  -6.945e-01  -5.003e-02  +5.943e-01  -6.944e-01  +6.757e-02  +6.696e-01  -5.345e-01  +6.608e-02  +6.658e-01  -5.336e-01  +6.757e-02  +6.696e-01  -5.345e-01
      +230.0  -4.399e-02  +5.679e-01  -6.559e-01  -4.327e-02  +5.698e-01  -6.564e-01  -4.399e-02  +5.679e-01  -6.559e-01  -4.031e-02  +6.142e-01  -6.948e-01  -4.182e-02  +6.117e-01  -6.954e-01  -4.031e-02  +6.142e-01  -6.948e-01
      +240.0  -5.842e-02  +5.962e-01  -7.131e-01  -5.764e-02  +5.970e-01  -7.123e-01  -5.842e-02  +5.962e-01  -7.131e-01  -5.390e-02  +6.042e-01  -7.120e-01  -5.545e-02  +6.023e-01  -7.132e-01  -5.390e-02  +6.042e-01  -7.120e-01
      +250.0  -5.127e-02  +6.559e-01  -7.584e-01  -5.039e-02  +6.573e-01  -7.581e-01  -5.127e-02  +6.559e-01  -7.584e-01  -4.730e-02  +5.681e-01  -6.627e-01  -4.897e-02  +5.657e-01  -6.637e-01  -4.730e-02  +5.681e-01  -6.627e-01
      +260.0  -5.870e-02  +5.827e-01  -7.001e-01  -5.766e-02  +5.837e-01  -6.990e-01  -5.870e-02  +5.827e-01  -7.001e-01  +3.200e-02  +7.121e-01  -6.481e-01  +3.036e-02  +7.093e-01  -6.486e-01  +3.200e-02  +7.121e-01  -6.481e-01
      +270.0  -1.311e-01  +6.224e-01  -8.847e-01  -1.300e-01  +6.235e-01  -8.834e-01  -1.311e-01  +6.224e-01  -8.847e-01  -1.727e-02  +7.176e-01  -7.521e-01  -1.903e-02  +7.137e-01  -7.518e-01  -1.727e-02  +7.176e-01  -7.521e-01
      +280.0  -6.580e-02  +5.738e-01  -7.054e-01  -6.470e-02  +5.762e-01  -7.056e-01  -6.580e-02  +5.738e-01  -7.054e-01  -3.781e-03  +7.370e-01  -7.446e-01  -5.404e-03  +7.333e-01  -7.441e-01  -3.781e-03  +7.370e-01  -7.446e-01
      +290.0  -5.434e-02  +6.112e-01  -7.199e-01  -5.328e-02  +6.130e-01  -7.195e-01  -5.434e-02  +6.112e-01  -7.199e-01  +5.566e-02  +7.668e-01  -6.554e-01  +5.412e-02  +7.640e-01  -6.557e-01  +5.566e-02  +7.668e-01  -6.554e-01
      +300.0  -2.525e-02  +6.559e-01  -7.064e-01  -2.426e-02  +6.579e-01  -7.064e-01  -2.525e-02  +6.559e-01  -7.064e-01  +2.326e-02  +7.083e-01  -6.618e-01  +2.171e-02  +7.055e-01  -6.621e-01  +2.326e-02  +7.083e-01  -6.618e-01
      +310.0  -6.340e-02  +6.258e-01  -7.526e-01  -6.235e-02  +6.274e-01  -7.521e-01  -6.340e-02  +6.258e-01  -7.526e-01  -1.904e-02  +6.299e-01  -6.680e-01  -2.070e-02  +6.275e-01  -6.689e-01  -1.904e-02  +6.299e-01  -6.680e-01
      +320.0  -3.906e-02  +6.518e-01  -7.299e-01  -3.799e-02  +6.539e-01  -7.299e-01  -3.906e-02  +6.518e-01  -7.299e-01  -6.317e-02  +6.094e-01  -7.358e-01  -6.481e-02  +6.067e-01  -7.363e-01  -6.317e-02  +6.094e-01  -7.358e-01
      +330.0  -3.803e-02  +6.809e-01  -7.569e-01  -3.695e-02  +6.820e-01  -7.559e-01  -3.803e-02  +6.809e-01  -7.569e-01  -3.431e-02  +5.725e-01  -6.411e-01  -3.592e-02  +5.709e-01  -6.427e-01  -3.431e-02  +5.725e-01  -6.411e-01
      +340.0  +7.742e-03  +7.672e-01  -7.517e-01  +8.834e-03  +7.692e-01  -7.516e-01  +7.742e-03  +7.672e-01  -7.517e-01  -1.015e-04  +5.926e-01  -5.928e-01  -1.715e-03  +5.907e-01  -5.941e-01  -1.015e-04  +5.926e-01  -5.928e-01
      +350.0  +1.050e-02  +7.906e-01  -7.696e-01  +1.160e-02  +7.925e-01  -7.693e-01  +1.050e-02  +7.906e-01  -7.696e-01  +1.899e-02  +6.206e-01  -5.826e-01  +1.738e-02  +6.184e-01  -5.837e-01  +1.899e-02  +6.206e-01  -5.826e-01
      +360.0  -1.065e-02  +7.500e-01  -7.713e-01  -9.530e-03  +7.517e-01  -7.707e-01  -1.065e-02  +7.500e-01  -7.713e-01  -5.482e-03  +5.980e-01  -6.089e-01  -7.099e-03  +5.958e-01  -6.100e-01  -5.482e-03  +5.980e-01  -6.089e-01
      +370.0  -5.187e-02  +7.163e-01  -8.200e-01  -5.073e-02  +7.171e-01  -8.185e-01  -5.187e-02  +7.163e-01  -8.200e-01  +1.773e-02  +7.143e-01  -6.788e-01  +1.610e-02  +7.123e-01  -6.801e-01  +1.773e-02  +7.143e-01  -6.788e-01
      +380.0  -3.503e-02  +7.042e-01  -7.742e-01  -3.386e-02  +7.049e-01  -7.726e-01  -3.503e-02  +7.042e-01  -7.742e-01  +3.999e-02  +7.116e-01  -6.316e-01  +3.838e-02  +7.082e-01  -6.315e-01  +3.999e-02  +7.116e-01  -6.316e-01
      +390.0  -2.098e-02  +6.945e-01  -7.365e-01  -1.983e-02  +6.958e-01  -7.355e-01  -2.098e-02  +6.945e-01  -7.365e-01  +3.158e-03  +6.353e-01  -6.290e-01  +1.532e-03  +6.311e-01  -6.281e-01  +3.158e-03  +6.353e-01  -6.290e-01
      +400.0  +2.409e-02  +7.090e-01  -6.608e-01  +2.527e-02  +7.112e-01  -6.607e-01  +2.409e-02  +7.090e-01  -6.608e-01  -4.325e-02  +6.096e-01  -6.961e-01  -4.491e-02  +6.056e-01  -6.954e-01  -4.325e-02  +6.096e-01  -6.961e-01
      +410.0  +5.152e-02  +7.411e-01  -6.380e-01  +5.269e-02  +7.438e-01  -6.384e-01  +5.152e-02  +7.411e-01  -6.380e-01  -3.016e-02  +5.952e-01  -6.556e-01  -3.180e-02  +5.921e-01  -6.557e-01  -3.016e-02  +5.952e-01  -6.556e-01
      +420.0  -5.704e-02  +6.938e-01  -8.079e-01  -5.590e-02  +6.960e-01  -8.078e-01  -5.704e-02  +6.938e-01  -8.079e-01  +2.693e-02  +6.388e-01  -5.850e-01  +2.530e-02  +6.356e-01  -5.850e-01  +2.693e-02  +6.388e-01  -5.850e-01
      +430.0  -2.782e-02  +6.569e-01  -7.126e-01  -2.667e-02  +6.571e-01  -7.105e-01  -2.782e-02  +6.569e-01  -7.126e-01  -2.379e-03  +6.451e-01  -6.498e-01  -4.005e-03  +6.407e-01  -6.487e-01  -2.379e-03  +6.451e-01  -6.498e-01
      +440.0  -5.360e-02  +6.137e-01  -7.209e-01  -5.243e-02  +6.144e-01  -7.192e-01  -5.360e-02  +6.137e-01  -7.209e-01  +2.066e-02  +6.436e-01  -6.022e-01  +1.902e-02  +6.394e-01  -6.013e-01  +2.066e-02  +6.436e-01  -6.022e-01
      +450.0  -3.290e-02  +6.760e-01  -7.418e-01  -3.171e-02  +6.765e-01  -7.399e-01  -3.290e-02  +6.760e-01  -7.418e-01  +5.899e-02  +7.175e-01  -5.995e-01  +5.736e-02  +7.134e-01  -5.987e-01  +5.899e-02  +7.175e-01  -5.995e-01
      +460.0  +1.040e-02  +7.716e-01  -7.508e-01  +1.158e-02  +7.720e-01  -7.489e-01  +1.040e-02  +7.716e-01  -7.508e-01  -3.350e-03  +6.331e-01  -6.398e-01  -5.015e-03  +6.282e-01  -6.383e-01  -3.350e-03  +6.331e-01  -6.398e-01
      +470.0  +2.836e-02  +8.334e-01  -7.767e-01  +2.954e-02  +8.345e-01  -7.754e-01  +2.836e-02  +8.334e-01  -7.767e-01  +3.349e-02  +6.648e-01  -5.978e-01  +3.183e-02  +6.614e-01  -5.977e-01  +3.349e-02  +6.648e-01  -5.978e-01
      +480.0  +6.056e-02  +8.993e-01  -7.782e-01  +6.179e-02  +9.018e-01  -7.782e-01  +6.056e-02  +8.993e-01  -7.782e-01  +2.711e-02  +7.408e-01  -6.866e-01  +2.546e-02  +7.387e-01  -6.878e-01  +2.711e-02  +7.408e-01  -6.866e-01
      +490.0  -1.861e-02  +7.822e-01  -8.194e-01  -1.739e-02  +7.847e-01  -8.195e-01  -1.861e-02  +7.822e-01  -8.194e-01  +6.090e-02  +7.783e-01  -6.565e-01  +5.922e-02  +7.747e-01  -6.563e-01  +6.090e-02  +7.783e-01  -6.565e-01
      +500.0  +1.565e-02  +7.795e-01  -7.483e-01  +1.688e-02  +7.816e-01  -7.478e-01  +1.565e-02  +7.795e-01  -7.483e-01  +8.818e-03  +6.875e-01  -6.698e-01  +7.158e-03  +6.830e-01  -6.687e-01  +8.818e-03  +6.875e-01  -6.698e-01
      +510.0  +1.589e-02  +7.902e-01  -7.584e-01  +1.710e-02  +7.927e-01  -7.585e-01  +1.589e-02  +7.902e-01  -7.584e-01  -2.447e-02  +6.886e-01  -7.375e-01  -2.612e-02  +6.846e-01  -7.368e-01  -2.447e-02  +6.886e-01  -7.375e-01
      +520.0  -5.923e-02  +6.978e-01  -8.163e-01  -5.802e-02  +6.996e-01  -8.156e-01  -5.923e-02  +6.978e-01  -8.163e-01  +1.787e-02  +6.975e-01  -6.618e-01  +1.618e-02  +6.939e-01  -6.616e-01  +1.787e-02  +6.975e-01  -6.618e-01
      +530.0  -1.071e-01  +6.499e-01  -8.641e-01  -1.059e-01  +6.515e-01  -8.632e-01  -1.071e-01  +6.499e-01  -8.641e-01  -3.020e-03  +7.272e-01  -7.332e-01  -4.720e-03  +7.240e-01  -7.334e-01  -3.020e-03  +7.272e-01  -7.332e-01
      +540.0  -7.304e-02  +6.884e-01  -8.345e-01  -7.181e-02  +6.904e-01  -8.340e-01  -7.304e-02  +6.884e-01  -8.345e-01  -3.924e-03  +7.115e-01  -7.193e-01  -5.609e-03  +7.085e-01  -7.197e-01  -3.924e-03  +7.115e-01  -7.193e-01
      +550.0  -1.993e-02  +7.852e-01  -8.251e-01  -1.867e-02  +7.876e-01  -8.250e-01  -1.993e-02  +7.852e-01  -8.251e-01  +4.841e-02  +7.033e-01  -6.065e-01  +4.672e-02  +6.999e-01  -6.065e-01  +4.841e-02  +7.033e-01  -6.065e-01
      +560.0  -1.408e-02  +8.811e-01  -9.093e-01  -1.286e-02  +8.826e-01  -9.084e-01  -1.408e-02  +8.811e-01  -9.093e-01  +2.740e-02  +8.074e-01  -7.526e-01  +2.572e-02  +8.036e-01  -7.522e-01  +2.740e-02  +8.074e-01  -7.526e-01
      +570.0  -4.245e-02  +7.929e-01  -8.778e-01  -4.122e-02  +7.951e-01  -8.775e-01  -4.245e-02  +7.929e-01  -8.778e-01  +2.432e-03  +7.464e-01  -7.415e-01  +7.311e-04  +7.425e-01  -7.411e-01  +2.432e-03  +7.464e-01  -7.415e-01
      +580.0  +2.837e-03  +8.444e-01  -8.387e-01  +4.081e-03  +8.460e-01  -8.378e-01  +2.837e-03  +8.444e-01  -8.387e-01  +6.420e-02  +7.683e-01  -6.399e-01  +6.248e-02  +7.652e-01  -6.402e-01  +6.420e-02  +7.683e-01  -6.399e-01
      +590.0  -1.260e-02  +8.210e-01  -8.462e-01  -1.133e-02  +8.229e-01  -8.455e-01  -1.260e-02  +8.210e-01  -8.462e-01  +7.774e-02  +7.287e-01  -5.732e-01  +7.601e-02  +7.254e-01  -5.734e-01  +7.774e-02  +7.287e-01  -5.732e-01
      +600.0  +1.639e-02  +8.546e-01  -8.218e-01  +1.763e-02  +8.561e-01  -8.208e-01  +1.639e-02  +8.546e-01  -8.218e-01  +6.556e-03  +6.691e-01  -6.560e-01  +4.812e-03  +6.644e-01  -6.548e-01  +6.556e-03  +6.691e-01  -6.560e-01
      +610.0  -1.945e-02  +8.157e-01  -8.546e-01  -1.813e-02  +8.159e-01  -8.522e-01  -1.945e-02  +8.157e-01  -8.546e-01  +4.541e-02  +7.780e-01  -6.872e-01  +4.358e-02  +7.750e-01  -6.879e-01  +4.541e-02  +7.780e-01  -6.872e-01
      +620.0  +2.320e-02  +8.587e-01  -8.123e-01  +2.445e-02  +8.595e-01  -8.106e-01  +2.320e-02  +8.587e-01  -8.123e-01  -3.145e-02  +7.738e-01  -8.367e-01  -3.322e-02  +7.705e-01  -8.369e-01  -3.145e-02  +7.738e-01  -8.367e-01
      +630.0  -1.797e-02  +8.363e-01  -8.722e-01  -1.665e-02  +8.380e-01  -8.713e-01  -1.797e-02  +8.363e-01  -8.722e-01  -3.937e-02  +7.450e-01  -8.238e-01  -4.119e-02  +7.421e-01  -8.245e-01  -3.937e-02  +7.450e-01  -8.238e-01
      +640.0  +1.862e-02  +8.789e-01  -8.417e-01  +1.991e-02  +8.809e-01  -8.411e-01  +1.862e-02  +8.789e-01  -8.417e-01  +1.498e-02  +7.933e-01  -7.633e-01  +1.319e-02  +7.906e-01  -7.642e-01  +1.498e-02  +7.933e-01  -7.633e-01
      +650.0  -2.644e-03  +8.577e-01  -8.630e-01  -1.356e-03  +8.589e-01  -8.616e-01  -2.644e-03  +8.577e-01  -8.630e-01  +2.674e-02  +8.489e-01  -7.954e-01  +2.497e-02  +8.455e-01  -7.955e-01  +2.674e-02  +8.489e-01  -7.954e-01
      +660.0  +2.547e-02  +8.521e-01  -8.012e-01  +2.675e-02  +8.545e-01  -8.010e-01  +2.547e-02  +8.521e-01  -8.012e-01  +5.012e-02  +7.989e-01  -6.986e-01  +4.831e-02  +7.946e-01  -6.980e-01  +5.012e-02  +7.989e-01  -6.986e-01
      +670.0  -2.795e-02  +8.862e-01  -9.422e-01  -2.668e-02  +8.883e-01  -9.417e-01  -2.795e-02  +8.862e-01  -9.422e-01  +2.133e-02  +8.444e-01  -8.017e-01  +1.954e-02  +8.403e-01  -8.012e-01  +2.133e-02  +8.444e-01  -8.017e-01
      +680.0  +1.022e-02  +9.850e-01  -9.645e-01  +1.153e-02  +9.866e-01  -9.636e-01  +1.022e-02  +9.850e-01  -9.645e-01  +2.756e-02  +8.832e-01  -8.280e-01  +2.578e-02  +8.802e-01  -8.286e-01  +2.756e-02  +8.832e-01  -8.280e-01
      +690.0  +1.210e-02  +1.011e+00  -9.867e-01  +1.336e-02  +1.013e+00  -9.864e-01  +1.210e-02  +1.011e+00  -9.867e-01  +3.412e-02  +9.298e-01  -8.615e-01  +3.231e-02  +9.261e-01  -8.615e-01  +3.412e-02  +9.298e-01  -8.615e-01
      +700.0  +8.055e-02  +1.059e+00  -8.980e-01  +8.184e-02  +1.060e+00  -8.967e-01  +8.055e-02  +1.059e+00  -8.980e-01  +5.938e-02  +9.124e-01  -7.936e-01  +5.756e-02  +9.083e-01  -7.931e-01  +5.938e-02  +9.124e-01  -7.936e-01
      +710.0  +4.340e-02  +1.021e+00  -9.337e-01  +4.467e-02  +1.022e+00  -9.326e-01  +4.340e-02  +1.021e+00  -9.337e-01  +3.882e-02  +8.780e-01  -8.003e-01  +3.698e-02  +8.736e-01  -7.996e-01  +3.882e-02  +8.780e-01  -8.003e-01
      +720.0  +1.253e-02  +1.036e+00  -1.011e+00  +1.383e-02  +1.037e+00  -1.010e+00  +1.253e-02  +1.036e+00  -1.011e+00  -1.089e-02  +8.693e-01  -8.910e-01  -1.272e-02  +8.653e-01  -8.908e-01  -1.089e-02  +8.693e-01  -8.910e-01
      +730.0  +3.019e-02  +1.046e+00  -9.858e-01  +3.149e-02  +1.048e+00  -9.849e-01  +3.019e-02  +1.046e+00  -9.858e-01  +5.476e-03  +9.036e-01  -8.926e-01  +3.642e-03  +9.002e-01  -8.929e-01  +5.476e-03  +9.036e-01  -8.926e-01
      +740.0  -5.161e-03  +1.084e+00  -1.094e+00  -3.860e-03  +1.085e+00  -1.093e+00  -5.161e-03  +1.084e+00  -1.094e+00  +3.594e-02  +9.381e-01  -8.662e-01  +3.412e-02  +9.347e-01  -8.664e-01  +3.594e-02  +9.381e-01  -8.662e-01
      +750.0  -2.303e-03  +1.028e+00  -1.032e+00  -1.023e-03  +1.029e+00  -1.031e+00  -2.303e-03  +1.028e+00  -1.032e+00  +7.011e-02  +9.345e-01  -7.943e-01  +6.829e-02  +9.318e-01  -7.952e-01  +7.011e-02  +9.345e-01  -7.943e-01
      +760.0  -2.460e-02  +9.641e-01  -1.013e+00  -2.332e-02  +9.657e-01  -1.012e+00  -2.460e-02  +9.641e-01  -1.013e+00  +9.893e-02  +9.916e-01  -7.938e-01  +9.712e-02  +9.879e-01  -7.936e-01  +9.893e-02  +9.916e-01  -7.938e-01
      +770.0  +7.184e-03  +1.027e+00  -1.013e+00  +8.485e-03  +1.028e+00  -1.011e+00  +7.184e-03  +1.027e+00  -1.013e+00  +1.522e-01  +1.030e+00  -7.260e-01  +1.504e-01  +1.026e+00  -7.254e-01  +1.522e-01  +1.030e+00  -7.260e-01
      +780.0  +7.141e-03  +1.066e+00  -1.052e+00  +8.443e-03  +1.068e+00  -1.051e+00  +7.141e-03  +1.066e+00  -1.052e+00  +1.060e-01  +9.924e-01  -7.805e-01  +1.041e-01  +9.881e-01  -7.798e-01  +1.060e-01  +9.924e-01  -7.805e-01
      +790.0  +3.732e-02  +1.033e+00  -9.580e-01  +3.860e-02  +1.033e+00  -9.563e-01  +3.732e-02  +1.033e+00  -9.580e-01  +5.123e-02  +9.507e-01  -8.482e-01  +4.939e-02  +9.468e-01  -8.480e-01  +5.123e-02  +9.507e-01  -8.482e-01
      +800.0  +1.984e-03  +1.088e+00  -1.084e+00  +3.288e-03  +1.089e+00  -1.083e+00  +1.984e-03  +1.088e+00  -1.084e+00  +5.721e-02  +9.912e-01  -8.767e-01  +5.536e-02  +9.878e-01  -8.771e-01  +5.721e-02  +9.912e-01  -8.767e-01
      +810.0  +5.950e-02  +1.160e+00  -1.041e+00  +6.079e-02  +1.161e+00  -1.039e+00  +5.950e-02  +1.160e+00  -1.041e+00  +6.510e-02  +1.090e+00  -9.602e-01  +6.325e-02  +1.087e+00  -9.605e-01  +6.510e-02  +1.090e+00  -9.602e-01
      +820.0  +1.773e-02  +1.081e+00  -1.046e+00  +1.903e-02  +1.082e+00  -1.044e+00  +1.773e-02  +1.081e+00  -1.046e+00  +7.578e-02  +9.914e-01  -8.398e-01  +7.393e-02  +9.881e-01  -8.402e-01  +7.578e-02  +9.914e-01  -8.398e-01
      +830.0  +2.971e-02  +1.099e+00  -1.039e+00  +3.099e-02  +1.099e+00  -1.037e+00  +2.971e-02  +1.099e+00  -1.039e+00  +8.584e-02  +1.075e+00  -9.036e-01  +8.397e-02  +1.072e+00  -9.038e-01  +8.584e-02  +1.075e+00  -9.036e-01
      +840.0  -2.370e-02  +1.039e+00  -1.087e+00  -2.242e-02  +1.040e+00  -1.085e+00  -2.370e-02  +1.039e+00  -1.087e+00  +8.269e-02  +1.008e+00  -8.430e-01  +8.086e-02  +1.004e+00  -8.428e-01  +8.269e-02  +1.008e+00  -8.430e-01
      +850.0  +3.349e-02  +1.098e+00  -1.031e+00  +3.479e-02  +1.099e+00  -1.030e+00  +3.349e-02  +1.098e+00  -1.031e+00  +1.861e-01  +1.178e+00  -8.058e-01  +1.843e-01  +1.174e+00  -8.059e-01  +1.861e-01  +1.178e+00  -8.058e-01
      +860.0  +3.584e-02  +1.114e+00  -1.042e+00  +3.715e-02  +1.115e+00  -1.041e+00  +3.584e-02  +1.114e+00  -1.042e+00  +1.404e-01  +1.159e+00  -8.780e-01  +1.386e-01  +1.156e+00  -8.786e-01  +1.404e-01  +1.159e+00  -8.780e-01
      +870.0  +1.496e-02  +1.131e+00  -1.101e+00  +1.628e-02  +1.132e+00  -1.100e+00  +1.496e-02  +1.131e+00  -1.101e+00  +9.529e-02  +1.122e+00  -9.316e-01  +9.344e-02  +1.119e+00  -9.322e-01  +9.529e-02  +1.122e+00  -9.316e-01
      +880.0  +4.742e-02  +1.217e+00  -1.122e+00  +4.871e-02  +1.218e+00  -1.121e+00  +4.742e-02  +1.217e+00  -1.122e+00  +1.274e-01  +1.152e+00  -8.974e-01  +1.256e-01  +1.149e+00  -8.983e-01  +1.274e-01  +1.152e+00  -8.974e-01
      +890.0  +1.233e-01  +1.318e+00  -1.072e+00  +1.247e-01  +1.319e+00  -1.070e+00  +1.233e-01  +1.318e+00  -1.072e+00  +1.027e-01  +1.060e+00  -8.546e-01  +1.008e-01  +1.057e+00  -8.555e-01  +1.027e-01  +1.060e+00  -8.546e-01
      +900.0  +1.061e-01  +1.281e+00  -1.069e+00  +1.074e-01  +1.282e+00  -1.068e+00  +1.061e-01  +1.281e+00  -1.069e+00  +8.737e-02  +1.049e+00  -8.740e-01  +8.552e-02  +1.046e+00  -8.749e-01  +8.737e-02  +1.049e+00  -8.740e-01
      +910.0  +1.341e-01  +1.378e+00  -1.110e+00  +1.355e-01  +1.379e+00  -1.108e+00  +1.341e-01  +1.378e+00  -1.110e+00  +5.281e-02  +1.075e+00  -9.694e-01  +5.096e-02  +1.072e+00  -9.700e-01  +5.281e-02  +1.075e+00  -9.694e-01
      +920.0  +7.294e-02  +1.306e+00  -1.160e+00  +7.427e-02  +1.307e+00  -1.158e+00  +7.294e-02  +1.306e+00  -1.160e+00  +1.113e-01  +1.148e+00  -9.253e-01  +1.094e-01  +1.144e+00  -9.257e-01  +1.113e-01  +1.148e+00  -9.253e-01
      +930.0  +6.646e-02  +1.315e+00  -1.182e+00  +6.781e-02  +1.315e+00  -1.179e+00  +6.646e-02  +1.315e+00  -1.182e+00  +1.393e-01  +1.252e+00  -9.732e-01  +1.374e-01  +1.248e+00  -9.732e-01  +1.393e-01  +1.252e+00  -9.732e-01
      +940.0  +1.087e-01  +1.336e+00  -1.118e+00  +1.100e-01  +1.336e+00  -1.116e+00  +1.087e-01  +1.336e+00  -1.118e+00  +1.782e-01  +1.322e+00  -9.660e-01  +1.763e-01  +1.319e+00  -9.662e-01  +1.782e-01  +1.322e+00  -9.660e-01
      +950.0  +5.878e-02  +1.293e+00  -1.175e+00  +6.009e-02  +1.294e+00  -1.174e+00  +5.878e-02  +1.293e+00  -1.175e+00  +1.504e-01  +1.325e+00  -1.024e+00  +1.485e-01  +1.322e+00  -1.024e+00  +1.504e-01  +1.325e+00  -1.024e+00
      +960.0  +1.420e-02  +1.247e+00  -1.218e+00  +1.551e-02  +1.248e+00  -1.217e+00  +1.420e-02  +1.247e+00  -1.218e+00  +1.018e-01  +1.259e+00  -1.056e+00  +9.994e-02  +1.256e+00  -1.056e+00  +1.018e-01  +1.259e+00  -1.056e+00
      +970.0  +4.091e-02  +1.354e+00  -1.272e+00  +4.224e-02  +1.354e+00  -1.270e+00  +4.091e-02  +1.354e+00  -1.272e+00  +1.372e-01  +1.316e+00  -1.041e+00  +1.353e-01  +1.313e+00  -1.042e+00  +1.372e-01  +1.316e+00  -1.041e+00
      +980.0  +2.053e-02  +1.378e+00  -1.337e+00  +2.185e-02  +1.378e+00  -1.334e+00  +2.053e-02  +1.378e+00  -1.337e+00  +1.419e-01  +1.364e+00  -1.081e+00  +1.400e-01  +1.361e+00  -1.081e+00  +1.419e-01  +1.364e+00  -1.081e+00
      +990.0  +4.303e-02  +1.381e+00  -1.295e+00  +4.434e-02  +1.381e+00  -1.293e+00  +4.303e-02  +1.381e+00  -1.295e+00  +1.761e-01  +1.416e+00  -1.064e+00  +1.742e-01  +1.413e+00  -1.065e+00  +1.761e-01  +1.416e+00  -1.064e+00
     +1000.0  +2.280e-02  +1.401e+00  -1.356e+00  +2.412e-02  +1.402e+00  -1.354e+00  +2.280e-02  +1.401e+00  -1.356e+00  +1.514e-01  +1.360e+00  -1.057e+00  +1.496e-01  +1.356e+00  -1.057e+00  +1.514e-01  +1.360e+00  -1.057e+00
     +1010.0  +3.202e-02  +1.330e+00  -1.266e+00  +3.330e-02  +1.331e+00  -1.264e+00  +3.202e-02  +1.330e+00  -1.266e+00  +1.557e-01  +1.387e+00  -1.076e+00  +1.538e-01  +1.384e+00  -1.076e+00  +1.557e-01  +1.387e+00  -1.076e+00
     +1020.0  -1.179e-02  +1.339e+00  -1.362e+00  -1.049e-02  +1.340e+00  -1.361e+00  -1.179e-02  +1.339e+00  -1.362e+00  +1.767e-01  +1.464e+00  -1.111e+00  +1.749e-01  +1.461e+00  -1.111e+00  +1.767e-01  +1.464e+00  -1.111e+00
     +1030.0  +5.106e-02  +1.457e+00  -1.354e+00  +5.234e-02  +1.458e+00  -1.353e+00  +5.106e-02  +1.457e+00  -1.354e+00  +1.077e-01  +1.334e+00  -1.118e+00  +1.059e-01  +1.331e+00  -1.119e+00  +1.077e-01  +1.334e+00  -1.118e+00
     +1040.0  +1.893e-02  +1.406e+00  -1.368e+00  +2.025e-02  +1.407e+00  -1.367e+00  +1.893e-02  +1.406e+00  -1.368e+00  +2.252e-01  +1.460e+00  -1.009e+00  +2.233e-01  +1.456e+00  -1.010e+00  +2.252e-01  +1.460e+00  -1.009e+00
     +1050.0  +2.788e-02  +1.410e+00  -1.354e+00  +2.922e-02  +1.411e+00  -1.353e+00  +2.788e-02  +1.410e+00  -1.354e+00  +9.741e-02  +1.326e+00  -1.132e+00  +9.553e-02  +1.323e+00  -1.132e+00  +9.741e-02  +1.326e+00  -1.132e+00
     +1060.0  +1.546e-02  +1.362e+00  -1.331e+00  +1.682e-02  +1.362e+00  -1.329e+00  +1.546e-02  +1.362e+00  -1.331e+00  +1.053e-01  +1.374e+00  -1.163e+00  +1.034e-01  +1.370e+00  -1.164e+00  +1.053e-01  +1.374e+00  -1.163e+00
     +1070.0  +1.024e-02  +1.384e+00  -1.364e+00  +1.152e-02  +1.385e+00  -1.362e+00  +1.024e-02  +1.384e+00  -1.364e+00  +1.403e-01  +1.410e+00  -1.130e+00  +1.384e-01  +1.407e+00  -1.130e+00  +1.403e-01  +1.410e+00  -1.130e+00
     +1080.0  +5.501e-02  +1.446e+00  -1.336e+00  +5.632e-02  +1.447e+00  -1.334e+00  +5.501e-02  +1.446e+00  -1.336e+00  +2.270e-01  +1.476e+00  -1.022e+00  +2.251e-01  +1.474e+00  -1.023e+00  +2.270e-01  +1.476e+00  -1.022e+00
     +1090.0  +7.921e-02  +1.499e+00  -1.341e+00  +8.053e-02  +1.500e+00  -1.339e+00  +7.921e-02  +1.499e+00  -1.341e+00  +2.087e-01  +1.455e+00  -1.038e+00  +2.068e-01  +1.452e+00  -1.039e+00  +2.087e-01  +1.455e+00  -1.038e+00
     +1100.0  +1.241e-01  +1.479e+00  -1.231e+00  +1.254e-01  +1.479e+00  -1.228e+00  +1.241e-01  +1.479e+00  -1.231e+00  +1.668e-01  +1.454e+00  -1.120e+00  +1.650e-01  +1.450e+00  -1.120e+00  +1.668e-01  +1.454e+00  -1.120e+00
     +1110.0  +1.137e-01  +1.526e+00  -1.299e+00  +1.150e-01  +1.527e+00  -1.297e+00  +1.137e-01  +1.526e+00  -1.299e+00  +1.816e-01  +1.500e+00  -1.137e+00  +1.797e-01  +1.497e+00  -1.138e+00  +1.816e-01  +1.500e+00  -1.137e+00
     +1120.0  +1.702e-01  +1.606e+00  -1.265e+00  +1.716e-01  +1.606e+00  -1.262e+00  +1.702e-01  +1.606e+00  -1.265e+00  +1.849e-01  +1.541e+00  -1.171e+00  +1.830e-01  +1.538e+00  -1.172e+00  +1.849e-01  +1.541e+00  -1.171e+00
     +1130.0  +1.619e-01  +1.626e+00  -1.302e+00  +1.632e-01  +1.626e+00  -1.300e+00  +1.619e-01  +1.626e+00  -1.302e+00  +1.555e-01  +1.538e+00  -1.227e+00  +1.537e-01  +1.535e+00  -1.228e+00  +1.555e-01  +1.538e+00  -1.227e+00
     +1140.0  +9.937e-02  +1.515e+00  -1.316e+00  +1.007e-01  +1.516e+00  -1.314e+00  +9.937e-02  +1.515e+00  -1.316e+00  +1.574e-01  +1.538e+00  -1.223e+00  +1.555e-01  +1.535e+00  -1.224e+00  +1.574e-01  +1.538e+00  -1.223e+00
     +1150.0  +9.462e-02  +1.586e+00  -1.397e+00  +9.591e-02  +1.586e+00  -1.395e+00  +9.462e-02  +1.586e+00  -1.397e+00  +1.606e-01  +1.584e+00  -1.263e+00  +1.587e-01  +1.582e+00  -1.264e+00  +1.606e-01  +1.584e+00  -1.263e+00
     +1160.0  +4.530e-02  +1.504e+00  -1.413e+00  +4.660e-02  +1.504e+00  -1.411e+00  +4.530e-02  +1.504e+00  -1.413e+00  +2.050e-01  +1.626e+00  -1.216e+00  +2.031e-01  +1.623e+00  -1.217e+00  +2.050e-01  +1.626e+00  -1.216e+00
     +1170.0  +3.660e-02  +1.556e+00  -1.483e+00  +3.788e-02  +1.557e+00  -1.481e+00  +3.660e-02  +1.556e+00  -1.483e+00  +2.016e-01  +1.655e+00  -1.251e+00  +1.998e-01  +1.652e+00  -1.252e+00  +2.016e-01  +1.655e+00  -1.251e+00
     +1180.0  +4.445e-02  +1.593e+00  -1.504e+00  +4.572e-02  +1.594e+00  -1.503e+00  +4.445e-02  +1.593e+00  -1.504e+00  +2.206e-01  +1.728e+00  -1.286e+00  +2.187e-01  +1.724e+00  -1.287e+00  +2.206e-01  +1.728e+00  -1.286e+00
     +1190.0  +8.958e-02  +1.595e+00  -1.415e+00  +9.089e-02  +1.596e+00  -1.414e+00  +8.958e-02  +1.595e+00  -1.415e+00  +1.302e-01  +1.544e+00  -1.283e+00  +1.283e-01  +1.541e+00  -1.284e+00  +1.302e-01  +1.544e+00  -1.283e+00
     +1200.0  +7.958e-02  +1.660e+00  -1.501e+00  +8.090e-02  +1.661e+00  -1.499e+00  +7.958e-02  +1.660e+00  -1.501e+00  +1.601e-01  +1.618e+00  -1.297e+00  +1.582e-01  +1.614e+00  -1.298e+00  +1.601e-01  +1.618e+00  -1.297e+00
     +1210.0  +3.359e-02  +1.605e+00  -1.538e+00  +3.495e-02  +1.606e+00  -1.536e+00  +3.359e-02  +1.605e+00  -1.538e+00  +1.599e-01  +1.588e+00  -1.268e+00  +1.580e-01  +1.584e+00  -1.268e+00  +1.599e-01  +1.588e+00  -1.268e+00
     +1220.0  +1.363e-02  +1.584e+00  -1.557e+00  +1.497e-02  +1.585e+00  -1.555e+00  +1.363e-02  +1.584e+00  -1.557e+00  +1.942e-01  +1.654e+00  -1.266e+00  +1.923e-01  +1.651e+00  -1.267e+00  +1.942e-01  +1.654e+00  -1.266e+00
     +1230.0  +3.595e-02  +1.607e+00  -1.535e+00  +3.727e-02  +1.608e+00  -1.533e+00  +3.595e-02  +1.607e+00  -1.535e+00  +1.541e-01  +1.649e+00  -1.341e+00  +1.522e-01  +1.646e+00  -1.341e+00  +1.541e-01  +1.649e+00  -1.341e+00
     +1240.0  +9.397e-02  +1.794e+00  -1.606e+00  +9.528e-02  +1.795e+00  -1.605e+00  +9.397e-02  +1.794e+00  -1.606e+00  +1.931e-01  +1.802e+00  -1.416e+00  +1.912e-01  +1.800e+00  -1.417e+00  +1.931e-01  +1.802e+00  -1.416e+00
     +1250.0  +3.814e-02  +1.697e+00  -1.621e+00  +3.946e-02  +1.698e+00  -1.619e+00  +3.814e-02  +1.697e+00  -1.621e+00  +2.018e-01  +1.806e+00  -1.403e+00  +2.000e-01  +1.804e+00  -1.404e+00  +2.018e-01  +1.806e+00  -1.403e+00
     +1260.0  +8.783e-02  +1.756e+00  -1.580e+00  +8.918e-02  +1.757e+00  -1.578e+00  +8.783e-02  +1.756e+00  -1.580e+00  +2.384e-01  +1.866e+00  -1.389e+00  +2.366e-01  +1.863e+00  -1.390e+00  +2.384e-01  +1.866e+00  -1.389e+00
     +1270.0  +3.316e-02  +1.758e+00  -1.691e+00  +3.446e-02  +1.759e+00  -1.690e+00  +3.316e-02  +1.758e+00  -1.691e+00  +2.956e-01  +1.893e+00  -1.302e+00  +2.937e-01  +1.891e+00  -1.303e+00  +2.956e-01  +1.893e+00  -1.302e+00
     +1280.0  +3.638e-02  +1.806e+00  -1.733e+00  +3.769e-02  +1.807e+00  -1.731e+00  +3.638e-02  +1.806e+00  -1.733e+00  +2.124e-01  +1.744e+00  -1.319e+00  +2.106e-01  +1.741e+00  -1.320e+00  +2.124e-01  +1.744e+00  -1.319e+00
     +1290.0  +2.725e-02  +1.742e+00  -1.688e+00  +2.854e-02  +1.743e+00  -1.686e+00  +2.725e-02  +1.742e+00  -1.688e+00  +2.035e-01  +1.735e+00  -1.328e+00  +2.017e-01  +1.731e+00  -1.328e+00  +2.035e-01  +1.735e+00  -1.328e+00
     +1300.0  +1.440e-02  +1.680e+00  -1.651e+00  +1.572e-02  +1.681e+00  -1.650e+00  +1.440e-02  +1.680e+00  -1.651e+00  +2.362e-01  +1.795e+00  -1.323e+00  +2.343e-01  +1.792e+00  -1.323e+00  +2.362e-01  +1.795e+00  -1.323e+00
     +1310.0  +9.203e-02  +1.816e+00  -1.632e+00  +9.333e-02  +1.816e+00  -1.630e+00  +9.203e-02  +1.816e+00  -1.632e+00  +2.484e-01  +1.832e+00  -1.335e+00  +2.466e-01  +1.828e+00  -1.335e+00  +2.484e-01  +1.832e+00  -1.335e+00
     +1320.0  +1.204e-01  +1.913e+00  -1.672e+00  +1.217e-01  +1.913e+00  -1.670e+00  +1.204e-01  +1.913e+00  -1.672e+00  +1.691e-01  +1.740e+00  -1.402e+00  +1.673e-01  +1.737e+00  -1.403e+00  +1.691e-01  +1.740e+00  -1.402e+00
     +1330.0  +1.212e-01  +1.917e+00  -1.675e+00  +1.225e-01  +1.918e+00  -1.673e+00  +1.212e-01  +1.917e+00  -1.675e+00  +2.152e-01  +1.860e+00  -1.430e+00  +2.134e-01  +1.857e+00  -1.430e+00  +2.152e-01  +1.860e+00  -1.430e+00
     +1340.0  +7.311e-02  +1.903e+00  -1.756e+00  +7.441e-02  +1.903e+00  -1.754e+00  +7.311e-02  +1.903e+00  -1.756e+00  +1.430e-01  +1.836e+00  -1.550e+00  +1.411e-01  +1.833e+00  -1.550e+00  +1.430e-01  +1.836e+00  -1.550e+00
     +1350.0  +6.150e-02  +1.916e+00  -1.793e+00  +6.280e-02  +1.916e+00  -1.791e+00  +6.150e-02  +1.916e+00  -1.793e+00  +2.148e-01  +1.940e+00  -1.510e+00  +2.129e-01  +1.937e+00  -1.511e+00  +2.148e-01  +1.940e+00  -1.510e+00
     +1360.0  +9.741e-02  +1.892e+00  -1.698e+00  +9.873e-02  +1.893e+00  -1.696e+00  +9.741e-02  +1.892e+00  -1.698e+00  +2.130e-01  +1.895e+00  -1.469e+00  +2.111e-01  +1.892e+00  -1.470e+00  +2.130e-01  +1.895e+00  -1.469e+00
     +1370.0  +1.112e-01  +1.919e+00  -1.697e+00  +1.125e-01  +1.920e+00  -1.695e+00  +1.112e-01  +1.919e+00  -1.697e+00  +2.495e-01  +1.871e+00  -1.372e+00  +2.476e-01  +1.868e+00  -1.372e+00  +2.495e-01  +1.871e+00  -1.372e+00
     +1380.0  +9.243e-02  +1.909e+00  -1.725e+00  +9.374e-02  +1.910e+00  -1.722e+00  +9.243e-02  +1.909e+00  -1.725e+00  +3.029e-01  +1.979e+00  -1.373e+00  +3.010e-01  +1.976e+00  -1.374e+00  +3.029e-01  +1.979e+00  -1.373e+00
     +1390.0  +1.372e-01  +1.948e+00  -1.674e+00  +1.385e-01  +1.949e+00  -1.672e+00  +1.372e-01  +1.948e+00  -1.674e+00  +3.067e-01  +1.936e+00  -1.322e+00  +3.049e-01  +1.932e+00  -1.323e+00  +3.067e-01  +1.936e+00  -1.322e+00
     +1400.0  +1.107e-01  +1.900e+00  -1.678e+00  +1.120e-01  +1.900e+00  -1.676e+00  +1.107e-01  +1.900e+00  -1.678e+00  +3.059e-01  +1.979e+00  -1.367e+00  +3.041e-01  +1.975e+00  -1.367e+00  +3.059e-01  +1.979e+00  -1.367e+00
     +1410.0  +1.329e-01  +1.905e+00  -1.640e+00  +1.342e-01  +1.906e+00  -1.637e+00  +1.329e-01  +1.905e+00  -1.640e+00  +3.124e-01  +2.022e+00  -1.397e+00  +3.106e-01  +2.018e+00  -1.397e+00  +3.124e-01  +2.022e+00  -1.397e+00
     +1420.0  +9.125e-02  +1.956e+00  -1.774e+00  +9.262e-02  +1.957e+00  -1.771e+00  +9.125e-02  +1.956e+00  -1.774e+00  +3.348e-01  +2.048e+00  -1.379e+00  +3.330e-01  +2.045e+00  -1.379e+00  +3.348e-01  +2.048e+00  -1.379e+00
     +1430.0  +9.192e-02  +2.026e+00  -1.842e+00  +9.325e-02  +2.027e+00  -1.840e+00  +9.192e-02  +2.026e+00  -1.842e+00  +2.143e-01  +1.916e+00  -1.487e+00  +2.125e-01  +1.913e+00  -1.488e+00  +2.143e-01  +1.916e+00  -1.487e+00
     +1440.0  +1.129e-01  +2.045e+00  -1.820e+00  +1.142e-01  +2.046e+00  -1.817e+00  +1.129e-01  +2.045e+00  -1.820e+00  +2.416e-01  +1.987e+00  -1.504e+00  +2.398e-01  +1.984e+00  -1.505e+00  +2.416e-01  +1.987e+00  -1.504e+00
     +1450.0  +1.537e-01  +2.091e+00  -1.784e+00  +1.558e-01  +2.094e+00  -1.782e+00  +1.537e-01  +2.091e+00  -1.784e+00  +2.584e-01  +1.938e+00  -1.421e+00  +2.565e-01  +1.934e+00  -1.421e+00  +2.584e-01  +1.938e+00  -1.421e+00
     +1460.0  +1.116e-01  +2.078e+00  -1.855e+00  +1.134e-01  +2.080e+00  -1.853e+00  +1.116e-01  +2.078e+00  -1.855e+00  +2.701e-01  +1.926e+00  -1.385e+00  +2.684e-01  +1.923e+00  -1.386e+00  +2.701e-01  +1.926e+00  -1.385e+00
     +1470.0  +1.119e-01  +2.075e+00  -1.851e+00  +1.136e-01  +2.076e+00  -1.849e+00  +1.119e-01  +2.075e+00  -1.851e+00  +2.604e-01  +1.946e+00  -1.426e+00  +2.586e-01  +1.943e+00  -1.426e+00  +2.604e-01  +1.946e+00  -1.426e+00
     +1480.0  +1.222e-01  +2.099e+00  -1.855e+00  +1.239e-01  +2.101e+00  -1.853e+00  +1.222e-01  +2.099e+00  -1.855e+00  +2.646e-01  +1.987e+00  -1.457e+00  +2.629e-01  +1.984e+00  -1.458e+00  +2.646e-01  +1.987e+00  -1.457e+00
     +1490.0  +1.292e-01  +2.173e+00  -1.915e+00  +1.308e-01  +2.175e+00  -1.913e+00  +1.292e-01  +2.173e+00  -1.915e+00  +3.087e-01  +2.070e+00  -1.453e+00  +3.069e-01  +2.067e+00  -1.453e+00  +3.087e-01  +2.070e+00  -1.453e+00
     +1500.0  +7.271e-02  +2.072e+00  -1.927e+00  +7.438e-02  +2.074e+00  -1.925e+00  +7.271e-02  +2.072e+00  -1.927e+00  +2.461e-01  +2.000e+00  -1.507e+00  +2.443e-01  +1.996e+00  -1.508e+00  +2.461e-01  +2.000e+00  -1.507e+00
     +1510.0  +7.207e-02  +2.014e+00  -1.870e+00  +7.370e-02  +2.016e+00  -1.868e+00  +7.207e-02  +2.014e+00  -1.870e+00  +2.280e-01  +1.970e+00  -1.514e+00  +2.262e-01  +1.966e+00  -1.514e+00  +2.280e-01  +1.970e+00  -1.514e+00
     +1520.0  +1.037e-01  +2.067e+00  -1.860e+00  +1.053e-01  +2.069e+00  -1.858e+00  +1.037e-01  +2.067e+00  -1.860e+00  +2.406e-01  +1.988e+00  -1.507e+00  +2.388e-01  +1.985e+00  -1.507e+00  +2.406e-01  +1.988e+00  -1.507e+00
     +1530.0  +1.419e-01  +2.141e+00  -1.857e+00  +1.431e-01  +2.142e+00  -1.856e+00  +1.419e-01  +2.141e+00  -1.857e+00  +2.438e-01  +2.015e+00  -1.527e+00  +2.421e-01  +2.012e+00  -1.528e+00  +2.438e-01  +2.015e+00  -1.527e+00
     +1540.0  +2.014e-01  +2.223e+00  -1.821e+00  +2.026e-01  +2.224e+00  -1.819e+00  +2.014e-01  +2.223e+00  -1.821e+00  +3.375e-01  +2.103e+00  -1.428e+00  +3.359e-01  +2.100e+00  -1.428e+00  +3.375e-01  +2.103e+00  -1.428e+00
     +1550.0  +1.418e-01  +2.208e+00  -1.925e+00  +1.433e-01  +2.210e+00  -1.923e+00  +1.418e-01  +2.208e+00  -1.925e+00  +2.995e-01  +2.038e+00  -1.439e+00  +2.978e-01  +2.035e+00  -1.440e+00  +2.995e-01  +2.038e+00  -1.439e+00
     +1560.0  +1.008e-01  +2.157e+00  -1.955e+00  +1.021e-01  +2.158e+00  -1.954e+00  +1.008e-01  +2.157e+00  -1.955e+00  +3.697e-01  +2.198e+00  -1.458e+00  +3.679e-01  +2.195e+00  -1.459e+00  +3.697e-01  +2.198e+00  -1.458e+00
     +1570.0  +1.669e-01  +2.193e+00  -1.859e+00  +1.684e-01  +2.194e+00  -1.857e+00  +1.669e-01  +2.193e+00  -1.859e+00  +3.811e-01  +2.222e+00  -1.460e+00  +3.794e-01  +2.219e+00  -1.461e+00  +3.811e-01  +2.222e+00  -1.460e+00
     +1580.0  +1.195e-01  +2.181e+00  -1.942e+00  +1.210e-01  +2.182e+00  -1.940e+00  +1.195e-01  +2.181e+00  -1.942e+00  +3.304e-01  +2.122e+00  -1.461e+00  +3.286e-01  +2.119e+00  -1.462e+00  +3.304e-01  +2.122e+00  -1.461e+00
     +1590.0  +1.508e-01  +2.223e+00  -1.921e+00  +1.522e-01  +2.224e+00  -1.920e+00  +1.508e-01  +2.223e+00  -1.921e+00  +3.464e-01  +2.132e+00  -1.439e+00  +3.446e-01  +2.129e+00  -1.440e+00  +3.464e-01  +2.132e+00  -1.439e+00
     +1600.0  +1.814e-01  +2.328e+00  -1.965e+00  +1.828e-01  +2.329e+00  -1.963e+00  +1.814e-01  +2.328e+00  -1.965e+00  +2.570e-01  +2.067e+00  -1.553e+00  +2.552e-01  +2.064e+00  -1.553e+00  +2.570e-01  +2.067e+00  -1.553e+00
     +1610.0  +2.345e-01  +2.314e+00  -1.845e+00  +2.358e-01  +2.315e+00  -1.843e+00  +2.345e-01  +2.314e+00  -1.845e+00  +2.666e-01  +2.108e+00  -1.575e+00  +2.650e-01  +2.105e+00  -1.575e+00  +2.666e-01  +2.108e+00  -1.575e+00
     +1620.0  +1.534e-01  +2.225e+00  -1.919e+00  +1.548e-01  +2.226e+00  -1.917e+00  +1.534e-01  +2.225e+00  -1.919e+00  +3.165e-01  +2.181e+00  -1.548e+00  +3.149e-01  +2.178e+00  -1.548e+00  +3.165e-01  +2.181e+00  -1.548e+00
     +1630.0  +9.485e-02  +2.310e+00  -2.120e+00  +9.627e-02  +2.311e+00  -2.118e+00  +9.485e-02  +2.310e+00  -2.120e+00  +2.749e-01  +2.113e+00  -1.564e+00  +2.732e-01  +2.111e+00  -1.564e+00  +2.749e-01  +2.113e+00  -1.564e+00
     +1640.0  +1.729e-01  +2.383e+00  -2.037e+00  +1.742e-01  +2.384e+00  -2.036e+00  +1.729e-01  +2.383e+00  -2.037e+00  +3.050e-01  +2.180e+00  -1.570e+00  +3.033e-01  +2.177e+00  -1.571e+00  +3.050e-01  +2.180e+00  -1.570e+00
     +1650.0  +1.306e-01  +2.352e+00  -2.090e+00  +1.320e-01  +2.352e+00  -2.088e+00  +1.306e-01  +2.352e+00  -2.090e+00  +3.269e-01  +2.208e+00  -1.554e+00  +3.252e-01  +2.206e+00  -1.556e+00  +3.269e-01  +2.208e+00  -1.554e+00
     +1660.0  +1.731e-01  +2.394e+00  -2.048e+00  +1.745e-01  +2.394e+00  -2.045e+00  +1.731e-01  +2.394e+00  -2.048e+00  +3.759e-01  +2.199e+00  -1.447e+00  +3.742e-01  +2.197e+00  -1.448e+00  +3.759e-01  +2.199e+00  -1.447e+00
     +1670.0  +1.935e-01  +2.400e+00  -2.013e+00  +1.949e-01  +2.401e+00  -2.011e+00  +1.935e-01  +2.400e+00  -2.013e+00  +3.345e-01  +2.177e+00  -1.508e+00  +3.328e-01  +2.174e+00  -1.509e+00  +3.345e-01  +2.177e+00  -1.508e+00
     +1680.0  +1.847e-01  +2.369e+00  -2.000e+00  +1.861e-01  +2.370e+00  -1.998e+00  +1.847e-01  +2.369e+00  -2.000e+00  +3.268e-01  +2.251e+00  -1.597e+00  +3.250e-01  +2.249e+00  -1.599e+00  +3.268e-01  +2.251e+00  -1.597e+00
     +1690.0  +1.924e-01  +2.356e+00  -1.971e+00  +1.938e-01  +2.357e+00  -1.969e+00  +1.924e-01  +2.356e+00  -1.971e+00  +3.389e-01  +2.285e+00  -1.607e+00  +3.372e-01  +2.282e+00  -1.608e+00  +3.389e-01  +2.285e+00  -1.607e+00
     +1700.0  +1.581e-01  +2.331e+00  -2.015e+00  +1.595e-01  +2.331e+00  -2.012e+00  +1.581e-01  +2.331e+00  -2.015e+00  +2.724e-01  +2.234e+00  -1.690e+00  +2.706e-01  +2.232e+00  -1.691e+00  +2.724e-01  +2.234e+00  -1.690e+00
     +1710.0  +1.711e-01  +2.340e+00  -1.997e+00  +1.724e-01  +2.340e+00  -1.995e+00  +1.711e-01  +2.340e+00  -1.997e+00  +2.654e-01  +2.192e+00  -1.661e+00  +2.637e-01  +2.189e+00  -1.662e+00  +2.654e-01  +2.192e+00  -1.661e+00
     +1720.0  +1.559e-01  +2.365e+00  -2.053e+00  +1.573e-01  +2.366e+00  -2.051e+00  +1.559e-01  +2.365e+00  -2.053e+00  +3.399e-01  +2.260e+00  -1.580e+00  +3.381e-01  +2.258e+00  -1.581e+00  +3.399e-01  +2.260e+00  -1.580e+00
     +1730.0  +1.289e-01  +2.362e+00  -2.105e+00  +1.303e-01  +2.363e+00  -2.102e+00  +1.289e-01  +2.362e+00  -2.105e+00  +2.967e-01  +2.217e+00  -1.624e+00  +2.949e-01  +2.214e+00  -1.625e+00  +2.967e-01  +2.217e+00  -1.624e+00
     +1740.0  +1.118e-01  +2.345e+00  -2.122e+00  +1.132e-01  +2.346e+00  -2.120e+00  +1.118e-01  +2.345e+00  -2.122e+00  +3.478e-01  +2.167e+00  -1.471e+00  +3.460e-01  +2.164e+00  -1.472e+00  +3.478e-01  +2.167e+00  -1.471e+00
     +1750.0  +1.057e-01  +2.342e+00  -2.131e+00  +1.070e-01  +2.343e+00  -2.129e+00  +1.057e-01  +2.342e+00  -2.131e+00  +4.258e-01  +2.304e+00  -1.452e+00  +4.240e-01  +2.301e+00  -1.453e+00  +4.258e-01  +2.304e+00  -1.452e+00
     +1760.0  +1.234e-01  +2.324e+00  -2.077e+00  +1.248e-01  +2.324e+00  -2.075e+00  +1.234e-01  +2.324e+00  -2.077e+00  +4.140e-01  +2.320e+00  -1.492e+00  +4.122e-01  +2.317e+00  -1.493e+00  +4.140e-01  +2.320e+00  -1.492e+00
     +1770.0  +1.078e-01  +2.321e+00  -2.105e+00  +1.092e-01  +2.321e+00  -2.103e+00  +1.078e-01  +2.321e+00  -2.105e+00  +2.880e-01  +2.224e+00  -1.648e+00  +2.862e-01  +2.222e+00  -1.649e+00  +2.880e-01  +2.224e+00  -1.648e+00
     +1780.0  +1.306e-01  +2.434e+00  -2.173e+00  +1.319e-01  +2.434e+00  -2.171e+00  +1.306e-01  +2.434e+00  -2.173e+00  +3.250e-01  +2.189e+00  -1.539e+00  +3.232e-01  +2.187e+00  -1.541e+00  +3.250e-01  +2.189e+00  -1.539e+00
     +1790.0  +1.846e-01  +2.460e+00  -2.090e+00  +1.860e-01  +2.460e+00  -2.088e+00  +1.846e-01  +2.460e+00  -2.090e+00  +4.099e-01  +2.345e+00  -1.525e+00  +4.081e-01  +2.342e+00  -1.526e+00  +4.099e-01  +2.345e+00  -1.525e+00
     +1800.0  +2.151e-01  +2.487e+00  -2.057e+00  +2.164e-01  +2.487e+00  -2.054e+00  +2.151e-01  +2.487e+00  -2.057e+00  +4.550e-01  +2.414e+00  -1.504e+00  +4.532e-01  +2.411e+00  -1.505e+00  +4.550e-01  +2.414e+00  -1.504e+00
     +1810.0  +2.109e-01  +2.445e+00  -2.023e+00  +2.123e-01  +2.445e+00  -2.020e+00  +2.109e-01  +2.445e+00  -2.023e+00  +4.598e-01  +2.393e+00  -1.473e+00  +4.580e-01  +2.390e+00  -1.474e+00  +4.598e-01  +2.393e+00  -1.473e+00
     +1820.0  +1.865e-01  +2.462e+00  -2.089e+00  +1.879e-01  +2.462e+00  -2.086e+00  +1.865e-01  +2.462e+00  -2.089e+00  +4.225e-01  +2.337e+00  -1.492e+00  +4.207e-01  +2.335e+00  -1.493e+00  +4.225e-01  +2.337e+00  -1.492e+00
     +1830.0  +1.676e-01  +2.472e+00  -2.137e+00  +1.691e-01  +2.473e+00  -2.135e+00  +1.676e-01  +2.472e+00  -2.137e+00  +3.726e-01  +2.271e+00  -1.526e+00  +3.708e-01  +2.268e+00  -1.527e+00  +3.726e-01  +2.271e+00  -1.526e+00
     +1840.0  +1.269e-01  +2.426e+00  -2.172e+00  +1.284e-01  +2.427e+00  -2.170e+00  +1.269e-01  +2.426e+00  -2.172e+00  +4.018e-01  +2.302e+00  -1.498e+00  +4.001e-01  +2.300e+00  -1.500e+00  +4.018e-01  +2.302e+00  -1.498e+00
     +1850.0  +1.068e-01  +2.413e+00  -2.200e+00  +1.082e-01  +2.414e+00  -2.197e+00  +1.068e-01  +2.413e+00  -2.200e+00  +4.178e-01  +2.363e+00  -1.527e+00  +4.160e-01  +2.360e+00  -1.528e+00  +4.178e-01  +2.363e+00  -1.527e+00
     +1860.0  +2.022e-01  +2.446e+00  -2.042e+00  +2.035e-01  +2.447e+00  -2.040e+00  +2.022e-01  +2.446e+00  -2.042e+00  +4.507e-01  +2.396e+00  -1.495e+00  +4.488e-01  +2.393e+00  -1.495e+00  +4.507e-01  +2.396e+00  -1.495e+00
     +1870.0  +1.238e-01  +2.378e+00  -2.130e+00  +1.251e-01  +2.378e+00  -2.128e+00  +1.238e-01  +2.378e+00  -2.130e+00  +4.709e-01  +2.409e+00  -1.467e+00  +4.691e-01  +2.405e+00  -1.467e+00  +4.709e-01  +2.409e+00  -1.467e+00
     +1880.0  +1.161e-01  +2.324e+00  -2.092e+00  +1.173e-01  +2.324e+00  -2.090e+00  +1.161e-01  +2.324e+00  -2.092e+00  +5.184e-01  +2.512e+00  -1.476e+00  +5.169e-01  +2.509e+00  -1.476e+00  +5.184e-01  +2.512e+00  -1.476e+00
     +1890.0  +9.355e-02  +2.280e+00  -2.093e+00  +9.470e-02  +2.280e+00  -2.091e+00  +9.355e-02  +2.280e+00  -2.093e+00  +4.547e-01  +2.447e+00  -1.537e+00  +4.529e-01  +2.443e+00  -1.537e+00  +4.547e-01  +2.447e+00  -1.537e+00
     +1900.0  +1.108e-01  +2.349e+00  -2.127e+00  +1.120e-01  +2.349e+00  -2.125e+00  +1.108e-01  +2.349e+00  -2.127e+00  +3.962e-01  +2.395e+00  -1.603e+00  +3.944e-01  +2.392e+00  -1.603e+00  +3.962e-01  +2.395e+00  -1.603e+00
     +1910.0  +1.822e-01  +2.436e+00  -2.071e+00  +1.835e-01  +2.436e+00  -2.069e+00  +1.822e-01  +2.436e+00  -2.071e+00  +4.039e-01  +2.386e+00  -1.578e+00  +4.021e-01  +2.383e+00  -1.579e+00  +4.039e-01  +2.386e+00  -1.578e+00
     +1920.0  +2.045e-01  +2.472e+00  -2.063e+00  +2.058e-01  +2.473e+00  -2.061e+00  +2.045e-01  +2.472e+00  -2.063e+00  +4.458e-01  +2.434e+00  -1.543e+00  +4.440e-01  +2.432e+00  -1.544e+00  +4.458e-01  +2.434e+00  -1.543e+00
     +1930.0  +2.441e-01  +2.509e+00  -2.021e+00  +2.453e-01  +2.509e+00  -2.019e+00  +2.441e-01  +2.509e+00  -2.021e+00  +4.392e-01  +2.400e+00  -1.522e+00  +4.375e-01  +2.398e+00  -1.523e+00  +4.392e-01  +2.400e+00  -1.522e+00
     +1940.0  +2.420e-01  +2.578e+00  -2.094e+00  +2.432e-01  +2.578e+00  -2.092e+00  +2.420e-01  +2.578e+00  -2.094e+00  +4.418e-01  +2.410e+00  -1.526e+00  +4.400e-01  +2.407e+00  -1.527e+00  +4.418e-01  +2.410e+00  -1.526e+00
     +1950.0  +2.332e-01  +2.510e+00  -2.043e+00  +2.345e-01  +2.510e+00  -2.041e+00  +2.332e-01  +2.510e+00  -2.043e+00  +4.431e-01  +2.438e+00  -1.552e+00  +4.413e-01  +2.435e+00  -1.553e+00  +4.431e-01  +2.438e+00  -1.552e+00
     +1960.0  +2.427e-01  +2.647e+00  -2.161e+00  +2.439e-01  +2.647e+00  -2.159e+00  +2.427e-01  +2.647e+00  -2.161e+00  +4.384e-01  +2.480e+00  -1.603e+00  +4.366e-01  +2.477e+00  -1.604e+00  +4.384e-01  +2.480e+00  -1.603e+00
     +1970.0  +1.772e-01  +2.543e+00  -2.188e+00  +1.785e-01  +2.543e+00  -2.186e+00  +1.772e-01  +2.543e+00  -2.188e+00  +3.993e-01  +2.458e+00  -1.660e+00  +3.975e-01  +2.456e+00  -1.661e+00  +3.993e-01  +2.458e+00  -1.660e+00
     +1980.0  +1.748e-01  +2.492e+00  -2.142e+00  +1.760e-01  +2.492e+00  -2.140e+00  +1.748e-01  +2.492e+00  -2.142e+00  +4.294e-01  +2.507e+00  -1.649e+00  +4.276e-01  +2.505e+00  -1.649e+00  +4.294e-01  +2.507e+00  -1.649e+00
     +1990.0  +1.568e-01  +2.561e+00  -2.247e+00  +1.580e-01  +2.561e+00  -2.245e+00  +1.568e-01  +2.561e+00  -2.247e+00  +4.721e-01  +2.512e+00  -1.568e+00  +4.703e-01  +2.509e+00  -1.568e+00  +4.721e-01  +2.512e+00  -1.568e+00
     +2000.0  +1.113e-01  +2.464e+00  -2.241e+00  +1.125e-01  +2.464e+00  -2.239e+00  +1.113e-01  +2.464e+00  -2.241e+00  +4.732e-01  +2.526e+00  -1.579e+00  +4.714e-01  +2.523e+00  -1.580e+00  +4.732e-01  +2.526e+00  -1.579e+00
     +2010.0  +2.109e-01  +2.482e+00  -2.060e+00  +2.121e-01  +2.482e+00  -2.058e+00  +2.109e-01  +2.482e+00  -2.060e+00  +4.121e-01  +2.460e+00  -1.636e+00  +4.103e-01  +2.457e+00  -1.637e+00  +4.121e-01  +2.460e+00  -1.636e+00
     +2020.0  +1.552e-01  +2.467e+00  -2.157e+00  +1.565e-01  +2.468e+00  -2.155e+00  +1.552e-01  +2.467e+00  -2.157e+00  +4.328e-01  +2.417e+00  -1.551e+00  +4.310e-01  +2.414e+00  -1.552e+00  +4.328e-01  +2.417e+00  -1.551e+00
     +2030.0  +9.663e-02  +2.426e+00  -2.233e+00  +9.789e-02  +2.426e+00  -2.231e+00  +9.663e-02  +2.426e+00  -2.233e+00  +4.502e-01  +2.483e+00  -1.582e+00  +4.485e-01  +2.480e+00  -1.583e+00  +4.502e-01  +2.483e+00  -1.582e+00
     +2040.0  +9.383e-02  +2.399e+00  -2.212e+00  +9.507e-02  +2.400e+00  -2.209e+00  +9.383e-02  +2.399e+00  -2.212e+00  +4.227e-01  +2.465e+00  -1.620e+00  +4.209e-01  +2.462e+00  -1.620e+00  +4.227e-01  +2.465e+00  -1.620e+00
     +2050.0  +8.610e-02  +2.376e+00  -2.203e+00  +8.734e-02  +2.376e+00  -2.201e+00  +8.610e-02  +2.376e+00  -2.203e+00  +3.953e-01  +2.384e+00  -1.594e+00  +3.935e-01  +2.382e+00  -1.595e+00  +3.953e-01  +2.384e+00  -1.594e+00
     +2060.0  +1.422e-01  +2.429e+00  -2.145e+00  +1.434e-01  +2.430e+00  -2.143e+00  +1.422e-01  +2.429e+00  -2.145e+00  +3.905e-01  +2.401e+00  -1.620e+00  +3.886e-01  +2.398e+00  -1.621e+00  +3.905e-01  +2.401e+00  -1.620e+00
     +2070.0  +1.724e-01  +2.486e+00  -2.141e+00  +1.737e-01  +2.486e+00  -2.139e+00  +1.724e-01  +2.486e+00  -2.141e+00  +4.418e-01  +2.519e+00  -1.635e+00  +4.399e-01  +2.516e+00  -1.636e+00  +4.418e-01  +2.519e+00  -1.635e+00
     +2080.0  +1.243e-01  +2.452e+00  -2.204e+00  +1.256e-01  +2.452e+00  -2.201e+00  +1.243e-01  +2.452e+00  -2.204e+00  +3.860e-01  +2.459e+00  -1.687e+00  +3.841e-01  +2.457e+00  -1.688e+00  +3.860e-01  +2.459e+00  -1.687e+00
     +2090.0  +1.141e-01  +2.479e+00  -2.250e+00  +1.157e-01  +2.479e+00  -2.248e+00  +1.141e-01  +2.479e+00  -2.250e+00  +5.095e-01  +2.583e+00  -1.563e+00  +5.079e-01  +2.580e+00  -1.564e+00  +5.095e-01  +2.583e+00  -1.563e+00
     +2100.0  +1.158e-01  +2.491e+00  -2.259e+00  +1.171e-01  +2.491e+00  -2.257e+00  +1.158e-01  +2.491e+00  -2.259e+00  +4.334e-01  +2.494e+00  -1.627e+00  +4.315e-01  +2.491e+00  -1.628e+00  +4.334e-01  +2.494e+00  -1.627e+00
     +2110.0  +8.052e-02  +2.488e+00  -2.327e+00  +8.183e-02  +2.488e+00  -2.324e+00  +8.052e-02  +2.488e+00  -2.327e+00  +5.016e-01  +2.525e+00  -1.522e+00  +4.997e-01  +2.522e+00  -1.523e+00  +5.016e-01  +2.525e+00  -1.522e+00
     +2120.0  +5.719e-02  +2.587e+00  -2.473e+00  +5.851e-02  +2.587e+00  -2.470e+00  +5.719e-02  +2.587e+00  -2.473e+00  +4.321e-01  +2.484e+00  -1.620e+00  +4.303e-01  +2.482e+00  -1.621e+00  +4.321e-01  +2.484e+00  -1.620e+00
     +2130.0  +5.138e-02  +2.516e+00  -2.413e+00  +5.267e-02  +2.516e+00  -2.411e+00  +5.138e-02  +2.516e+00  -2.413e+00  +4.018e-01  +2.486e+00  -1.682e+00  +3.999e-01  +2.483e+00  -1.684e+00  +4.018e-01  +2.486e+00  -1.682e+00
     +2140.0  +9.738e-02  +2.483e+00  -2.289e+00  +9.865e-02  +2.484e+00  -2.286e+00  +9.738e-02  +2.483e+00  -2.289e+00  +4.222e-01  +2.544e+00  -1.700e+00  +4.203e-01  +2.541e+00  -1.701e+00  +4.222e-01  +2.544e+00  -1.700e+00
     +2150.0  +7.549e-02  +2.475e+00  -2.324e+00  +7.678e-02  +2.475e+00  -2.322e+00  +7.549e-02  +2.475e+00  -2.324e+00  +4.405e-01  +2.611e+00  -1.730e+00  +4.386e-01  +2.608e+00  -1.731e+00  +4.405e-01  +2.611e+00  -1.730e+00
     +2160.0  +1.741e-01  +2.533e+00  -2.185e+00  +1.753e-01  +2.533e+00  -2.183e+00  +1.741e-01  +2.533e+00  -2.185e+00  +4.608e-01  +2.592e+00  -1.670e+00  +4.589e-01  +2.589e+00  -1.671e+00  +4.608e-01  +2.592e+00  -1.670e+00
     +2170.0  +1.294e-01  +2.521e+00  -2.262e+00  +1.307e-01  +2.522e+00  -2.260e+00  +1.294e-01  +2.521e+00  -2.262e+00  +4.705e-01  +2.616e+00  -1.675e+00  +4.686e-01  +2.614e+00  -1.677e+00  +4.705e-01  +2.616e+00  -1.675e+00
     +2180.0  +9.401e-02  +2.484e+00  -2.296e+00  +9.527e-02  +2.484e+00  -2.294e+00  +9.401e-02  +2.484e+00  -2.296e+00  +4.238e-01  +2.506e+00  -1.659e+00  +4.220e-01  +2.504e+00  -1.660e+00  +4.238e-01  +2.506e+00  -1.659e+00
     +2190.0  +1.262e-01  +2.580e+00  -2.328e+00  +1.275e-01  +2.580e+00  -2.325e+00  +1.262e-01  +2.580e+00  -2.328e+00  +4.160e-01  +2.441e+00  -1.609e+00  +4.141e-01  +2.439e+00  -1.611e+00  +4.160e-01  +2.441e+00  -1.609e+00
     +2200.0  +1.671e-01  +2.594e+00  -2.260e+00  +1.684e-01  +2.595e+00  -2.258e+00  +1.671e-01  +2.594e+00  -2.260e+00  +4.505e-01  +2.564e+00  -1.663e+00  +4.487e-01  +2.561e+00  -1.664e+00  +4.505e-01  +2.564e+00  -1.663e+00
     +2210.0  +1.483e-01  +2.593e+00  -2.297e+00  +1.496e-01  +2.593e+00  -2.294e+00  +1.483e-01  +2.593e+00  -2.297e+00  +3.577e-01  +2.451e+00  -1.736e+00  +3.559e-01  +2.449e+00  -1.737e+00  +3.577e-01  +2.451e+00  -1.736e+00
     +2220.0  +1.648e-01  +2.679e+00  -2.350e+00  +1.661e-01  +2.680e+00  -2.347e+00  +1.648e-01  +2.679e+00  -2.350e+00  +4.344e-01  +2.512e+00  -1.643e+00  +4.325e-01  +2.509e+00  -1.644e+00  +4.344e-01  +2.512e+00  -1.643e+00
     +2230.0  +2.144e-01  +2.724e+00  -2.296e+00  +2.157e-01  +2.725e+00  -2.294e+00  +2.144e-01  +2.724e+00  -2.296e+00  +4.385e-01  +2.493e+00  -1.616e+00  +4.366e-01  +2.490e+00  -1.617e+00  +4.385e-01  +2.493e+00  -1.616e+00
     +2240.0  +1.595e-01  +2.675e+00  -2.356e+00  +1.608e-01  +2.676e+00  -2.354e+00  +1.595e-01  +2.675e+00  -2.356e+00  +4.598e-01  +2.561e+00  -1.641e+00  +4.579e-01  +2.558e+00  -1.642e+00  +4.598e-01  +2.561e+00  -1.641e+00
     +2250.0  +1.745e-01  +2.632e+00  -2.283e+00  +1.758e-01  +2.633e+00  -2.281e+00  +1.745e-01  +2.632e+00  -2.283e+00  +4.225e-01  +2.553e+00  -1.708e+00  +4.207e-01  +2.551e+00  -1.710e+00  +4.225e-01  +2.553e+00  -1.708e+00
     +2260.0  +1.675e-01  +2.616e+00  -2.281e+00  +1.688e-01  +2.616e+00  -2.279e+00  +1.675e-01  +2.616e+00  -2.281e+00  +4.498e-01  +2.546e+00  -1.646e+00  +4.480e-01  +2.543e+00  -1.648e+00  +4.498e-01  +2.546e+00  -1.646e+00
     +2270.0  +6.460e-02  +2.445e+00  -2.316e+00  +6.594e-02  +2.446e+00  -2.314e+00  +6.460e-02  +2.445e+00  -2.316e+00  +5.185e-01  +2.604e+00  -1.567e+00  +5.167e-01  +2.602e+00  -1.569e+00  +5.185e-01  +2.604e+00  -1.567e+00
     +2280.0  +5.236e-02  +2.470e+00  -2.365e+00  +5.370e-02  +2.471e+00  -2.363e+00  +5.236e-02  +2.470e+00  -2.365e+00  +5.574e-01  +2.602e+00  -1.487e+00  +5.555e-01  +2.600e+00  -1.489e+00  +5.574e-01  +2.602e+00  -1.487e+00
     +2290.0  +9.867e-02  +2.526e+00  -2.329e+00  +9.997e-02  +2.526e+00  -2.326e+00  +9.867e-02  +2.526e+00  -2.329e+00  +5.237e-01  +2.597e+00  -1.550e+00  +5.218e-01  +2.595e+00  -1.551e+00  +5.237e-01  +2.597e+00  -1.550e+00
     +2300.0  +2.092e-01  +2.666e+00  -2.248e+00  +2.105e-01  +2.667e+00  -2.246e+00  +2.092e-01  +2.666e+00  -2.248e+00  +4.937e-01  +2.601e+00  -1.614e+00  +4.919e-01  +2.599e+00  -1.615e+00  +4.937e-01  +2.601e+00  -1.614e+00
     +2310.0  +1.941e-01  +2.684e+00  -2.295e+00  +1.955e-01  +2.684e+00  -2.293e+00  +1.941e-01  +2.684e+00  -2.295e+00  +5.255e-01  +2.638e+00  -1.587e+00  +5.237e-01  +2.635e+00  -1.588e+00  +5.255e-01  +2.638e+00  -1.587e+00
     +2320.0  +1.559e-01  +2.667e+00  -2.355e+00  +1.572e-01  +2.667e+00  -2.353e+00  +1.559e-01  +2.667e+00  -2.355e+00  +5.852e-01  +2.717e+00  -1.546e+00  +5.834e-01  +2.714e+00  -1.547e+00  +5.852e-01  +2.717e+00  -1.546e+00
     +2330.0  +1.752e-01  +2.702e+00  -2.352e+00  +1.765e-01  +2.702e+00  -2.349e+00  +1.752e-01  +2.702e+00  -2.352e+00  +5.631e-01  +2.679e+00  -1.553e+00  +5.612e-01  +2.676e+00  -1.553e+00  +5.631e-01  +2.679e+00  -1.553e+00
     +2340.0  +1.362e-01  +2.610e+00  -2.338e+00  +1.375e-01  +2.611e+00  -2.335e+00  +1.362e-01  +2.610e+00  -2.338e+00  +5.733e-01  +2.728e+00  -1.581e+00  +5.715e-01  +2.725e+00  -1.582e+00  +5.733e-01  +2.728e+00  -1.581e+00
     +2350.0  +1.023e-01  +2.588e+00  -2.384e+00  +1.036e-01  +2.589e+00  -2.381e+00  +1.023e-01  +2.588e+00  -2.384e+00  +5.719e-01  +2.717e+00  -1.573e+00  +5.701e-01  +2.715e+00  -1.574e+00  +5.719e-01  +2.717e+00  -1.573e+00
     +2360.0  +1.207e-01  +2.634e+00  -2.392e+00  +1.220e-01  +2.634e+00  -2.390e+00  +1.207e-01  +2.634e+00  -2.392e+00  +5.208e-01  +2.674e+00  -1.632e+00  +5.190e-01  +2.672e+00  -1.634e+00  +5.208e-01  +2.674e+00  -1.632e+00
     +2370.0  +9.346e-02  +2.585e+00  -2.399e+00  +9.480e-02  +2.586e+00  -2.396e+00  +9.346e-02  +2.585e+00  -2.399e+00  +5.089e-01  +2.624e+00  -1.607e+00  +5.071e-01  +2.622e+00  -1.608e+00  +5.089e-01  +2.624e+00  -1.607e+00
     +2380.0  +1.471e-01  +2.630e+00  -2.336e+00  +1.485e-01  +2.631e+00  -2.334e+00  +1.471e-01  +2.630e+00  -2.336e+00  +4.916e-01  +2.662e+00  -1.679e+00  +4.898e-01  +2.660e+00  -1.680e+00  +4.916e-01  +2.662e+00  -1.679e+00
     +2390.0  +1.373e-01  +2.633e+00  -2.359e+00  +1.387e-01  +2.634e+00  -2.357e+00  +1.373e-01  +2.633e+00  -2.359e+00  +5.173e-01  +2.734e+00  -1.700e+00  +5.154e-01  +2.732e+00  -1.701e+00  +5.173e-01  +2.734e+00  -1.700e+00
     +2400.0  +1.009e-01  +2.556e+00  -2.355e+00  +1.022e-01  +2.557e+00  -2.353e+00  +1.009e-01  +2.556e+00  -2.355e+00  +5.070e-01  +2.684e+00  -1.670e+00  +5.052e-01  +2.682e+00  -1.671e+00  +5.070e-01  +2.684e+00  -1.670e+00
     +2410.0  +3.311e-02  +2.544e+00  -2.478e+00  +3.444e-02  +2.545e+00  -2.476e+00  +3.311e-02  +2.544e+00  -2.478e+00  +5.222e-01  +2.722e+00  -1.678e+00  +5.204e-01  +2.720e+00  -1.679e+00  +5.222e-01  +2.722e+00  -1.678e+00
     +2420.0  +5.897e-02  +2.487e+00  -2.369e+00  +6.032e-02  +2.488e+00  -2.367e+00  +5.897e-02  +2.487e+00  -2.369e+00  +5.292e-01  +2.781e+00  -1.723e+00  +5.274e-01  +2.779e+00  -1.724e+00  +5.292e-01  +2.781e+00  -1.723e+00
     +2430.0  +1.075e-01  +2.587e+00  -2.372e+00  +1.089e-01  +2.587e+00  -2.370e+00  +1.075e-01  +2.587e+00  -2.372e+00  +4.688e-01  +2.745e+00  -1.807e+00  +4.670e-01  +2.743e+00  -1.809e+00  +4.688e-01  +2.745e+00  -1.807e+00
     +2440.0  +1.544e-01  +2.661e+00  -2.352e+00  +1.558e-01  +2.661e+00  -2.350e+00  +1.544e-01  +2.661e+00  -2.352e+00  +4.465e-01  +2.639e+00  -1.746e+00  +4.447e-01  +2.636e+00  -1.747e+00  +4.465e-01  +2.639e+00  -1.746e+00
     +2450.0  +1.329e-01  +2.644e+00  -2.378e+00  +1.343e-01  +2.645e+00  -2.376e+00  +1.329e-01  +2.644e+00  -2.378e+00  +4.892e-01  +2.672e+00  -1.693e+00  +4.875e-01  +2.669e+00  -1.694e+00  +4.892e-01  +2.672e+00  -1.693e+00
     +2460.0  +1.993e-01  +2.662e+00  -2.264e+00  +2.007e-01  +2.663e+00  -2.261e+00  +1.993e-01  +2.662e+00  -2.264e+00  +5.225e-01  +2.650e+00  -1.605e+00  +5.207e-01  +2.647e+00  -1.606e+00  +5.225e-01  +2.650e+00  -1.605e+00
     +2470.0  +1.953e-01  +2.701e+00  -2.311e+00  +1.966e-01  +2.702e+00  -2.309e+00  +1.953e-01  +2.701e+00  -2.311e+00  +5.529e-01  +2.714e+00  -1.608e+00  +5.511e-01  +2.712e+00  -1.609e+00  +5.529e-01  +2.714e+00  -1.608e+00
     +2480.0  +1.548e-01  +2.699e+00  -2.390e+00  +1.562e-01  +2.700e+00  -2.387e+00  +1.548e-01  +2.699e+00  -2.390e+00  +5.443e-01  +2.704e+00  -1.615e+00  +5.425e-01  +2.702e+00  -1.617e+00  +5.443e-01  +2.704e+00  -1.615e+00
     +2490.0  +1.679e-01  +2.701e+00  -2.365e+00  +1.692e-01  +2.701e+00  -2.363e+00  +1.679e-01  +2.701e+00  -2.365e+00  +5.521e-01  +2.692e+00  -1.588e+00  +5.503e-01  +2.690e+00  -1.590e+00  +5.521e-01  +2.692e+00  -1.588e+00
     +2500.0  +2.164e-01  +2.745e+00  -2.312e+00  +2.178e-01  +2.745e+00  -2.310e+00  +2.164e-01  +2.745e+00  -2.312e+00  +5.959e-01  +2.736e+00  -1.544e+00  +5.941e-01  +2.734e+00  -1.546e+00  +5.959e-01  +2.736e+00  -1.544e+00
     +2510.0  +2.011e-01  +2.802e+00  -2.400e+00  +2.025e-01  +2.803e+00  -2.398e+00  +2.011e-01  +2.802e+00  -2.400e+00  +6.702e-01  +2.783e+00  -1.442e+00  +6.684e-01  +2.781e+00  -1.444e+00  +6.702e-01  +2.783e+00  -1.442e+00
     +2520.0  +1.546e-01  +2.752e+00  -2.443e+00  +1.559e-01  +2.753e+00  -2.441e+00  +1.546e-01  +2.752e+00  -2.443e+00  +5.964e-01  +2.711e+00  -1.518e+00  +5.946e-01  +2.709e+00  -1.520e+00  +5.964e-01  +2.711e+00  -1.518e+00
     +2530.0  +1.653e-01  +2.787e+00  -2.456e+00  +1.666e-01  +2.787e+00  -2.454e+00  +1.653e-01  +2.787e+00  -2.456e+00  +5.324e-01  +2.663e+00  -1.599e+00  +5.306e-01  +2.661e+00  -1.600e+00  +5.324e-01  +2.663e+00  -1.599e+00
     +2540.0  +1.746e-01  +2.828e+00  -2.479e+00  +1.760e-01  +2.829e+00  -2.477e+00  +1.746e-01  +2.828e+00  -2.479e+00  +4.642e-01  +2.656e+00  -1.727e+00  +4.624e-01  +2.653e+00  -1.729e+00  +4.642e-01  +2.656e+00  -1.727e+00
     +2550.0  +1.824e-01  +2.786e+00  -2.421e+00  +1.838e-01  +2.787e+00  -2.419e+00  +1.824e-01  +2.786e+00  -2.421e+00  +5.107e-01  +2.692e+00  -1.671e+00  +5.089e-01  +2.690e+00  -1.672e+00  +5.107e-01  +2.692e+00  -1.671e+00
     +2560.0  +1.130e-01  +2.687e+00  -2.461e+00  +1.144e-01  +2.688e+00  -2.459e+00  +1.130e-01  +2.687e+00  -2.461e+00  +5.743e-01  +2.779e+00  -1.630e+00  +5.725e-01  +2.777e+00  -1.631e+00  +5.743e-01  +2.779e+00  -1.630e+00
     +2570.0  +2.050e-01  +2.746e+00  -2.336e+00  +2.063e-01  +2.747e+00  -2.334e+00  +2.050e-01  +2.746e+00  -2.336e+00  +5.886e-01  +2.733e+00  -1.556e+00  +5.867e-01  +2.730e+00  -1.557e+00  +5.886e-01  +2.733e+00  -1.556e+00
     +2580.0  +2.074e-01  +2.757e+00  -2.342e+00  +2.087e-01  +2.758e+00  -2.340e+00  +2.074e-01  +2.757e+00  -2.342e+00  +6.185e-01  +2.808e+00  -1.571e+00  +6.167e-01  +2.806e+00  -1.572e+00  +6.185e-01  +2.808e+00  -1.571e+00
     +2590.0  +1.350e-01  +2.688e+00  -2.418e+00  +1.363e-01  +2.689e+00  -2.416e+00  +1.350e-01  +2.688e+00  -2.418e+00  +5.531e-01  +2.796e+00  -1.690e+00  +5.513e-01  +2.794e+00  -1.691e+00  +5.531e-01  +2.796e+00  -1.690e+00
     +2600.0  +1.777e-01  +2.632e+00  -2.277e+00  +1.791e-01  +2.633e+00  -2.275e+00  +1.777e-01  +2.632e+00  -2.277e+00  +5.726e-01  +2.759e+00  -1.613e+00  +5.708e-01  +2.756e+00  -1.614e+00  +5.726e-01  +2.759e+00  -1.613e+00
     +2610.0  +2.153e-01  +2.677e+00  -2.246e+00  +2.166e-01  +2.678e+00  -2.244e+00  +2.153e-01  +2.677e+00  -2.246e+00  +5.638e-01  +2.699e+00  -1.571e+00  +5.620e-01  +2.697e+00  -1.573e+00  +5.638e-01  +2.699e+00  -1.571e+00
     +2620.0  +1.193e-01  +2.586e+00  -2.348e+00  +1.207e-01  +2.587e+00  -2.346e+00  +1.193e-01  +2.586e+00  -2.348e+00  +5.669e-01  +2.750e+00  -1.616e+00  +5.651e-01  +2.748e+00  -1.617e+00  +5.669e-01  +2.750e+00  -1.616e+00
     +2630.0  +1.330e-01  +2.704e+00  -2.438e+00  +1.344e-01  +2.704e+00  -2.435e+00  +1.330e-01  +2.704e+00  -2.438e+00  +6.159e-01  +2.781e+00  -1.549e+00  +6.141e-01  +2.779e+00  -1.551e+00  +6.159e-01  +2.781e+00  -1.549e+00
     +2640.0  +1.342e-01  +2.666e+00  -2.398e+00  +1.356e-01  +2.667e+00  -2.395e+00  +1.342e-01  +2.666e+00  -2.398e+00  +5.655e-01  +2.744e+00  -1.613e+00  +5.637e-01  +2.742e+00  -1.615e+00  +5.655e-01  +2.744e+00  -1.613e+00
     +2650.0  +7.368e-02  +2.653e+00  -2.505e+00  +7.501e-02  +2.653e+00  -2.503e+00  +7.368e-02  +2.653e+00  -2.505e+00  +6.340e-01  +2.846e+00  -1.578e+00  +6.322e-01  +2.844e+00  -1.580e+00  +6.340e-01  +2.846e+00  -1.578e+00
     +2660.0  +1.844e-01  +2.760e+00  -2.391e+00  +1.857e-01  +2.761e+00  -2.390e+00  +1.844e-01  +2.760e+00  -2.391e+00  +6.140e-01  +2.896e+00  -1.668e+00  +6.122e-01  +2.894e+00  -1.669e+00  +6.140e-01  +2.896e+00  -1.668e+00
     +2670.0  +1.937e-01  +2.770e+00  -2.383e+00  +1.951e-01  +2.771e+00  -2.381e+00  +1.937e-01  +2.770e+00  -2.383e+00  +4.947e-01  +2.736e+00  -1.747e+00  +4.929e-01  +2.734e+00  -1.749e+00  +4.947e-01  +2.736e+00  -1.747e+00
     +2680.0  +2.288e-01  +2.742e+00  -2.285e+00  +2.302e-01  +2.743e+00  -2.283e+00  +2.288e-01  +2.742e+00  -2.285e+00  +4.802e-01  +2.745e+00  -1.785e+00  +4.784e-01  +2.743e+00  -1.786e+00  +4.802e-01  +2.745e+00  -1.785e+00
     +2690.0  +1.755e-01  +2.730e+00  -2.379e+00  +1.769e-01  +2.731e+00  -2.377e+00  +1.755e-01  +2.730e+00  -2.379e+00  +5.736e-01  +2.770e+00  -1.622e+00  +5.718e-01  +2.767e+00  -1.624e+00  +5.736e-01  +2.770e+00  -1.622e+00
     +2700.0  +1.446e-01  +2.707e+00  -2.417e+00  +1.460e-01  +2.707e+00  -2.415e+00  +1.446e-01  +2.707e+00  -2.417e+00  +5.344e-01  +2.714e+00  -1.646e+00  +5.326e-01  +2.712e+00  -1.647e+00  +5.344e-01  +2.714e+00  -1.646e+00
     +2710.0  +1.734e-01  +2.665e+00  -2.318e+00  +1.747e-01  +2.665e+00  -2.316e+00  +1.734e-01  +2.665e+00  -2.318e+00  +5.220e-01  +2.757e+00  -1.713e+00  +5.201e-01  +2.754e+00  -1.714e+00  +5.220e-01  +2.757e+00  -1.713e+00
     +2720.0  +1.667e-01  +2.669e+00  -2.336e+00  +1.680e-01  +2.670e+00  -2.334e+00  +1.667e-01  +2.669e+00  -2.336e+00  +5.041e-01  +2.750e+00  -1.741e+00  +5.023e-01  +2.747e+00  -1.742e+00  +5.041e-01  +2.750e+00  -1.741e+00
     +2730.0  +1.869e-01  +2.746e+00  -2.373e+00  +1.882e-01  +2.747e+00  -2.371e+00  +1.869e-01  +2.746e+00  -2.373e+00  +5.184e-01  +2.756e+00  -1.720e+00  +5.166e-01  +2.754e+00  -1.721e+00  +5.184e-01  +2.756e+00  -1.720e+00
     +2740.0  +1.628e-01  +2.674e+00  -2.348e+00  +1.641e-01  +2.675e+00  -2.346e+00  +1.628e-01  +2.674e+00  -2.348e+00  +4.253e-01  +2.704e+00  -1.854e+00  +4.234e-01  +2.702e+00  -1.855e+00  +4.253e-01  +2.704e+00  -1.854e+00
     +2750.0  +1.652e-01  +2.772e+00  -2.442e+00  +1.665e-01  +2.773e+00  -2.440e+00  +1.652e-01  +2.772e+00  -2.442e+00  +4.762e-01  +2.681e+00  -1.729e+00  +4.744e-01  +2.678e+00  -1.730e+00  +4.762e-01  +2.681e+00  -1.729e+00
     +2760.0  +1.871e-01  +2.744e+00  -2.370e+00  +1.885e-01  +2.745e+00  -2.368e+00  +1.871e-01  +2.744e+00  -2.370e+00  +4.565e-01  +2.684e+00  -1.771e+00  +4.547e-01  +2.682e+00  -1.773e+00  +4.565e-01  +2.684e+00  -1.771e+00
     +2770.0  +1.822e-01  +2.765e+00  -2.400e+00  +1.836e-01  +2.765e+00  -2.398e+00  +1.822e-01  +2.765e+00  -2.400e+00  +5.535e-01  +2.749e+00  -1.642e+00  +5.517e-01  +2.747e+00  -1.643e+00  +5.535e-01  +2.749e+00  -1.642e+00
     +2780.0  +2.198e-01  +2.782e+00  -2.342e+00  +2.211e-01  +2.783e+00  -2.340e+00  +2.198e-01  +2.782e+00  -2.342e+00  +5.327e-01  +2.773e+00  -1.708e+00  +5.309e-01  +2.771e+00  -1.709e+00  +5.327e-01  +2.773e+00  -1.708e+00
     +2790.0  +1.898e-01  +2.780e+00  -2.401e+00  +1.911e-01  +2.781e+00  -2.399e+00  +1.898e-01  +2.780e+00  -2.401e+00  +5.491e-01  +2.795e+00  -1.697e+00  +5.473e-01  +2.793e+00  -1.698e+00  +5.491e-01  +2.795e+00  -1.697e+00
     +2800.0  +1.610e-01  +2.743e+00  -2.421e+00  +1.624e-01  +2.743e+00  -2.419e+00  +1.610e-01  +2.743e+00  -2.421e+00  +5.854e-01  +2.810e+00  -1.639e+00  +5.836e-01  +2.807e+00  -1.640e+00  +5.854e-01  +2.810e+00  -1.639e+00
     +2810.0  +1.657e-01  +2.786e+00  -2.455e+00  +1.671e-01  +2.787e+00  -2.453e+00  +1.657e-01  +2.786e+00  -2.455e+00  +5.557e-01  +2.803e+00  -1.691e+00  +5.538e-01  +2.800e+00  -1.693e+00  +5.557e-01  +2.803e+00  -1.691e+00
     +2820.0  +2.013e-01  +2.812e+00  -2.410e+00  +2.027e-01  +2.813e+00  -2.408e+00  +2.013e-01  +2.812e+00  -2.410e+00  +5.475e-01  +2.825e+00  -1.730e+00  +5.457e-01  +2.823e+00  -1.731e+00  +5.475e-01  +2.825e+00  -1.730e+00
     +2830.0  +2.184e-01  +2.815e+00  -2.378e+00  +2.198e-01  +2.815e+00  -2.376e+00  +2.184e-01  +2.815e+00  -2.378e+00  +5.276e-01  +2.745e+00  -1.690e+00  +5.258e-01  +2.742e+00  -1.691e+00  +5.276e-01  +2.745e+00  -1.690e+00
     +2840.0  +1.871e-01  +2.776e+00  -2.402e+00  +1.884e-01  +2.777e+00  -2.400e+00  +1.871e-01  +2.776e+00  -2.402e+00  +5.858e-01  +2.818e+00  -1.646e+00  +5.839e-01  +2.816e+00  -1.648e+00  +5.858e-01  +2.818e+00  -1.646e+00
     +2850.0  +2.132e-01  +2.833e+00  -2.406e+00  +2.145e-01  +2.834e+00  -2.405e+00  +2.132e-01  +2.833e+00  -2.406e+00  +5.060e-01  +2.659e+00  -1.647e+00  +5.042e-01  +2.657e+00  -1.649e+00  +5.060e-01  +2.659e+00  -1.647e+00
     +2860.0  +1.858e-01  +2.756e+00  -2.384e+00  +1.872e-01  +2.757e+00  -2.383e+00  +1.858e-01  +2.756e+00  -2.384e+00  +5.517e-01  +2.740e+00  -1.637e+00  +5.499e-01  +2.737e+00  -1.638e+00  +5.517e-01  +2.740e+00  -1.637e+00
     +2870.0  +2.355e-01  +2.847e+00  -2.376e+00  +2.369e-01  +2.847e+00  -2.373e+00  +2.355e-01  +2.847e+00  -2.376e+00  +5.304e-01  +2.789e+00  -1.728e+00  +5.286e-01  +2.787e+00  -1.730e+00  +5.304e-01  +2.789e+00  -1.728e+00
     +2880.0  +2.813e-01  +2.889e+00  -2.327e+00  +2.826e-01  +2.890e+00  -2.325e+00  +2.813e-01  +2.889e+00  -2.327e+00  +5.918e-01  +2.888e+00  -1.704e+00  +5.900e-01  +2.885e+00  -1.705e+00  +5.918e-01  +2.888e+00  -1.704e+00
     +2890.0  +1.746e-01  +2.767e+00  -2.417e+00  +1.760e-01  +2.767e+00  -2.415e+00  +1.746e-01  +2.767e+00  -2.417e+00  +5.900e-01  +2.802e+00  -1.621e+00  +5.882e-01  +2.799e+00  -1.622e+00  +5.900e-01  +2.802e+00  -1.621e+00
     +2900.0  +1.732e-01  +2.721e+00  -2.375e+00  +1.746e-01  +2.722e+00  -2.373e+00  +1.732e-01  +2.721e+00  -2.375e+00  +5.234e-01  +2.710e+00  -1.663e+00  +5.216e-01  +2.707e+00  -1.664e+00  +5.234e-01  +2.710e+00  -1.663e+00
     +2910.0  +1.217e-01  +2.695e+00  -2.452e+00  +1.230e-01  +2.697e+00  -2.451e+00  +1.217e-01  +2.695e+00  -2.452e+00  +5.105e-01  +2.795e+00  -1.774e+00  +5.086e-01  +2.792e+00  -1.775e+00  +5.105e-01  +2.795e+00  -1.774e+00
     +2920.0  +1.471e-01  +2.653e+00  -2.358e+00  +1.484e-01  +2.654e+00  -2.357e+00  +1.471e-01  +2.653e+00  -2.358e+00  +5.304e-01  +2.848e+00  -1.787e+00  +5.286e-01  +2.845e+00  -1.788e+00  +5.304e-01  +2.848e+00  -1.787e+00
     +2930.0  +1.422e-01  +2.658e+00  -2.373e+00  +1.436e-01  +2.659e+00  -2.372e+00  +1.422e-01  +2.658e+00  -2.373e+00  +5.502e-01  +2.798e+00  -1.698e+00  +5.483e-01  +2.796e+00  -1.699e+00  +5.502e-01  +2.798e+00  -1.698e+00
     +2940.0  +1.167e-01  +2.684e+00  -2.451e+00  +1.180e-01  +2.685e+00  -2.449e+00  +1.167e-01  +2.684e+00  -2.451e+00  +5.103e-01  +2.761e+00  -1.740e+00  +5.084e-01  +2.758e+00  -1.741e+00  +5.103e-01  +2.761e+00  -1.740e+00
     +2950.0  +2.187e-01  +2.795e+00  -2.357e+00  +2.200e-01  +2.795e+00  -2.355e+00  +2.187e-01  +2.795e+00  -2.357e+00  +5.488e-01  +2.757e+00  -1.659e+00  +5.470e-01  +2.754e+00  -1.660e+00  +5.488e-01  +2.757e+00  -1.659e+00
     +2960.0  +2.277e-01  +2.814e+00  -2.358e+00  +2.290e-01  +2.814e+00  -2.356e+00  +2.277e-01  +2.814e+00  -2.358e+00  +5.712e-01  +2.829e+00  -1.686e+00  +5.694e-01  +2.826e+00  -1.687e+00  +5.712e-01  +2.829e+00  -1.686e+00
     +2970.0  +2.381e-01  +2.828e+00  -2.352e+00  +2.394e-01  +2.829e+00  -2.350e+00  +2.381e-01  +2.828e+00  -2.352e+00  +5.466e-01  +2.822e+00  -1.729e+00  +5.448e-01  +2.820e+00  -1.730e+00  +5.466e-01  +2.822e+00  -1.729e+00
     +2980.0  +2.677e-01  +2.880e+00  -2.345e+00  +2.690e-01  +2.880e+00  -2.342e+00  +2.677e-01  +2.880e+00  -2.345e+00  +5.592e-01  +2.884e+00  -1.765e+00  +5.574e-01  +2.881e+00  -1.767e+00  +5.592e-01  +2.884e+00  -1.765e+00
     +2990.0  +2.886e-01  +2.866e+00  -2.289e+00  +2.900e-01  +2.867e+00  -2.287e+00  +2.886e-01  +2.866e+00  -2.289e+00  +5.463e-01  +2.825e+00  -1.733e+00  +5.445e-01  +2.823e+00  -1.734e+00  +5.463e-01  +2.825e+00  -1.733e+00
     +3000.0  +2.799e-01  +2.911e+00  -2.351e+00  +2.812e-01  +2.912e+00  -2.349e+00  +2.799e-01  +2.911e+00  -2.351e+00  +5.822e-01  +2.880e+00  -1.716e+00  +5.803e-01  +2.878e+00  -1.717e+00  +5.822e-01  +2.880e+00  -1.716e+00
     +3010.0  +2.766e-01  +2.959e+00  -2.406e+00  +2.778e-01  +2.960e+00  -2.404e+00  +2.766e-01  +2.959e+00  -2.406e+00  +5.829e-01  +2.862e+00  -1.696e+00  +5.811e-01  +2.859e+00  -1.697e+00  +5.829e-01  +2.862e+00  -1.696e+00
     +3020.0  +2.478e-01  +2.851e+00  -2.355e+00  +2.490e-01  +2.851e+00  -2.353e+00  +2.478e-01  +2.851e+00  -2.355e+00  +5.629e-01  +2.869e+00  -1.743e+00  +5.611e-01  +2.867e+00  -1.744e+00  +5.629e-01  +2.869e+00  -1.743e+00
     +3030.0  +1.585e-01  +2.813e+00  -2.496e+00  +1.598e-01  +2.814e+00  -2.494e+00  +1.585e-01  +2.813e+00  -2.496e+00  +5.411e-01  +2.733e+00  -1.651e+00  +5.392e-01  +2.731e+00  -1.652e+00  +5.411e-01  +2.733e+00  -1.651e+00
     +3040.0  +2.174e-01  +2.900e+00  -2.465e+00  +2.187e-01  +2.901e+00  -2.464e+00  +2.174e-01  +2.900e+00  -2.465e+00  +5.634e-01  +2.793e+00  -1.666e+00  +5.616e-01  +2.790e+00  -1.667e+00  +5.634e-01  +2.793e+00  -1.666e+00
     +3050.0  +1.656e-01  +2.789e+00  -2.458e+00  +1.669e-01  +2.789e+00  -2.455e+00  +1.656e-01  +2.789e+00  -2.458e+00  +5.701e-01  +2.828e+00  -1.688e+00  +5.682e-01  +2.825e+00  -1.689e+00  +5.701e-01  +2.828e+00  -1.688e+00
     +3060.0  +1.659e-01  +2.789e+00  -2.457e+00  +1.672e-01  +2.790e+00  -2.455e+00  +1.659e-01  +2.789e+00  -2.457e+00  +6.117e-01  +2.820e+00  -1.597e+00  +6.099e-01  +2.817e+00  -1.598e+00  +6.117e-01  +2.820e+00  -1.597e+00
     +3070.0  +1.412e-01  +2.788e+00  -2.506e+00  +1.425e-01  +2.789e+00  -2.504e+00  +1.412e-01  +2.788e+00  -2.506e+00  +4.742e-01  +2.716e+00  -1.767e+00  +4.724e-01  +2.713e+00  -1.768e+00  +4.742e-01  +2.716e+00  -1.767e+00
     +3080.0  +2.012e-01  +2.858e+00  -2.456e+00  +2.025e-01  +2.859e+00  -2.454e+00  +2.012e-01  +2.858e+00  -2.456e+00  +5.583e-01  +2.808e+00  -1.691e+00  +5.565e-01  +2.805e+00  -1.692e+00  +5.583e-01  +2.808e+00  -1.691e+00
     +3090.0  +1.743e-01  +2.825e+00  -2.476e+00  +1.756e-01  +2.826e+00  -2.474e+00  +1.743e-01  +2.825e+00  -2.476e+00  +5.547e-01  +2.811e+00  -1.702e+00  +5.529e-01  +2.809e+00  -1.703e+00  +5.547e-01  +2.811e+00  -1.702e+00
     +3100.0  +1.868e-01  +2.776e+00  -2.402e+00  +1.881e-01  +2.777e+00  -2.400e+00  +1.868e-01  +2.776e+00  -2.402e+00  +5.327e-01  +2.808e+00  -1.743e+00  +5.308e-01  +2.806e+00  -1.744e+00  +5.327e-01  +2.808e+00  -1.743e+00
     +3110.0  +1.762e-01  +2.771e+00  -2.419e+00  +1.775e-01  +2.771e+00  -2.416e+00  +1.762e-01  +2.771e+00  -2.419e+00  +5.519e-01  +2.840e+00  -1.736e+00  +5.501e-01  +2.838e+00  -1.738e+00  +5.519e-01  +2.840e+00  -1.736e+00
     +3120.0  +1.844e-01  +2.783e+00  -2.414e+00  +1.857e-01  +2.784e+00  -2.412e+00  +1.844e-01  +2.783e+00  -2.414e+00  +6.062e-01  +2.878e+00  -1.665e+00  +6.043e-01  +2.876e+00  -1.667e+00  +6.062e-01  +2.878e+00  -1.665e+00
     +3130.0  +2.739e-01  +2.895e+00  -2.348e+00  +2.752e-01  +2.896e+00  -2.346e+00  +2.739e-01  +2.895e+00  -2.348e+00  +6.374e-01  +2.869e+00  -1.594e+00  +6.356e-01  +2.867e+00  -1.595e+00  +6.374e-01  +2.869e+00  -1.594e+00
     +3140.0  +2.165e-01  +2.817e+00  -2.384e+00  +2.178e-01  +2.818e+00  -2.383e+00  +2.165e-01  +2.817e+00  -2.384e+00  +5.259e-01  +2.717e+00  -1.665e+00  +5.241e-01  +2.715e+00  -1.666e+00  +5.259e-01  +2.717e+00  -1.665e+00
     +3150.0  +1.853e-01  +2.788e+00  -2.418e+00  +1.866e-01  +2.789e+00  -2.416e+00  +1.853e-01  +2.788e+00  -2.418e+00  +5.278e-01  +2.703e+00  -1.648e+00  +5.260e-01  +2.701e+00  -1.649e+00  +5.278e-01  +2.703e+00  -1.648e+00
     +3160.0  +1.842e-01  +2.861e+00  -2.493e+00  +1.855e-01  +2.862e+00  -2.491e+00  +1.842e-01  +2.861e+00  -2.493e+00  +4.974e-01  +2.625e+00  -1.630e+00  +4.956e-01  +2.622e+00  -1.631e+00  +4.974e-01  +2.625e+00  -1.630e+00
     +3170.0  +1.681e-01  +2.782e+00  -2.446e+00  +1.694e-01  +2.783e+00  -2.444e+00  +1.681e-01  +2.782e+00  -2.446e+00  +5.245e-01  +2.756e+00  -1.707e+00  +5.226e-01  +2.754e+00  -1.708e+00  +5.245e-01  +2.756e+00  -1.707e+00
     +3180.0  +2.480e-01  +2.881e+00  -2.385e+00  +2.493e-01  +2.882e+00  -2.383e+00  +2.480e-01  +2.881e+00  -2.385e+00  +4.617e-01  +2.666e+00  -1.743e+00  +4.599e-01  +2.664e+00  -1.745e+00  +4.617e-01  +2.666e+00  -1.743e+00
     +3190.0  +2.665e-01  +2.883e+00  -2.350e+00  +2.678e-01  +2.884e+00  -2.348e+00  +2.665e-01  +2.883e+00  -2.350e+00  +4.960e-01  +2.727e+00  -1.735e+00  +4.942e-01  +2.725e+00  -1.737e+00  +4.960e-01  +2.727e+00  -1.735e+00
     +3200.0  +2.428e-01  +2.836e+00  -2.351e+00  +2.441e-01  +2.837e+00  -2.348e+00  +2.428e-01  +2.836e+00  -2.351e+00  +5.581e-01  +2.777e+00  -1.661e+00  +5.563e-01  +2.775e+00  -1.663e+00  +5.581e-01  +2.777e+00  -1.661e+00
     +3210.0  +2.285e-01  +2.825e+00  -2.368e+00  +2.299e-01  +2.826e+00  -2.366e+00  +2.285e-01  +2.825e+00  -2.368e+00  +5.166e-01  +2.773e+00  -1.740e+00  +5.147e-01  +2.771e+00  -1.742e+00  +5.166e-01  +2.773e+00  -1.740e+00
     +3220.0  +2.735e-01  +2.875e+00  -2.328e+00  +2.749e-01  +2.876e+00  -2.326e+00  +2.735e-01  +2.875e+00  -2.328e+00  +5.983e-01  +2.950e+00  -1.753e+00  +5.965e-01  +2.948e+00  -1.755e+00  +5.983e-01  +2.950e+00  -1.753e+00
     +3230.0  +2.271e-01  +2.874e+00  -2.420e+00  +2.284e-01  +2.875e+00  -2.418e+00  +2.271e-01  +2.874e+00  -2.420e+00  +6.432e-01  +2.938e+00  -1.652e+00  +6.414e-01  +2.936e+00  -1.653e+00  +6.432e-01  +2.938e+00  -1.652e+00
     +3240.0  +1.957e-01  +2.881e+00  -2.489e+00  +1.970e-01  +2.881e+00  -2.487e+00  +1.957e-01  +2.881e+00  -2.489e+00  +6.389e-01  +2.948e+00  -1.670e+00  +6.370e-01  +2.946e+00  -1.672e+00  +6.389e-01  +2.948e+00  -1.670e+00
     +3250.0  +2.222e-01  +2.875e+00  -2.431e+00  +2.235e-01  +2.876e+00  -2.429e+00  +2.222e-01  +2.875e+00  -2.431e+00  +6.315e-01  +2.933e+00  -1.670e+00  +6.297e-01  +2.931e+00  -1.671e+00  +6.315e-01  +2.933e+00  -1.670e+00
     +3260.0  +2.761e-01  +2.860e+00  -2.308e+00  +2.774e-01  +2.860e+00  -2.306e+00  +2.761e-01  +2.860e+00  -2.308e+00  +6.202e-01  +2.924e+00  -1.683e+00  +6.184e-01  +2.921e+00  -1.685e+00  +6.202e-01  +2.924e+00  -1.683e+00
     +3270.0  +2.067e-01  +2.883e+00  -2.469e+00  +2.079e-01  +2.884e+00  -2.468e+00  +2.067e-01  +2.883e+00  -2.469e+00  +6.081e-01  +2.908e+00  -1.692e+00  +6.063e-01  +2.906e+00  -1.693e+00  +6.081e-01  +2.908e+00  -1.692e+00
     +3280.0  +2.556e-01  +2.854e+00  -2.343e+00  +2.569e-01  +2.855e+00  -2.341e+00  +2.556e-01  +2.854e+00  -2.343e+00  +5.670e-01  +2.885e+00  -1.751e+00  +5.651e-01  +2.882e+00  -1.752e+00  +5.670e-01  +2.885e+00  -1.751e+00
     +3290.0  +2.412e-01  +2.887e+00  -2.404e+00  +2.425e-01  +2.888e+00  -2.403e+00  +2.412e-01  +2.887e+00  -2.404e+00  +5.788e-01  +2.801e+00  -1.644e+00  +5.769e-01  +2.799e+00  -1.646e+00  +5.788e-01  +2.801e+00  -1.644e+00
     +3300.0  +1.970e-01  +2.794e+00  -2.400e+00  +1.983e-01  +2.795e+00  -2.398e+00  +1.970e-01  +2.794e+00  -2.400e+00  +5.398e-01  +2.663e+00  -1.584e+00  +5.380e-01  +2.662e+00  -1.586e+00  +5.398e-01  +2.663e+00  -1.584e+00
     +3310.0  +2.263e-01  +2.854e+00  -2.402e+00  +2.276e-01  +2.855e+00  -2.400e+00  +2.263e-01  +2.854e+00  -2.402e+00  +6.181e-01  +2.806e+00  -1.570e+00  +6.162e-01  +2.804e+00  -1.571e+00  +6.181e-01  +2.806e+00  -1.570e+00
     +3320.0  +1.731e-01  +2.788e+00  -2.442e+00  +1.745e-01  +2.789e+00  -2.440e+00  +1.731e-01  +2.788e+00  -2.442e+00  +5.793e-01  +2.770e+00  -1.612e+00  +5.775e-01  +2.768e+00  -1.613e+00  +5.793e-01  +2.770e+00  -1.612e+00
     +3330.0  +1.592e-01  +2.796e+00  -2.478e+00  +1.605e-01  +2.797e+00  -2.476e+00  +1.592e-01  +2.796e+00  -2.478e+00  +5.976e-01  +2.804e+00  -1.609e+00  +5.958e-01  +2.802e+00  -1.610e+00  +5.976e-01  +2.804e+00  -1.609e+00
     +3340.0  +1.390e-01  +2.809e+00  -2.531e+00  +1.404e-01  +2.810e+00  -2.530e+00  +1.390e-01  +2.809e+00  -2.531e+00  +6.085e-01  +2.770e+00  -1.553e+00  +6.066e-01  +2.768e+00  -1.555e+00  +6.085e-01  +2.770e+00  -1.553e+00
     +3350.0  +1.936e-01  +2.839e+00  -2.452e+00  +1.949e-01  +2.840e+00  -2.450e+00  +1.936e-01  +2.839e+00  -2.452e+00  +6.556e-01  +2.875e+00  -1.564e+00  +6.538e-01  +2.873e+00  -1.566e+00  +6.556e-01  +2.875e+00  -1.564e+00
     +3360.0  +1.357e-01  +2.693e+00  -2.422e+00  +1.370e-01  +2.694e+00  -2.420e+00  +1.357e-01  +2.693e+00  -2.422e+00  +6.117e-01  +2.879e+00  -1.655e+00  +6.099e-01  +2.876e+00  -1.657e+00  +6.117e-01  +2.879e+00  -1.655e+00
     +3370.0  +1.532e-01  +2.769e+00  -2.462e+00  +1.546e-01  +2.769e+00  -2.460e+00  +1.532e-01  +2.769e+00  -2.462e+00  +5.773e-01  +2.869e+00  -1.714e+00  +5.755e-01  +2.866e+00  -1.715e+00  +5.773e-01  +2.869e+00  -1.714e+00
     +3380.0  +1.502e-01  +2.778e+00  -2.478e+00  +1.516e-01  +2.779e+00  -2.475e+00  +1.502e-01  +2.778e+00  -2.478e+00  +5.563e-01  +2.889e+00  -1.776e+00  +5.545e-01  +2.886e+00  -1.777e+00  +5.563e-01  +2.889e+00  -1.776e+00
     +3390.0  +1.672e-01  +2.760e+00  -2.425e+00  +1.685e-01  +2.760e+00  -2.423e+00  +1.672e-01  +2.760e+00  -2.425e+00  +5.446e-01  +2.817e+00  -1.728e+00  +5.428e-01  +2.815e+00  -1.729e+00  +5.446e-01  +2.817e+00  -1.728e+00
     +3400.0  +1.337e-01  +2.739e+00  -2.472e+00  +1.350e-01  +2.739e+00  -2.469e+00  +1.337e-01  +2.739e+00  -2.472e+00  +5.244e-01  +2.784e+00  -1.735e+00  +5.226e-01  +2.782e+00  -1.736e+00  +5.244e-01  +2.784e+00  -1.735e+00
     +3410.0  +9.498e-02  +2.670e+00  -2.480e+00  +9.631e-02  +2.671e+00  -2.478e+00  +9.498e-02  +2.670e+00  -2.480e+00  +5.819e-01  +2.813e+00  -1.649e+00  +5.801e-01  +2.810e+00  -1.650e+00  +5.819e-01  +2.813e+00  -1.649e+00
     +3420.0  +1.558e-01  +2.702e+00  -2.391e+00  +1.571e-01  +2.703e+00  -2.389e+00  +1.558e-01  +2.702e+00  -2.391e+00  +5.139e-01  +2.758e+00  -1.731e+00  +5.121e-01  +2.756e+00  -1.732e+00  +5.139e-01  +2.758e+00  -1.731e+00
     +3430.0  +1.817e-01  +2.720e+00  -2.357e+00  +1.830e-01  +2.721e+00  -2.355e+00  +1.817e-01  +2.720e+00  -2.357e+00  +5.471e-01  +2.814e+00  -1.720e+00  +5.452e-01  +2.812e+00  -1.721e+00  +5.471e-01  +2.814e+00  -1.720e+00
     +3440.0  +1.951e-01  +2.713e+00  -2.323e+00  +1.964e-01  +2.713e+00  -2.320e+00  +1.951e-01  +2.713e+00  -2.323e+00  +6.171e-01  +2.886e+00  -1.652e+00  +6.153e-01  +2.884e+00  -1.653e+00  +6.171e-01  +2.886e+00  -1.652e+00
     +3450.0  +1.714e-01  +2.747e+00  -2.405e+00  +1.727e-01  +2.748e+00  -2.403e+00  +1.714e-01  +2.747e+00  -2.405e+00  +5.280e-01  +2.802e+00  -1.746e+00  +5.262e-01  +2.801e+00  -1.748e+00  +5.280e-01  +2.802e+00  -1.746e+00
     +3460.0  +1.696e-01  +2.717e+00  -2.377e+00  +1.709e-01  +2.717e+00  -2.375e+00  +1.696e-01  +2.717e+00  -2.377e+00  +5.735e-01  +2.872e+00  -1.725e+00  +5.717e-01  +2.870e+00  -1.726e+00  +5.735e-01  +2.872e+00  -1.725e+00
     +3470.0  +2.411e-01  +2.867e+00  -2.385e+00  +2.424e-01  +2.868e+00  -2.383e+00  +2.411e-01  +2.867e+00  -2.385e+00  +5.796e-01  +2.904e+00  -1.745e+00  +5.778e-01  +2.902e+00  -1.747e+00  +5.796e-01  +2.904e+00  -1.745e+00
     +3480.0  +2.033e-01  +2.819e+00  -2.412e+00  +2.047e-01  +2.819e+00  -2.410e+00  +2.033e-01  +2.819e+00  -2.412e+00  +5.431e-01  +2.821e+00  -1.735e+00  +5.413e-01  +2.819e+00  -1.737e+00  +5.431e-01  +2.821e+00  -1.735e+00
     +3490.0  +1.699e-01  +2.813e+00  -2.473e+00  +1.713e-01  +2.814e+00  -2.471e+00  +1.699e-01  +2.813e+00  -2.473e+00  +5.886e-01  +2.828e+00  -1.651e+00  +5.867e-01  +2.826e+00  -1.653e+00  +5.886e-01  +2.828e+00  -1.651e+00
     +3500.0  +1.992e-01  +2.839e+00  -2.441e+00  +2.006e-01  +2.840e+00  -2.439e+00  +1.992e-01  +2.839e+00  -2.441e+00  +5.797e-01  +2.821e+00  -1.661e+00  +5.779e-01  +2.819e+00  -1.663e+00  +5.797e-01  +2.821e+00  -1.661e+00
     +3510.0  +2.338e-01  +2.895e+00  -2.428e+00  +2.351e-01  +2.896e+00  -2.426e+00  +2.338e-01  +2.895e+00  -2.428e+00  +5.776e-01  +2.762e+00  -1.606e+00  +5.758e-01  +2.759e+00  -1.607e+00  +5.776e-01  +2.762e+00  -1.606e+00
     +3520.0  +2.384e-01  +2.901e+00  -2.424e+00  +2.397e-01  +2.901e+00  -2.422e+00  +2.384e-01  +2.901e+00  -2.424e+00  +5.499e-01  +2.740e+00  -1.640e+00  +5.481e-01  +2.738e+00  -1.642e+00  +5.499e-01  +2.740e+00  -1.640e+00
     +3530.0  +2.226e-01  +2.828e+00  -2.383e+00  +2.239e-01  +2.829e+00  -2.381e+00  +2.226e-01  +2.828e+00  -2.383e+00  +5.004e-01  +2.708e+00  -1.707e+00  +4.986e-01  +2.706e+00  -1.709e+00  +5.004e-01  +2.708e+00  -1.707e+00
     +3540.0  +2.070e-01  +2.874e+00  -2.460e+00  +2.083e-01  +2.875e+00  -2.459e+00  +2.070e-01  +2.874e+00  -2.460e+00  +5.462e-01  +2.746e+00  -1.653e+00  +5.444e-01  +2.744e+00  -1.655e+00  +5.462e-01  +2.746e+00  -1.653e+00
     +3550.0  +1.997e-01  +2.843e+00  -2.443e+00  +2.010e-01  +2.843e+00  -2.441e+00  +1.997e-01  +2.843e+00  -2.443e+00  +6.214e-01  +2.829e+00  -1.586e+00  +6.196e-01  +2.827e+00  -1.587e+00  +6.214e-01  +2.829e+00  -1.586e+00
     +3560.0  +1.751e-01  +2.818e+00  -2.467e+00  +1.765e-01  +2.818e+00  -2.465e+00  +1.751e-01  +2.818e+00  -2.467e+00  +6.447e-01  +2.781e+00  -1.491e+00  +6.429e-01  +2.779e+00  -1.493e+00  +6.447e-01  +2.781e+00  -1.491e+00
     +3570.0  +1.897e-01  +2.817e+00  -2.437e+00  +1.911e-01  +2.818e+00  -2.435e+00  +1.897e-01  +2.817e+00  -2.437e+00  +5.802e-01  +2.684e+00  -1.523e+00  +5.784e-01  +2.682e+00  -1.525e+00  +5.802e-01  +2.684e+00  -1.523e+00
     +3580.0  +2.446e-01  +2.807e+00  -2.318e+00  +2.459e-01  +2.808e+00  -2.316e+00  +2.446e-01  +2.807e+00  -2.318e+00  +6.039e-01  +2.757e+00  -1.549e+00  +6.021e-01  +2.755e+00  -1.551e+00  +6.039e-01  +2.757e+00  -1.549e+00
     +3590.0  +2.289e-01  +2.856e+00  -2.398e+00  +2.302e-01  +2.857e+00  -2.396e+00  +2.289e-01  +2.856e+00  -2.398e+00  +5.914e-01  +2.794e+00  -1.612e+00  +5.896e-01  +2.792e+00  -1.613e+00  +5.914e-01  +2.794e+00  -1.612e+00
     +3600.0  +2.136e-01  +2.833e+00  -2.406e+00  +2.149e-01  +2.834e+00  -2.404e+00  +2.136e-01  +2.833e+00  -2.406e+00  +6.273e-01  +2.854e+00  -1.599e+00  +6.255e-01  +2.852e+00  -1.601e+00  +6.273e-01  +2.854e+00  -1.599e+00
     +3610.0  +1.672e-01  +2.811e+00  -2.477e+00  +1.685e-01  +2.812e+00  -2.475e+00  +1.672e-01  +2.811e+00  -2.477e+00  +6.409e-01  +2.851e+00  -1.570e+00  +6.391e-01  +2.849e+00  -1.571e+00  +6.409e-01  +2.851e+00  -1.570e+00
     +3620.0  +2.288e-01  +2.931e+00  -2.473e+00  +2.301e-01  +2.932e+00  -2.472e+00  +2.288e-01  +2.931e+00  -2.473e+00  +6.485e-01  +2.860e+00  -1.563e+00  +6.467e-01  +2.858e+00  -1.565e+00  +6.485e-01  +2.860e+00  -1.563e+00
     +3630.0  +2.711e-01  +2.890e+00  -2.348e+00  +2.724e-01  +2.890e+00  -2.346e+00  +2.711e-01  +2.890e+00  -2.348e+00  +5.770e-01  +2.778e+00  -1.624e+00  +5.751e-01  +2.776e+00  -1.625e+00  +5.770e-01  +2.778e+00  -1.624e+00
     +3640.0  +2.315e-01  +2.818e+00  -2.355e+00  +2.328e-01  +2.819e+00  -2.353e+00  +2.315e-01  +2.818e+00  -2.355e+00  +5.886e-01  +2.813e+00  -1.635e+00  +5.867e-01  +2.811e+00  -1.637e+00  +5.886e-01  +2.813e+00  -1.635e+00
     +3650.0  +2.371e-01  +2.825e+00  -2.351e+00  +2.385e-01  +2.826e+00  -2.349e+00  +2.371e-01  +2.825e+00  -2.351e+00  +5.876e-01  +2.800e+00  -1.625e+00  +5.858e-01  +2.798e+00  -1.626e+00  +5.876e-01  +2.800e+00  -1.625e+00
     +3660.0  +2.054e-01  +2.871e+00  -2.460e+00  +2.067e-01  +2.872e+00  -2.458e+00  +2.054e-01  +2.871e+00  -2.460e+00  +5.349e-01  +2.768e+00  -1.698e+00  +5.331e-01  +2.766e+00  -1.699e+00  +5.349e-01  +2.768e+00  -1.698e+00
     +3670.0  +1.483e-01  +2.732e+00  -2.436e+00  +1.496e-01  +2.733e+00  -2.434e+00  +1.483e-01  +2.732e+00  -2.436e+00  +5.549e-01  +2.769e+00  -1.659e+00  +5.531e-01  +2.767e+00  -1.660e+00  +5.549e-01  +2.769e+00  -1.659e+00
     +3680.0  +1.610e-01  +2.761e+00  -2.439e+00  +1.623e-01  +2.762e+00  -2.437e+00  +1.610e-01  +2.761e+00  -2.439e+00  +5.129e-01  +2.716e+00  -1.690e+00  +5.111e-01  +2.714e+00  -1.691e+00  +5.129e-01  +2.716e+00  -1.690e+00
     +3690.0  +2.518e-01  +2.829e+00  -2.325e+00  +2.532e-01  +2.829e+00  -2.323e+00  +2.518e-01  +2.829e+00  -2.325e+00  +5.976e-01  +2.802e+00  -1.607e+00  +5.958e-01  +2.800e+00  -1.609e+00  +5.976e-01  +2.802e+00  -1.607e+00
     +3700.0  +2.498e-01  +2.810e+00  -2.310e+00  +2.511e-01  +2.810e+00  -2.308e+00  +2.498e-01  +2.810e+00  -2.310e+00  +5.664e-01  +2.757e+00  -1.624e+00  +5.646e-01  +2.755e+00  -1.626e+00  +5.664e-01  +2.757e+00  -1.624e+00
     +3710.0  +2.532e-01  +2.820e+00  -2.314e+00  +2.545e-01  +2.821e+00  -2.312e+00  +2.532e-01  +2.820e+00  -2.314e+00  +6.161e-01  +2.900e+00  -1.668e+00  +6.143e-01  +2.898e+00  -1.669e+00  +6.161e-01  +2.900e+00  -1.668e+00
     +3720.0  +2.215e-01  +2.800e+00  -2.357e+00  +2.229e-01  +2.801e+00  -2.355e+00  +2.215e-01  +2.800e+00  -2.357e+00  +6.043e-01  +2.939e+00  -1.730e+00  +6.024e-01  +2.937e+00  -1.732e+00  +6.043e-01  +2.939e+00  -1.730e+00
     +3730.0  +2.224e-01  +2.940e+00  -2.495e+00  +2.238e-01  +2.940e+00  -2.493e+00  +2.224e-01  +2.940e+00  -2.495e+00  +6.327e-01  +2.976e+00  -1.711e+00  +6.309e-01  +2.974e+00  -1.712e+00  +6.327e-01  +2.976e+00  -1.711e+00
     +3740.0  +2.132e-01  +2.867e+00  -2.440e+00  +2.146e-01  +2.867e+00  -2.438e+00  +2.132e-01  +2.867e+00  -2.440e+00  +5.963e-01  +2.871e+00  -1.678e+00  +5.945e-01  +2.869e+00  -1.680e+00  +5.963e-01  +2.871e+00  -1.678e+00
     +3750.0  +1.971e-01  +2.796e+00  -2.402e+00  +1.984e-01  +2.797e+00  -2.400e+00  +1.971e-01  +2.796e+00  -2.402e+00  +5.660e-01  +2.824e+00  -1.692e+00  +5.642e-01  +2.822e+00  -1.693e+00  +5.660e-01  +2.824e+00  -1.692e+00
     +3760.0  +1.660e-01  +2.738e+00  -2.407e+00  +1.673e-01  +2.739e+00  -2.404e+00  +1.660e-01  +2.738e+00  -2.407e+00  +5.671e-01  +2.827e+00  -1.693e+00  +5.653e-01  +2.825e+00  -1.694e+00  +5.671e-01  +2.827e+00  -1.693e+00
     +3770.0  +1.873e-01  +2.882e+00  -2.508e+00  +1.887e-01  +2.883e+00  -2.505e+00  +1.873e-01  +2.882e+00  -2.508e+00  +5.985e-01  +2.900e+00  -1.703e+00  +5.967e-01  +2.898e+00  -1.704e+00  +5.985e-01  +2.900e+00  -1.703e+00
     +3780.0  +1.635e-01  +2.795e+00  -2.468e+00  +1.649e-01  +2.795e+00  -2.466e+00  +1.635e-01  +2.795e+00  -2.468e+00  +5.457e-01  +2.827e+00  -1.736e+00  +5.439e-01  +2.825e+00  -1.737e+00  +5.457e-01  +2.827e+00  -1.736e+00
     +3790.0  +2.647e-01  +2.904e+00  -2.374e+00  +2.661e-01  +2.905e+00  -2.372e+00  +2.647e-01  +2.904e+00  -2.374e+00  +6.022e-01  +2.793e+00  -1.588e+00  +6.004e-01  +2.790e+00  -1.589e+00  +6.022e-01  +2.793e+00  -1.588e+00
     +3800.0  +2.823e-01  +2.880e+00  -2.316e+00  +2.837e-01  +2.881e+00  -2.314e+00  +2.823e-01  +2.880e+00  -2.316e+00  +5.113e-01  +2.729e+00  -1.707e+00  +5.094e-01  +2.727e+00  -1.708e+00  +5.113e-01  +2.729e+00  -1.707e+00


==> figs/ch10_ana/versus_init/versus_init_mag_euler_deg.txt <==
    +0.0  +7.013e-02  +1.168e-01  +2.347e-02  +7.194e-02  +1.193e-01  +2.463e-02  +7.838e-02  +1.301e-01  +2.667e-02
   +10.0  +8.293e-02  +1.487e-01  +1.713e-02  +8.515e-02  +1.520e-01  +1.834e-02  +9.146e-02  +1.617e-01  +2.116e-02
   +20.0  +7.841e-02  +1.426e-01  +1.419e-02  +8.082e-02  +1.460e-01  +1.567e-02  +8.819e-02  +1.569e-01  +1.945e-02
   +30.0  +9.383e-02  +1.632e-01  +2.448e-02  +9.581e-02  +1.667e-01  +2.490e-02  +1.016e-01  +1.778e-01  +2.529e-02
   +40.0  +9.431e-02  +1.676e-01  +2.099e-02  +9.590e-02  +1.711e-01  +2.067e-02  +1.019e-01  +1.804e-01  +2.338e-02
   +50.0  +1.044e-01  +1.939e-01  +1.489e-02  +1.066e-01  +1.977e-01  +1.539e-02  +1.137e-01  +2.104e-01  +1.708e-02
   +60.0  +1.028e-01  +1.864e-01  +1.924e-02  +1.057e-01  +1.916e-01  +1.983e-02  +1.142e-01  +2.068e-01  +2.146e-02
   +70.0  +1.031e-01  +1.916e-01  +1.453e-02  +1.071e-01  +1.977e-01  +1.637e-02  +1.172e-01  +2.153e-01  +1.909e-02
   +80.0  +9.534e-02  +1.837e-01  +6.992e-03  +9.865e-02  +1.907e-01  +6.618e-03  +1.095e-01  +2.123e-01  +6.624e-03
   +90.0  +1.053e-01  +1.787e-01  +3.191e-02  +1.085e-01  +1.855e-01  +3.155e-02  +1.193e-01  +2.075e-01  +3.116e-02
  +100.0  +9.923e-02  +1.734e-01  +2.508e-02  +1.025e-01  +1.776e-01  +2.736e-02  +1.137e-01  +1.959e-01  +3.153e-02
  +110.0  +1.126e-01  +1.904e-01  +3.471e-02  +1.154e-01  +1.954e-01  +3.537e-02  +1.273e-01  +2.153e-01  +3.931e-02
  +120.0  +1.323e-01  +2.238e-01  +4.070e-02  +1.355e-01  +2.292e-01  +4.189e-02  +1.459e-01  +2.500e-01  +4.179e-02
  +130.0  +1.261e-01  +2.196e-01  +3.254e-02  +1.286e-01  +2.252e-01  +3.197e-02  +1.377e-01  +2.442e-01  +3.124e-02
  +140.0  +1.314e-01  +2.129e-01  +4.989e-02  +1.354e-01  +2.196e-01  +5.120e-02  +1.453e-01  +2.362e-01  +5.435e-02
  +150.0  +1.210e-01  +2.027e-01  +3.925e-02  +1.256e-01  +2.078e-01  +4.341e-02  +1.361e-01  +2.203e-01  +5.179e-02
  +160.0  +1.188e-01  +2.071e-01  +3.052e-02  +1.235e-01  +2.138e-01  +3.328e-02  +1.346e-01  +2.290e-01  +4.030e-02
  +170.0  +1.421e-01  +2.350e-01  +4.927e-02  +1.456e-01  +2.404e-01  +5.073e-02  +1.535e-01  +2.544e-01  +5.253e-02
  +180.0  +1.355e-01  +2.386e-01  +3.227e-02  +1.401e-01  +2.428e-01  +3.748e-02  +1.496e-01  +2.547e-01  +4.445e-02
  +190.0  +1.435e-01  +2.434e-01  +4.361e-02  +1.483e-01  +2.498e-01  +4.679e-02  +1.569e-01  +2.663e-01  +4.749e-02
  +200.0  +1.439e-01  +2.413e-01  +4.648e-02  +1.469e-01  +2.472e-01  +4.649e-02  +1.556e-01  +2.626e-01  +4.860e-02
  +210.0  +1.371e-01  +2.400e-01  +3.415e-02  +1.401e-01  +2.445e-01  +3.562e-02  +1.486e-01  +2.578e-01  +3.931e-02
  +220.0  +1.408e-01  +2.424e-01  +3.920e-02  +1.441e-01  +2.463e-01  +4.201e-02  +1.517e-01  +2.562e-01  +4.723e-02
  +230.0  +1.458e-01  +2.420e-01  +4.965e-02  +1.491e-01  +2.460e-01  +5.222e-02  +1.565e-01  +2.546e-01  +5.835e-02
  +240.0  +1.460e-01  +2.490e-01  +4.307e-02  +1.489e-01  +2.508e-01  +4.704e-02  +1.564e-01  +2.585e-01  +5.423e-02
  +250.0  +1.510e-01  +2.480e-01  +5.406e-02  +1.536e-01  +2.512e-01  +5.605e-02  +1.612e-01  +2.603e-01  +6.209e-02
  +260.0  +1.563e-01  +2.616e-01  +5.104e-02  +1.591e-01  +2.641e-01  +5.404e-02  +1.659e-01  +2.730e-01  +5.887e-02
  +270.0  +1.539e-01  +2.418e-01  +6.605e-02  +1.565e-01  +2.434e-01  +6.953e-02  +1.651e-01  +2.547e-01  +7.542e-02
  +280.0  +1.488e-01  +2.564e-01  +4.120e-02  +1.528e-01  +2.595e-01  +4.606e-02  +1.637e-01  +2.702e-01  +5.724e-02
  +290.0  +1.518e-01  +2.608e-01  +4.288e-02  +1.563e-01  +2.627e-01  +4.988e-02  +1.672e-01  +2.754e-01  +5.906e-02
  +300.0  +1.583e-01  +2.705e-01  +4.607e-02  +1.624e-01  +2.771e-01  +4.765e-02  +1.725e-01  +2.915e-01  +5.353e-02
  +310.0  +1.507e-01  +2.666e-01  +3.491e-02  +1.546e-01  +2.731e-01  +3.609e-02  +1.658e-01  +2.890e-01  +4.259e-02
  +320.0  +1.603e-01  +2.816e-01  +3.904e-02  +1.631e-01  +2.860e-01  +4.011e-02  +1.755e-01  +3.007e-01  +5.038e-02
  +330.0  +1.609e-01  +2.825e-01  +3.922e-02  +1.663e-01  +2.881e-01  +4.449e-02  +1.803e-01  +3.043e-01  +5.636e-02
  +340.0  +1.711e-01  +2.945e-01  +4.764e-02  +1.761e-01  +2.981e-01  +5.408e-02  +1.889e-01  +3.126e-01  +6.521e-02
  +350.0  +1.714e-01  +3.032e-01  +3.968e-02  +1.779e-01  +3.089e-01  +4.689e-02  +1.922e-01  +3.274e-01  +5.691e-02
  +360.0  +1.749e-01  +2.986e-01  +5.126e-02  +1.790e-01  +3.069e-01  +5.110e-02  +1.928e-01  +3.249e-01  +6.071e-02
  +370.0  +1.857e-01  +3.073e-01  +6.409e-02  +1.942e-01  +3.166e-01  +7.176e-02  +2.094e-01  +3.373e-01  +8.150e-02
  +380.0  +1.794e-01  +3.071e-01  +5.179e-02  +1.892e-01  +3.174e-01  +6.094e-02  +2.046e-01  +3.365e-01  +7.269e-02
  +390.0  +1.736e-01  +3.058e-01  +4.142e-02  +1.813e-01  +3.172e-01  +4.532e-02  +1.974e-01  +3.360e-01  +5.881e-02
  +400.0  +1.852e-01  +3.151e-01  +5.533e-02  +1.922e-01  +3.272e-01  +5.709e-02  +2.082e-01  +3.491e-01  +6.731e-02
  +410.0  +1.777e-01  +3.005e-01  +5.480e-02  +1.851e-01  +3.113e-01  +5.897e-02  +1.997e-01  +3.322e-01  +6.731e-02
  +420.0  +1.786e-01  +3.179e-01  +3.938e-02  +1.840e-01  +3.250e-01  +4.298e-02  +1.986e-01  +3.367e-01  +6.042e-02
  +430.0  +1.749e-01  +3.024e-01  +4.734e-02  +1.819e-01  +3.084e-01  +5.543e-02  +1.923e-01  +3.211e-01  +6.340e-02
  +440.0  +1.782e-01  +3.151e-01  +4.125e-02  +1.867e-01  +3.301e-01  +4.323e-02  +2.020e-01  +3.524e-01  +5.152e-02
  +450.0  +1.859e-01  +3.248e-01  +4.694e-02  +1.945e-01  +3.372e-01  +5.187e-02  +2.083e-01  +3.564e-01  +6.020e-02
  +460.0  +1.843e-01  +3.162e-01  +5.249e-02  +1.939e-01  +3.313e-01  +5.643e-02  +2.088e-01  +3.529e-01  +6.462e-02
  +470.0  +1.860e-01  +3.241e-01  +4.788e-02  +1.968e-01  +3.379e-01  +5.572e-02  +2.134e-01  +3.598e-01  +6.703e-02
  +480.0  +1.836e-01  +3.133e-01  +5.382e-02  +1.950e-01  +3.271e-01  +6.292e-02  +2.120e-01  +3.480e-01  +7.598e-02
  +490.0  +1.748e-01  +3.113e-01  +3.826e-02  +1.851e-01  +3.250e-01  +4.516e-02  +2.041e-01  +3.473e-01  +6.096e-02
  +500.0  +1.802e-01  +3.182e-01  +4.215e-02  +1.944e-01  +3.375e-01  +5.135e-02  +2.167e-01  +3.619e-01  +7.153e-02
  +510.0  +1.730e-01  +3.050e-01  +4.103e-02  +1.855e-01  +3.214e-01  +4.957e-02  +2.052e-01  +3.447e-01  +6.577e-02
  +520.0  +1.764e-01  +3.192e-01  +3.354e-02  +1.895e-01  +3.385e-01  +4.057e-02  +2.115e-01  +3.589e-01  +6.422e-02
  +530.0  +1.889e-01  +3.758e-01  +1.981e-03  +1.990e-01  +3.863e-01  +1.177e-02  +2.188e-01  +3.989e-01  +3.874e-02
  +540.0  +1.868e-01  +3.782e-01  -4.625e-03  +1.945e-01  +3.873e-01  +1.572e-03  +2.106e-01  +3.978e-01  +2.334e-02
  +550.0  +1.851e-01  +3.677e-01  +2.501e-03  +1.962e-01  +3.774e-01  +1.489e-02  +2.129e-01  +3.897e-01  +3.611e-02
  +560.0  +1.799e-01  +3.519e-01  +7.820e-03  +1.901e-01  +3.605e-01  +1.974e-02  +2.085e-01  +3.744e-01  +4.259e-02
  +570.0  +1.829e-01  +3.554e-01  +1.040e-02  +1.943e-01  +3.709e-01  +1.780e-02  +2.136e-01  +3.908e-01  +3.639e-02
  +580.0  +1.934e-01  +3.709e-01  +1.596e-02  +2.046e-01  +3.848e-01  +2.449e-02  +2.268e-01  +4.039e-01  +4.972e-02
  +590.0  +1.944e-01  +3.680e-01  +2.085e-02  +2.062e-01  +3.833e-01  +2.904e-02  +2.272e-01  +4.065e-01  +4.784e-02
  +600.0  +1.824e-01  +3.508e-01  +1.401e-02  +1.952e-01  +3.678e-01  +2.263e-02  +2.130e-01  +3.905e-01  +3.542e-02
  +610.0  +1.902e-01  +3.447e-01  +3.561e-02  +2.034e-01  +3.643e-01  +4.249e-02  +2.196e-01  +3.889e-01  +5.022e-02
  +620.0  +1.895e-01  +3.398e-01  +3.925e-02  +2.015e-01  +3.577e-01  +4.534e-02  +2.176e-01  +3.792e-01  +5.598e-02
  +630.0  +1.901e-01  +3.529e-01  +2.726e-02  +2.042e-01  +3.740e-01  +3.444e-02  +2.236e-01  +4.010e-01  +4.624e-02
  +640.0  +1.885e-01  +3.506e-01  +2.629e-02  +2.032e-01  +3.754e-01  +3.096e-02  +2.260e-01  +4.047e-01  +4.722e-02
  +650.0  +1.825e-01  +3.417e-01  +2.328e-02  +1.971e-01  +3.708e-01  +2.344e-02  +2.178e-01  +4.012e-01  +3.430e-02
  +660.0  +1.811e-01  +3.340e-01  +2.816e-02  +1.960e-01  +3.596e-01  +3.241e-02  +2.215e-01  +3.934e-01  +4.957e-02
  +670.0  +2.064e-01  +3.675e-01  +4.541e-02  +2.234e-01  +3.959e-01  +5.102e-02  +2.471e-01  +4.282e-01  +6.599e-02
  +680.0  +2.083e-01  +3.774e-01  +3.924e-02  +2.268e-01  +4.105e-01  +4.314e-02  +2.487e-01  +4.437e-01  +5.373e-02
  +690.0  +1.983e-01  +3.572e-01  +3.943e-02  +2.163e-01  +3.843e-01  +4.832e-02  +2.382e-01  +4.131e-01  +6.329e-02
  +700.0  +2.013e-01  +3.553e-01  +4.728e-02  +2.181e-01  +3.807e-01  +5.554e-02  +2.400e-01  +4.122e-01  +6.785e-02
  +710.0  +1.975e-01  +3.495e-01  +4.555e-02  +2.125e-01  +3.772e-01  +4.782e-02  +2.369e-01  +4.105e-01  +6.337e-02
  +720.0  +1.941e-01  +3.449e-01  +4.326e-02  +2.148e-01  +3.765e-01  +5.297e-02  +2.385e-01  +4.141e-01  +6.294e-02
  +730.0  +2.132e-01  +3.830e-01  +4.336e-02  +2.299e-01  +4.099e-01  +4.983e-02  +2.486e-01  +4.367e-01  +6.056e-02
  +740.0  +2.013e-01  +3.774e-01  +2.515e-02  +2.167e-01  +4.053e-01  +2.806e-02  +2.416e-01  +4.388e-01  +4.442e-02
  +750.0  +2.124e-01  +4.063e-01  +1.847e-02  +2.292e-01  +4.310e-01  +2.735e-02  +2.546e-01  +4.607e-01  +4.848e-02
  +760.0  +1.978e-01  +3.953e-01  +2.580e-04  +2.146e-01  +4.152e-01  +1.396e-02  +2.384e-01  +4.417e-01  +3.506e-02
  +770.0  +1.948e-01  +3.592e-01  +3.050e-02  +2.131e-01  +3.807e-01  +4.558e-02  +2.368e-01  +4.098e-01  +6.371e-02
  +780.0  +1.813e-01  +3.373e-01  +2.527e-02  +1.981e-01  +3.610e-01  +3.523e-02  +2.240e-01  +3.921e-01  +5.586e-02
  +790.0  +2.012e-01  +3.458e-01  +5.666e-02  +2.188e-01  +3.703e-01  +6.727e-02  +2.434e-01  +4.045e-01  +8.220e-02
  +800.0  +1.933e-01  +3.400e-01  +4.648e-02  +2.091e-01  +3.638e-01  +5.440e-02  +2.326e-01  +3.969e-01  +6.833e-02
  +810.0  +1.987e-01  +3.646e-01  +3.276e-02  +2.155e-01  +3.888e-01  +4.217e-02  +2.386e-01  +4.164e-01  +6.076e-02
  +820.0  +1.973e-01  +3.744e-01  +2.027e-02  +2.158e-01  +4.001e-01  +3.151e-02  +2.392e-01  +4.303e-01  +4.805e-02
  +830.0  +1.974e-01  +3.776e-01  +1.719e-02  +2.109e-01  +4.014e-01  +2.049e-02  +2.347e-01  +4.288e-01  +4.059e-02
  +840.0  +1.884e-01  +3.544e-01  +2.235e-02  +2.061e-01  +3.809e-01  +3.122e-02  +2.302e-01  +4.128e-01  +4.759e-02
  +850.0  +2.053e-01  +3.715e-01  +3.919e-02  +2.200e-01  +3.975e-01  +4.247e-02  +2.433e-01  +4.294e-01  +5.724e-02
  +860.0  +1.996e-01  +3.640e-01  +3.516e-02  +2.131e-01  +3.890e-01  +3.721e-02  +2.349e-01  +4.223e-01  +4.754e-02
  +870.0  +1.887e-01  +3.489e-01  +2.850e-02  +2.019e-01  +3.700e-01  +3.387e-02  +2.249e-01  +3.993e-01  +5.049e-02
  +880.0  +1.852e-01  +3.566e-01  +1.370e-02  +2.008e-01  +3.764e-01  +2.510e-02  +2.229e-01  +4.060e-01  +3.973e-02
  +890.0  +1.763e-01  +3.445e-01  +8.097e-03  +1.935e-01  +3.688e-01  +1.821e-02  +2.203e-01  +4.002e-01  +4.037e-02
  +900.0  +1.777e-01  +3.402e-01  +1.515e-02  +1.944e-01  +3.667e-01  +2.219e-02  +2.174e-01  +4.002e-01  +3.453e-02
  +910.0  +1.833e-01  +3.598e-01  +6.822e-03  +1.974e-01  +3.855e-01  +9.260e-03  +2.212e-01  +4.138e-01  +2.868e-02
  +920.0  +1.856e-01  +3.509e-01  +2.027e-02  +2.008e-01  +3.765e-01  +2.518e-02  +2.225e-01  +4.145e-01  +3.048e-02
  +930.0  +1.752e-01  +3.518e-01  -1.529e-03  +1.896e-01  +3.769e-01  +2.263e-03  +2.128e-01  +4.097e-01  +1.596e-02
  +940.0  +1.814e-01  +3.411e-01  +2.173e-02  +1.981e-01  +3.693e-01  +2.686e-02  +2.255e-01  +4.052e-01  +4.581e-02
  +950.0  +1.769e-01  +3.382e-01  +1.555e-02  +1.919e-01  +3.673e-01  +1.646e-02  +2.133e-01  +4.010e-01  +2.550e-02
  +960.0  +1.785e-01  +3.350e-01  +2.200e-02  +1.928e-01  +3.619e-01  +2.365e-02  +2.199e-01  +3.978e-01  +4.209e-02
  +970.0  +1.756e-01  +3.351e-01  +1.616e-02  +1.938e-01  +3.586e-01  +2.903e-02  +2.227e-01  +3.937e-01  +5.156e-02
  +980.0  +1.734e-01  +3.179e-01  +2.891e-02  +1.921e-01  +3.473e-01  +3.681e-02  +2.225e-01  +3.925e-01  +5.262e-02
  +990.0  +1.755e-01  +3.284e-01  +2.260e-02  +1.928e-01  +3.558e-01  +2.991e-02  +2.193e-01  +3.983e-01  +4.040e-02
 +1000.0  +1.904e-01  +3.494e-01  +3.135e-02  +2.086e-01  +3.779e-01  +3.931e-02  +2.332e-01  +4.179e-01  +4.850e-02
 +1010.0  +1.766e-01  +3.300e-01  +2.334e-02  +1.978e-01  +3.586e-01  +3.700e-02  +2.283e-01  +4.007e-01  +5.596e-02
 +1020.0  +1.837e-01  +3.298e-01  +3.757e-02  +2.034e-01  +3.572e-01  +4.949e-02  +2.322e-01  +3.955e-01  +6.888e-02
 +1030.0  +1.847e-01  +3.312e-01  +3.825e-02  +2.016e-01  +3.609e-01  +4.237e-02  +2.279e-01  +4.021e-01  +5.376e-02
 +1040.0  +1.751e-01  +3.200e-01  +3.029e-02  +1.932e-01  +3.495e-01  +3.687e-02  +2.198e-01  +3.943e-01  +4.543e-02
 +1050.0  +1.849e-01  +3.306e-01  +3.925e-02  +2.030e-01  +3.636e-01  +4.235e-02  +2.315e-01  +4.056e-01  +5.742e-02
 +1060.0  +1.793e-01  +3.245e-01  +3.418e-02  +1.983e-01  +3.544e-01  +4.211e-02  +2.256e-01  +3.990e-01  +5.219e-02
 +1070.0  +1.737e-01  +3.104e-01  +3.706e-02  +1.894e-01  +3.418e-01  +3.692e-02  +2.163e-01  +3.836e-01  +4.909e-02
 +1080.0  +1.885e-01  +3.479e-01  +2.910e-02  +2.057e-01  +3.742e-01  +3.732e-02  +2.305e-01  +4.092e-01  +5.185e-02
 +1090.0  +1.787e-01  +3.227e-01  +3.460e-02  +1.956e-01  +3.486e-01  +4.257e-02  +2.233e-01  +3.868e-01  +5.987e-02
 +1100.0  +1.738e-01  +3.097e-01  +3.795e-02  +1.893e-01  +3.354e-01  +4.317e-02  +2.155e-01  +3.740e-01  +5.710e-02
 +1110.0  +1.656e-01  +3.156e-01  +1.546e-02  +1.809e-01  +3.402e-01  +2.155e-02  +2.088e-01  +3.806e-01  +3.703e-02
 +1120.0  +1.703e-01  +3.130e-01  +2.764e-02  +1.891e-01  +3.421e-01  +3.619e-02  +2.180e-01  +3.851e-01  +5.092e-02
 +1130.0  +1.759e-01  +3.070e-01  +4.489e-02  +1.934e-01  +3.365e-01  +5.032e-02  +2.229e-01  +3.797e-01  +6.617e-02
 +1140.0  +1.920e-01  +3.359e-01  +4.813e-02  +2.107e-01  +3.677e-01  +5.367e-02  +2.374e-01  +4.109e-01  +6.394e-02
 +1150.0  +1.917e-01  +3.451e-01  +3.832e-02  +2.145e-01  +3.794e-01  +4.970e-02  +2.480e-01  +4.261e-01  +6.995e-02
 +1160.0  +1.875e-01  +3.307e-01  +4.416e-02  +2.049e-01  +3.645e-01  +4.525e-02  +2.328e-01  +4.104e-01  +5.522e-02
 +1170.0  +2.020e-01  +3.409e-01  +6.315e-02  +2.172e-01  +3.722e-01  +6.224e-02  +2.394e-01  +4.117e-01  +6.721e-02
 +1180.0  +1.953e-01  +3.568e-01  +3.389e-02  +2.114e-01  +3.886e-01  +3.425e-02  +2.360e-01  +4.295e-01  +4.250e-02
 +1190.0  +1.817e-01  +3.266e-01  +3.669e-02  +2.005e-01  +3.638e-01  +3.717e-02  +2.323e-01  +4.174e-01  +4.719e-02
 +1200.0  +1.839e-01  +3.294e-01  +3.831e-02  +2.029e-01  +3.640e-01  +4.172e-02  +2.332e-01  +4.132e-01  +5.318e-02
 +1210.0  +1.819e-01  +3.035e-01  +6.024e-02  +2.014e-01  +3.361e-01  +6.668e-02  +2.368e-01  +3.848e-01  +8.876e-02
 +1220.0  +1.731e-01  +3.143e-01  +3.198e-02  +1.918e-01  +3.418e-01  +4.184e-02  +2.227e-01  +3.850e-01  +6.034e-02
 +1230.0  +1.822e-01  +3.327e-01  +3.164e-02  +2.024e-01  +3.568e-01  +4.812e-02  +2.336e-01  +3.986e-01  +6.853e-02
 +1240.0  +1.820e-01  +3.370e-01  +2.688e-02  +2.015e-01  +3.635e-01  +3.945e-02  +2.282e-01  +4.002e-01  +5.611e-02
 +1250.0  +1.929e-01  +3.436e-01  +4.224e-02  +2.136e-01  +3.737e-01  +5.346e-02  +2.450e-01  +4.148e-01  +7.517e-02
 +1260.0  +2.074e-01  +3.543e-01  +6.050e-02  +2.266e-01  +3.849e-01  +6.830e-02  +2.520e-01  +4.328e-01  +7.123e-02
 +1270.0  +2.103e-01  +3.686e-01  +5.202e-02  +2.284e-01  +4.007e-01  +5.604e-02  +2.552e-01  +4.458e-01  +6.458e-02
 +1280.0  +1.920e-01  +3.299e-01  +5.419e-02  +2.141e-01  +3.624e-01  +6.570e-02  +2.441e-01  +4.083e-01  +7.989e-02
 +1290.0  +1.715e-01  +3.154e-01  +2.763e-02  +1.917e-01  +3.458e-01  +3.757e-02  +2.265e-01  +3.940e-01  +5.900e-02
 +1300.0  +1.786e-01  +3.222e-01  +3.502e-02  +2.009e-01  +3.571e-01  +4.465e-02  +2.388e-01  +4.116e-01  +6.595e-02
 +1310.0  +1.857e-01  +3.210e-01  +5.038e-02  +2.047e-01  +3.566e-01  +5.288e-02  +2.404e-01  +4.107e-01  +7.019e-02
 +1320.0  +1.784e-01  +3.241e-01  +3.274e-02  +1.971e-01  +3.605e-01  +3.375e-02  +2.273e-01  +4.082e-01  +4.638e-02
 +1330.0  +1.684e-01  +3.019e-01  +3.486e-02  +1.886e-01  +3.368e-01  +4.045e-02  +2.189e-01  +3.844e-01  +5.331e-02
 +1340.0  +1.642e-01  +2.915e-01  +3.687e-02  +1.802e-01  +3.185e-01  +4.178e-02  +2.123e-01  +3.673e-01  +5.726e-02
 +1350.0  +1.714e-01  +3.118e-01  +3.107e-02  +1.906e-01  +3.436e-01  +3.749e-02  +2.262e-01  +3.919e-01  +6.042e-02
 +1360.0  +1.721e-01  +3.151e-01  +2.911e-02  +1.904e-01  +3.412e-01  +3.956e-02  +2.222e-01  +3.850e-01  +5.932e-02
 +1370.0  +1.837e-01  +3.266e-01  +4.073e-02  +2.015e-01  +3.543e-01  +4.881e-02  +2.309e-01  +3.995e-01  +6.234e-02
 +1380.0  +1.770e-01  +3.168e-01  +3.728e-02  +1.985e-01  +3.517e-01  +4.533e-02  +2.315e-01  +4.072e-01  +5.572e-02
 +1390.0  +1.670e-01  +3.241e-01  +9.837e-03  +1.892e-01  +3.531e-01  +2.522e-02  +2.293e-01  +4.020e-01  +5.652e-02
 +1400.0  +1.756e-01  +3.201e-01  +3.105e-02  +1.942e-01  +3.468e-01  +4.150e-02  +2.281e-01  +3.987e-01  +5.755e-02
 +1410.0  +1.871e-01  +3.299e-01  +4.428e-02  +2.076e-01  +3.594e-01  +5.584e-02  +2.409e-01  +4.140e-01  +6.780e-02
 +1420.0  +1.854e-01  +3.304e-01  +4.034e-02  +2.047e-01  +3.598e-01  +4.953e-02  +2.418e-01  +4.123e-01  +7.123e-02
 +1430.0  +1.829e-01  +3.227e-01  +4.306e-02  +2.027e-01  +3.479e-01  +5.750e-02  +2.408e-01  +4.055e-01  +7.609e-02
 +1440.0  +1.736e-01  +3.085e-01  +3.880e-02  +1.946e-01  +3.399e-01  +4.928e-02  +2.333e-01  +3.989e-01  +6.758e-02
 +1450.0  +1.735e-01  +3.115e-01  +3.559e-02  +1.924e-01  +3.353e-01  +4.957e-02  +2.259e-01  +3.917e-01  +6.008e-02
 +1460.0  +1.719e-01  +3.309e-01  +1.297e-02  +1.860e-01  +3.527e-01  +1.932e-02  +2.199e-01  +4.090e-01  +3.093e-02
 +1470.0  +1.698e-01  +3.209e-01  +1.865e-02  +1.860e-01  +3.446e-01  +2.743e-02  +2.204e-01  +3.991e-01  +4.171e-02
 +1480.0  +1.580e-01  +2.954e-01  +2.067e-02  +1.748e-01  +3.193e-01  +3.036e-02  +2.094e-01  +3.688e-01  +5.011e-02
 +1490.0  +1.712e-01  +3.096e-01  +3.277e-02  +1.901e-01  +3.407e-01  +3.954e-02  +2.256e-01  +3.958e-01  +5.537e-02
 +1500.0  +1.769e-01  +3.257e-01  +2.802e-02  +2.005e-01  +3.544e-01  +4.666e-02  +2.423e-01  +4.192e-01  +6.548e-02
 +1510.0  +1.679e-01  +3.146e-01  +2.121e-02  +1.883e-01  +3.422e-01  +3.436e-02  +2.289e-01  +4.069e-01  +5.094e-02
 +1520.0  +1.691e-01  +3.113e-01  +2.697e-02  +1.860e-01  +3.422e-01  +2.983e-02  +2.274e-01  +4.014e-01  +5.335e-02
 +1530.0  +1.677e-01  +3.082e-01  +2.724e-02  +1.879e-01  +3.400e-01  +3.570e-02  +2.300e-01  +4.037e-01  +5.641e-02
 +1540.0  +1.752e-01  +3.260e-01  +2.435e-02  +1.930e-01  +3.542e-01  +3.174e-02  +2.331e-01  +4.151e-01  +5.117e-02
 +1550.0  +1.708e-01  +3.238e-01  +1.771e-02  +1.926e-01  +3.568e-01  +2.844e-02  +2.324e-01  +4.261e-01  +3.863e-02
 +1560.0  +1.704e-01  +3.178e-01  +2.298e-02  +1.883e-01  +3.517e-01  +2.489e-02  +2.284e-01  +4.163e-01  +4.055e-02
 +1570.0  +1.793e-01  +3.395e-01  +1.913e-02  +2.027e-01  +3.753e-01  +3.019e-02  +2.491e-01  +4.427e-01  +5.552e-02
 +1580.0  +1.871e-01  +3.357e-01  +3.851e-02  +2.058e-01  +3.644e-01  +4.720e-02  +2.456e-01  +4.274e-01  +6.373e-02
 +1590.0  +1.980e-01  +3.442e-01  +5.178e-02  +2.201e-01  +3.749e-01  +6.531e-02  +2.584e-01  +4.373e-01  +7.947e-02
 +1600.0  +1.785e-01  +3.192e-01  +3.784e-02  +2.031e-01  +3.492e-01  +5.706e-02  +2.452e-01  +4.112e-01  +7.920e-02
 +1610.0  +1.731e-01  +3.061e-01  +4.012e-02  +1.948e-01  +3.293e-01  +6.025e-02  +2.371e-01  +3.875e-01  +8.658e-02
 +1620.0  +1.764e-01  +3.094e-01  +4.341e-02  +1.980e-01  +3.404e-01  +5.554e-02  +2.393e-01  +4.070e-01  +7.150e-02
 +1630.0  +1.880e-01  +3.340e-01  +4.193e-02  +2.109e-01  +3.647e-01  +5.716e-02  +2.504e-01  +4.273e-01  +7.360e-02
 +1640.0  +1.908e-01  +3.271e-01  +5.449e-02  +2.127e-01  +3.604e-01  +6.496e-02  +2.486e-01  +4.236e-01  +7.353e-02
 +1650.0  +1.900e-01  +3.282e-01  +5.185e-02  +2.123e-01  +3.587e-01  +6.596e-02  +2.494e-01  +4.262e-01  +7.270e-02
 +1660.0  +1.820e-01  +3.210e-01  +4.294e-02  +2.012e-01  +3.543e-01  +4.807e-02  +2.393e-01  +4.158e-01  +6.278e-02
 +1670.0  +1.841e-01  +3.274e-01  +4.072e-02  +2.049e-01  +3.536e-01  +5.620e-02  +2.454e-01  +4.129e-01  +7.792e-02
 +1680.0  +1.784e-01  +3.146e-01  +4.220e-02  +1.947e-01  +3.376e-01  +5.182e-02  +2.329e-01  +3.939e-01  +7.198e-02
 +1690.0  +1.794e-01  +3.101e-01  +4.871e-02  +1.939e-01  +3.327e-01  +5.505e-02  +2.274e-01  +3.902e-01  +6.464e-02
 +1700.0  +1.788e-01  +3.180e-01  +3.965e-02  +1.982e-01  +3.423e-01  +5.411e-02  +2.393e-01  +4.036e-01  +7.493e-02
 +1710.0  +1.663e-01  +3.156e-01  +1.697e-02  +1.846e-01  +3.422e-01  +2.705e-02  +2.261e-01  +4.030e-01  +4.910e-02
 +1720.0  +1.740e-01  +3.258e-01  +2.219e-02  +1.900e-01  +3.597e-01  +2.027e-02  +2.327e-01  +4.239e-01  +4.148e-02
 +1730.0  +1.634e-01  +3.013e-01  +2.558e-02  +1.817e-01  +3.318e-01  +3.166e-02  +2.237e-01  +3.983e-01  +4.908e-02
 +1740.0  +1.826e-01  +3.157e-01  +4.955e-02  +2.051e-01  +3.497e-01  +6.044e-02  +2.414e-01  +4.162e-01  +6.665e-02
 +1750.0  +1.819e-01  +3.350e-01  +2.873e-02  +2.036e-01  +3.643e-01  +4.280e-02  +2.402e-01  +4.228e-01  +5.748e-02
 +1760.0  +1.944e-01  +3.455e-01  +4.336e-02  +2.123e-01  +3.734e-01  +5.113e-02  +2.491e-01  +4.346e-01  +6.372e-02
 +1770.0  +1.964e-01  +3.409e-01  +5.185e-02  +2.172e-01  +3.693e-01  +6.514e-02  +2.575e-01  +4.304e-01  +8.460e-02
 +1780.0  +1.937e-01  +3.417e-01  +4.569e-02  +2.161e-01  +3.702e-01  +6.194e-02  +2.560e-01  +4.392e-01  +7.286e-02
 +1790.0  +1.862e-01  +3.227e-01  +4.976e-02  +2.064e-01  +3.517e-01  +6.097e-02  +2.448e-01  +4.154e-01  +7.428e-02
 +1800.0  +1.903e-01  +3.306e-01  +5.003e-02  +2.070e-01  +3.614e-01  +5.272e-02  +2.420e-01  +4.248e-01  +5.929e-02
 +1810.0  +1.822e-01  +3.162e-01  +4.822e-02  +1.991e-01  +3.460e-01  +5.230e-02  +2.370e-01  +4.094e-01  +6.463e-02
 +1820.0  +1.812e-01  +3.211e-01  +4.126e-02  +1.980e-01  +3.484e-01  +4.754e-02  +2.340e-01  +4.108e-01  +5.728e-02
 +1830.0  +1.793e-01  +3.026e-01  +5.606e-02  +1.937e-01  +3.304e-01  +5.694e-02  +2.277e-01  +4.027e-01  +5.268e-02
 +1840.0  +1.766e-01  +3.164e-01  +3.682e-02  +1.959e-01  +3.440e-01  +4.785e-02  +2.391e-01  +4.128e-01  +6.532e-02
 +1850.0  +1.706e-01  +3.003e-01  +4.090e-02  +1.921e-01  +3.426e-01  +4.157e-02  +2.390e-01  +4.206e-01  +5.731e-02
 +1860.0  +1.591e-01  +2.916e-01  +2.663e-02  +1.809e-01  +3.249e-01  +3.677e-02  +2.276e-01  +3.952e-01  +6.000e-02
 +1870.0  +1.673e-01  +3.044e-01  +3.023e-02  +1.860e-01  +3.346e-01  +3.751e-02  +2.277e-01  +3.956e-01  +5.979e-02
 +1880.0  +1.731e-01  +3.190e-01  +2.718e-02  +1.941e-01  +3.546e-01  +3.365e-02  +2.395e-01  +4.194e-01  +5.959e-02
 +1890.0  +1.768e-01  +3.197e-01  +3.399e-02  +2.036e-01  +3.619e-01  +4.543e-02  +2.592e-01  +4.372e-01  +8.125e-02
 +1900.0  +1.838e-01  +3.412e-01  +2.649e-02  +2.072e-01  +3.843e-01  +3.014e-02  +2.582e-01  +4.567e-01  +5.973e-02
 +1910.0  +1.740e-01  +3.252e-01  +2.280e-02  +1.965e-01  +3.652e-01  +2.782e-02  +2.472e-01  +4.397e-01  +5.469e-02
 +1920.0  +1.662e-01  +2.988e-01  +3.359e-02  +1.862e-01  +3.386e-01  +3.390e-02  +2.333e-01  +4.117e-01  +5.492e-02
 +1930.0  +1.710e-01  +3.129e-01  +2.916e-02  +1.912e-01  +3.520e-01  +3.046e-02  +2.397e-01  +4.235e-01  +5.600e-02
 +1940.0  +1.688e-01  +3.098e-01  +2.779e-02  +1.892e-01  +3.439e-01  +3.454e-02  +2.342e-01  +4.139e-01  +5.451e-02
 +1950.0  +1.664e-01  +2.858e-01  +4.691e-02  +1.846e-01  +3.190e-01  +5.026e-02  +2.258e-01  +3.843e-01  +6.721e-02
 +1960.0  +1.966e-01  +3.217e-01  +7.150e-02  +2.172e-01  +3.548e-01  +7.959e-02  +2.550e-01  +4.173e-01  +9.271e-02
 +1970.0  +1.967e-01  +3.263e-01  +6.713e-02  +2.110e-01  +3.580e-01  +6.399e-02  +2.452e-01  +4.147e-01  +7.578e-02
 +1980.0  +1.789e-01  +3.087e-01  +4.913e-02  +1.993e-01  +3.429e-01  +5.583e-02  +2.447e-01  +4.071e-01  +8.225e-02
 +1990.0  +1.763e-01  +3.113e-01  +4.122e-02  +1.993e-01  +3.453e-01  +5.328e-02  +2.445e-01  +4.115e-01  +7.743e-02
 +2000.0  +1.656e-01  +2.808e-01  +5.045e-02  +1.889e-01  +3.219e-01  +5.595e-02  +2.344e-01  +3.994e-01  +6.953e-02
 +2010.0  +1.577e-01  +2.845e-01  +3.088e-02  +1.815e-01  +3.234e-01  +3.964e-02  +2.274e-01  +3.930e-01  +6.176e-02
 +2020.0  +1.750e-01  +2.916e-01  +5.852e-02  +1.940e-01  +3.277e-01  +6.031e-02  +2.335e-01  +3.993e-01  +6.761e-02
 +2030.0  +1.645e-01  +2.854e-01  +4.354e-02  +1.863e-01  +3.254e-01  +4.713e-02  +2.301e-01  +4.021e-01  +5.817e-02
 +2040.0  +1.734e-01  +2.946e-01  +5.232e-02  +1.914e-01  +3.313e-01  +5.160e-02  +2.359e-01  +4.053e-01  +6.649e-02
 +2050.0  +1.768e-01  +3.075e-01  +4.602e-02  +1.983e-01  +3.511e-01  +4.554e-02  +2.452e-01  +4.253e-01  +6.519e-02
 +2060.0  +1.637e-01  +2.947e-01  +3.266e-02  +1.886e-01  +3.367e-01  +4.053e-02  +2.324e-01  +4.102e-01  +5.465e-02
 +2070.0  +1.802e-01  +3.099e-01  +5.051e-02  +2.038e-01  +3.547e-01  +5.288e-02  +2.419e-01  +4.329e-01  +5.094e-02
 +2080.0  +1.729e-01  +3.137e-01  +3.205e-02  +1.961e-01  +3.500e-01  +4.216e-02  +2.394e-01  +4.220e-01  +5.686e-02
 +2090.0  +1.710e-01  +3.042e-01  +3.781e-02  +1.940e-01  +3.448e-01  +4.311e-02  +2.370e-01  +4.207e-01  +5.337e-02
 +2100.0  +1.567e-01  +2.892e-01  +2.430e-02  +1.757e-01  +3.278e-01  +2.359e-02  +2.249e-01  +4.039e-01  +4.591e-02
 +2110.0  +1.707e-01  +3.129e-01  +2.853e-02  +1.927e-01  +3.438e-01  +4.170e-02  +2.374e-01  +4.083e-01  +6.642e-02
 +2120.0  +1.671e-01  +3.100e-01  +2.417e-02  +1.893e-01  +3.476e-01  +3.088e-02  +2.378e-01  +4.184e-01  +5.717e-02
 +2130.0  +1.749e-01  +3.018e-01  +4.797e-02  +1.953e-01  +3.386e-01  +5.201e-02  +2.401e-01  +4.112e-01  +6.894e-02
 +2140.0  +1.787e-01  +3.059e-01  +5.143e-02  +1.993e-01  +3.430e-01  +5.562e-02  +2.379e-01  +4.106e-01  +6.517e-02
 +2150.0  +1.741e-01  +3.237e-01  +2.451e-02  +1.979e-01  +3.587e-01  +3.705e-02  +2.404e-01  +4.246e-01  +5.625e-02
 +2160.0  +1.697e-01  +3.106e-01  +2.883e-02  +1.947e-01  +3.479e-01  +4.155e-02  +2.403e-01  +4.153e-01  +6.524e-02
 +2170.0  +1.847e-01  +3.267e-01  +4.272e-02  +2.047e-01  +3.581e-01  +5.119e-02  +2.435e-01  +4.211e-01  +6.592e-02
 +2180.0  +1.843e-01  +3.353e-01  +3.323e-02  +2.032e-01  +3.678e-01  +3.872e-02  +2.448e-01  +4.271e-01  +6.253e-02
 +2190.0  +1.726e-01  +3.290e-01  +1.616e-02  +1.921e-01  +3.618e-01  +2.237e-02  +2.332e-01  +4.273e-01  +3.901e-02
 +2200.0  +1.863e-01  +3.393e-01  +3.342e-02  +2.031e-01  +3.682e-01  +3.793e-02  +2.413e-01  +4.275e-01  +5.500e-02
 +2210.0  +1.802e-01  +3.303e-01  +3.016e-02  +1.979e-01  +3.617e-01  +3.406e-02  +2.392e-01  +4.209e-01  +5.763e-02
 +2220.0  +1.732e-01  +3.192e-01  +2.732e-02  +1.951e-01  +3.570e-01  +3.322e-02  +2.381e-01  +4.217e-01  +5.455e-02
 +2230.0  +1.837e-01  +3.182e-01  +4.929e-02  +2.050e-01  +3.588e-01  +5.117e-02  +2.478e-01  +4.286e-01  +6.697e-02
 +2240.0  +1.811e-01  +3.314e-01  +3.071e-02  +2.054e-01  +3.688e-01  +4.207e-02  +2.462e-01  +4.368e-01  +5.562e-02
 +2250.0  +1.801e-01  +3.314e-01  +2.875e-02  +2.045e-01  +3.653e-01  +4.370e-02  +2.472e-01  +4.276e-01  +6.673e-02
 +2260.0  +1.840e-01  +3.369e-01  +3.098e-02  +2.109e-01  +3.716e-01  +5.010e-02  +2.558e-01  +4.331e-01  +7.840e-02
 +2270.0  +1.965e-01  +3.511e-01  +4.191e-02  +2.151e-01  +3.856e-01  +4.468e-02  +2.557e-01  +4.507e-01  +6.066e-02
 +2280.0  +1.821e-01  +3.325e-01  +3.171e-02  +1.998e-01  +3.653e-01  +3.416e-02  +2.361e-01  +4.278e-01  +4.444e-02
 +2290.0  +1.903e-01  +3.492e-01  +3.143e-02  +2.082e-01  +3.781e-01  +3.822e-02  +2.489e-01  +4.360e-01  +6.186e-02
 +2300.0  +1.840e-01  +3.289e-01  +3.920e-02  +2.002e-01  +3.571e-01  +4.332e-02  +2.436e-01  +4.154e-01  +7.170e-02
 +2310.0  +1.843e-01  +3.212e-01  +4.731e-02  +1.975e-01  +3.457e-01  +4.938e-02  +2.361e-01  +4.034e-01  +6.873e-02
 +2320.0  +1.756e-01  +3.186e-01  +3.260e-02  +1.948e-01  +3.462e-01  +4.351e-02  +2.318e-01  +4.033e-01  +6.028e-02
 +2330.0  +1.843e-01  +3.347e-01  +3.399e-02  +2.034e-01  +3.623e-01  +4.462e-02  +2.360e-01  +4.107e-01  +6.125e-02
 +2340.0  +1.769e-01  +3.353e-01  +1.850e-02  +1.952e-01  +3.683e-01  +2.201e-02  +2.349e-01  +4.239e-01  +4.595e-02
 +2350.0  +1.786e-01  +3.282e-01  +2.903e-02  +1.987e-01  +3.623e-01  +3.512e-02  +2.424e-01  +4.280e-01  +5.675e-02
 +2360.0  +1.804e-01  +3.174e-01  +4.333e-02  +2.022e-01  +3.534e-01  +5.096e-02  +2.476e-01  +4.200e-01  +7.512e-02
 +2370.0  +1.805e-01  +3.120e-01  +4.911e-02  +1.981e-01  +3.431e-01  +5.316e-02  +2.387e-01  +4.045e-01  +7.292e-02
 +2380.0  +1.790e-01  +3.226e-01  +3.538e-02  +2.011e-01  +3.627e-01  +3.959e-02  +2.511e-01  +4.356e-01  +6.674e-02
 +2390.0  +1.773e-01  +3.220e-01  +3.263e-02  +1.998e-01  +3.642e-01  +3.546e-02  +2.457e-01  +4.335e-01  +5.794e-02
 +2400.0  +1.673e-01  +3.141e-01  +2.049e-02  +1.890e-01  +3.478e-01  +3.023e-02  +2.377e-01  +4.105e-01  +6.487e-02
 +2410.0  +1.936e-01  +3.324e-01  +5.469e-02  +2.140e-01  +3.623e-01  +6.564e-02  +2.574e-01  +4.220e-01  +9.282e-02
 +2420.0  +1.959e-01  +3.384e-01  +5.352e-02  +2.108e-01  +3.670e-01  +5.464e-02  +2.449e-01  +4.240e-01  +6.573e-02
 +2430.0  +1.734e-01  +3.134e-01  +3.327e-02  +1.931e-01  +3.488e-01  +3.746e-02  +2.320e-01  +4.073e-01  +5.674e-02
 +2440.0  +1.623e-01  +3.028e-01  +2.181e-02  +1.831e-01  +3.364e-01  +2.978e-02  +2.284e-01  +4.057e-01  +5.115e-02
 +2450.0  +1.760e-01  +3.151e-01  +3.691e-02  +1.965e-01  +3.472e-01  +4.577e-02  +2.419e-01  +4.157e-01  +6.805e-02
 +2460.0  +1.831e-01  +3.360e-01  +3.018e-02  +2.034e-01  +3.623e-01  +4.441e-02  +2.433e-01  +4.216e-01  +6.497e-02
 +2470.0  +1.829e-01  +3.342e-01  +3.157e-02  +2.019e-01  +3.625e-01  +4.137e-02  +2.428e-01  +4.216e-01  +6.402e-02
 +2480.0  +1.839e-01  +3.321e-01  +3.577e-02  +2.029e-01  +3.619e-01  +4.396e-02  +2.434e-01  +4.220e-01  +6.484e-02
 +2490.0  +1.922e-01  +3.474e-01  +3.697e-02  +2.089e-01  +3.765e-01  +4.128e-02  +2.491e-01  +4.299e-01  +6.839e-02
 +2500.0  +1.854e-01  +3.383e-01  +3.248e-02  +2.057e-01  +3.671e-01  +4.433e-02  +2.466e-01  +4.228e-01  +7.051e-02
 +2510.0  +1.888e-01  +3.228e-01  +5.469e-02  +2.124e-01  +3.563e-01  +6.840e-02  +2.495e-01  +4.181e-01  +8.090e-02
 +2520.0  +1.794e-01  +3.082e-01  +5.068e-02  +1.987e-01  +3.460e-01  +5.138e-02  +2.431e-01  +4.116e-01  +7.467e-02
 +2530.0  +1.878e-01  +3.184e-01  +5.709e-02  +2.089e-01  +3.588e-01  +5.892e-02  +2.545e-01  +4.292e-01  +7.987e-02
 +2540.0  +1.954e-01  +3.218e-01  +6.902e-02  +2.125e-01  +3.533e-01  +7.169e-02  +2.507e-01  +4.137e-01  +8.777e-02
 +2550.0  +1.861e-01  +3.073e-01  +6.481e-02  +2.040e-01  +3.486e-01  +5.952e-02  +2.444e-01  +4.213e-01  +6.755e-02
 +2560.0  +1.808e-01  +3.155e-01  +4.615e-02  +2.050e-01  +3.569e-01  +5.303e-02  +2.453e-01  +4.271e-01  +6.357e-02
 +2570.0  +1.864e-01  +3.241e-01  +4.865e-02  +2.076e-01  +3.597e-01  +5.560e-02  +2.476e-01  +4.261e-01  +6.899e-02
 +2580.0  +1.769e-01  +3.075e-01  +4.627e-02  +1.983e-01  +3.507e-01  +4.594e-02  +2.411e-01  +4.179e-01  +6.442e-02
 +2590.0  +1.868e-01  +3.260e-01  +4.762e-02  +2.106e-01  +3.711e-01  +4.997e-02  +2.522e-01  +4.433e-01  +6.112e-02
 +2600.0  +1.663e-01  +3.063e-01  +2.626e-02  +1.900e-01  +3.403e-01  +3.960e-02  +2.316e-01  +4.021e-01  +6.100e-02
 +2610.0  +1.673e-01  +2.870e-01  +4.767e-02  +1.885e-01  +3.302e-01  +4.674e-02  +2.321e-01  +3.995e-01  +6.465e-02
 +2620.0  +1.712e-01  +2.937e-01  +4.861e-02  +1.925e-01  +3.343e-01  +5.068e-02  +2.325e-01  +4.015e-01  +6.342e-02
 +2630.0  +1.833e-01  +3.046e-01  +6.208e-02  +2.049e-01  +3.467e-01  +6.310e-02  +2.455e-01  +4.192e-01  +7.182e-02
 +2640.0  +1.900e-01  +3.241e-01  +5.588e-02  +2.081e-01  +3.618e-01  +5.439e-02  +2.437e-01  +4.236e-01  +6.368e-02
 +2650.0  +1.825e-01  +3.339e-01  +3.116e-02  +2.061e-01  +3.718e-01  +4.030e-02  +2.493e-01  +4.364e-01  +6.213e-02
 +2660.0  +1.939e-01  +3.327e-01  +5.502e-02  +2.160e-01  +3.753e-01  +5.665e-02  +2.557e-01  +4.458e-01  +6.568e-02
 +2670.0  +1.967e-01  +3.463e-01  +4.707e-02  +2.182e-01  +3.837e-01  +5.276e-02  +2.598e-01  +4.486e-01  +7.100e-02
 +2680.0  +1.866e-01  +3.279e-01  +4.535e-02  +2.091e-01  +3.672e-01  +5.091e-02  +2.505e-01  +4.348e-01  +6.624e-02
 +2690.0  +1.808e-01  +3.210e-01  +4.058e-02  +2.037e-01  +3.568e-01  +5.069e-02  +2.440e-01  +4.213e-01  +6.662e-02
 +2700.0  +1.831e-01  +3.290e-01  +3.731e-02  +2.043e-01  +3.622e-01  +4.636e-02  +2.452e-01  +4.236e-01  +6.667e-02
 +2710.0  +1.749e-01  +3.160e-01  +3.386e-02  +1.976e-01  +3.503e-01  +4.483e-02  +2.378e-01  +4.163e-01  +5.932e-02
 +2720.0  +1.746e-01  +3.115e-01  +3.756e-02  +1.999e-01  +3.514e-01  +4.844e-02  +2.502e-01  +4.192e-01  +8.119e-02
 +2730.0  +1.723e-01  +3.009e-01  +4.377e-02  +1.971e-01  +3.413e-01  +5.286e-02  +2.421e-01  +4.139e-01  +7.031e-02
 +2740.0  +1.769e-01  +3.155e-01  +3.823e-02  +1.956e-01  +3.507e-01  +4.046e-02  +2.331e-01  +4.157e-01  +5.042e-02
 +2750.0  +1.889e-01  +3.470e-01  +3.082e-02  +2.090e-01  +3.820e-01  +3.596e-02  +2.503e-01  +4.459e-01  +5.472e-02
 +2760.0  +1.878e-01  +3.356e-01  +3.996e-02  +2.097e-01  +3.740e-01  +4.540e-02  +2.526e-01  +4.369e-01  +6.829e-02
 +2770.0  +1.809e-01  +3.267e-01  +3.504e-02  +2.032e-01  +3.651e-01  +4.135e-02  +2.452e-01  +4.297e-01  +6.069e-02
 +2780.0  +1.835e-01  +3.194e-01  +4.760e-02  +2.054e-01  +3.605e-01  +5.028e-02  +2.457e-01  +4.336e-01  +5.767e-02
 +2790.0  +1.811e-01  +3.245e-01  +3.765e-02  +2.018e-01  +3.627e-01  +4.098e-02  +2.432e-01  +4.285e-01  +5.801e-02
 +2800.0  +1.742e-01  +3.227e-01  +2.582e-02  +1.954e-01  +3.612e-01  +2.952e-02  +2.390e-01  +4.282e-01  +4.977e-02
 +2810.0  +1.825e-01  +3.333e-01  +3.167e-02  +2.058e-01  +3.676e-01  +4.396e-02  +2.482e-01  +4.290e-01  +6.735e-02
 +2820.0  +1.634e-01  +3.037e-01  +2.308e-02  +1.841e-01  +3.426e-01  +2.557e-02  +2.262e-01  +4.085e-01  +4.390e-02
 +2830.0  +1.655e-01  +3.001e-01  +3.097e-02  +1.890e-01  +3.428e-01  +3.515e-02  +2.347e-01  +4.137e-01  +5.571e-02
 +2840.0  +1.704e-01  +3.049e-01  +3.593e-02  +1.939e-01  +3.473e-01  +4.042e-02  +2.387e-01  +4.192e-01  +5.820e-02
 +2850.0  +1.612e-01  +2.935e-01  +2.885e-02  +1.817e-01  +3.333e-01  +3.003e-02  +2.310e-01  +4.042e-01  +5.771e-02
 +2860.0  +1.713e-01  +3.145e-01  +2.813e-02  +1.932e-01  +3.530e-01  +3.348e-02  +2.443e-01  +4.209e-01  +6.763e-02
 +2870.0  +1.750e-01  +3.134e-01  +3.659e-02  +1.973e-01  +3.516e-01  +4.303e-02  +2.462e-01  +4.183e-01  +7.406e-02
 +2880.0  +1.764e-01  +3.176e-01  +3.517e-02  +2.014e-01  +3.607e-01  +4.210e-02  +2.478e-01  +4.300e-01  +6.568e-02
 +2890.0  +1.807e-01  +3.164e-01  +4.499e-02  +2.000e-01  +3.511e-01  +4.887e-02  +2.415e-01  +4.163e-01  +6.659e-02
 +2900.0  +1.748e-01  +3.182e-01  +3.129e-02  +1.928e-01  +3.550e-01  +3.057e-02  +2.393e-01  +4.213e-01  +5.729e-02
 +2910.0  +1.591e-01  +2.963e-01  +2.196e-02  +1.796e-01  +3.298e-01  +2.933e-02  +2.268e-01  +3.907e-01  +6.283e-02
 +2920.0  +1.627e-01  +3.006e-01  +2.494e-02  +1.822e-01  +3.368e-01  +2.764e-02  +2.245e-01  +4.044e-01  +4.464e-02
 +2930.0  +1.679e-01  +3.116e-01  +2.411e-02  +1.862e-01  +3.477e-01  +2.471e-02  +2.300e-01  +4.091e-01  +5.094e-02
 +2940.0  +1.762e-01  +3.148e-01  +3.764e-02  +1.952e-01  +3.527e-01  +3.771e-02  +2.376e-01  +4.203e-01  +5.492e-02
 +2950.0  +1.788e-01  +3.234e-01  +3.425e-02  +1.994e-01  +3.595e-01  +3.939e-02  +2.456e-01  +4.287e-01  +6.240e-02
 +2960.0  +1.822e-01  +3.318e-01  +3.255e-02  +1.961e-01  +3.595e-01  +3.259e-02  +2.312e-01  +4.178e-01  +4.459e-02
 +2970.0  +1.746e-01  +3.205e-01  +2.878e-02  +1.933e-01  +3.557e-01  +3.076e-02  +2.365e-01  +4.185e-01  +5.440e-02
 +2980.0  +1.816e-01  +3.283e-01  +3.495e-02  +2.062e-01  +3.701e-01  +4.237e-02  +2.532e-01  +4.437e-01  +6.275e-02
 +2990.0  +1.669e-01  +3.026e-01  +3.110e-02  +1.903e-01  +3.418e-01  +3.880e-02  +2.314e-01  +4.134e-01  +4.935e-02
 +3000.0  +1.759e-01  +3.151e-01  +3.672e-02  +1.962e-01  +3.515e-01  +4.092e-02  +2.416e-01  +4.199e-01  +6.324e-02
 +3010.0  +1.818e-01  +3.401e-01  +2.355e-02  +2.062e-01  +3.815e-01  +3.083e-02  +2.558e-01  +4.513e-01  +6.023e-02
 +3020.0  +1.770e-01  +3.341e-01  +1.992e-02  +2.013e-01  +3.784e-01  +2.410e-02  +2.542e-01  +4.532e-01  +5.521e-02
 +3030.0  +1.739e-01  +3.072e-01  +4.065e-02  +1.942e-01  +3.464e-01  +4.194e-02  +2.435e-01  +4.212e-01  +6.578e-02
 +3040.0  +1.919e-01  +3.417e-01  +4.216e-02  +2.139e-01  +3.811e-01  +4.676e-02  +2.652e-01  +4.559e-01  +7.449e-02
 +3050.0  +1.969e-01  +3.478e-01  +4.598e-02  +2.192e-01  +3.862e-01  +5.227e-02  +2.684e-01  +4.589e-01  +7.798e-02
 +3060.0  +1.849e-01  +3.163e-01  +5.338e-02  +2.068e-01  +3.549e-01  +5.882e-02  +2.542e-01  +4.284e-01  +8.001e-02
 +3070.0  +1.743e-01  +3.135e-01  +3.519e-02  +1.973e-01  +3.524e-01  +4.226e-02  +2.475e-01  +4.230e-01  +7.211e-02
 +3080.0  +1.705e-01  +3.181e-01  +2.291e-02  +1.939e-01  +3.593e-01  +2.840e-02  +2.437e-01  +4.337e-01  +5.366e-02
 +3090.0  +1.859e-01  +3.463e-01  +2.548e-02  +2.077e-01  +3.841e-01  +3.137e-02  +2.568e-01  +4.552e-01  +5.834e-02
 +3100.0  +1.873e-01  +3.368e-01  +3.790e-02  +2.132e-01  +3.716e-01  +5.479e-02  +2.620e-01  +4.417e-01  +8.236e-02
 +3110.0  +1.856e-01  +3.438e-01  +2.751e-02  +2.117e-01  +3.808e-01  +4.265e-02  +2.589e-01  +4.503e-01  +6.744e-02
 +3120.0  +1.874e-01  +3.384e-01  +3.636e-02  +2.078e-01  +3.741e-01  +4.145e-02  +2.494e-01  +4.411e-01  +5.769e-02
 +3130.0  +1.951e-01  +3.512e-01  +3.894e-02  +2.132e-01  +3.812e-01  +4.527e-02  +2.575e-01  +4.444e-01  +7.068e-02
 +3140.0  +1.911e-01  +3.435e-01  +3.873e-02  +2.112e-01  +3.786e-01  +4.375e-02  +2.582e-01  +4.438e-01  +7.253e-02
 +3150.0  +1.920e-01  +3.182e-01  +6.578e-02  +2.131e-01  +3.551e-01  +7.118e-02  +2.623e-01  +4.251e-01  +9.954e-02
 +3160.0  +1.782e-01  +3.098e-01  +4.668e-02  +1.959e-01  +3.456e-01  +4.624e-02  +2.376e-01  +4.155e-01  +5.977e-02
 +3170.0  +1.751e-01  +2.988e-01  +5.131e-02  +1.919e-01  +3.358e-01  +4.805e-02  +2.355e-01  +4.050e-01  +6.598e-02
 +3180.0  +1.815e-01  +3.281e-01  +3.494e-02  +2.016e-01  +3.696e-01  +3.364e-02  +2.551e-01  +4.446e-01  +6.567e-02
 +3190.0  +1.824e-01  +3.210e-01  +4.381e-02  +2.078e-01  +3.600e-01  +5.555e-02  +2.583e-01  +4.331e-01  +8.338e-02
 +3200.0  +1.805e-01  +3.298e-01  +3.113e-02  +2.040e-01  +3.667e-01  +4.130e-02  +2.494e-01  +4.379e-01  +6.087e-02
 +3210.0  +1.880e-01  +3.285e-01  +4.754e-02  +2.115e-01  +3.645e-01  +5.854e-02  +2.586e-01  +4.389e-01  +7.831e-02
 +3220.0  +1.915e-01  +3.390e-01  +4.401e-02  +2.142e-01  +3.743e-01  +5.417e-02  +2.603e-01  +4.429e-01  +7.762e-02
 +3230.0  +1.870e-01  +3.337e-01  +4.036e-02  +2.102e-01  +3.699e-01  +5.042e-02  +2.575e-01  +4.383e-01  +7.675e-02
 +3240.0  +1.925e-01  +3.389e-01  +4.609e-02  +2.120e-01  +3.787e-01  +4.537e-02  +2.574e-01  +4.497e-01  +6.521e-02
 +3250.0  +1.906e-01  +3.218e-01  +5.937e-02  +2.177e-01  +3.652e-01  +7.027e-02  +2.655e-01  +4.431e-01  +8.787e-02
 +3260.0  +1.791e-01  +3.177e-01  +4.053e-02  +2.043e-01  +3.543e-01  +5.436e-02  +2.477e-01  +4.202e-01  +7.525e-02
 +3270.0  +1.863e-01  +3.128e-01  +5.971e-02  +2.093e-01  +3.575e-01  +6.110e-02  +2.535e-01  +4.326e-01  +7.440e-02
 +3280.0  +1.821e-01  +3.101e-01  +5.419e-02  +2.019e-01  +3.550e-01  +4.876e-02  +2.525e-01  +4.308e-01  +7.411e-02
 +3290.0  +1.721e-01  +2.973e-01  +4.681e-02  +1.938e-01  +3.372e-01  +5.040e-02  +2.416e-01  +4.098e-01  +7.348e-02
 +3300.0  +1.828e-01  +3.165e-01  +4.902e-02  +2.059e-01  +3.571e-01  +5.468e-02  +2.549e-01  +4.321e-01  +7.768e-02
 +3310.0  +1.785e-01  +3.143e-01  +4.271e-02  +2.060e-01  +3.586e-01  +5.344e-02  +2.597e-01  +4.386e-01  +8.081e-02
 +3320.0  +1.702e-01  +3.028e-01  +3.772e-02  +1.960e-01  +3.428e-01  +4.915e-02  +2.484e-01  +4.201e-01  +7.671e-02
 +3330.0  +1.953e-01  +3.268e-01  +6.369e-02  +2.191e-01  +3.681e-01  +7.011e-02  +2.673e-01  +4.448e-01  +8.976e-02
 +3340.0  +1.885e-01  +3.038e-01  +7.316e-02  +2.107e-01  +3.386e-01  +8.282e-02  +2.583e-01  +4.142e-01  +1.025e-01
 +3350.0  +1.838e-01  +3.129e-01  +5.479e-02  +2.070e-01  +3.530e-01  +6.093e-02  +2.517e-01  +4.222e-01  +8.114e-02
 +3360.0  +1.973e-01  +3.338e-01  +6.092e-02  +2.177e-01  +3.750e-01  +6.041e-02  +2.537e-01  +4.430e-01  +6.437e-02
 +3370.0  +1.974e-01  +3.378e-01  +5.702e-02  +2.240e-01  +3.763e-01  +7.162e-02  +2.709e-01  +4.505e-01  +9.133e-02
 +3380.0  +1.927e-01  +3.340e-01  +5.136e-02  +2.193e-01  +3.729e-01  +6.581e-02  +2.682e-01  +4.449e-01  +9.161e-02
 +3390.0  +1.733e-01  +3.100e-01  +3.670e-02  +1.966e-01  +3.458e-01  +4.737e-02  +2.417e-01  +4.103e-01  +7.313e-02
 +3400.0  +1.819e-01  +3.142e-01  +4.967e-02  +2.053e-01  +3.506e-01  +6.000e-02  +2.485e-01  +4.222e-01  +7.482e-02
 +3410.0  +1.682e-01  +3.028e-01  +3.349e-02  +1.920e-01  +3.362e-01  +4.786e-02  +2.389e-01  +4.030e-01  +7.475e-02
 +3420.0  +1.802e-01  +3.064e-01  +5.397e-02  +2.027e-01  +3.412e-01  +6.410e-02  +2.444e-01  +4.066e-01  +8.231e-02
 +3430.0  +1.846e-01  +3.173e-01  +5.201e-02  +2.031e-01  +3.557e-01  +5.048e-02  +2.430e-01  +4.233e-01  +6.270e-02
 +3440.0  +1.712e-01  +3.019e-01  +4.050e-02  +1.875e-01  +3.394e-01  +3.556e-02  +2.305e-01  +4.088e-01  +5.228e-02
 +3450.0  +1.662e-01  +2.965e-01  +3.576e-02  +1.905e-01  +3.315e-01  +4.946e-02  +2.398e-01  +4.018e-01  +7.791e-02
 +3460.0  +1.724e-01  +2.967e-01  +4.810e-02  +1.920e-01  +3.319e-01  +5.211e-02  +2.371e-01  +4.032e-01  +7.110e-02
 +3470.0  +1.740e-01  +3.079e-01  +4.020e-02  +1.940e-01  +3.460e-01  +4.208e-02  +2.389e-01  +4.164e-01  +6.141e-02
 +3480.0  +1.764e-01  +3.149e-01  +3.790e-02  +2.009e-01  +3.547e-01  +4.700e-02  +2.493e-01  +4.307e-01  +6.786e-02
 +3490.0  +1.819e-01  +3.367e-01  +2.712e-02  +2.046e-01  +3.699e-01  +3.924e-02  +2.523e-01  +4.349e-01  +6.976e-02
 +3500.0  +1.828e-01  +3.302e-01  +3.541e-02  +2.033e-01  +3.555e-01  +5.107e-02  +2.458e-01  +4.118e-01  +7.968e-02
 +3510.0  +1.873e-01  +3.177e-01  +5.678e-02  +2.092e-01  +3.521e-01  +6.638e-02  +2.527e-01  +4.198e-01  +8.563e-02
 +3520.0  +1.971e-01  +3.378e-01  +5.638e-02  +2.148e-01  +3.736e-01  +5.593e-02  +2.575e-01  +4.445e-01  +7.049e-02
 +3530.0  +1.784e-01  +3.156e-01  +4.128e-02  +1.986e-01  +3.477e-01  +4.942e-02  +2.430e-01  +4.154e-01  +7.051e-02
 +3540.0  +1.926e-01  +3.269e-01  +5.822e-02  +2.075e-01  +3.556e-01  +5.940e-02  +2.457e-01  +4.155e-01  +7.587e-02
 +3550.0  +1.943e-01  +3.321e-01  +5.657e-02  +2.132e-01  +3.692e-01  +5.707e-02  +2.522e-01  +4.402e-01  +6.415e-02
 +3560.0  +1.854e-01  +3.265e-01  +4.438e-02  +2.055e-01  +3.606e-01  +5.046e-02  +2.452e-01  +4.276e-01  +6.276e-02
 +3570.0  +1.861e-01  +3.353e-01  +3.692e-02  +2.026e-01  +3.667e-01  +3.854e-02  +2.375e-01  +4.296e-01  +4.527e-02
 +3580.0  +1.760e-01  +3.298e-01  +2.219e-02  +1.971e-01  +3.631e-01  +3.118e-02  +2.398e-01  +4.240e-01  +5.562e-02
 +3590.0  +1.829e-01  +3.303e-01  +3.561e-02  +2.043e-01  +3.639e-01  +4.463e-02  +2.457e-01  +4.264e-01  +6.508e-02
 +3600.0  +1.849e-01  +3.318e-01  +3.806e-02  +2.084e-01  +3.689e-01  +4.785e-02  +2.497e-01  +4.347e-01  +6.472e-02
 +3610.0  +1.834e-01  +3.358e-01  +3.095e-02  +2.016e-01  +3.645e-01  +3.869e-02  +2.394e-01  +4.293e-01  +4.946e-02
 +3620.0  +1.842e-01  +3.334e-01  +3.505e-02  +1.998e-01  +3.639e-01  +3.571e-02  +2.387e-01  +4.277e-01  +4.960e-02
 +3630.0  +1.727e-01  +3.101e-01  +3.532e-02  +1.964e-01  +3.470e-01  +4.576e-02  +2.420e-01  +4.106e-01  +7.333e-02
 +3640.0  +1.801e-01  +3.265e-01  +3.363e-02  +2.050e-01  +3.687e-01  +4.123e-02  +2.515e-01  +4.392e-01  +6.377e-02
 +3650.0  +1.837e-01  +3.342e-01  +3.315e-02  +2.015e-01  +3.670e-01  +3.599e-02  +2.420e-01  +4.272e-01  +5.674e-02
 +3660.0  +1.887e-01  +3.510e-01  +2.650e-02  +2.045e-01  +3.822e-01  +2.676e-02  +2.392e-01  +4.414e-01  +3.693e-02
 +3670.0  +1.855e-01  +3.421e-01  +2.885e-02  +2.029e-01  +3.753e-01  +3.040e-02  +2.454e-01  +4.409e-01  +4.980e-02
 +3680.0  +1.910e-01  +3.453e-01  +3.665e-02  +2.087e-01  +3.792e-01  +3.813e-02  +2.478e-01  +4.466e-01  +4.902e-02
 +3690.0  +1.766e-01  +3.308e-01  +2.250e-02  +1.917e-01  +3.597e-01  +2.358e-02  +2.295e-01  +4.218e-01  +3.718e-02
 +3700.0  +1.962e-01  +3.519e-01  +4.045e-02  +2.123e-01  +3.862e-01  +3.842e-02  +2.510e-01  +4.547e-01  +4.728e-02
 +3710.0  +1.768e-01  +3.228e-01  +3.074e-02  +1.995e-01  +3.649e-01  +3.413e-02  +2.428e-01  +4.390e-01  +4.660e-02
 +3720.0  +1.838e-01  +3.259e-01  +4.179e-02  +2.033e-01  +3.651e-01  +4.151e-02  +2.405e-01  +4.361e-01  +4.492e-02
 +3730.0  +1.838e-01  +3.291e-01  +3.840e-02  +2.023e-01  +3.613e-01  +4.320e-02  +2.425e-01  +4.279e-01  +5.706e-02
 +3740.0  +1.696e-01  +3.089e-01  +3.038e-02  +1.820e-01  +3.443e-01  +1.975e-02  +2.242e-01  +4.137e-01  +3.472e-02
 +3750.0  +1.718e-01  +3.106e-01  +3.313e-02  +1.828e-01  +3.357e-01  +2.987e-02  +2.175e-01  +3.965e-01  +3.860e-02
 +3760.0  +1.647e-01  +2.972e-01  +3.221e-02  +1.841e-01  +3.329e-01  +3.538e-02  +2.309e-01  +4.060e-01  +5.585e-02
 +3770.0  +1.789e-01  +3.123e-01  +4.551e-02  +1.999e-01  +3.465e-01  +5.319e-02  +2.460e-01  +4.167e-01  +7.527e-02
 +3780.0  +1.772e-01  +2.989e-01  +5.550e-02  +1.955e-01  +3.304e-01  +6.050e-02  +2.386e-01  +4.068e-01  +7.044e-02
 +3790.0  +1.844e-01  +3.237e-01  +4.511e-02  +2.009e-01  +3.578e-01  +4.396e-02  +2.448e-01  +4.285e-01  +6.105e-02
 +3800.0  +1.821e-01  +3.260e-01  +3.832e-02  +1.979e-01  +3.629e-01  +3.295e-02  +2.447e-01  +4.339e-01  +5.558e-02


==> figs/ch10_ana/versus_init/versus_init_mag_pos_hor_m_pc.txt <==
    +0.0  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03
   +10.0  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03
   +20.0  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03
   +30.0  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03
   +40.0  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03
   +50.0  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03
   +60.0  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03
   +70.0  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03
   +80.0  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03
   +90.0  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03
  +100.0  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03
  +110.0  +1.143e-02  +1.707e-02  +5.794e-03  +1.143e-02  +1.707e-02  +5.792e-03  +1.143e-02  +1.706e-02  +5.791e-03
  +120.0  +1.352e-02  +2.062e-02  +6.428e-03  +1.352e-02  +2.062e-02  +6.425e-03  +1.351e-02  +2.061e-02  +6.422e-03
  +130.0  +1.717e-02  +2.617e-02  +8.178e-03  +1.717e-02  +2.616e-02  +8.171e-03  +1.715e-02  +2.614e-02  +8.158e-03
  +140.0  +2.142e-02  +3.274e-02  +1.009e-02  +2.140e-02  +3.273e-02  +1.008e-02  +2.138e-02  +3.270e-02  +1.005e-02
  +150.0  +2.622e-02  +3.959e-02  +1.285e-02  +2.621e-02  +3.957e-02  +1.284e-02  +2.619e-02  +3.954e-02  +1.284e-02
  +160.0  +3.129e-02  +4.693e-02  +1.565e-02  +3.128e-02  +4.691e-02  +1.564e-02  +3.125e-02  +4.689e-02  +1.562e-02
  +170.0  +3.583e-02  +5.392e-02  +1.773e-02  +3.581e-02  +5.391e-02  +1.771e-02  +3.579e-02  +5.388e-02  +1.770e-02
  +180.0  +4.059e-02  +6.108e-02  +2.011e-02  +4.057e-02  +6.107e-02  +2.007e-02  +4.055e-02  +6.104e-02  +2.005e-02
  +190.0  +4.600e-02  +6.910e-02  +2.291e-02  +4.597e-02  +6.910e-02  +2.284e-02  +4.594e-02  +6.910e-02  +2.279e-02
  +200.0  +5.110e-02  +7.708e-02  +2.511e-02  +5.105e-02  +7.708e-02  +2.502e-02  +5.102e-02  +7.709e-02  +2.495e-02
  +210.0  +5.609e-02  +8.448e-02  +2.770e-02  +5.606e-02  +8.448e-02  +2.763e-02  +5.605e-02  +8.448e-02  +2.762e-02
  +220.0  +6.124e-02  +9.199e-02  +3.048e-02  +6.121e-02  +9.198e-02  +3.043e-02  +6.121e-02  +9.200e-02  +3.041e-02
  +230.0  +6.624e-02  +1.001e-01  +3.234e-02  +6.622e-02  +1.001e-01  +3.230e-02  +6.624e-02  +1.002e-01  +3.231e-02
  +240.0  +7.143e-02  +1.087e-01  +3.411e-02  +7.143e-02  +1.087e-01  +3.413e-02  +7.150e-02  +1.088e-01  +3.424e-02
  +250.0  +7.680e-02  +1.177e-01  +3.589e-02  +7.681e-02  +1.177e-01  +3.594e-02  +7.690e-02  +1.177e-01  +3.607e-02
  +260.0  +8.204e-02  +1.263e-01  +3.780e-02  +8.206e-02  +1.262e-01  +3.788e-02  +8.218e-02  +1.263e-01  +3.806e-02
  +270.0  +8.782e-02  +1.357e-01  +3.999e-02  +8.785e-02  +1.356e-01  +4.008e-02  +8.800e-02  +1.357e-01  +4.030e-02
  +280.0  +9.414e-02  +1.453e-01  +4.299e-02  +9.417e-02  +1.453e-01  +4.308e-02  +9.434e-02  +1.454e-01  +4.331e-02
  +290.0  +1.003e-01  +1.548e-01  +4.576e-02  +1.003e-01  +1.548e-01  +4.583e-02  +1.005e-01  +1.549e-01  +4.606e-02
  +300.0  +1.061e-01  +1.640e-01  +4.821e-02  +1.061e-01  +1.640e-01  +4.828e-02  +1.063e-01  +1.642e-01  +4.853e-02
  +310.0  +1.120e-01  +1.733e-01  +5.065e-02  +1.120e-01  +1.733e-01  +5.070e-02  +1.122e-01  +1.735e-01  +5.095e-02
  +320.0  +1.179e-01  +1.828e-01  +5.294e-02  +1.179e-01  +1.828e-01  +5.299e-02  +1.181e-01  +1.830e-01  +5.325e-02
  +330.0  +1.239e-01  +1.924e-01  +5.549e-02  +1.240e-01  +1.924e-01  +5.553e-02  +1.242e-01  +1.926e-01  +5.584e-02
  +340.0  +1.301e-01  +2.021e-01  +5.801e-02  +1.301e-01  +2.022e-01  +5.807e-02  +1.304e-01  +2.024e-01  +5.843e-02
  +350.0  +1.363e-01  +2.123e-01  +6.029e-02  +1.363e-01  +2.123e-01  +6.040e-02  +1.367e-01  +2.125e-01  +6.084e-02
  +360.0  +1.422e-01  +2.221e-01  +6.232e-02  +1.423e-01  +2.221e-01  +6.249e-02  +1.427e-01  +2.223e-01  +6.302e-02
  +370.0  +1.479e-01  +2.316e-01  +6.426e-02  +1.481e-01  +2.316e-01  +6.447e-02  +1.485e-01  +2.319e-01  +6.514e-02
  +380.0  +1.545e-01  +2.421e-01  +6.697e-02  +1.547e-01  +2.421e-01  +6.725e-02  +1.552e-01  +2.424e-01  +6.799e-02
  +390.0  +1.604e-01  +2.515e-01  +6.936e-02  +1.606e-01  +2.516e-01  +6.968e-02  +1.612e-01  +2.518e-01  +7.046e-02
  +400.0  +1.663e-01  +2.609e-01  +7.168e-02  +1.665e-01  +2.610e-01  +7.201e-02  +1.671e-01  +2.613e-01  +7.281e-02
  +410.0  +1.718e-01  +2.700e-01  +7.359e-02  +1.720e-01  +2.701e-01  +7.390e-02  +1.726e-01  +2.704e-01  +7.466e-02
  +420.0  +1.776e-01  +2.794e-01  +7.573e-02  +1.778e-01  +2.795e-01  +7.604e-02  +1.783e-01  +2.799e-01  +7.679e-02
  +430.0  +1.832e-01  +2.888e-01  +7.754e-02  +1.834e-01  +2.889e-01  +7.787e-02  +1.840e-01  +2.893e-01  +7.865e-02
  +440.0  +1.887e-01  +2.981e-01  +7.927e-02  +1.889e-01  +2.982e-01  +7.965e-02  +1.895e-01  +2.986e-01  +8.050e-02
  +450.0  +1.943e-01  +3.075e-01  +8.111e-02  +1.946e-01  +3.076e-01  +8.155e-02  +1.952e-01  +3.080e-01  +8.248e-02
  +460.0  +2.004e-01  +3.173e-01  +8.342e-02  +2.007e-01  +3.174e-01  +8.393e-02  +2.014e-01  +3.179e-01  +8.495e-02
  +470.0  +2.068e-01  +3.273e-01  +8.625e-02  +2.071e-01  +3.274e-01  +8.678e-02  +2.079e-01  +3.279e-01  +8.787e-02
  +480.0  +2.135e-01  +3.384e-01  +8.857e-02  +2.138e-01  +3.386e-01  +8.898e-02  +2.146e-01  +3.391e-01  +9.014e-02
  +490.0  +2.206e-01  +3.500e-01  +9.114e-02  +2.208e-01  +3.501e-01  +9.157e-02  +2.217e-01  +3.506e-01  +9.280e-02
  +500.0  +2.277e-01  +3.612e-01  +9.410e-02  +2.280e-01  +3.614e-01  +9.461e-02  +2.289e-01  +3.619e-01  +9.589e-02
  +510.0  +2.348e-01  +3.725e-01  +9.715e-02  +2.352e-01  +3.727e-01  +9.774e-02  +2.361e-01  +3.732e-01  +9.904e-02
  +520.0  +2.419e-01  +3.831e-01  +1.007e-01  +2.422e-01  +3.832e-01  +1.012e-01  +2.431e-01  +3.839e-01  +1.024e-01
  +530.0  +2.486e-01  +3.935e-01  +1.037e-01  +2.489e-01  +3.937e-01  +1.041e-01  +2.498e-01  +3.944e-01  +1.051e-01
  +540.0  +2.553e-01  +4.048e-01  +1.058e-01  +2.556e-01  +4.050e-01  +1.062e-01  +2.565e-01  +4.058e-01  +1.071e-01
  +550.0  +2.618e-01  +4.156e-01  +1.079e-01  +2.621e-01  +4.159e-01  +1.083e-01  +2.629e-01  +4.167e-01  +1.091e-01
  +560.0  +2.688e-01  +4.269e-01  +1.108e-01  +2.691e-01  +4.272e-01  +1.111e-01  +2.700e-01  +4.281e-01  +1.118e-01
  +570.0  +2.764e-01  +4.391e-01  +1.136e-01  +2.767e-01  +4.395e-01  +1.139e-01  +2.775e-01  +4.405e-01  +1.144e-01
  +580.0  +2.837e-01  +4.508e-01  +1.166e-01  +2.840e-01  +4.512e-01  +1.169e-01  +2.848e-01  +4.522e-01  +1.173e-01
  +590.0  +2.909e-01  +4.624e-01  +1.193e-01  +2.912e-01  +4.628e-01  +1.196e-01  +2.919e-01  +4.639e-01  +1.200e-01
  +600.0  +2.979e-01  +4.736e-01  +1.221e-01  +2.982e-01  +4.741e-01  +1.224e-01  +2.990e-01  +4.752e-01  +1.228e-01
  +610.0  +3.053e-01  +4.852e-01  +1.253e-01  +3.057e-01  +4.857e-01  +1.256e-01  +3.064e-01  +4.869e-01  +1.260e-01
  +620.0  +3.132e-01  +4.974e-01  +1.290e-01  +3.136e-01  +4.979e-01  +1.293e-01  +3.144e-01  +4.991e-01  +1.297e-01
  +630.0  +3.211e-01  +5.096e-01  +1.325e-01  +3.215e-01  +5.102e-01  +1.329e-01  +3.223e-01  +5.114e-01  +1.332e-01
  +640.0  +3.291e-01  +5.223e-01  +1.359e-01  +3.296e-01  +5.229e-01  +1.363e-01  +3.304e-01  +5.242e-01  +1.366e-01
  +650.0  +3.369e-01  +5.353e-01  +1.385e-01  +3.374e-01  +5.359e-01  +1.390e-01  +3.382e-01  +5.372e-01  +1.392e-01
  +660.0  +3.447e-01  +5.482e-01  +1.412e-01  +3.453e-01  +5.489e-01  +1.417e-01  +3.461e-01  +5.503e-01  +1.419e-01
  +670.0  +3.529e-01  +5.611e-01  +1.448e-01  +3.535e-01  +5.618e-01  +1.452e-01  +3.543e-01  +5.633e-01  +1.453e-01
  +680.0  +3.618e-01  +5.743e-01  +1.493e-01  +3.624e-01  +5.751e-01  +1.497e-01  +3.632e-01  +5.767e-01  +1.498e-01
  +690.0  +3.713e-01  +5.887e-01  +1.539e-01  +3.719e-01  +5.895e-01  +1.543e-01  +3.727e-01  +5.911e-01  +1.543e-01
  +700.0  +3.806e-01  +6.032e-01  +1.580e-01  +3.812e-01  +6.041e-01  +1.583e-01  +3.820e-01  +6.057e-01  +1.583e-01
  +710.0  +3.898e-01  +6.171e-01  +1.624e-01  +3.904e-01  +6.181e-01  +1.627e-01  +3.912e-01  +6.198e-01  +1.626e-01
  +720.0  +3.990e-01  +6.311e-01  +1.669e-01  +3.996e-01  +6.321e-01  +1.671e-01  +4.004e-01  +6.339e-01  +1.668e-01
  +730.0  +4.088e-01  +6.456e-01  +1.720e-01  +4.094e-01  +6.466e-01  +1.721e-01  +4.101e-01  +6.485e-01  +1.717e-01
  +740.0  +4.190e-01  +6.605e-01  +1.775e-01  +4.196e-01  +6.616e-01  +1.775e-01  +4.202e-01  +6.636e-01  +1.769e-01
  +750.0  +4.288e-01  +6.755e-01  +1.821e-01  +4.294e-01  +6.767e-01  +1.821e-01  +4.300e-01  +6.787e-01  +1.814e-01
  +760.0  +4.382e-01  +6.903e-01  +1.861e-01  +4.388e-01  +6.915e-01  +1.861e-01  +4.395e-01  +6.936e-01  +1.853e-01
  +770.0  +4.473e-01  +7.046e-01  +1.900e-01  +4.479e-01  +7.059e-01  +1.900e-01  +4.486e-01  +7.080e-01  +1.892e-01
  +780.0  +4.566e-01  +7.195e-01  +1.937e-01  +4.573e-01  +7.208e-01  +1.938e-01  +4.580e-01  +7.230e-01  +1.929e-01
  +790.0  +4.660e-01  +7.341e-01  +1.978e-01  +4.667e-01  +7.355e-01  +1.979e-01  +4.674e-01  +7.378e-01  +1.970e-01
  +800.0  +4.756e-01  +7.490e-01  +2.021e-01  +4.763e-01  +7.505e-01  +2.022e-01  +4.770e-01  +7.528e-01  +2.012e-01
  +810.0  +4.855e-01  +7.649e-01  +2.062e-01  +4.863e-01  +7.664e-01  +2.063e-01  +4.870e-01  +7.687e-01  +2.053e-01
  +820.0  +4.957e-01  +7.806e-01  +2.107e-01  +4.965e-01  +7.822e-01  +2.108e-01  +4.971e-01  +7.846e-01  +2.097e-01
  +830.0  +5.060e-01  +7.962e-01  +2.158e-01  +5.068e-01  +7.978e-01  +2.158e-01  +5.075e-01  +8.002e-01  +2.147e-01
  +840.0  +5.161e-01  +8.118e-01  +2.203e-01  +5.169e-01  +8.135e-01  +2.204e-01  +5.176e-01  +8.159e-01  +2.193e-01
  +850.0  +5.257e-01  +8.276e-01  +2.239e-01  +5.267e-01  +8.293e-01  +2.241e-01  +5.274e-01  +8.317e-01  +2.231e-01
  +860.0  +5.356e-01  +8.441e-01  +2.270e-01  +5.365e-01  +8.459e-01  +2.272e-01  +5.373e-01  +8.483e-01  +2.263e-01
  +870.0  +5.458e-01  +8.609e-01  +2.308e-01  +5.468e-01  +8.627e-01  +2.310e-01  +5.475e-01  +8.651e-01  +2.300e-01
  +880.0  +5.564e-01  +8.777e-01  +2.351e-01  +5.575e-01  +8.796e-01  +2.353e-01  +5.582e-01  +8.820e-01  +2.344e-01
  +890.0  +5.668e-01  +8.950e-01  +2.387e-01  +5.679e-01  +8.969e-01  +2.389e-01  +5.687e-01  +8.993e-01  +2.381e-01
  +900.0  +5.771e-01  +9.127e-01  +2.415e-01  +5.782e-01  +9.146e-01  +2.417e-01  +5.789e-01  +9.170e-01  +2.409e-01
  +910.0  +5.881e-01  +9.312e-01  +2.450e-01  +5.892e-01  +9.332e-01  +2.452e-01  +5.899e-01  +9.356e-01  +2.443e-01
  +920.0  +5.994e-01  +9.494e-01  +2.493e-01  +6.005e-01  +9.515e-01  +2.495e-01  +6.012e-01  +9.539e-01  +2.486e-01
  +930.0  +6.109e-01  +9.681e-01  +2.537e-01  +6.121e-01  +9.703e-01  +2.539e-01  +6.127e-01  +9.726e-01  +2.528e-01
  +940.0  +6.226e-01  +9.869e-01  +2.582e-01  +6.238e-01  +9.891e-01  +2.585e-01  +6.244e-01  +9.914e-01  +2.574e-01
  +950.0  +6.341e-01  +1.006e+00  +2.620e-01  +6.353e-01  +1.008e+00  +2.622e-01  +6.359e-01  +1.011e+00  +2.611e-01
  +960.0  +6.453e-01  +1.026e+00  +2.651e-01  +6.466e-01  +1.028e+00  +2.653e-01  +6.472e-01  +1.030e+00  +2.642e-01
  +970.0  +6.567e-01  +1.045e+00  +2.683e-01  +6.579e-01  +1.047e+00  +2.685e-01  +6.585e-01  +1.050e+00  +2.674e-01
  +980.0  +6.686e-01  +1.065e+00  +2.719e-01  +6.699e-01  +1.068e+00  +2.721e-01  +6.705e-01  +1.070e+00  +2.710e-01
  +990.0  +6.812e-01  +1.087e+00  +2.752e-01  +6.826e-01  +1.090e+00  +2.755e-01  +6.832e-01  +1.092e+00  +2.745e-01
 +1000.0  +6.938e-01  +1.109e+00  +2.785e-01  +6.952e-01  +1.112e+00  +2.788e-01  +6.958e-01  +1.114e+00  +2.778e-01
 +1010.0  +7.062e-01  +1.130e+00  +2.823e-01  +7.076e-01  +1.133e+00  +2.825e-01  +7.082e-01  +1.135e+00  +2.816e-01
 +1020.0  +7.184e-01  +1.151e+00  +2.855e-01  +7.198e-01  +1.154e+00  +2.858e-01  +7.204e-01  +1.156e+00  +2.848e-01
 +1030.0  +7.309e-01  +1.173e+00  +2.890e-01  +7.323e-01  +1.175e+00  +2.893e-01  +7.329e-01  +1.178e+00  +2.884e-01
 +1040.0  +7.433e-01  +1.194e+00  +2.921e-01  +7.448e-01  +1.197e+00  +2.925e-01  +7.454e-01  +1.199e+00  +2.916e-01
 +1050.0  +7.555e-01  +1.216e+00  +2.950e-01  +7.570e-01  +1.219e+00  +2.954e-01  +7.577e-01  +1.221e+00  +2.945e-01
 +1060.0  +7.674e-01  +1.237e+00  +2.973e-01  +7.689e-01  +1.240e+00  +2.978e-01  +7.696e-01  +1.242e+00  +2.969e-01
 +1070.0  +7.796e-01  +1.259e+00  +3.002e-01  +7.812e-01  +1.262e+00  +3.007e-01  +7.818e-01  +1.264e+00  +2.998e-01
 +1080.0  +7.923e-01  +1.281e+00  +3.035e-01  +7.939e-01  +1.284e+00  +3.039e-01  +7.945e-01  +1.286e+00  +3.031e-01
 +1090.0  +8.049e-01  +1.303e+00  +3.064e-01  +8.065e-01  +1.306e+00  +3.069e-01  +8.071e-01  +1.308e+00  +3.061e-01
 +1100.0  +8.172e-01  +1.325e+00  +3.090e-01  +8.189e-01  +1.328e+00  +3.095e-01  +8.195e-01  +1.330e+00  +3.088e-01
 +1110.0  +8.296e-01  +1.348e+00  +3.113e-01  +8.313e-01  +1.351e+00  +3.119e-01  +8.320e-01  +1.353e+00  +3.113e-01
 +1120.0  +8.424e-01  +1.371e+00  +3.137e-01  +8.442e-01  +1.374e+00  +3.143e-01  +8.449e-01  +1.376e+00  +3.138e-01
 +1130.0  +8.555e-01  +1.394e+00  +3.165e-01  +8.573e-01  +1.397e+00  +3.171e-01  +8.580e-01  +1.399e+00  +3.166e-01
 +1140.0  +8.684e-01  +1.418e+00  +3.193e-01  +8.703e-01  +1.421e+00  +3.199e-01  +8.710e-01  +1.423e+00  +3.195e-01
 +1150.0  +8.816e-01  +1.441e+00  +3.216e-01  +8.834e-01  +1.445e+00  +3.223e-01  +8.842e-01  +1.446e+00  +3.219e-01
 +1160.0  +8.948e-01  +1.466e+00  +3.235e-01  +8.967e-01  +1.469e+00  +3.242e-01  +8.975e-01  +1.471e+00  +3.238e-01
 +1170.0  +9.087e-01  +1.491e+00  +3.260e-01  +9.106e-01  +1.495e+00  +3.267e-01  +9.114e-01  +1.496e+00  +3.263e-01
 +1180.0  +9.225e-01  +1.517e+00  +3.276e-01  +9.245e-01  +1.521e+00  +3.283e-01  +9.253e-01  +1.523e+00  +3.280e-01
 +1190.0  +9.363e-01  +1.544e+00  +3.290e-01  +9.384e-01  +1.547e+00  +3.297e-01  +9.392e-01  +1.549e+00  +3.295e-01
 +1200.0  +9.502e-01  +1.570e+00  +3.307e-01  +9.523e-01  +1.573e+00  +3.314e-01  +9.531e-01  +1.575e+00  +3.312e-01
 +1210.0  +9.649e-01  +1.596e+00  +3.333e-01  +9.670e-01  +1.600e+00  +3.341e-01  +9.678e-01  +1.602e+00  +3.339e-01
 +1220.0  +9.796e-01  +1.623e+00  +3.360e-01  +9.817e-01  +1.627e+00  +3.368e-01  +9.825e-01  +1.628e+00  +3.366e-01
 +1230.0  +9.938e-01  +1.650e+00  +3.379e-01  +9.960e-01  +1.653e+00  +3.387e-01  +9.968e-01  +1.655e+00  +3.385e-01
 +1240.0  +1.008e+00  +1.678e+00  +3.393e-01  +1.011e+00  +1.681e+00  +3.401e-01  +1.011e+00  +1.683e+00  +3.398e-01
 +1250.0  +1.023e+00  +1.706e+00  +3.412e-01  +1.026e+00  +1.709e+00  +3.419e-01  +1.026e+00  +1.711e+00  +3.417e-01
 +1260.0  +1.039e+00  +1.734e+00  +3.440e-01  +1.041e+00  +1.738e+00  +3.447e-01  +1.042e+00  +1.740e+00  +3.444e-01
 +1270.0  +1.055e+00  +1.763e+00  +3.470e-01  +1.057e+00  +1.767e+00  +3.477e-01  +1.058e+00  +1.768e+00  +3.474e-01
 +1280.0  +1.070e+00  +1.792e+00  +3.490e-01  +1.073e+00  +1.796e+00  +3.498e-01  +1.074e+00  +1.798e+00  +3.495e-01
 +1290.0  +1.086e+00  +1.821e+00  +3.509e-01  +1.088e+00  +1.825e+00  +3.517e-01  +1.089e+00  +1.827e+00  +3.514e-01
 +1300.0  +1.102e+00  +1.850e+00  +3.536e-01  +1.104e+00  +1.854e+00  +3.543e-01  +1.105e+00  +1.856e+00  +3.540e-01
 +1310.0  +1.117e+00  +1.879e+00  +3.558e-01  +1.120e+00  +1.883e+00  +3.566e-01  +1.120e+00  +1.885e+00  +3.562e-01
 +1320.0  +1.133e+00  +1.909e+00  +3.578e-01  +1.136e+00  +1.913e+00  +3.585e-01  +1.137e+00  +1.915e+00  +3.581e-01
 +1330.0  +1.150e+00  +1.940e+00  +3.600e-01  +1.152e+00  +1.944e+00  +3.606e-01  +1.153e+00  +1.946e+00  +3.602e-01
 +1340.0  +1.167e+00  +1.971e+00  +3.621e-01  +1.169e+00  +1.975e+00  +3.627e-01  +1.170e+00  +1.977e+00  +3.623e-01
 +1350.0  +1.183e+00  +2.002e+00  +3.643e-01  +1.186e+00  +2.007e+00  +3.648e-01  +1.187e+00  +2.009e+00  +3.643e-01
 +1360.0  +1.200e+00  +2.034e+00  +3.664e-01  +1.203e+00  +2.039e+00  +3.669e-01  +1.203e+00  +2.041e+00  +3.663e-01
 +1370.0  +1.217e+00  +2.065e+00  +3.685e-01  +1.219e+00  +2.070e+00  +3.690e-01  +1.220e+00  +2.072e+00  +3.684e-01
 +1380.0  +1.233e+00  +2.096e+00  +3.706e-01  +1.236e+00  +2.100e+00  +3.710e-01  +1.236e+00  +2.102e+00  +3.703e-01
 +1390.0  +1.249e+00  +2.126e+00  +3.727e-01  +1.252e+00  +2.131e+00  +3.731e-01  +1.252e+00  +2.133e+00  +3.723e-01
 +1400.0  +1.266e+00  +2.157e+00  +3.752e-01  +1.269e+00  +2.162e+00  +3.755e-01  +1.269e+00  +2.164e+00  +3.747e-01
 +1410.0  +1.282e+00  +2.187e+00  +3.777e-01  +1.285e+00  +2.192e+00  +3.779e-01  +1.286e+00  +2.194e+00  +3.770e-01
 +1420.0  +1.299e+00  +2.218e+00  +3.801e-01  +1.302e+00  +2.223e+00  +3.803e-01  +1.302e+00  +2.225e+00  +3.794e-01
 +1430.0  +1.317e+00  +2.250e+00  +3.831e-01  +1.319e+00  +2.255e+00  +3.831e-01  +1.320e+00  +2.257e+00  +3.822e-01
 +1440.0  +1.334e+00  +2.282e+00  +3.866e-01  +1.337e+00  +2.287e+00  +3.866e-01  +1.337e+00  +2.289e+00  +3.856e-01
 +1450.0  +1.352e+00  +2.314e+00  +3.905e-01  +1.355e+00  +2.319e+00  +3.904e-01  +1.355e+00  +2.321e+00  +3.893e-01
 +1460.0  +1.370e+00  +2.346e+00  +3.946e-01  +1.373e+00  +2.351e+00  +3.945e-01  +1.373e+00  +2.353e+00  +3.933e-01
 +1470.0  +1.388e+00  +2.378e+00  +3.988e-01  +1.391e+00  +2.384e+00  +3.986e-01  +1.392e+00  +2.386e+00  +3.973e-01
 +1480.0  +1.407e+00  +2.411e+00  +4.029e-01  +1.410e+00  +2.417e+00  +4.027e-01  +1.410e+00  +2.419e+00  +4.015e-01
 +1490.0  +1.426e+00  +2.445e+00  +4.077e-01  +1.429e+00  +2.451e+00  +4.075e-01  +1.430e+00  +2.453e+00  +4.062e-01
 +1500.0  +1.446e+00  +2.479e+00  +4.123e-01  +1.449e+00  +2.485e+00  +4.120e-01  +1.449e+00  +2.487e+00  +4.108e-01
 +1510.0  +1.465e+00  +2.513e+00  +4.167e-01  +1.467e+00  +2.518e+00  +4.163e-01  +1.468e+00  +2.521e+00  +4.151e-01
 +1520.0  +1.483e+00  +2.546e+00  +4.206e-01  +1.486e+00  +2.552e+00  +4.202e-01  +1.487e+00  +2.554e+00  +4.190e-01
 +1530.0  +1.502e+00  +2.580e+00  +4.243e-01  +1.505e+00  +2.586e+00  +4.238e-01  +1.506e+00  +2.588e+00  +4.227e-01
 +1540.0  +1.521e+00  +2.614e+00  +4.277e-01  +1.523e+00  +2.620e+00  +4.272e-01  +1.524e+00  +2.622e+00  +4.261e-01
 +1550.0  +1.539e+00  +2.647e+00  +4.315e-01  +1.542e+00  +2.654e+00  +4.309e-01  +1.543e+00  +2.656e+00  +4.298e-01
 +1560.0  +1.559e+00  +2.682e+00  +4.359e-01  +1.562e+00  +2.688e+00  +4.354e-01  +1.562e+00  +2.691e+00  +4.343e-01
 +1570.0  +1.578e+00  +2.717e+00  +4.401e-01  +1.581e+00  +2.723e+00  +4.396e-01  +1.582e+00  +2.726e+00  +4.386e-01
 +1580.0  +1.598e+00  +2.752e+00  +4.443e-01  +1.601e+00  +2.758e+00  +4.437e-01  +1.602e+00  +2.761e+00  +4.428e-01
 +1590.0  +1.618e+00  +2.786e+00  +4.497e-01  +1.621e+00  +2.793e+00  +4.491e-01  +1.622e+00  +2.795e+00  +4.482e-01
 +1600.0  +1.638e+00  +2.821e+00  +4.550e-01  +1.641e+00  +2.828e+00  +4.544e-01  +1.642e+00  +2.830e+00  +4.536e-01
 +1610.0  +1.658e+00  +2.856e+00  +4.598e-01  +1.661e+00  +2.863e+00  +4.592e-01  +1.662e+00  +2.865e+00  +4.584e-01
 +1620.0  +1.678e+00  +2.892e+00  +4.653e-01  +1.681e+00  +2.898e+00  +4.647e-01  +1.682e+00  +2.901e+00  +4.640e-01
 +1630.0  +1.699e+00  +2.928e+00  +4.712e-01  +1.702e+00  +2.934e+00  +4.705e-01  +1.703e+00  +2.937e+00  +4.699e-01
 +1640.0  +1.721e+00  +2.964e+00  +4.772e-01  +1.724e+00  +2.971e+00  +4.765e-01  +1.725e+00  +2.973e+00  +4.759e-01
 +1650.0  +1.741e+00  +3.001e+00  +4.821e-01  +1.744e+00  +3.007e+00  +4.814e-01  +1.745e+00  +3.010e+00  +4.809e-01
 +1660.0  +1.762e+00  +3.037e+00  +4.873e-01  +1.765e+00  +3.044e+00  +4.865e-01  +1.766e+00  +3.047e+00  +4.860e-01
 +1670.0  +1.783e+00  +3.074e+00  +4.920e-01  +1.786e+00  +3.081e+00  +4.913e-01  +1.788e+00  +3.084e+00  +4.908e-01
 +1680.0  +1.804e+00  +3.111e+00  +4.962e-01  +1.807e+00  +3.119e+00  +4.955e-01  +1.808e+00  +3.121e+00  +4.950e-01
 +1690.0  +1.825e+00  +3.149e+00  +5.007e-01  +1.828e+00  +3.156e+00  +4.999e-01  +1.829e+00  +3.159e+00  +4.994e-01
 +1700.0  +1.846e+00  +3.186e+00  +5.058e-01  +1.849e+00  +3.193e+00  +5.049e-01  +1.850e+00  +3.196e+00  +5.043e-01
 +1710.0  +1.867e+00  +3.224e+00  +5.109e-01  +1.871e+00  +3.231e+00  +5.100e-01  +1.872e+00  +3.234e+00  +5.093e-01
 +1720.0  +1.889e+00  +3.261e+00  +5.162e-01  +1.892e+00  +3.269e+00  +5.153e-01  +1.893e+00  +3.272e+00  +5.147e-01
 +1730.0  +1.911e+00  +3.299e+00  +5.219e-01  +1.914e+00  +3.307e+00  +5.209e-01  +1.915e+00  +3.310e+00  +5.202e-01
 +1740.0  +1.932e+00  +3.337e+00  +5.272e-01  +1.935e+00  +3.345e+00  +5.262e-01  +1.937e+00  +3.348e+00  +5.255e-01
 +1750.0  +1.954e+00  +3.375e+00  +5.325e-01  +1.957e+00  +3.383e+00  +5.315e-01  +1.958e+00  +3.386e+00  +5.308e-01
 +1760.0  +1.976e+00  +3.413e+00  +5.380e-01  +1.979e+00  +3.421e+00  +5.369e-01  +1.980e+00  +3.424e+00  +5.362e-01
 +1770.0  +1.997e+00  +3.451e+00  +5.432e-01  +2.000e+00  +3.459e+00  +5.421e-01  +2.002e+00  +3.462e+00  +5.414e-01
 +1780.0  +2.019e+00  +3.489e+00  +5.487e-01  +2.022e+00  +3.497e+00  +5.476e-01  +2.023e+00  +3.500e+00  +5.470e-01
 +1790.0  +2.041e+00  +3.526e+00  +5.548e-01  +2.044e+00  +3.534e+00  +5.537e-01  +2.045e+00  +3.538e+00  +5.532e-01
 +1800.0  +2.063e+00  +3.565e+00  +5.612e-01  +2.067e+00  +3.573e+00  +5.601e-01  +2.068e+00  +3.576e+00  +5.596e-01
 +1810.0  +2.085e+00  +3.603e+00  +5.674e-01  +2.089e+00  +3.611e+00  +5.663e-01  +2.090e+00  +3.615e+00  +5.657e-01
 +1820.0  +2.107e+00  +3.641e+00  +5.734e-01  +2.111e+00  +3.649e+00  +5.724e-01  +2.112e+00  +3.653e+00  +5.719e-01
 +1830.0  +2.129e+00  +3.679e+00  +5.797e-01  +2.133e+00  +3.687e+00  +5.787e-01  +2.134e+00  +3.690e+00  +5.782e-01
 +1840.0  +2.152e+00  +3.717e+00  +5.862e-01  +2.155e+00  +3.726e+00  +5.851e-01  +2.157e+00  +3.729e+00  +5.848e-01
 +1850.0  +2.174e+00  +3.756e+00  +5.914e-01  +2.177e+00  +3.765e+00  +5.904e-01  +2.179e+00  +3.768e+00  +5.901e-01
 +1860.0  +2.196e+00  +3.795e+00  +5.974e-01  +2.200e+00  +3.803e+00  +5.963e-01  +2.201e+00  +3.807e+00  +5.961e-01
 +1870.0  +2.219e+00  +3.834e+00  +6.036e-01  +2.222e+00  +3.842e+00  +6.025e-01  +2.224e+00  +3.846e+00  +6.022e-01
 +1880.0  +2.241e+00  +3.872e+00  +6.096e-01  +2.245e+00  +3.881e+00  +6.084e-01  +2.246e+00  +3.885e+00  +6.081e-01
 +1890.0  +2.264e+00  +3.911e+00  +6.162e-01  +2.268e+00  +3.920e+00  +6.151e-01  +2.269e+00  +3.923e+00  +6.147e-01
 +1900.0  +2.286e+00  +3.949e+00  +6.233e-01  +2.290e+00  +3.958e+00  +6.221e-01  +2.292e+00  +3.962e+00  +6.217e-01
 +1910.0  +2.309e+00  +3.988e+00  +6.301e-01  +2.313e+00  +3.997e+00  +6.289e-01  +2.315e+00  +4.001e+00  +6.285e-01
 +1920.0  +2.332e+00  +4.027e+00  +6.374e-01  +2.336e+00  +4.036e+00  +6.362e-01  +2.338e+00  +4.040e+00  +6.357e-01
 +1930.0  +2.355e+00  +4.066e+00  +6.445e-01  +2.359e+00  +4.075e+00  +6.432e-01  +2.361e+00  +4.079e+00  +6.428e-01
 +1940.0  +2.378e+00  +4.105e+00  +6.515e-01  +2.382e+00  +4.115e+00  +6.503e-01  +2.384e+00  +4.118e+00  +6.498e-01
 +1950.0  +2.402e+00  +4.145e+00  +6.589e-01  +2.406e+00  +4.154e+00  +6.577e-01  +2.407e+00  +4.158e+00  +6.572e-01
 +1960.0  +2.426e+00  +4.185e+00  +6.670e-01  +2.430e+00  +4.194e+00  +6.657e-01  +2.431e+00  +4.198e+00  +6.652e-01
 +1970.0  +2.450e+00  +4.225e+00  +6.754e-01  +2.454e+00  +4.235e+00  +6.740e-01  +2.456e+00  +4.239e+00  +6.735e-01
 +1980.0  +2.475e+00  +4.266e+00  +6.831e-01  +2.479e+00  +4.276e+00  +6.817e-01  +2.480e+00  +4.279e+00  +6.811e-01
 +1990.0  +2.499e+00  +4.307e+00  +6.911e-01  +2.503e+00  +4.316e+00  +6.896e-01  +2.505e+00  +4.320e+00  +6.890e-01
 +2000.0  +2.523e+00  +4.347e+00  +6.992e-01  +2.527e+00  +4.357e+00  +6.976e-01  +2.529e+00  +4.361e+00  +6.970e-01
 +2010.0  +2.547e+00  +4.387e+00  +7.074e-01  +2.551e+00  +4.397e+00  +7.059e-01  +2.553e+00  +4.401e+00  +7.052e-01
 +2020.0  +2.571e+00  +4.427e+00  +7.155e-01  +2.575e+00  +4.437e+00  +7.139e-01  +2.577e+00  +4.441e+00  +7.133e-01
 +2030.0  +2.595e+00  +4.468e+00  +7.231e-01  +2.599e+00  +4.477e+00  +7.216e-01  +2.601e+00  +4.481e+00  +7.209e-01
 +2040.0  +2.619e+00  +4.508e+00  +7.309e-01  +2.624e+00  +4.518e+00  +7.295e-01  +2.625e+00  +4.522e+00  +7.289e-01
 +2050.0  +2.643e+00  +4.547e+00  +7.392e-01  +2.648e+00  +4.557e+00  +7.378e-01  +2.649e+00  +4.561e+00  +7.373e-01
 +2060.0  +2.667e+00  +4.587e+00  +7.472e-01  +2.671e+00  +4.597e+00  +7.458e-01  +2.673e+00  +4.601e+00  +7.453e-01
 +2070.0  +2.691e+00  +4.627e+00  +7.540e-01  +2.695e+00  +4.637e+00  +7.526e-01  +2.697e+00  +4.642e+00  +7.522e-01
 +2080.0  +2.715e+00  +4.668e+00  +7.614e-01  +2.719e+00  +4.678e+00  +7.600e-01  +2.721e+00  +4.682e+00  +7.597e-01
 +2090.0  +2.739e+00  +4.709e+00  +7.691e-01  +2.743e+00  +4.719e+00  +7.677e-01  +2.745e+00  +4.723e+00  +7.674e-01
 +2100.0  +2.763e+00  +4.749e+00  +7.770e-01  +2.768e+00  +4.760e+00  +7.756e-01  +2.770e+00  +4.764e+00  +7.753e-01
 +2110.0  +2.788e+00  +4.791e+00  +7.852e-01  +2.792e+00  +4.801e+00  +7.838e-01  +2.794e+00  +4.805e+00  +7.836e-01
 +2120.0  +2.813e+00  +4.832e+00  +7.935e-01  +2.818e+00  +4.843e+00  +7.922e-01  +2.820e+00  +4.847e+00  +7.919e-01
 +2130.0  +2.838e+00  +4.875e+00  +8.019e-01  +2.843e+00  +4.885e+00  +8.005e-01  +2.845e+00  +4.889e+00  +8.002e-01
 +2140.0  +2.863e+00  +4.916e+00  +8.100e-01  +2.868e+00  +4.927e+00  +8.086e-01  +2.870e+00  +4.931e+00  +8.083e-01
 +2150.0  +2.888e+00  +4.958e+00  +8.185e-01  +2.893e+00  +4.969e+00  +8.172e-01  +2.895e+00  +4.973e+00  +8.169e-01
 +2160.0  +2.914e+00  +5.000e+00  +8.276e-01  +2.918e+00  +5.011e+00  +8.263e-01  +2.921e+00  +5.015e+00  +8.260e-01
 +2170.0  +2.939e+00  +5.041e+00  +8.358e-01  +2.943e+00  +5.052e+00  +8.345e-01  +2.946e+00  +5.057e+00  +8.342e-01
 +2180.0  +2.964e+00  +5.083e+00  +8.442e-01  +2.968e+00  +5.094e+00  +8.428e-01  +2.970e+00  +5.098e+00  +8.425e-01
 +2190.0  +2.988e+00  +5.124e+00  +8.522e-01  +2.993e+00  +5.135e+00  +8.509e-01  +2.995e+00  +5.140e+00  +8.506e-01
 +2200.0  +3.013e+00  +5.165e+00  +8.599e-01  +3.017e+00  +5.176e+00  +8.586e-01  +3.020e+00  +5.181e+00  +8.583e-01
 +2210.0  +3.037e+00  +5.208e+00  +8.674e-01  +3.042e+00  +5.219e+00  +8.661e-01  +3.045e+00  +5.223e+00  +8.659e-01
 +2220.0  +3.062e+00  +5.250e+00  +8.750e-01  +3.067e+00  +5.261e+00  +8.737e-01  +3.070e+00  +5.266e+00  +8.735e-01
 +2230.0  +3.088e+00  +5.292e+00  +8.831e-01  +3.093e+00  +5.304e+00  +8.819e-01  +3.095e+00  +5.308e+00  +8.817e-01
 +2240.0  +3.113e+00  +5.335e+00  +8.911e-01  +3.118e+00  +5.347e+00  +8.898e-01  +3.121e+00  +5.351e+00  +8.897e-01
 +2250.0  +3.139e+00  +5.378e+00  +8.993e-01  +3.144e+00  +5.389e+00  +8.980e-01  +3.146e+00  +5.394e+00  +8.979e-01
 +2260.0  +3.164e+00  +5.420e+00  +9.070e-01  +3.169e+00  +5.432e+00  +9.058e-01  +3.171e+00  +5.436e+00  +9.057e-01
 +2270.0  +3.189e+00  +5.462e+00  +9.156e-01  +3.194e+00  +5.473e+00  +9.144e-01  +3.196e+00  +5.478e+00  +9.144e-01
 +2280.0  +3.214e+00  +5.503e+00  +9.250e-01  +3.219e+00  +5.515e+00  +9.237e-01  +3.222e+00  +5.519e+00  +9.238e-01
 +2290.0  +3.239e+00  +5.545e+00  +9.341e-01  +3.245e+00  +5.556e+00  +9.329e-01  +3.247e+00  +5.561e+00  +9.330e-01
 +2300.0  +3.265e+00  +5.586e+00  +9.435e-01  +3.270e+00  +5.598e+00  +9.423e-01  +3.273e+00  +5.603e+00  +9.426e-01
 +2310.0  +3.291e+00  +5.628e+00  +9.528e-01  +3.296e+00  +5.640e+00  +9.517e-01  +3.298e+00  +5.645e+00  +9.520e-01
 +2320.0  +3.316e+00  +5.672e+00  +9.607e-01  +3.322e+00  +5.683e+00  +9.596e-01  +3.324e+00  +5.688e+00  +9.600e-01
 +2330.0  +3.342e+00  +5.715e+00  +9.695e-01  +3.348e+00  +5.727e+00  +9.684e-01  +3.350e+00  +5.732e+00  +9.688e-01
 +2340.0  +3.368e+00  +5.759e+00  +9.780e-01  +3.374e+00  +5.771e+00  +9.769e-01  +3.376e+00  +5.775e+00  +9.774e-01
 +2350.0  +3.394e+00  +5.802e+00  +9.868e-01  +3.400e+00  +5.814e+00  +9.858e-01  +3.403e+00  +5.819e+00  +9.864e-01
 +2360.0  +3.421e+00  +5.845e+00  +9.957e-01  +3.426e+00  +5.858e+00  +9.946e-01  +3.429e+00  +5.862e+00  +9.954e-01
 +2370.0  +3.447e+00  +5.889e+00  +1.004e+00  +3.452e+00  +5.901e+00  +1.004e+00  +3.455e+00  +5.906e+00  +1.004e+00
 +2380.0  +3.473e+00  +5.932e+00  +1.013e+00  +3.478e+00  +5.945e+00  +1.012e+00  +3.481e+00  +5.949e+00  +1.013e+00
 +2390.0  +3.499e+00  +5.977e+00  +1.020e+00  +3.504e+00  +5.989e+00  +1.019e+00  +3.507e+00  +5.994e+00  +1.021e+00
 +2400.0  +3.524e+00  +6.020e+00  +1.028e+00  +3.530e+00  +6.033e+00  +1.028e+00  +3.533e+00  +6.037e+00  +1.029e+00
 +2410.0  +3.550e+00  +6.064e+00  +1.037e+00  +3.556e+00  +6.076e+00  +1.036e+00  +3.560e+00  +6.081e+00  +1.038e+00
 +2420.0  +3.577e+00  +6.108e+00  +1.046e+00  +3.583e+00  +6.120e+00  +1.046e+00  +3.586e+00  +6.125e+00  +1.048e+00
 +2430.0  +3.603e+00  +6.152e+00  +1.055e+00  +3.610e+00  +6.164e+00  +1.055e+00  +3.613e+00  +6.169e+00  +1.057e+00
 +2440.0  +3.630e+00  +6.196e+00  +1.064e+00  +3.636e+00  +6.208e+00  +1.064e+00  +3.640e+00  +6.213e+00  +1.067e+00
 +2450.0  +3.657e+00  +6.240e+00  +1.074e+00  +3.663e+00  +6.252e+00  +1.074e+00  +3.667e+00  +6.257e+00  +1.076e+00
 +2460.0  +3.683e+00  +6.284e+00  +1.083e+00  +3.690e+00  +6.296e+00  +1.083e+00  +3.693e+00  +6.301e+00  +1.085e+00
 +2470.0  +3.710e+00  +6.327e+00  +1.092e+00  +3.716e+00  +6.340e+00  +1.092e+00  +3.720e+00  +6.345e+00  +1.095e+00
 +2480.0  +3.737e+00  +6.371e+00  +1.102e+00  +3.743e+00  +6.384e+00  +1.101e+00  +3.747e+00  +6.389e+00  +1.104e+00
 +2490.0  +3.764e+00  +6.416e+00  +1.112e+00  +3.770e+00  +6.429e+00  +1.111e+00  +3.774e+00  +6.433e+00  +1.114e+00
 +2500.0  +3.791e+00  +6.460e+00  +1.122e+00  +3.797e+00  +6.473e+00  +1.122e+00  +3.801e+00  +6.477e+00  +1.125e+00
 +2510.0  +3.818e+00  +6.504e+00  +1.132e+00  +3.824e+00  +6.517e+00  +1.132e+00  +3.828e+00  +6.522e+00  +1.135e+00
 +2520.0  +3.845e+00  +6.548e+00  +1.142e+00  +3.851e+00  +6.562e+00  +1.141e+00  +3.855e+00  +6.567e+00  +1.144e+00
 +2530.0  +3.872e+00  +6.593e+00  +1.150e+00  +3.878e+00  +6.606e+00  +1.150e+00  +3.882e+00  +6.611e+00  +1.152e+00
 +2540.0  +3.899e+00  +6.638e+00  +1.159e+00  +3.905e+00  +6.651e+00  +1.159e+00  +3.909e+00  +6.656e+00  +1.162e+00
 +2550.0  +3.926e+00  +6.682e+00  +1.170e+00  +3.932e+00  +6.696e+00  +1.169e+00  +3.936e+00  +6.701e+00  +1.172e+00
 +2560.0  +3.953e+00  +6.726e+00  +1.180e+00  +3.960e+00  +6.740e+00  +1.180e+00  +3.964e+00  +6.745e+00  +1.183e+00
 +2570.0  +3.981e+00  +6.770e+00  +1.191e+00  +3.987e+00  +6.784e+00  +1.191e+00  +3.991e+00  +6.789e+00  +1.193e+00
 +2580.0  +4.008e+00  +6.814e+00  +1.202e+00  +4.014e+00  +6.828e+00  +1.201e+00  +4.018e+00  +6.833e+00  +1.204e+00
 +2590.0  +4.035e+00  +6.858e+00  +1.213e+00  +4.042e+00  +6.872e+00  +1.212e+00  +4.046e+00  +6.877e+00  +1.215e+00
 +2600.0  +4.063e+00  +6.902e+00  +1.224e+00  +4.070e+00  +6.916e+00  +1.223e+00  +4.074e+00  +6.921e+00  +1.226e+00
 +2610.0  +4.089e+00  +6.945e+00  +1.234e+00  +4.096e+00  +6.959e+00  +1.233e+00  +4.100e+00  +6.964e+00  +1.236e+00
 +2620.0  +4.116e+00  +6.988e+00  +1.243e+00  +4.123e+00  +7.002e+00  +1.243e+00  +4.127e+00  +7.007e+00  +1.246e+00
 +2630.0  +4.143e+00  +7.032e+00  +1.253e+00  +4.150e+00  +7.046e+00  +1.253e+00  +4.154e+00  +7.051e+00  +1.256e+00
 +2640.0  +4.170e+00  +7.076e+00  +1.263e+00  +4.177e+00  +7.090e+00  +1.263e+00  +4.181e+00  +7.096e+00  +1.266e+00
 +2650.0  +4.197e+00  +7.121e+00  +1.273e+00  +4.204e+00  +7.135e+00  +1.272e+00  +4.208e+00  +7.140e+00  +1.275e+00
 +2660.0  +4.224e+00  +7.166e+00  +1.283e+00  +4.231e+00  +7.180e+00  +1.282e+00  +4.235e+00  +7.186e+00  +1.285e+00
 +2670.0  +4.252e+00  +7.211e+00  +1.293e+00  +4.259e+00  +7.226e+00  +1.292e+00  +4.263e+00  +7.231e+00  +1.295e+00
 +2680.0  +4.279e+00  +7.257e+00  +1.302e+00  +4.286e+00  +7.271e+00  +1.302e+00  +4.291e+00  +7.276e+00  +1.305e+00
 +2690.0  +4.307e+00  +7.301e+00  +1.312e+00  +4.314e+00  +7.316e+00  +1.311e+00  +4.318e+00  +7.321e+00  +1.314e+00
 +2700.0  +4.334e+00  +7.346e+00  +1.323e+00  +4.341e+00  +7.360e+00  +1.322e+00  +4.345e+00  +7.366e+00  +1.325e+00
 +2710.0  +4.362e+00  +7.390e+00  +1.333e+00  +4.369e+00  +7.405e+00  +1.332e+00  +4.373e+00  +7.410e+00  +1.335e+00
 +2720.0  +4.389e+00  +7.434e+00  +1.343e+00  +4.396e+00  +7.449e+00  +1.342e+00  +4.400e+00  +7.455e+00  +1.345e+00
 +2730.0  +4.416e+00  +7.480e+00  +1.353e+00  +4.423e+00  +7.494e+00  +1.352e+00  +4.428e+00  +7.500e+00  +1.355e+00
 +2740.0  +4.444e+00  +7.525e+00  +1.363e+00  +4.451e+00  +7.540e+00  +1.363e+00  +4.455e+00  +7.545e+00  +1.365e+00
 +2750.0  +4.471e+00  +7.569e+00  +1.374e+00  +4.479e+00  +7.584e+00  +1.373e+00  +4.483e+00  +7.590e+00  +1.376e+00
 +2760.0  +4.499e+00  +7.614e+00  +1.385e+00  +4.507e+00  +7.629e+00  +1.384e+00  +4.511e+00  +7.635e+00  +1.387e+00
 +2770.0  +4.527e+00  +7.659e+00  +1.395e+00  +4.534e+00  +7.674e+00  +1.395e+00  +4.539e+00  +7.680e+00  +1.398e+00
 +2780.0  +4.555e+00  +7.704e+00  +1.406e+00  +4.562e+00  +7.719e+00  +1.405e+00  +4.566e+00  +7.725e+00  +1.408e+00
 +2790.0  +4.582e+00  +7.749e+00  +1.416e+00  +4.590e+00  +7.764e+00  +1.416e+00  +4.594e+00  +7.770e+00  +1.419e+00
 +2800.0  +4.610e+00  +7.794e+00  +1.427e+00  +4.618e+00  +7.810e+00  +1.426e+00  +4.622e+00  +7.816e+00  +1.429e+00
 +2810.0  +4.638e+00  +7.840e+00  +1.437e+00  +4.646e+00  +7.855e+00  +1.436e+00  +4.650e+00  +7.862e+00  +1.439e+00
 +2820.0  +4.666e+00  +7.886e+00  +1.447e+00  +4.674e+00  +7.902e+00  +1.446e+00  +4.678e+00  +7.908e+00  +1.449e+00
 +2830.0  +4.694e+00  +7.932e+00  +1.457e+00  +4.702e+00  +7.947e+00  +1.457e+00  +4.706e+00  +7.954e+00  +1.459e+00
 +2840.0  +4.722e+00  +7.977e+00  +1.468e+00  +4.730e+00  +7.993e+00  +1.467e+00  +4.734e+00  +7.999e+00  +1.469e+00
 +2850.0  +4.750e+00  +8.022e+00  +1.478e+00  +4.757e+00  +8.038e+00  +1.477e+00  +4.762e+00  +8.044e+00  +1.480e+00
 +2860.0  +4.778e+00  +8.067e+00  +1.488e+00  +4.785e+00  +8.083e+00  +1.488e+00  +4.790e+00  +8.089e+00  +1.490e+00
 +2870.0  +4.805e+00  +8.112e+00  +1.499e+00  +4.813e+00  +8.128e+00  +1.498e+00  +4.818e+00  +8.134e+00  +1.501e+00
 +2880.0  +4.834e+00  +8.158e+00  +1.510e+00  +4.842e+00  +8.174e+00  +1.510e+00  +4.846e+00  +8.181e+00  +1.512e+00
 +2890.0  +4.863e+00  +8.204e+00  +1.522e+00  +4.871e+00  +8.220e+00  +1.521e+00  +4.875e+00  +8.227e+00  +1.524e+00
 +2900.0  +4.891e+00  +8.249e+00  +1.533e+00  +4.899e+00  +8.265e+00  +1.532e+00  +4.903e+00  +8.272e+00  +1.535e+00
 +2910.0  +4.919e+00  +8.294e+00  +1.544e+00  +4.927e+00  +8.310e+00  +1.544e+00  +4.932e+00  +8.317e+00  +1.546e+00
 +2920.0  +4.947e+00  +8.340e+00  +1.555e+00  +4.955e+00  +8.356e+00  +1.554e+00  +4.960e+00  +8.363e+00  +1.557e+00
 +2930.0  +4.975e+00  +8.385e+00  +1.566e+00  +4.983e+00  +8.402e+00  +1.565e+00  +4.988e+00  +8.409e+00  +1.567e+00
 +2940.0  +5.003e+00  +8.430e+00  +1.576e+00  +5.011e+00  +8.447e+00  +1.575e+00  +5.016e+00  +8.454e+00  +1.577e+00
 +2950.0  +5.031e+00  +8.475e+00  +1.586e+00  +5.039e+00  +8.492e+00  +1.585e+00  +5.043e+00  +8.499e+00  +1.588e+00
 +2960.0  +5.059e+00  +8.521e+00  +1.597e+00  +5.067e+00  +8.537e+00  +1.596e+00  +5.071e+00  +8.544e+00  +1.598e+00
 +2970.0  +5.087e+00  +8.567e+00  +1.607e+00  +5.095e+00  +8.583e+00  +1.606e+00  +5.099e+00  +8.590e+00  +1.608e+00
 +2980.0  +5.115e+00  +8.613e+00  +1.616e+00  +5.123e+00  +8.630e+00  +1.615e+00  +5.128e+00  +8.637e+00  +1.618e+00
 +2990.0  +5.143e+00  +8.660e+00  +1.627e+00  +5.151e+00  +8.677e+00  +1.626e+00  +5.156e+00  +8.684e+00  +1.628e+00
 +3000.0  +5.171e+00  +8.706e+00  +1.637e+00  +5.180e+00  +8.723e+00  +1.636e+00  +5.184e+00  +8.730e+00  +1.638e+00
 +3010.0  +5.200e+00  +8.753e+00  +1.647e+00  +5.208e+00  +8.770e+00  +1.646e+00  +5.213e+00  +8.777e+00  +1.649e+00
 +3020.0  +5.228e+00  +8.799e+00  +1.658e+00  +5.236e+00  +8.816e+00  +1.657e+00  +5.241e+00  +8.823e+00  +1.659e+00
 +3030.0  +5.257e+00  +8.845e+00  +1.668e+00  +5.265e+00  +8.862e+00  +1.667e+00  +5.270e+00  +8.870e+00  +1.670e+00
 +3040.0  +5.285e+00  +8.891e+00  +1.680e+00  +5.294e+00  +8.909e+00  +1.679e+00  +5.298e+00  +8.916e+00  +1.681e+00
 +3050.0  +5.314e+00  +8.937e+00  +1.691e+00  +5.322e+00  +8.955e+00  +1.690e+00  +5.327e+00  +8.962e+00  +1.692e+00
 +3060.0  +5.343e+00  +8.983e+00  +1.702e+00  +5.351e+00  +9.001e+00  +1.701e+00  +5.356e+00  +9.008e+00  +1.703e+00
 +3070.0  +5.371e+00  +9.030e+00  +1.713e+00  +5.379e+00  +9.047e+00  +1.711e+00  +5.384e+00  +9.055e+00  +1.714e+00
 +3080.0  +5.400e+00  +9.076e+00  +1.723e+00  +5.408e+00  +9.094e+00  +1.722e+00  +5.413e+00  +9.102e+00  +1.724e+00
 +3090.0  +5.428e+00  +9.123e+00  +1.733e+00  +5.437e+00  +9.141e+00  +1.732e+00  +5.442e+00  +9.148e+00  +1.735e+00
 +3100.0  +5.456e+00  +9.169e+00  +1.744e+00  +5.465e+00  +9.187e+00  +1.743e+00  +5.470e+00  +9.195e+00  +1.745e+00
 +3110.0  +5.485e+00  +9.215e+00  +1.754e+00  +5.493e+00  +9.233e+00  +1.753e+00  +5.498e+00  +9.241e+00  +1.755e+00
 +3120.0  +5.513e+00  +9.261e+00  +1.764e+00  +5.521e+00  +9.279e+00  +1.763e+00  +5.526e+00  +9.287e+00  +1.766e+00
 +3130.0  +5.541e+00  +9.307e+00  +1.775e+00  +5.550e+00  +9.325e+00  +1.774e+00  +5.555e+00  +9.333e+00  +1.777e+00
 +3140.0  +5.569e+00  +9.352e+00  +1.786e+00  +5.577e+00  +9.370e+00  +1.785e+00  +5.583e+00  +9.378e+00  +1.787e+00
 +3150.0  +5.597e+00  +9.397e+00  +1.796e+00  +5.605e+00  +9.415e+00  +1.795e+00  +5.610e+00  +9.423e+00  +1.798e+00
 +3160.0  +5.624e+00  +9.442e+00  +1.806e+00  +5.633e+00  +9.461e+00  +1.805e+00  +5.638e+00  +9.469e+00  +1.808e+00
 +3170.0  +5.652e+00  +9.488e+00  +1.817e+00  +5.661e+00  +9.506e+00  +1.815e+00  +5.666e+00  +9.514e+00  +1.818e+00
 +3180.0  +5.680e+00  +9.534e+00  +1.827e+00  +5.689e+00  +9.552e+00  +1.826e+00  +5.695e+00  +9.560e+00  +1.829e+00
 +3190.0  +5.709e+00  +9.579e+00  +1.838e+00  +5.717e+00  +9.598e+00  +1.837e+00  +5.723e+00  +9.606e+00  +1.840e+00
 +3200.0  +5.737e+00  +9.625e+00  +1.848e+00  +5.746e+00  +9.644e+00  +1.847e+00  +5.751e+00  +9.652e+00  +1.850e+00
 +3210.0  +5.765e+00  +9.670e+00  +1.860e+00  +5.774e+00  +9.689e+00  +1.859e+00  +5.779e+00  +9.697e+00  +1.861e+00
 +3220.0  +5.794e+00  +9.717e+00  +1.870e+00  +5.803e+00  +9.736e+00  +1.869e+00  +5.808e+00  +9.744e+00  +1.872e+00
 +3230.0  +5.822e+00  +9.764e+00  +1.880e+00  +5.831e+00  +9.783e+00  +1.879e+00  +5.837e+00  +9.792e+00  +1.882e+00
 +3240.0  +5.851e+00  +9.812e+00  +1.891e+00  +5.860e+00  +9.831e+00  +1.890e+00  +5.866e+00  +9.839e+00  +1.893e+00
 +3250.0  +5.881e+00  +9.859e+00  +1.902e+00  +5.890e+00  +9.878e+00  +1.901e+00  +5.895e+00  +9.887e+00  +1.904e+00
 +3260.0  +5.909e+00  +9.906e+00  +1.913e+00  +5.918e+00  +9.925e+00  +1.912e+00  +5.924e+00  +9.933e+00  +1.915e+00
 +3270.0  +5.938e+00  +9.952e+00  +1.923e+00  +5.947e+00  +9.972e+00  +1.922e+00  +5.953e+00  +9.980e+00  +1.925e+00
 +3280.0  +5.966e+00  +1.000e+01  +1.932e+00  +5.975e+00  +1.002e+01  +1.931e+00  +5.981e+00  +1.003e+01  +1.935e+00
 +3290.0  +5.994e+00  +1.005e+01  +1.943e+00  +6.004e+00  +1.007e+01  +1.942e+00  +6.010e+00  +1.007e+01  +1.945e+00
 +3300.0  +6.023e+00  +1.009e+01  +1.954e+00  +6.032e+00  +1.011e+01  +1.953e+00  +6.038e+00  +1.012e+01  +1.956e+00
 +3310.0  +6.051e+00  +1.014e+01  +1.965e+00  +6.061e+00  +1.016e+01  +1.965e+00  +6.067e+00  +1.017e+01  +1.968e+00
 +3320.0  +6.080e+00  +1.018e+01  +1.977e+00  +6.090e+00  +1.020e+01  +1.976e+00  +6.096e+00  +1.021e+01  +1.980e+00
 +3330.0  +6.109e+00  +1.023e+01  +1.989e+00  +6.119e+00  +1.025e+01  +1.988e+00  +6.125e+00  +1.026e+01  +1.991e+00
 +3340.0  +6.138e+00  +1.028e+01  +2.000e+00  +6.147e+00  +1.030e+01  +1.999e+00  +6.154e+00  +1.030e+01  +2.003e+00
 +3350.0  +6.167e+00  +1.032e+01  +2.011e+00  +6.176e+00  +1.034e+01  +2.011e+00  +6.182e+00  +1.035e+01  +2.014e+00
 +3360.0  +6.195e+00  +1.037e+01  +2.022e+00  +6.205e+00  +1.039e+01  +2.021e+00  +6.211e+00  +1.040e+01  +2.025e+00
 +3370.0  +6.224e+00  +1.041e+01  +2.034e+00  +6.234e+00  +1.043e+01  +2.033e+00  +6.240e+00  +1.044e+01  +2.037e+00
 +3380.0  +6.253e+00  +1.046e+01  +2.045e+00  +6.263e+00  +1.048e+01  +2.045e+00  +6.270e+00  +1.049e+01  +2.048e+00
 +3390.0  +6.282e+00  +1.051e+01  +2.056e+00  +6.292e+00  +1.053e+01  +2.055e+00  +6.299e+00  +1.054e+01  +2.059e+00
 +3400.0  +6.311e+00  +1.056e+01  +2.067e+00  +6.321e+00  +1.058e+01  +2.066e+00  +6.327e+00  +1.058e+01  +2.070e+00
 +3410.0  +6.339e+00  +1.060e+01  +2.077e+00  +6.349e+00  +1.062e+01  +2.077e+00  +6.356e+00  +1.063e+01  +2.081e+00
 +3420.0  +6.368e+00  +1.065e+01  +2.088e+00  +6.378e+00  +1.067e+01  +2.087e+00  +6.384e+00  +1.068e+01  +2.091e+00
 +3430.0  +6.396e+00  +1.069e+01  +2.098e+00  +6.406e+00  +1.071e+01  +2.097e+00  +6.413e+00  +1.072e+01  +2.102e+00
 +3440.0  +6.424e+00  +1.074e+01  +2.109e+00  +6.434e+00  +1.076e+01  +2.108e+00  +6.441e+00  +1.077e+01  +2.112e+00
 +3450.0  +6.452e+00  +1.079e+01  +2.120e+00  +6.463e+00  +1.081e+01  +2.119e+00  +6.469e+00  +1.082e+01  +2.123e+00
 +3460.0  +6.481e+00  +1.083e+01  +2.131e+00  +6.491e+00  +1.085e+01  +2.130e+00  +6.498e+00  +1.086e+01  +2.134e+00
 +3470.0  +6.510e+00  +1.088e+01  +2.141e+00  +6.520e+00  +1.090e+01  +2.141e+00  +6.527e+00  +1.091e+01  +2.145e+00
 +3480.0  +6.538e+00  +1.092e+01  +2.152e+00  +6.549e+00  +1.095e+01  +2.151e+00  +6.556e+00  +1.096e+01  +2.156e+00
 +3490.0  +6.567e+00  +1.097e+01  +2.163e+00  +6.577e+00  +1.099e+01  +2.162e+00  +6.584e+00  +1.100e+01  +2.166e+00
 +3500.0  +6.595e+00  +1.102e+01  +2.173e+00  +6.606e+00  +1.104e+01  +2.172e+00  +6.613e+00  +1.105e+01  +2.177e+00
 +3510.0  +6.624e+00  +1.106e+01  +2.183e+00  +6.634e+00  +1.109e+01  +2.182e+00  +6.641e+00  +1.110e+01  +2.187e+00
 +3520.0  +6.652e+00  +1.111e+01  +2.193e+00  +6.663e+00  +1.113e+01  +2.192e+00  +6.670e+00  +1.114e+01  +2.197e+00
 +3530.0  +6.680e+00  +1.116e+01  +2.204e+00  +6.691e+00  +1.118e+01  +2.203e+00  +6.698e+00  +1.119e+01  +2.207e+00
 +3540.0  +6.709e+00  +1.120e+01  +2.214e+00  +6.720e+00  +1.123e+01  +2.214e+00  +6.727e+00  +1.124e+01  +2.218e+00
 +3550.0  +6.738e+00  +1.125e+01  +2.225e+00  +6.748e+00  +1.127e+01  +2.224e+00  +6.755e+00  +1.128e+01  +2.229e+00
 +3560.0  +6.766e+00  +1.130e+01  +2.235e+00  +6.777e+00  +1.132e+01  +2.234e+00  +6.784e+00  +1.133e+01  +2.239e+00
 +3570.0  +6.794e+00  +1.134e+01  +2.245e+00  +6.805e+00  +1.137e+01  +2.244e+00  +6.812e+00  +1.138e+01  +2.249e+00
 +3580.0  +6.822e+00  +1.139e+01  +2.255e+00  +6.833e+00  +1.141e+01  +2.254e+00  +6.840e+00  +1.142e+01  +2.259e+00
 +3590.0  +6.850e+00  +1.143e+01  +2.266e+00  +6.861e+00  +1.146e+01  +2.265e+00  +6.868e+00  +1.147e+01  +2.270e+00
 +3600.0  +6.879e+00  +1.148e+01  +2.277e+00  +6.890e+00  +1.150e+01  +2.276e+00  +6.897e+00  +1.151e+01  +2.281e+00
 +3610.0  +6.907e+00  +1.153e+01  +2.288e+00  +6.918e+00  +1.155e+01  +2.287e+00  +6.926e+00  +1.156e+01  +2.292e+00
 +3620.0  +6.936e+00  +1.157e+01  +2.299e+00  +6.947e+00  +1.160e+01  +2.298e+00  +6.954e+00  +1.161e+01  +2.303e+00
 +3630.0  +6.965e+00  +1.162e+01  +2.310e+00  +6.976e+00  +1.164e+01  +2.309e+00  +6.984e+00  +1.165e+01  +2.314e+00
 +3640.0  +6.994e+00  +1.167e+01  +2.321e+00  +7.005e+00  +1.169e+01  +2.321e+00  +7.012e+00  +1.170e+01  +2.325e+00
 +3650.0  +7.022e+00  +1.171e+01  +2.332e+00  +7.033e+00  +1.174e+01  +2.331e+00  +7.041e+00  +1.175e+01  +2.336e+00
 +3660.0  +7.051e+00  +1.176e+01  +2.343e+00  +7.062e+00  +1.178e+01  +2.342e+00  +7.070e+00  +1.179e+01  +2.347e+00
 +3670.0  +7.079e+00  +1.181e+01  +2.354e+00  +7.090e+00  +1.183e+01  +2.353e+00  +7.098e+00  +1.184e+01  +2.358e+00
 +3680.0  +7.108e+00  +1.185e+01  +2.364e+00  +7.119e+00  +1.187e+01  +2.363e+00  +7.127e+00  +1.189e+01  +2.368e+00
 +3690.0  +7.136e+00  +1.190e+01  +2.374e+00  +7.147e+00  +1.192e+01  +2.374e+00  +7.155e+00  +1.193e+01  +2.379e+00
 +3700.0  +7.164e+00  +1.194e+01  +2.384e+00  +7.175e+00  +1.197e+01  +2.383e+00  +7.183e+00  +1.198e+01  +2.388e+00
 +3710.0  +7.192e+00  +1.199e+01  +2.394e+00  +7.203e+00  +1.201e+01  +2.394e+00  +7.211e+00  +1.202e+01  +2.399e+00
 +3720.0  +7.221e+00  +1.204e+01  +2.406e+00  +7.233e+00  +1.206e+01  +2.405e+00  +7.241e+00  +1.207e+01  +2.410e+00
 +3730.0  +7.251e+00  +1.208e+01  +2.417e+00  +7.262e+00  +1.211e+01  +2.416e+00  +7.270e+00  +1.212e+01  +2.421e+00
 +3740.0  +7.280e+00  +1.213e+01  +2.428e+00  +7.292e+00  +1.216e+01  +2.427e+00  +7.300e+00  +1.217e+01  +2.432e+00
 +3750.0  +7.310e+00  +1.218e+01  +2.439e+00  +7.321e+00  +1.220e+01  +2.439e+00  +7.329e+00  +1.221e+01  +2.444e+00
 +3760.0  +7.339e+00  +1.223e+01  +2.451e+00  +7.350e+00  +1.225e+01  +2.450e+00  +7.358e+00  +1.226e+01  +2.455e+00
 +3770.0  +7.368e+00  +1.227e+01  +2.462e+00  +7.379e+00  +1.230e+01  +2.462e+00  +7.388e+00  +1.231e+01  +2.467e+00
 +3780.0  +7.398e+00  +1.232e+01  +2.474e+00  +7.409e+00  +1.234e+01  +2.474e+00  +7.417e+00  +1.236e+01  +2.479e+00
 +3790.0  +7.427e+00  +1.237e+01  +2.486e+00  +7.438e+00  +1.239e+01  +2.485e+00  +7.447e+00  +1.240e+01  +2.491e+00
 +3800.0  +7.456e+00  +1.241e+01  +2.497e+00  +7.467e+00  +1.244e+01  +2.497e+00  +7.476e+00  +1.245e+01  +2.502e+00


==> figs/ch10_ana/versus_init/versus_init_mag_vned_mps.txt <==
        +0.0  +1.544e-03  +3.125e-02  -2.816e-02  +1.287e-03  +3.123e-02  -2.866e-02  +1.544e-03  +3.125e-02  -2.816e-02  -4.580e-04  +3.573e-02  -3.665e-02  -3.110e-04  +3.597e-02  -3.659e-02  -4.580e-04  +3.573e-02  -3.665e-02
       +10.0  -6.302e-04  +3.560e-02  -3.686e-02  -8.842e-04  +3.562e-02  -3.739e-02  -6.302e-04  +3.560e-02  -3.686e-02  +1.047e-03  +3.767e-02  -3.557e-02  +1.183e-03  +3.775e-02  -3.538e-02  +1.047e-03  +3.767e-02  -3.557e-02
       +20.0  +8.459e-03  +4.021e-02  -2.329e-02  +8.202e-03  +3.997e-02  -2.357e-02  +8.459e-03  +4.021e-02  -2.329e-02  -4.350e-04  +3.155e-02  -3.242e-02  -3.062e-04  +3.173e-02  -3.235e-02  -4.350e-04  +3.155e-02  -3.242e-02
       +30.0  +1.045e-03  +3.233e-02  -3.024e-02  +8.203e-04  +3.219e-02  -3.055e-02  +1.045e-03  +3.233e-02  -3.024e-02  -4.112e-04  +3.393e-02  -3.475e-02  -2.800e-04  +3.412e-02  -3.468e-02  -4.112e-04  +3.393e-02  -3.475e-02
       +40.0  -1.178e-03  +3.162e-02  -3.398e-02  -1.399e-03  +3.154e-02  -3.433e-02  -1.178e-03  +3.162e-02  -3.398e-02  +3.260e-03  +3.932e-02  -3.280e-02  +3.383e-03  +3.947e-02  -3.271e-02  +3.260e-03  +3.932e-02  -3.280e-02
       +50.0  +7.875e-04  +3.684e-02  -3.526e-02  +5.659e-04  +3.685e-02  -3.572e-02  +7.875e-04  +3.684e-02  -3.526e-02  +3.164e-03  +3.479e-02  -2.846e-02  +3.271e-03  +3.490e-02  -2.836e-02  +3.164e-03  +3.479e-02  -2.846e-02
       +60.0  +3.509e-04  +4.070e-02  -3.999e-02  +1.156e-04  +4.068e-02  -4.045e-02  +3.509e-04  +4.070e-02  -3.999e-02  +5.431e-03  +4.275e-02  -3.189e-02  +5.533e-03  +4.269e-02  -3.162e-02  +5.431e-03  +4.275e-02  -3.189e-02
       +70.0  -7.491e-05  +2.871e-02  -2.886e-02  -2.580e-04  +2.880e-02  -2.932e-02  -7.491e-05  +2.871e-02  -2.886e-02  -8.614e-04  +3.625e-02  -3.797e-02  -7.651e-04  +3.631e-02  -3.784e-02  -8.614e-04  +3.625e-02  -3.797e-02
       +80.0  +2.481e-03  +3.404e-02  -2.908e-02  +2.299e-03  +3.398e-02  -2.938e-02  +2.481e-03  +3.404e-02  -2.908e-02  -2.074e-03  +3.292e-02  -3.707e-02  -1.992e-03  +3.314e-02  -3.712e-02  -2.074e-03  +3.292e-02  -3.707e-02
       +90.0  +2.613e-03  +4.126e-02  -3.603e-02  +2.414e-03  +4.122e-02  -3.639e-02  +2.613e-03  +4.126e-02  -3.603e-02  +6.469e-04  +3.244e-02  -3.114e-02  +7.358e-04  +3.262e-02  -3.115e-02  +6.469e-04  +3.244e-02  -3.114e-02
      +100.0  +3.676e-03  +3.916e-02  -3.181e-02  +3.495e-03  +3.906e-02  -3.207e-02  +3.676e-03  +3.916e-02  -3.181e-02  -2.849e-03  +2.966e-02  -3.536e-02  -2.769e-03  +2.987e-02  -3.541e-02  -2.849e-03  +2.966e-02  -3.536e-02
      +110.0  +1.439e-04  +4.555e-01  -4.552e-01  -6.914e-05  +4.553e-01  -4.554e-01  +1.439e-04  +4.555e-01  -4.552e-01  -2.564e-02  +3.989e-01  -4.502e-01  -2.556e-02  +3.990e-01  -4.501e-01  -2.564e-02  +3.989e-01  -4.502e-01
      +120.0  -2.693e-02  +5.093e-01  -5.632e-01  -2.717e-02  +5.088e-01  -5.631e-01  -2.693e-02  +5.093e-01  -5.632e-01  +1.095e-02  +5.073e-01  -4.854e-01  +1.101e-02  +5.072e-01  -4.852e-01  +1.095e-02  +5.073e-01  -4.854e-01
      +130.0  -3.885e-02  +5.042e-01  -5.819e-01  -3.914e-02  +5.034e-01  -5.817e-01  -3.885e-02  +5.042e-01  -5.819e-01  +1.011e-02  +5.463e-01  -5.261e-01  +1.005e-02  +5.462e-01  -5.261e-01  +1.011e-02  +5.463e-01  -5.261e-01
      +140.0  -4.618e-03  +5.378e-01  -5.470e-01  -4.703e-03  +5.376e-01  -5.470e-01  -4.618e-03  +5.378e-01  -5.470e-01  -1.084e-01  +4.445e-01  -6.613e-01  -1.085e-01  +4.443e-01  -6.613e-01  -1.084e-01  +4.445e-01  -6.613e-01
      +150.0  -1.929e-03  +6.124e-01  -6.163e-01  -1.935e-03  +6.121e-01  -6.160e-01  -1.929e-03  +6.124e-01  -6.163e-01  -8.133e-02  +4.669e-01  -6.296e-01  -8.116e-02  +4.675e-01  -6.298e-01  -8.133e-02  +4.669e-01  -6.296e-01
      +160.0  +7.495e-03  +6.029e-01  -5.879e-01  +7.239e-03  +6.020e-01  -5.875e-01  +7.495e-03  +6.029e-01  -5.879e-01  -2.190e-02  +4.861e-01  -5.299e-01  -2.143e-02  +4.875e-01  -5.304e-01  -2.190e-02  +4.861e-01  -5.299e-01
      +170.0  -4.474e-02  +5.302e-01  -6.197e-01  -4.532e-02  +5.295e-01  -6.201e-01  -4.474e-02  +5.302e-01  -6.197e-01  +2.414e-02  +6.340e-01  -5.857e-01  +2.462e-02  +6.347e-01  -5.854e-01  +2.414e-02  +6.340e-01  -5.857e-01
      +180.0  -1.083e-01  +4.885e-01  -7.051e-01  -1.092e-01  +4.877e-01  -7.060e-01  -1.083e-01  +4.885e-01  -7.051e-01  -9.585e-03  +6.098e-01  -6.290e-01  -9.337e-03  +6.105e-01  -6.291e-01  -9.585e-03  +6.098e-01  -6.290e-01
      +190.0  -8.699e-02  +5.471e-01  -7.211e-01  -8.789e-02  +5.460e-01  -7.218e-01  -8.699e-02  +5.471e-01  -7.211e-01  -1.498e-02  +6.092e-01  -6.392e-01  -1.476e-02  +6.096e-01  -6.391e-01  -1.498e-02  +6.092e-01  -6.392e-01
      +200.0  -2.150e-02  +6.506e-01  -6.936e-01  -2.250e-02  +6.496e-01  -6.946e-01  -2.150e-02  +6.506e-01  -6.936e-01  +5.633e-02  +6.327e-01  -5.200e-01  +5.661e-02  +6.326e-01  -5.193e-01  +5.633e-02  +6.327e-01  -5.200e-01
      +210.0  -4.452e-02  +6.230e-01  -7.120e-01  -4.556e-02  +6.221e-01  -7.133e-01  -4.452e-02  +6.230e-01  -7.120e-01  +2.290e-02  +6.326e-01  -5.868e-01  +2.322e-02  +6.327e-01  -5.862e-01  +2.290e-02  +6.326e-01  -5.868e-01
      +220.0  -5.003e-02  +5.943e-01  -6.944e-01  -5.086e-02  +5.932e-01  -6.949e-01  -5.003e-02  +5.943e-01  -6.944e-01  +6.757e-02  +6.696e-01  -5.345e-01  +6.799e-02  +6.700e-01  -5.340e-01  +6.757e-02  +6.696e-01  -5.345e-01
      +230.0  -4.399e-02  +5.679e-01  -6.559e-01  -4.467e-02  +5.674e-01  -6.567e-01  -4.399e-02  +5.679e-01  -6.559e-01  -4.031e-02  +6.142e-01  -6.948e-01  -3.987e-02  +6.154e-01  -6.951e-01  -4.031e-02  +6.142e-01  -6.948e-01
      +240.0  -5.842e-02  +5.962e-01  -7.131e-01  -5.919e-02  +5.950e-01  -7.134e-01  -5.842e-02  +5.962e-01  -7.131e-01  -5.390e-02  +6.042e-01  -7.120e-01  -5.336e-02  +6.059e-01  -7.126e-01  -5.390e-02  +6.042e-01  -7.120e-01
      +250.0  -5.127e-02  +6.559e-01  -7.584e-01  -5.221e-02  +6.546e-01  -7.590e-01  -5.127e-02  +6.559e-01  -7.584e-01  -4.730e-02  +5.681e-01  -6.627e-01  -4.661e-02  +5.700e-01  -6.632e-01  -4.730e-02  +5.681e-01  -6.627e-01
      +260.0  -5.870e-02  +5.827e-01  -7.001e-01  -5.972e-02  +5.820e-01  -7.014e-01  -5.870e-02  +5.827e-01  -7.001e-01  +3.200e-02  +7.121e-01  -6.481e-01  +3.267e-02  +7.133e-01  -6.479e-01  +3.200e-02  +7.121e-01  -6.481e-01
      +270.0  -1.311e-01  +6.224e-01  -8.847e-01  -1.322e-01  +6.217e-01  -8.861e-01  -1.311e-01  +6.224e-01  -8.847e-01  -1.727e-02  +7.176e-01  -7.521e-01  -1.661e-02  +7.189e-01  -7.521e-01  -1.727e-02  +7.176e-01  -7.521e-01
      +280.0  -6.580e-02  +5.738e-01  -7.054e-01  -6.690e-02  +5.731e-01  -7.069e-01  -6.580e-02  +5.738e-01  -7.054e-01  -3.781e-03  +7.370e-01  -7.446e-01  -3.162e-03  +7.378e-01  -7.441e-01  -3.781e-03  +7.370e-01  -7.446e-01
      +290.0  -5.434e-02  +6.112e-01  -7.199e-01  -5.550e-02  +6.105e-01  -7.215e-01  -5.434e-02  +6.112e-01  -7.199e-01  +5.566e-02  +7.668e-01  -6.554e-01  +5.626e-02  +7.677e-01  -6.552e-01  +5.566e-02  +7.668e-01  -6.554e-01
      +300.0  -2.525e-02  +6.559e-01  -7.064e-01  -2.641e-02  +6.552e-01  -7.080e-01  -2.525e-02  +6.559e-01  -7.064e-01  +2.326e-02  +7.083e-01  -6.618e-01  +2.385e-02  +7.078e-01  -6.601e-01  +2.326e-02  +7.083e-01  -6.618e-01
      +310.0  -6.340e-02  +6.258e-01  -7.526e-01  -6.458e-02  +6.245e-01  -7.537e-01  -6.340e-02  +6.258e-01  -7.526e-01  -1.904e-02  +6.299e-01  -6.680e-01  -1.840e-02  +6.289e-01  -6.657e-01  -1.904e-02  +6.299e-01  -6.680e-01
      +320.0  -3.906e-02  +6.518e-01  -7.299e-01  -4.026e-02  +6.514e-01  -7.319e-01  -3.906e-02  +6.518e-01  -7.299e-01  -6.317e-02  +6.094e-01  -7.358e-01  -6.248e-02  +6.097e-01  -7.347e-01  -6.317e-02  +6.094e-01  -7.358e-01
      +330.0  -3.803e-02  +6.809e-01  -7.569e-01  -3.922e-02  +6.807e-01  -7.592e-01  -3.803e-02  +6.809e-01  -7.569e-01  -3.431e-02  +5.725e-01  -6.411e-01  -3.362e-02  +5.736e-01  -6.409e-01  -3.431e-02  +5.725e-01  -6.411e-01
      +340.0  +7.742e-03  +7.672e-01  -7.517e-01  +6.561e-03  +7.665e-01  -7.534e-01  +7.742e-03  +7.672e-01  -7.517e-01  -1.015e-04  +5.926e-01  -5.928e-01  +5.915e-04  +5.947e-01  -5.935e-01  -1.015e-04  +5.926e-01  -5.928e-01
      +350.0  +1.050e-02  +7.906e-01  -7.696e-01  +9.358e-03  +7.904e-01  -7.716e-01  +1.050e-02  +7.906e-01  -7.696e-01  +1.899e-02  +6.206e-01  -5.826e-01  +1.973e-02  +6.232e-01  -5.837e-01  +1.899e-02  +6.206e-01  -5.826e-01
      +360.0  -1.065e-02  +7.500e-01  -7.713e-01  -1.176e-02  +7.499e-01  -7.735e-01  -1.065e-02  +7.500e-01  -7.713e-01  -5.482e-03  +5.980e-01  -6.089e-01  -4.719e-03  +5.997e-01  -6.091e-01  -5.482e-03  +5.980e-01  -6.089e-01
      +370.0  -5.187e-02  +7.163e-01  -8.200e-01  -5.293e-02  +7.155e-01  -8.213e-01  -5.187e-02  +7.163e-01  -8.200e-01  +1.773e-02  +7.143e-01  -6.788e-01  +1.848e-02  +7.165e-01  -6.795e-01  +1.773e-02  +7.143e-01  -6.788e-01
      +380.0  -3.503e-02  +7.042e-01  -7.742e-01  -3.611e-02  +7.043e-01  -7.766e-01  -3.503e-02  +7.042e-01  -7.742e-01  +3.999e-02  +7.116e-01  -6.316e-01  +4.083e-02  +7.130e-01  -6.314e-01  +3.999e-02  +7.116e-01  -6.316e-01
      +390.0  -2.098e-02  +6.945e-01  -7.365e-01  -2.208e-02  +6.952e-01  -7.394e-01  -2.098e-02  +6.945e-01  -7.365e-01  +3.158e-03  +6.353e-01  -6.290e-01  +4.008e-03  +6.359e-01  -6.279e-01  +3.158e-03  +6.353e-01  -6.290e-01
      +400.0  +2.409e-02  +7.090e-01  -6.608e-01  +2.295e-02  +7.093e-01  -6.634e-01  +2.409e-02  +7.090e-01  -6.608e-01  -4.325e-02  +6.096e-01  -6.961e-01  -4.239e-02  +6.087e-01  -6.935e-01  -4.325e-02  +6.096e-01  -6.961e-01
      +410.0  +5.152e-02  +7.411e-01  -6.380e-01  +5.033e-02  +7.407e-01  -6.400e-01  +5.152e-02  +7.411e-01  -6.380e-01  -3.016e-02  +5.952e-01  -6.556e-01  -2.929e-02  +5.937e-01  -6.523e-01  -3.016e-02  +5.952e-01  -6.556e-01
      +420.0  -5.704e-02  +6.938e-01  -8.079e-01  -5.826e-02  +6.935e-01  -8.100e-01  -5.704e-02  +6.938e-01  -8.079e-01  +2.693e-02  +6.388e-01  -5.850e-01  +2.789e-02  +6.387e-01  -5.830e-01  +2.693e-02  +6.388e-01  -5.850e-01
      +430.0  -2.782e-02  +6.569e-01  -7.126e-01  -2.906e-02  +6.570e-01  -7.151e-01  -2.782e-02  +6.569e-01  -7.126e-01  -2.379e-03  +6.451e-01  -6.498e-01  -1.441e-03  +6.458e-01  -6.486e-01  -2.379e-03  +6.451e-01  -6.498e-01
      +440.0  -5.360e-02  +6.137e-01  -7.209e-01  -5.479e-02  +6.142e-01  -7.237e-01  -5.360e-02  +6.137e-01  -7.209e-01  +2.066e-02  +6.436e-01  -6.022e-01  +2.160e-02  +6.442e-01  -6.010e-01  +2.066e-02  +6.436e-01  -6.022e-01
      +450.0  -3.290e-02  +6.760e-01  -7.418e-01  -3.412e-02  +6.759e-01  -7.441e-01  -3.290e-02  +6.760e-01  -7.418e-01  +5.899e-02  +7.175e-01  -5.995e-01  +5.999e-02  +7.176e-01  -5.976e-01  +5.899e-02  +7.175e-01  -5.995e-01
      +460.0  +1.040e-02  +7.716e-01  -7.508e-01  +9.185e-03  +7.726e-01  -7.542e-01  +1.040e-02  +7.716e-01  -7.508e-01  -3.350e-03  +6.331e-01  -6.398e-01  -2.295e-03  +6.328e-01  -6.374e-01  -3.350e-03  +6.331e-01  -6.398e-01
      +470.0  +2.836e-02  +8.334e-01  -7.767e-01  +2.716e-02  +8.342e-01  -7.798e-01  +2.836e-02  +8.334e-01  -7.767e-01  +3.349e-02  +6.648e-01  -5.978e-01  +3.452e-02  +6.644e-01  -5.954e-01  +3.349e-02  +6.648e-01  -5.978e-01
      +480.0  +6.056e-02  +8.993e-01  -7.782e-01  +5.936e-02  +8.992e-01  -7.805e-01  +6.056e-02  +8.993e-01  -7.782e-01  +2.711e-02  +7.408e-01  -6.866e-01  +2.816e-02  +7.411e-01  -6.848e-01  +2.711e-02  +7.408e-01  -6.866e-01
      +490.0  -1.861e-02  +7.822e-01  -8.194e-01  -1.981e-02  +7.827e-01  -8.223e-01  -1.861e-02  +7.822e-01  -8.194e-01  +6.090e-02  +7.783e-01  -6.565e-01  +6.197e-02  +7.786e-01  -6.547e-01  +6.090e-02  +7.783e-01  -6.565e-01
      +500.0  +1.565e-02  +7.795e-01  -7.483e-01  +1.445e-02  +7.791e-01  -7.502e-01  +1.565e-02  +7.795e-01  -7.483e-01  +8.818e-03  +6.875e-01  -6.698e-01  +9.955e-03  +6.881e-01  -6.682e-01  +8.818e-03  +6.875e-01  -6.698e-01
      +510.0  +1.589e-02  +7.902e-01  -7.584e-01  +1.473e-02  +7.905e-01  -7.610e-01  +1.589e-02  +7.902e-01  -7.584e-01  -2.447e-02  +6.886e-01  -7.375e-01  -2.334e-02  +6.903e-01  -7.370e-01  -2.447e-02  +6.886e-01  -7.375e-01
      +520.0  -5.923e-02  +6.978e-01  -8.163e-01  -6.034e-02  +6.980e-01  -8.187e-01  -5.923e-02  +6.978e-01  -8.163e-01  +1.787e-02  +6.975e-01  -6.618e-01  +1.898e-02  +7.000e-01  -6.620e-01  +1.787e-02  +6.975e-01  -6.618e-01
      +530.0  -1.071e-01  +6.499e-01  -8.641e-01  -1.083e-01  +6.493e-01  -8.658e-01  -1.071e-01  +6.499e-01  -8.641e-01  -3.020e-03  +7.272e-01  -7.332e-01  -1.965e-03  +7.301e-01  -7.340e-01  -3.020e-03  +7.272e-01  -7.332e-01
      +540.0  -7.304e-02  +6.884e-01  -8.345e-01  -7.421e-02  +6.877e-01  -8.361e-01  -7.304e-02  +6.884e-01  -8.345e-01  -3.924e-03  +7.115e-01  -7.193e-01  -2.886e-03  +7.127e-01  -7.185e-01  -3.924e-03  +7.115e-01  -7.193e-01
      +550.0  -1.993e-02  +7.852e-01  -8.251e-01  -2.106e-02  +7.851e-01  -8.272e-01  -1.993e-02  +7.852e-01  -8.251e-01  +4.841e-02  +7.033e-01  -6.065e-01  +4.949e-02  +7.052e-01  -6.062e-01  +4.841e-02  +7.033e-01  -6.065e-01
      +560.0  -1.408e-02  +8.811e-01  -9.093e-01  -1.523e-02  +8.816e-01  -9.120e-01  -1.408e-02  +8.811e-01  -9.093e-01  +2.740e-02  +8.074e-01  -7.526e-01  +2.848e-02  +8.100e-01  -7.531e-01  +2.740e-02  +8.074e-01  -7.526e-01
      +570.0  -4.245e-02  +7.929e-01  -8.778e-01  -4.351e-02  +7.927e-01  -8.798e-01  -4.245e-02  +7.929e-01  -8.778e-01  +2.432e-03  +7.464e-01  -7.415e-01  +3.491e-03  +7.485e-01  -7.416e-01  +2.432e-03  +7.464e-01  -7.415e-01
      +580.0  +2.837e-03  +8.444e-01  -8.387e-01  +1.778e-03  +8.438e-01  -8.402e-01  +2.837e-03  +8.444e-01  -8.387e-01  +6.420e-02  +7.683e-01  -6.399e-01  +6.522e-02  +7.698e-01  -6.393e-01  +6.420e-02  +7.683e-01  -6.399e-01
      +590.0  -1.260e-02  +8.210e-01  -8.462e-01  -1.367e-02  +8.214e-01  -8.487e-01  -1.260e-02  +8.210e-01  -8.462e-01  +7.774e-02  +7.287e-01  -5.732e-01  +7.879e-02  +7.320e-01  -5.744e-01  +7.774e-02  +7.287e-01  -5.732e-01
      +600.0  +1.639e-02  +8.546e-01  -8.218e-01  +1.533e-02  +8.544e-01  -8.237e-01  +1.639e-02  +8.546e-01  -8.218e-01  +6.556e-03  +6.691e-01  -6.560e-01  +7.609e-03  +6.698e-01  -6.546e-01  +6.556e-03  +6.691e-01  -6.560e-01
      +610.0  -1.945e-02  +8.157e-01  -8.546e-01  -2.049e-02  +8.157e-01  -8.567e-01  -1.945e-02  +8.157e-01  -8.546e-01  +4.541e-02  +7.780e-01  -6.872e-01  +4.639e-02  +7.824e-01  -6.897e-01  +4.541e-02  +7.780e-01  -6.872e-01
      +620.0  +2.320e-02  +8.587e-01  -8.123e-01  +2.216e-02  +8.582e-01  -8.139e-01  +2.320e-02  +8.587e-01  -8.123e-01  -3.145e-02  +7.738e-01  -8.367e-01  -3.044e-02  +7.774e-01  -8.383e-01  -3.145e-02  +7.738e-01  -8.367e-01
      +630.0  -1.797e-02  +8.363e-01  -8.722e-01  -1.895e-02  +8.360e-01  -8.739e-01  -1.797e-02  +8.363e-01  -8.722e-01  -3.937e-02  +7.450e-01  -8.238e-01  -3.836e-02  +7.490e-01  -8.258e-01  -3.937e-02  +7.450e-01  -8.238e-01
      +640.0  +1.862e-02  +8.789e-01  -8.417e-01  +1.764e-02  +8.792e-01  -8.439e-01  +1.862e-02  +8.789e-01  -8.417e-01  +1.498e-02  +7.933e-01  -7.633e-01  +1.596e-02  +7.971e-01  -7.652e-01  +1.498e-02  +7.933e-01  -7.633e-01
      +650.0  -2.644e-03  +8.577e-01  -8.630e-01  -3.555e-03  +8.583e-01  -8.654e-01  -2.644e-03  +8.577e-01  -8.630e-01  +2.674e-02  +8.489e-01  -7.954e-01  +2.773e-02  +8.529e-01  -7.974e-01  +2.674e-02  +8.489e-01  -7.954e-01
      +660.0  +2.547e-02  +8.521e-01  -8.012e-01  +2.455e-02  +8.532e-01  -8.041e-01  +2.547e-02  +8.521e-01  -8.012e-01  +5.012e-02  +7.989e-01  -6.986e-01  +5.111e-02  +8.025e-01  -7.002e-01  +5.012e-02  +7.989e-01  -6.986e-01
      +670.0  -2.795e-02  +8.862e-01  -9.422e-01  -2.884e-02  +8.875e-01  -9.452e-01  -2.795e-02  +8.862e-01  -9.422e-01  +2.133e-02  +8.444e-01  -8.017e-01  +2.230e-02  +8.479e-01  -8.033e-01  +2.133e-02  +8.444e-01  -8.017e-01
      +680.0  +1.022e-02  +9.850e-01  -9.645e-01  +9.408e-03  +9.857e-01  -9.669e-01  +1.022e-02  +9.850e-01  -9.645e-01  +2.756e-02  +8.832e-01  -8.280e-01  +2.846e-02  +8.868e-01  -8.299e-01  +2.756e-02  +8.832e-01  -8.280e-01
      +690.0  +1.210e-02  +1.011e+00  -9.867e-01  +1.121e-02  +1.012e+00  -9.895e-01  +1.210e-02  +1.011e+00  -9.867e-01  +3.412e-02  +9.298e-01  -8.615e-01  +3.501e-02  +9.337e-01  -8.637e-01  +3.412e-02  +9.298e-01  -8.615e-01
      +700.0  +8.055e-02  +1.059e+00  -8.980e-01  +7.964e-02  +1.059e+00  -8.999e-01  +8.055e-02  +1.059e+00  -8.980e-01  +5.938e-02  +9.124e-01  -7.936e-01  +6.018e-02  +9.154e-01  -7.950e-01  +5.938e-02  +9.124e-01  -7.936e-01
      +710.0  +4.340e-02  +1.021e+00  -9.337e-01  +4.247e-02  +1.022e+00  -9.367e-01  +4.340e-02  +1.021e+00  -9.337e-01  +3.882e-02  +8.780e-01  -8.003e-01  +3.963e-02  +8.790e-01  -7.997e-01  +3.882e-02  +8.780e-01  -8.003e-01
      +720.0  +1.253e-02  +1.036e+00  -1.011e+00  +1.160e-02  +1.036e+00  -1.013e+00  +1.253e-02  +1.036e+00  -1.011e+00  -1.089e-02  +8.693e-01  -8.910e-01  -1.007e-02  +8.708e-01  -8.909e-01  -1.089e-02  +8.693e-01  -8.910e-01
      +730.0  +3.019e-02  +1.046e+00  -9.858e-01  +2.927e-02  +1.046e+00  -9.872e-01  +3.019e-02  +1.046e+00  -9.858e-01  +5.476e-03  +9.036e-01  -8.926e-01  +6.265e-03  +9.049e-01  -8.924e-01  +5.476e-03  +9.036e-01  -8.926e-01
      +740.0  -5.161e-03  +1.084e+00  -1.094e+00  -6.104e-03  +1.083e+00  -1.095e+00  -5.161e-03  +1.084e+00  -1.094e+00  +3.594e-02  +9.381e-01  -8.662e-01  +3.679e-02  +9.402e-01  -8.667e-01  +3.594e-02  +9.381e-01  -8.662e-01
      +750.0  -2.303e-03  +1.028e+00  -1.032e+00  -3.275e-03  +1.028e+00  -1.034e+00  -2.303e-03  +1.028e+00  -1.032e+00  +7.011e-02  +9.345e-01  -7.943e-01  +7.097e-02  +9.383e-01  -7.963e-01  +7.011e-02  +9.345e-01  -7.943e-01
      +760.0  -2.460e-02  +9.641e-01  -1.013e+00  -2.572e-02  +9.638e-01  -1.015e+00  -2.460e-02  +9.641e-01  -1.013e+00  +9.893e-02  +9.916e-01  -7.938e-01  +9.976e-02  +9.982e-01  -7.987e-01  +9.893e-02  +9.916e-01  -7.938e-01
      +770.0  +7.184e-03  +1.027e+00  -1.013e+00  +6.061e-03  +1.026e+00  -1.014e+00  +7.184e-03  +1.027e+00  -1.013e+00  +1.522e-01  +1.030e+00  -7.260e-01  +1.531e-01  +1.035e+00  -7.290e-01  +1.522e-01  +1.030e+00  -7.260e-01
      +780.0  +7.141e-03  +1.066e+00  -1.052e+00  +6.006e-03  +1.066e+00  -1.054e+00  +7.141e-03  +1.066e+00  -1.052e+00  +1.060e-01  +9.924e-01  -7.805e-01  +1.068e-01  +9.988e-01  -7.852e-01  +1.060e-01  +9.924e-01  -7.805e-01
      +790.0  +3.732e-02  +1.033e+00  -9.580e-01  +3.620e-02  +1.032e+00  -9.595e-01  +3.732e-02  +1.033e+00  -9.580e-01  +5.123e-02  +9.507e-01  -8.482e-01  +5.208e-02  +9.563e-01  -8.521e-01  +5.123e-02  +9.507e-01  -8.482e-01
      +800.0  +1.984e-03  +1.088e+00  -1.084e+00  +8.832e-04  +1.088e+00  -1.086e+00  +1.984e-03  +1.088e+00  -1.084e+00  +5.721e-02  +9.912e-01  -8.767e-01  +5.804e-02  +9.966e-01  -8.806e-01  +5.721e-02  +9.912e-01  -8.767e-01
      +810.0  +5.950e-02  +1.160e+00  -1.041e+00  +5.844e-02  +1.159e+00  -1.042e+00  +5.950e-02  +1.160e+00  -1.041e+00  +6.510e-02  +1.090e+00  -9.602e-01  +6.601e-02  +1.097e+00  -9.649e-01  +6.510e-02  +1.090e+00  -9.602e-01
      +820.0  +1.773e-02  +1.081e+00  -1.046e+00  +1.671e-02  +1.081e+00  -1.048e+00  +1.773e-02  +1.081e+00  -1.046e+00  +7.578e-02  +9.914e-01  -8.398e-01  +7.676e-02  +9.967e-01  -8.431e-01  +7.578e-02  +9.914e-01  -8.398e-01
      +830.0  +2.971e-02  +1.099e+00  -1.039e+00  +2.863e-02  +1.098e+00  -1.041e+00  +2.971e-02  +1.099e+00  -1.039e+00  +8.584e-02  +1.075e+00  -9.036e-01  +8.673e-02  +1.080e+00  -9.063e-01  +8.584e-02  +1.075e+00  -9.036e-01
      +840.0  -2.370e-02  +1.039e+00  -1.087e+00  -2.472e-02  +1.038e+00  -1.088e+00  -2.370e-02  +1.039e+00  -1.087e+00  +8.269e-02  +1.008e+00  -8.430e-01  +8.367e-02  +1.014e+00  -8.467e-01  +8.269e-02  +1.008e+00  -8.430e-01
      +850.0  +3.349e-02  +1.098e+00  -1.031e+00  +3.254e-02  +1.098e+00  -1.033e+00  +3.349e-02  +1.098e+00  -1.031e+00  +1.861e-01  +1.178e+00  -8.058e-01  +1.871e-01  +1.183e+00  -8.088e-01  +1.861e-01  +1.178e+00  -8.058e-01
      +860.0  +3.584e-02  +1.114e+00  -1.042e+00  +3.490e-02  +1.113e+00  -1.044e+00  +3.584e-02  +1.114e+00  -1.042e+00  +1.404e-01  +1.159e+00  -8.780e-01  +1.414e-01  +1.165e+00  -8.818e-01  +1.404e-01  +1.159e+00  -8.780e-01
      +870.0  +1.496e-02  +1.131e+00  -1.101e+00  +1.404e-02  +1.130e+00  -1.101e+00  +1.496e-02  +1.131e+00  -1.101e+00  +9.529e-02  +1.122e+00  -9.316e-01  +9.622e-02  +1.128e+00  -9.351e-01  +9.529e-02  +1.122e+00  -9.316e-01
      +880.0  +4.742e-02  +1.217e+00  -1.122e+00  +4.655e-02  +1.217e+00  -1.124e+00  +4.742e-02  +1.217e+00  -1.122e+00  +1.274e-01  +1.152e+00  -8.974e-01  +1.283e-01  +1.159e+00  -9.019e-01  +1.274e-01  +1.152e+00  -8.974e-01
      +890.0  +1.233e-01  +1.318e+00  -1.072e+00  +1.225e-01  +1.318e+00  -1.073e+00  +1.233e-01  +1.318e+00  -1.072e+00  +1.027e-01  +1.060e+00  -8.546e-01  +1.036e-01  +1.065e+00  -8.582e-01  +1.027e-01  +1.060e+00  -8.546e-01
      +900.0  +1.061e-01  +1.281e+00  -1.069e+00  +1.053e-01  +1.280e+00  -1.070e+00  +1.061e-01  +1.281e+00  -1.069e+00  +8.737e-02  +1.049e+00  -8.740e-01  +8.830e-02  +1.055e+00  -8.781e-01  +8.737e-02  +1.049e+00  -8.740e-01
      +910.0  +1.341e-01  +1.378e+00  -1.110e+00  +1.334e-01  +1.377e+00  -1.111e+00  +1.341e-01  +1.378e+00  -1.110e+00  +5.281e-02  +1.075e+00  -9.694e-01  +5.377e-02  +1.082e+00  -9.740e-01  +5.281e-02  +1.075e+00  -9.694e-01
      +920.0  +7.294e-02  +1.306e+00  -1.160e+00  +7.218e-02  +1.306e+00  -1.161e+00  +7.294e-02  +1.306e+00  -1.160e+00  +1.113e-01  +1.148e+00  -9.253e-01  +1.123e-01  +1.153e+00  -9.285e-01  +1.113e-01  +1.148e+00  -9.253e-01
      +930.0  +6.646e-02  +1.315e+00  -1.182e+00  +6.566e-02  +1.313e+00  -1.182e+00  +6.646e-02  +1.315e+00  -1.182e+00  +1.393e-01  +1.252e+00  -9.732e-01  +1.403e-01  +1.257e+00  -9.760e-01  +1.393e-01  +1.252e+00  -9.732e-01
      +940.0  +1.087e-01  +1.336e+00  -1.118e+00  +1.080e-01  +1.334e+00  -1.118e+00  +1.087e-01  +1.336e+00  -1.118e+00  +1.782e-01  +1.322e+00  -9.660e-01  +1.792e-01  +1.326e+00  -9.679e-01  +1.782e-01  +1.322e+00  -9.660e-01
      +950.0  +5.878e-02  +1.293e+00  -1.175e+00  +5.800e-02  +1.292e+00  -1.176e+00  +5.878e-02  +1.293e+00  -1.175e+00  +1.504e-01  +1.325e+00  -1.024e+00  +1.514e-01  +1.328e+00  -1.026e+00  +1.504e-01  +1.325e+00  -1.024e+00
      +960.0  +1.420e-02  +1.247e+00  -1.218e+00  +1.340e-02  +1.246e+00  -1.219e+00  +1.420e-02  +1.247e+00  -1.218e+00  +1.018e-01  +1.259e+00  -1.056e+00  +1.029e-01  +1.264e+00  -1.058e+00  +1.018e-01  +1.259e+00  -1.056e+00
      +970.0  +4.091e-02  +1.354e+00  -1.272e+00  +4.015e-02  +1.353e+00  -1.272e+00  +4.091e-02  +1.354e+00  -1.272e+00  +1.372e-01  +1.316e+00  -1.041e+00  +1.382e-01  +1.321e+00  -1.045e+00  +1.372e-01  +1.316e+00  -1.041e+00
      +980.0  +2.053e-02  +1.378e+00  -1.337e+00  +1.974e-02  +1.377e+00  -1.337e+00  +2.053e-02  +1.378e+00  -1.337e+00  +1.419e-01  +1.364e+00  -1.081e+00  +1.429e-01  +1.370e+00  -1.084e+00  +1.419e-01  +1.364e+00  -1.081e+00
      +990.0  +4.303e-02  +1.381e+00  -1.295e+00  +4.216e-02  +1.379e+00  -1.295e+00  +4.303e-02  +1.381e+00  -1.295e+00  +1.761e-01  +1.416e+00  -1.064e+00  +1.771e-01  +1.423e+00  -1.069e+00  +1.761e-01  +1.416e+00  -1.064e+00
     +1000.0  +2.280e-02  +1.401e+00  -1.356e+00  +2.204e-02  +1.400e+00  -1.356e+00  +2.280e-02  +1.401e+00  -1.356e+00  +1.514e-01  +1.360e+00  -1.057e+00  +1.523e-01  +1.365e+00  -1.060e+00  +1.514e-01  +1.360e+00  -1.057e+00
     +1010.0  +3.202e-02  +1.330e+00  -1.266e+00  +3.123e-02  +1.329e+00  -1.266e+00  +3.202e-02  +1.330e+00  -1.266e+00  +1.557e-01  +1.387e+00  -1.076e+00  +1.566e-01  +1.392e+00  -1.079e+00  +1.557e-01  +1.387e+00  -1.076e+00
     +1020.0  -1.179e-02  +1.339e+00  -1.362e+00  -1.261e-02  +1.337e+00  -1.362e+00  -1.179e-02  +1.339e+00  -1.362e+00  +1.767e-01  +1.464e+00  -1.111e+00  +1.777e-01  +1.469e+00  -1.114e+00  +1.767e-01  +1.464e+00  -1.111e+00
     +1030.0  +5.106e-02  +1.457e+00  -1.354e+00  +5.027e-02  +1.455e+00  -1.354e+00  +5.106e-02  +1.457e+00  -1.354e+00  +1.077e-01  +1.334e+00  -1.118e+00  +1.087e-01  +1.338e+00  -1.121e+00  +1.077e-01  +1.334e+00  -1.118e+00
     +1040.0  +1.893e-02  +1.406e+00  -1.368e+00  +1.818e-02  +1.404e+00  -1.368e+00  +1.893e-02  +1.406e+00  -1.368e+00  +2.252e-01  +1.460e+00  -1.009e+00  +2.263e-01  +1.465e+00  -1.013e+00  +2.252e-01  +1.460e+00  -1.009e+00
     +1050.0  +2.788e-02  +1.410e+00  -1.354e+00  +2.716e-02  +1.408e+00  -1.353e+00  +2.788e-02  +1.410e+00  -1.354e+00  +9.741e-02  +1.326e+00  -1.132e+00  +9.850e-02  +1.332e+00  -1.135e+00  +9.741e-02  +1.326e+00  -1.132e+00
     +1060.0  +1.546e-02  +1.362e+00  -1.331e+00  +1.472e-02  +1.360e+00  -1.331e+00  +1.546e-02  +1.362e+00  -1.331e+00  +1.053e-01  +1.374e+00  -1.163e+00  +1.064e-01  +1.379e+00  -1.166e+00  +1.053e-01  +1.374e+00  -1.163e+00
     +1070.0  +1.024e-02  +1.384e+00  -1.364e+00  +9.474e-03  +1.383e+00  -1.364e+00  +1.024e-02  +1.384e+00  -1.364e+00  +1.403e-01  +1.410e+00  -1.130e+00  +1.413e-01  +1.415e+00  -1.132e+00  +1.403e-01  +1.410e+00  -1.130e+00
     +1080.0  +5.501e-02  +1.446e+00  -1.336e+00  +5.427e-02  +1.445e+00  -1.336e+00  +5.501e-02  +1.446e+00  -1.336e+00  +2.270e-01  +1.476e+00  -1.022e+00  +2.280e-01  +1.483e+00  -1.027e+00  +2.270e-01  +1.476e+00  -1.022e+00
     +1090.0  +7.921e-02  +1.499e+00  -1.341e+00  +7.844e-02  +1.497e+00  -1.340e+00  +7.921e-02  +1.499e+00  -1.341e+00  +2.087e-01  +1.455e+00  -1.038e+00  +2.096e-01  +1.461e+00  -1.042e+00  +2.087e-01  +1.455e+00  -1.038e+00
     +1100.0  +1.241e-01  +1.479e+00  -1.231e+00  +1.234e-01  +1.477e+00  -1.230e+00  +1.241e-01  +1.479e+00  -1.231e+00  +1.668e-01  +1.454e+00  -1.120e+00  +1.678e-01  +1.459e+00  -1.124e+00  +1.668e-01  +1.454e+00  -1.120e+00
     +1110.0  +1.137e-01  +1.526e+00  -1.299e+00  +1.129e-01  +1.525e+00  -1.299e+00  +1.137e-01  +1.526e+00  -1.299e+00  +1.816e-01  +1.500e+00  -1.137e+00  +1.825e-01  +1.507e+00  -1.142e+00  +1.816e-01  +1.500e+00  -1.137e+00
     +1120.0  +1.702e-01  +1.606e+00  -1.265e+00  +1.696e-01  +1.605e+00  -1.265e+00  +1.702e-01  +1.606e+00  -1.265e+00  +1.849e-01  +1.541e+00  -1.171e+00  +1.857e-01  +1.548e+00  -1.177e+00  +1.849e-01  +1.541e+00  -1.171e+00
     +1130.0  +1.619e-01  +1.626e+00  -1.302e+00  +1.613e-01  +1.624e+00  -1.302e+00  +1.619e-01  +1.626e+00  -1.302e+00  +1.555e-01  +1.538e+00  -1.227e+00  +1.564e-01  +1.544e+00  -1.231e+00  +1.555e-01  +1.538e+00  -1.227e+00
     +1140.0  +9.937e-02  +1.515e+00  -1.316e+00  +9.883e-02  +1.514e+00  -1.316e+00  +9.937e-02  +1.515e+00  -1.316e+00  +1.574e-01  +1.538e+00  -1.223e+00  +1.583e-01  +1.543e+00  -1.226e+00  +1.574e-01  +1.538e+00  -1.223e+00
     +1150.0  +9.462e-02  +1.586e+00  -1.397e+00  +9.412e-02  +1.586e+00  -1.397e+00  +9.462e-02  +1.586e+00  -1.397e+00  +1.606e-01  +1.584e+00  -1.263e+00  +1.615e-01  +1.590e+00  -1.267e+00  +1.606e-01  +1.584e+00  -1.263e+00
     +1160.0  +4.530e-02  +1.504e+00  -1.413e+00  +4.480e-02  +1.503e+00  -1.413e+00  +4.530e-02  +1.504e+00  -1.413e+00  +2.050e-01  +1.626e+00  -1.216e+00  +2.059e-01  +1.632e+00  -1.220e+00  +2.050e-01  +1.626e+00  -1.216e+00
     +1170.0  +3.660e-02  +1.556e+00  -1.483e+00  +3.603e-02  +1.555e+00  -1.483e+00  +3.660e-02  +1.556e+00  -1.483e+00  +2.016e-01  +1.655e+00  -1.251e+00  +2.025e-01  +1.660e+00  -1.255e+00  +2.016e-01  +1.655e+00  -1.251e+00
     +1180.0  +4.445e-02  +1.593e+00  -1.504e+00  +4.396e-02  +1.592e+00  -1.504e+00  +4.445e-02  +1.593e+00  -1.504e+00  +2.206e-01  +1.728e+00  -1.286e+00  +2.215e-01  +1.734e+00  -1.291e+00  +2.206e-01  +1.728e+00  -1.286e+00
     +1190.0  +8.958e-02  +1.595e+00  -1.415e+00  +8.909e-02  +1.593e+00  -1.415e+00  +8.958e-02  +1.595e+00  -1.415e+00  +1.302e-01  +1.544e+00  -1.283e+00  +1.310e-01  +1.551e+00  -1.289e+00  +1.302e-01  +1.544e+00  -1.283e+00
     +1200.0  +7.958e-02  +1.660e+00  -1.501e+00  +7.903e-02  +1.659e+00  -1.501e+00  +7.958e-02  +1.660e+00  -1.501e+00  +1.601e-01  +1.618e+00  -1.297e+00  +1.608e-01  +1.624e+00  -1.303e+00  +1.601e-01  +1.618e+00  -1.297e+00
     +1210.0  +3.359e-02  +1.605e+00  -1.538e+00  +3.308e-02  +1.604e+00  -1.538e+00  +3.359e-02  +1.605e+00  -1.538e+00  +1.599e-01  +1.588e+00  -1.268e+00  +1.605e-01  +1.593e+00  -1.272e+00  +1.599e-01  +1.588e+00  -1.268e+00
     +1220.0  +1.363e-02  +1.584e+00  -1.557e+00  +1.306e-02  +1.583e+00  -1.557e+00  +1.363e-02  +1.584e+00  -1.557e+00  +1.942e-01  +1.654e+00  -1.266e+00  +1.950e-01  +1.661e+00  -1.271e+00  +1.942e-01  +1.654e+00  -1.266e+00
     +1230.0  +3.595e-02  +1.607e+00  -1.535e+00  +3.533e-02  +1.606e+00  -1.536e+00  +3.595e-02  +1.607e+00  -1.535e+00  +1.541e-01  +1.649e+00  -1.341e+00  +1.548e-01  +1.655e+00  -1.346e+00  +1.541e-01  +1.649e+00  -1.341e+00
     +1240.0  +9.397e-02  +1.794e+00  -1.606e+00  +9.342e-02  +1.794e+00  -1.607e+00  +9.397e-02  +1.794e+00  -1.606e+00  +1.931e-01  +1.802e+00  -1.416e+00  +1.940e-01  +1.809e+00  -1.421e+00  +1.931e-01  +1.802e+00  -1.416e+00
     +1250.0  +3.814e-02  +1.697e+00  -1.621e+00  +3.773e-02  +1.697e+00  -1.621e+00  +3.814e-02  +1.697e+00  -1.621e+00  +2.018e-01  +1.806e+00  -1.403e+00  +2.025e-01  +1.813e+00  -1.408e+00  +2.018e-01  +1.806e+00  -1.403e+00
     +1260.0  +8.783e-02  +1.756e+00  -1.580e+00  +8.733e-02  +1.755e+00  -1.580e+00  +8.783e-02  +1.756e+00  -1.580e+00  +2.384e-01  +1.866e+00  -1.389e+00  +2.391e-01  +1.874e+00  -1.395e+00  +2.384e-01  +1.866e+00  -1.389e+00
     +1270.0  +3.316e-02  +1.758e+00  -1.691e+00  +3.269e-02  +1.757e+00  -1.692e+00  +3.316e-02  +1.758e+00  -1.691e+00  +2.956e-01  +1.893e+00  -1.302e+00  +2.963e-01  +1.900e+00  -1.308e+00  +2.956e-01  +1.893e+00  -1.302e+00
     +1280.0  +3.638e-02  +1.806e+00  -1.733e+00  +3.583e-02  +1.805e+00  -1.733e+00  +3.638e-02  +1.806e+00  -1.733e+00  +2.124e-01  +1.744e+00  -1.319e+00  +2.129e-01  +1.751e+00  -1.325e+00  +2.124e-01  +1.744e+00  -1.319e+00
     +1290.0  +2.725e-02  +1.742e+00  -1.688e+00  +2.670e-02  +1.741e+00  -1.688e+00  +2.725e-02  +1.742e+00  -1.688e+00  +2.035e-01  +1.735e+00  -1.328e+00  +2.040e-01  +1.742e+00  -1.334e+00  +2.035e-01  +1.735e+00  -1.328e+00
     +1300.0  +1.440e-02  +1.680e+00  -1.651e+00  +1.382e-02  +1.679e+00  -1.651e+00  +1.440e-02  +1.680e+00  -1.651e+00  +2.362e-01  +1.795e+00  -1.323e+00  +2.368e-01  +1.801e+00  -1.328e+00  +2.362e-01  +1.795e+00  -1.323e+00
     +1310.0  +9.203e-02  +1.816e+00  -1.632e+00  +9.125e-02  +1.815e+00  -1.633e+00  +9.203e-02  +1.816e+00  -1.632e+00  +2.484e-01  +1.832e+00  -1.335e+00  +2.489e-01  +1.838e+00  -1.340e+00  +2.484e-01  +1.832e+00  -1.335e+00
     +1320.0  +1.204e-01  +1.913e+00  -1.672e+00  +1.200e-01  +1.913e+00  -1.673e+00  +1.204e-01  +1.913e+00  -1.672e+00  +1.691e-01  +1.740e+00  -1.402e+00  +1.695e-01  +1.745e+00  -1.406e+00  +1.691e-01  +1.740e+00  -1.402e+00
     +1330.0  +1.212e-01  +1.917e+00  -1.675e+00  +1.208e-01  +1.917e+00  -1.675e+00  +1.212e-01  +1.917e+00  -1.675e+00  +2.152e-01  +1.860e+00  -1.430e+00  +2.156e-01  +1.866e+00  -1.434e+00  +2.152e-01  +1.860e+00  -1.430e+00
     +1340.0  +7.311e-02  +1.903e+00  -1.756e+00  +7.259e-02  +1.902e+00  -1.757e+00  +7.311e-02  +1.903e+00  -1.756e+00  +1.430e-01  +1.836e+00  -1.550e+00  +1.435e-01  +1.842e+00  -1.555e+00  +1.430e-01  +1.836e+00  -1.550e+00
     +1350.0  +6.150e-02  +1.916e+00  -1.793e+00  +6.066e-02  +1.915e+00  -1.794e+00  +6.150e-02  +1.916e+00  -1.793e+00  +2.148e-01  +1.940e+00  -1.510e+00  +2.156e-01  +1.947e+00  -1.515e+00  +2.148e-01  +1.940e+00  -1.510e+00
     +1360.0  +9.741e-02  +1.892e+00  -1.698e+00  +9.701e-02  +1.892e+00  -1.698e+00  +9.741e-02  +1.892e+00  -1.698e+00  +2.130e-01  +1.895e+00  -1.469e+00  +2.136e-01  +1.902e+00  -1.475e+00  +2.130e-01  +1.895e+00  -1.469e+00
     +1370.0  +1.112e-01  +1.919e+00  -1.697e+00  +1.108e-01  +1.919e+00  -1.697e+00  +1.112e-01  +1.919e+00  -1.697e+00  +2.495e-01  +1.871e+00  -1.372e+00  +2.501e-01  +1.877e+00  -1.376e+00  +2.495e-01  +1.871e+00  -1.372e+00
     +1380.0  +9.243e-02  +1.909e+00  -1.725e+00  +9.199e-02  +1.909e+00  -1.725e+00  +9.243e-02  +1.909e+00  -1.725e+00  +3.029e-01  +1.979e+00  -1.373e+00  +3.035e-01  +1.986e+00  -1.379e+00  +3.029e-01  +1.979e+00  -1.373e+00
     +1390.0  +1.372e-01  +1.948e+00  -1.674e+00  +1.367e-01  +1.948e+00  -1.675e+00  +1.372e-01  +1.948e+00  -1.674e+00  +3.067e-01  +1.936e+00  -1.322e+00  +3.072e-01  +1.942e+00  -1.327e+00  +3.067e-01  +1.936e+00  -1.322e+00
     +1400.0  +1.107e-01  +1.900e+00  -1.678e+00  +1.103e-01  +1.899e+00  -1.679e+00  +1.107e-01  +1.900e+00  -1.678e+00  +3.059e-01  +1.979e+00  -1.367e+00  +3.066e-01  +1.987e+00  -1.374e+00  +3.059e-01  +1.979e+00  -1.367e+00
     +1410.0  +1.329e-01  +1.905e+00  -1.640e+00  +1.325e-01  +1.905e+00  -1.640e+00  +1.329e-01  +1.905e+00  -1.640e+00  +3.124e-01  +2.022e+00  -1.397e+00  +3.131e-01  +2.030e+00  -1.404e+00  +3.124e-01  +2.022e+00  -1.397e+00
     +1420.0  +9.125e-02  +1.956e+00  -1.774e+00  +9.089e-02  +1.955e+00  -1.774e+00  +9.125e-02  +1.956e+00  -1.774e+00  +3.348e-01  +2.048e+00  -1.379e+00  +3.355e-01  +2.057e+00  -1.386e+00  +3.348e-01  +2.048e+00  -1.379e+00
     +1430.0  +9.192e-02  +2.026e+00  -1.842e+00  +9.184e-02  +2.026e+00  -1.842e+00  +9.192e-02  +2.026e+00  -1.842e+00  +2.143e-01  +1.916e+00  -1.487e+00  +2.147e-01  +1.923e+00  -1.494e+00  +2.143e-01  +1.916e+00  -1.487e+00
     +1440.0  +1.129e-01  +2.045e+00  -1.820e+00  +1.125e-01  +2.044e+00  -1.819e+00  +1.129e-01  +2.045e+00  -1.820e+00  +2.416e-01  +1.987e+00  -1.504e+00  +2.424e-01  +1.995e+00  -1.510e+00  +2.416e-01  +1.987e+00  -1.504e+00
     +1450.0  +1.537e-01  +2.091e+00  -1.784e+00  +1.537e-01  +2.092e+00  -1.784e+00  +1.537e-01  +2.091e+00  -1.784e+00  +2.584e-01  +1.938e+00  -1.421e+00  +2.589e-01  +1.946e+00  -1.428e+00  +2.584e-01  +1.938e+00  -1.421e+00
     +1460.0  +1.116e-01  +2.078e+00  -1.855e+00  +1.116e-01  +2.079e+00  -1.856e+00  +1.116e-01  +2.078e+00  -1.855e+00  +2.701e-01  +1.926e+00  -1.385e+00  +2.709e-01  +1.935e+00  -1.393e+00  +2.701e-01  +1.926e+00  -1.385e+00
     +1470.0  +1.119e-01  +2.075e+00  -1.851e+00  +1.119e-01  +2.076e+00  -1.852e+00  +1.119e-01  +2.075e+00  -1.851e+00  +2.604e-01  +1.946e+00  -1.426e+00  +2.612e-01  +1.954e+00  -1.432e+00  +2.604e-01  +1.946e+00  -1.426e+00
     +1480.0  +1.222e-01  +2.099e+00  -1.855e+00  +1.219e-01  +2.100e+00  -1.856e+00  +1.222e-01  +2.099e+00  -1.855e+00  +2.646e-01  +1.987e+00  -1.457e+00  +2.656e-01  +1.995e+00  -1.464e+00  +2.646e-01  +1.987e+00  -1.457e+00
     +1490.0  +1.292e-01  +2.173e+00  -1.915e+00  +1.291e-01  +2.174e+00  -1.916e+00  +1.292e-01  +2.173e+00  -1.915e+00  +3.087e-01  +2.070e+00  -1.453e+00  +3.095e-01  +2.078e+00  -1.459e+00  +3.087e-01  +2.070e+00  -1.453e+00
     +1500.0  +7.271e-02  +2.072e+00  -1.927e+00  +7.282e-02  +2.073e+00  -1.927e+00  +7.271e-02  +2.072e+00  -1.927e+00  +2.461e-01  +2.000e+00  -1.507e+00  +2.470e-01  +2.007e+00  -1.513e+00  +2.461e-01  +2.000e+00  -1.507e+00
     +1510.0  +7.207e-02  +2.014e+00  -1.870e+00  +7.217e-02  +2.015e+00  -1.870e+00  +7.207e-02  +2.014e+00  -1.870e+00  +2.280e-01  +1.970e+00  -1.514e+00  +2.288e-01  +1.976e+00  -1.519e+00  +2.280e-01  +1.970e+00  -1.514e+00
     +1520.0  +1.037e-01  +2.067e+00  -1.860e+00  +1.040e-01  +2.068e+00  -1.860e+00  +1.037e-01  +2.067e+00  -1.860e+00  +2.406e-01  +1.988e+00  -1.507e+00  +2.414e-01  +1.994e+00  -1.512e+00  +2.406e-01  +1.988e+00  -1.507e+00
     +1530.0  +1.419e-01  +2.141e+00  -1.857e+00  +1.422e-01  +2.142e+00  -1.858e+00  +1.419e-01  +2.141e+00  -1.857e+00  +2.438e-01  +2.015e+00  -1.527e+00  +2.451e-01  +2.025e+00  -1.535e+00  +2.438e-01  +2.015e+00  -1.527e+00
     +1540.0  +2.014e-01  +2.223e+00  -1.821e+00  +2.016e-01  +2.224e+00  -1.821e+00  +2.014e-01  +2.223e+00  -1.821e+00  +3.375e-01  +2.103e+00  -1.428e+00  +3.384e-01  +2.112e+00  -1.435e+00  +3.375e-01  +2.103e+00  -1.428e+00
     +1550.0  +1.418e-01  +2.208e+00  -1.925e+00  +1.417e-01  +2.209e+00  -1.925e+00  +1.418e-01  +2.208e+00  -1.925e+00  +2.995e-01  +2.038e+00  -1.439e+00  +3.005e-01  +2.047e+00  -1.446e+00  +2.995e-01  +2.038e+00  -1.439e+00
     +1560.0  +1.008e-01  +2.157e+00  -1.955e+00  +1.015e-01  +2.158e+00  -1.955e+00  +1.008e-01  +2.157e+00  -1.955e+00  +3.697e-01  +2.198e+00  -1.458e+00  +3.704e-01  +2.205e+00  -1.464e+00  +3.697e-01  +2.198e+00  -1.458e+00
     +1570.0  +1.669e-01  +2.193e+00  -1.859e+00  +1.670e-01  +2.193e+00  -1.859e+00  +1.669e-01  +2.193e+00  -1.859e+00  +3.811e-01  +2.222e+00  -1.460e+00  +3.818e-01  +2.230e+00  -1.466e+00  +3.811e-01  +2.222e+00  -1.460e+00
     +1580.0  +1.195e-01  +2.181e+00  -1.942e+00  +1.196e-01  +2.181e+00  -1.942e+00  +1.195e-01  +2.181e+00  -1.942e+00  +3.304e-01  +2.122e+00  -1.461e+00  +3.310e-01  +2.129e+00  -1.467e+00  +3.304e-01  +2.122e+00  -1.461e+00
     +1590.0  +1.508e-01  +2.223e+00  -1.921e+00  +1.508e-01  +2.223e+00  -1.921e+00  +1.508e-01  +2.223e+00  -1.921e+00  +3.464e-01  +2.132e+00  -1.439e+00  +3.470e-01  +2.139e+00  -1.445e+00  +3.464e-01  +2.132e+00  -1.439e+00
     +1600.0  +1.814e-01  +2.328e+00  -1.965e+00  +1.812e-01  +2.328e+00  -1.966e+00  +1.814e-01  +2.328e+00  -1.965e+00  +2.570e-01  +2.067e+00  -1.553e+00  +2.576e-01  +2.074e+00  -1.558e+00  +2.570e-01  +2.067e+00  -1.553e+00
     +1610.0  +2.345e-01  +2.314e+00  -1.845e+00  +2.348e-01  +2.314e+00  -1.844e+00  +2.345e-01  +2.314e+00  -1.845e+00  +2.666e-01  +2.108e+00  -1.575e+00  +2.676e-01  +2.115e+00  -1.579e+00  +2.666e-01  +2.108e+00  -1.575e+00
     +1620.0  +1.534e-01  +2.225e+00  -1.919e+00  +1.534e-01  +2.226e+00  -1.919e+00  +1.534e-01  +2.225e+00  -1.919e+00  +3.165e-01  +2.181e+00  -1.548e+00  +3.176e-01  +2.188e+00  -1.553e+00  +3.165e-01  +2.181e+00  -1.548e+00
     +1630.0  +9.485e-02  +2.310e+00  -2.120e+00  +9.484e-02  +2.310e+00  -2.121e+00  +9.485e-02  +2.310e+00  -2.120e+00  +2.749e-01  +2.113e+00  -1.564e+00  +2.757e-01  +2.121e+00  -1.570e+00  +2.749e-01  +2.113e+00  -1.564e+00
     +1640.0  +1.729e-01  +2.383e+00  -2.037e+00  +1.730e-01  +2.385e+00  -2.039e+00  +1.729e-01  +2.383e+00  -2.037e+00  +3.050e-01  +2.180e+00  -1.570e+00  +3.058e-01  +2.188e+00  -1.576e+00  +3.050e-01  +2.180e+00  -1.570e+00
     +1650.0  +1.306e-01  +2.352e+00  -2.090e+00  +1.307e-01  +2.353e+00  -2.092e+00  +1.306e-01  +2.352e+00  -2.090e+00  +3.269e-01  +2.208e+00  -1.554e+00  +3.276e-01  +2.215e+00  -1.560e+00  +3.269e-01  +2.208e+00  -1.554e+00
     +1660.0  +1.731e-01  +2.394e+00  -2.048e+00  +1.731e-01  +2.395e+00  -2.049e+00  +1.731e-01  +2.394e+00  -2.048e+00  +3.759e-01  +2.199e+00  -1.447e+00  +3.766e-01  +2.206e+00  -1.453e+00  +3.759e-01  +2.199e+00  -1.447e+00
     +1670.0  +1.935e-01  +2.400e+00  -2.013e+00  +1.938e-01  +2.401e+00  -2.014e+00  +1.935e-01  +2.400e+00  -2.013e+00  +3.345e-01  +2.177e+00  -1.508e+00  +3.348e-01  +2.184e+00  -1.514e+00  +3.345e-01  +2.177e+00  -1.508e+00
     +1680.0  +1.847e-01  +2.369e+00  -2.000e+00  +1.847e-01  +2.370e+00  -2.000e+00  +1.847e-01  +2.369e+00  -2.000e+00  +3.268e-01  +2.251e+00  -1.597e+00  +3.275e-01  +2.258e+00  -1.603e+00  +3.268e-01  +2.251e+00  -1.597e+00
     +1690.0  +1.924e-01  +2.356e+00  -1.971e+00  +1.921e-01  +2.357e+00  -1.973e+00  +1.924e-01  +2.356e+00  -1.971e+00  +3.389e-01  +2.285e+00  -1.607e+00  +3.392e-01  +2.291e+00  -1.612e+00  +3.389e-01  +2.285e+00  -1.607e+00
     +1700.0  +1.581e-01  +2.331e+00  -2.015e+00  +1.581e-01  +2.331e+00  -2.015e+00  +1.581e-01  +2.331e+00  -2.015e+00  +2.724e-01  +2.234e+00  -1.690e+00  +2.730e-01  +2.241e+00  -1.695e+00  +2.724e-01  +2.234e+00  -1.690e+00
     +1710.0  +1.711e-01  +2.340e+00  -1.997e+00  +1.707e-01  +2.339e+00  -1.997e+00  +1.711e-01  +2.340e+00  -1.997e+00  +2.654e-01  +2.192e+00  -1.661e+00  +2.660e-01  +2.198e+00  -1.666e+00  +2.654e-01  +2.192e+00  -1.661e+00
     +1720.0  +1.559e-01  +2.365e+00  -2.053e+00  +1.558e-01  +2.365e+00  -2.054e+00  +1.559e-01  +2.365e+00  -2.053e+00  +3.399e-01  +2.260e+00  -1.580e+00  +3.405e-01  +2.266e+00  -1.585e+00  +3.399e-01  +2.260e+00  -1.580e+00
     +1730.0  +1.289e-01  +2.362e+00  -2.105e+00  +1.288e-01  +2.363e+00  -2.106e+00  +1.289e-01  +2.362e+00  -2.105e+00  +2.967e-01  +2.217e+00  -1.624e+00  +2.974e-01  +2.225e+00  -1.630e+00  +2.967e-01  +2.217e+00  -1.624e+00
     +1740.0  +1.118e-01  +2.345e+00  -2.122e+00  +1.114e-01  +2.346e+00  -2.123e+00  +1.118e-01  +2.345e+00  -2.122e+00  +3.478e-01  +2.167e+00  -1.471e+00  +3.487e-01  +2.176e+00  -1.478e+00  +3.478e-01  +2.167e+00  -1.471e+00
     +1750.0  +1.057e-01  +2.342e+00  -2.131e+00  +1.055e-01  +2.343e+00  -2.132e+00  +1.057e-01  +2.342e+00  -2.131e+00  +4.258e-01  +2.304e+00  -1.452e+00  +4.265e-01  +2.312e+00  -1.459e+00  +4.258e-01  +2.304e+00  -1.452e+00
     +1760.0  +1.234e-01  +2.324e+00  -2.077e+00  +1.233e-01  +2.325e+00  -2.078e+00  +1.234e-01  +2.324e+00  -2.077e+00  +4.140e-01  +2.320e+00  -1.492e+00  +4.146e-01  +2.328e+00  -1.499e+00  +4.140e-01  +2.320e+00  -1.492e+00
     +1770.0  +1.078e-01  +2.321e+00  -2.105e+00  +1.074e-01  +2.321e+00  -2.107e+00  +1.078e-01  +2.321e+00  -2.105e+00  +2.880e-01  +2.224e+00  -1.648e+00  +2.889e-01  +2.233e+00  -1.655e+00  +2.880e-01  +2.224e+00  -1.648e+00
     +1780.0  +1.306e-01  +2.434e+00  -2.173e+00  +1.304e-01  +2.434e+00  -2.173e+00  +1.306e-01  +2.434e+00  -2.173e+00  +3.250e-01  +2.189e+00  -1.539e+00  +3.259e-01  +2.197e+00  -1.545e+00  +3.250e-01  +2.189e+00  -1.539e+00
     +1790.0  +1.846e-01  +2.460e+00  -2.090e+00  +1.843e-01  +2.460e+00  -2.091e+00  +1.846e-01  +2.460e+00  -2.090e+00  +4.099e-01  +2.345e+00  -1.525e+00  +4.107e-01  +2.353e+00  -1.532e+00  +4.099e-01  +2.345e+00  -1.525e+00
     +1800.0  +2.151e-01  +2.487e+00  -2.057e+00  +2.147e-01  +2.486e+00  -2.057e+00  +2.151e-01  +2.487e+00  -2.057e+00  +4.550e-01  +2.414e+00  -1.504e+00  +4.557e-01  +2.421e+00  -1.509e+00  +4.550e-01  +2.414e+00  -1.504e+00
     +1810.0  +2.109e-01  +2.445e+00  -2.023e+00  +2.105e-01  +2.444e+00  -2.023e+00  +2.109e-01  +2.445e+00  -2.023e+00  +4.598e-01  +2.393e+00  -1.473e+00  +4.605e-01  +2.400e+00  -1.479e+00  +4.598e-01  +2.393e+00  -1.473e+00
     +1820.0  +1.865e-01  +2.462e+00  -2.089e+00  +1.861e-01  +2.461e+00  -2.089e+00  +1.865e-01  +2.462e+00  -2.089e+00  +4.225e-01  +2.337e+00  -1.492e+00  +4.235e-01  +2.344e+00  -1.497e+00  +4.225e-01  +2.337e+00  -1.492e+00
     +1830.0  +1.676e-01  +2.472e+00  -2.137e+00  +1.671e-01  +2.472e+00  -2.137e+00  +1.676e-01  +2.472e+00  -2.137e+00  +3.726e-01  +2.271e+00  -1.526e+00  +3.730e-01  +2.278e+00  -1.531e+00  +3.726e-01  +2.271e+00  -1.526e+00
     +1840.0  +1.269e-01  +2.426e+00  -2.172e+00  +1.264e-01  +2.426e+00  -2.173e+00  +1.269e-01  +2.426e+00  -2.172e+00  +4.018e-01  +2.302e+00  -1.498e+00  +4.023e-01  +2.309e+00  -1.505e+00  +4.018e-01  +2.302e+00  -1.498e+00
     +1850.0  +1.068e-01  +2.413e+00  -2.200e+00  +1.064e-01  +2.413e+00  -2.200e+00  +1.068e-01  +2.413e+00  -2.200e+00  +4.178e-01  +2.363e+00  -1.527e+00  +4.182e-01  +2.370e+00  -1.534e+00  +4.178e-01  +2.363e+00  -1.527e+00
     +1860.0  +2.022e-01  +2.446e+00  -2.042e+00  +2.018e-01  +2.446e+00  -2.043e+00  +2.022e-01  +2.446e+00  -2.042e+00  +4.507e-01  +2.396e+00  -1.495e+00  +4.512e-01  +2.404e+00  -1.502e+00  +4.507e-01  +2.396e+00  -1.495e+00
     +1870.0  +1.238e-01  +2.378e+00  -2.130e+00  +1.232e-01  +2.378e+00  -2.131e+00  +1.238e-01  +2.378e+00  -2.130e+00  +4.709e-01  +2.409e+00  -1.467e+00  +4.713e-01  +2.417e+00  -1.474e+00  +4.709e-01  +2.409e+00  -1.467e+00
     +1880.0  +1.161e-01  +2.324e+00  -2.092e+00  +1.154e-01  +2.324e+00  -2.093e+00  +1.161e-01  +2.324e+00  -2.092e+00  +5.184e-01  +2.512e+00  -1.476e+00  +5.190e-01  +2.520e+00  -1.482e+00  +5.184e-01  +2.512e+00  -1.476e+00
     +1890.0  +9.355e-02  +2.280e+00  -2.093e+00  +9.279e-02  +2.280e+00  -2.094e+00  +9.355e-02  +2.280e+00  -2.093e+00  +4.547e-01  +2.447e+00  -1.537e+00  +4.552e-01  +2.453e+00  -1.543e+00  +4.547e-01  +2.447e+00  -1.537e+00
     +1900.0  +1.108e-01  +2.349e+00  -2.127e+00  +1.103e-01  +2.348e+00  -2.128e+00  +1.108e-01  +2.349e+00  -2.127e+00  +3.962e-01  +2.395e+00  -1.603e+00  +3.968e-01  +2.401e+00  -1.608e+00  +3.962e-01  +2.395e+00  -1.603e+00
     +1910.0  +1.822e-01  +2.436e+00  -2.071e+00  +1.817e-01  +2.435e+00  -2.072e+00  +1.822e-01  +2.436e+00  -2.071e+00  +4.039e-01  +2.386e+00  -1.578e+00  +4.046e-01  +2.392e+00  -1.583e+00  +4.039e-01  +2.386e+00  -1.578e+00
     +1920.0  +2.045e-01  +2.472e+00  -2.063e+00  +2.035e-01  +2.471e+00  -2.064e+00  +2.045e-01  +2.472e+00  -2.063e+00  +4.458e-01  +2.434e+00  -1.543e+00  +4.464e-01  +2.441e+00  -1.548e+00  +4.458e-01  +2.434e+00  -1.543e+00
     +1930.0  +2.441e-01  +2.509e+00  -2.021e+00  +2.437e-01  +2.508e+00  -2.021e+00  +2.441e-01  +2.509e+00  -2.021e+00  +4.392e-01  +2.400e+00  -1.522e+00  +4.398e-01  +2.406e+00  -1.527e+00  +4.392e-01  +2.400e+00  -1.522e+00
     +1940.0  +2.420e-01  +2.578e+00  -2.094e+00  +2.415e-01  +2.578e+00  -2.094e+00  +2.420e-01  +2.578e+00  -2.094e+00  +4.418e-01  +2.410e+00  -1.526e+00  +4.424e-01  +2.415e+00  -1.531e+00  +4.418e-01  +2.410e+00  -1.526e+00
     +1950.0  +2.332e-01  +2.510e+00  -2.043e+00  +2.328e-01  +2.509e+00  -2.043e+00  +2.332e-01  +2.510e+00  -2.043e+00  +4.431e-01  +2.438e+00  -1.552e+00  +4.437e-01  +2.445e+00  -1.558e+00  +4.431e-01  +2.438e+00  -1.552e+00
     +1960.0  +2.427e-01  +2.647e+00  -2.161e+00  +2.423e-01  +2.647e+00  -2.162e+00  +2.427e-01  +2.647e+00  -2.161e+00  +4.384e-01  +2.480e+00  -1.603e+00  +4.390e-01  +2.487e+00  -1.609e+00  +4.384e-01  +2.480e+00  -1.603e+00
     +1970.0  +1.772e-01  +2.543e+00  -2.188e+00  +1.769e-01  +2.543e+00  -2.189e+00  +1.772e-01  +2.543e+00  -2.188e+00  +3.993e-01  +2.458e+00  -1.660e+00  +3.999e-01  +2.467e+00  -1.667e+00  +3.993e-01  +2.458e+00  -1.660e+00
     +1980.0  +1.748e-01  +2.492e+00  -2.142e+00  +1.751e-01  +2.493e+00  -2.142e+00  +1.748e-01  +2.492e+00  -2.142e+00  +4.294e-01  +2.507e+00  -1.649e+00  +4.298e-01  +2.515e+00  -1.655e+00  +4.294e-01  +2.507e+00  -1.649e+00
     +1990.0  +1.568e-01  +2.561e+00  -2.247e+00  +1.566e-01  +2.560e+00  -2.247e+00  +1.568e-01  +2.561e+00  -2.247e+00  +4.721e-01  +2.512e+00  -1.568e+00  +4.727e-01  +2.519e+00  -1.574e+00  +4.721e-01  +2.512e+00  -1.568e+00
     +2000.0  +1.113e-01  +2.464e+00  -2.241e+00  +1.114e-01  +2.464e+00  -2.241e+00  +1.113e-01  +2.464e+00  -2.241e+00  +4.732e-01  +2.526e+00  -1.579e+00  +4.735e-01  +2.532e+00  -1.585e+00  +4.732e-01  +2.526e+00  -1.579e+00
     +2010.0  +2.109e-01  +2.482e+00  -2.060e+00  +2.107e-01  +2.481e+00  -2.060e+00  +2.109e-01  +2.482e+00  -2.060e+00  +4.121e-01  +2.460e+00  -1.636e+00  +4.125e-01  +2.466e+00  -1.641e+00  +4.121e-01  +2.460e+00  -1.636e+00
     +2020.0  +1.552e-01  +2.467e+00  -2.157e+00  +1.551e-01  +2.467e+00  -2.157e+00  +1.552e-01  +2.467e+00  -2.157e+00  +4.328e-01  +2.417e+00  -1.551e+00  +4.333e-01  +2.423e+00  -1.557e+00  +4.328e-01  +2.417e+00  -1.551e+00
     +2030.0  +9.663e-02  +2.426e+00  -2.233e+00  +9.655e-02  +2.426e+00  -2.233e+00  +9.663e-02  +2.426e+00  -2.233e+00  +4.502e-01  +2.483e+00  -1.582e+00  +4.508e-01  +2.489e+00  -1.588e+00  +4.502e-01  +2.483e+00  -1.582e+00
     +2040.0  +9.383e-02  +2.399e+00  -2.212e+00  +9.372e-02  +2.400e+00  -2.212e+00  +9.383e-02  +2.399e+00  -2.212e+00  +4.227e-01  +2.465e+00  -1.620e+00  +4.232e-01  +2.472e+00  -1.626e+00  +4.227e-01  +2.465e+00  -1.620e+00
     +2050.0  +8.610e-02  +2.376e+00  -2.203e+00  +8.598e-02  +2.376e+00  -2.204e+00  +8.610e-02  +2.376e+00  -2.203e+00  +3.953e-01  +2.384e+00  -1.594e+00  +3.958e-01  +2.392e+00  -1.600e+00  +3.953e-01  +2.384e+00  -1.594e+00
     +2060.0  +1.422e-01  +2.429e+00  -2.145e+00  +1.421e-01  +2.431e+00  -2.147e+00  +1.422e-01  +2.429e+00  -2.145e+00  +3.905e-01  +2.401e+00  -1.620e+00  +3.910e-01  +2.408e+00  -1.626e+00  +3.905e-01  +2.401e+00  -1.620e+00
     +2070.0  +1.724e-01  +2.486e+00  -2.141e+00  +1.723e-01  +2.487e+00  -2.142e+00  +1.724e-01  +2.486e+00  -2.141e+00  +4.418e-01  +2.519e+00  -1.635e+00  +4.423e-01  +2.527e+00  -1.643e+00  +4.418e-01  +2.519e+00  -1.635e+00
     +2080.0  +1.243e-01  +2.452e+00  -2.204e+00  +1.241e-01  +2.453e+00  -2.205e+00  +1.243e-01  +2.452e+00  -2.204e+00  +3.860e-01  +2.459e+00  -1.687e+00  +3.865e-01  +2.467e+00  -1.694e+00  +3.860e-01  +2.459e+00  -1.687e+00
     +2090.0  +1.141e-01  +2.479e+00  -2.250e+00  +1.137e-01  +2.479e+00  -2.252e+00  +1.141e-01  +2.479e+00  -2.250e+00  +5.095e-01  +2.583e+00  -1.563e+00  +5.103e-01  +2.590e+00  -1.570e+00  +5.095e-01  +2.583e+00  -1.563e+00
     +2100.0  +1.158e-01  +2.491e+00  -2.259e+00  +1.156e-01  +2.491e+00  -2.260e+00  +1.158e-01  +2.491e+00  -2.259e+00  +4.334e-01  +2.494e+00  -1.627e+00  +4.339e-01  +2.501e+00  -1.633e+00  +4.334e-01  +2.494e+00  -1.627e+00
     +2110.0  +8.052e-02  +2.488e+00  -2.327e+00  +8.021e-02  +2.487e+00  -2.327e+00  +8.052e-02  +2.488e+00  -2.327e+00  +5.016e-01  +2.525e+00  -1.522e+00  +5.021e-01  +2.533e+00  -1.528e+00  +5.016e-01  +2.525e+00  -1.522e+00
     +2120.0  +5.719e-02  +2.587e+00  -2.473e+00  +5.694e-02  +2.587e+00  -2.473e+00  +5.719e-02  +2.587e+00  -2.473e+00  +4.321e-01  +2.484e+00  -1.620e+00  +4.326e-01  +2.491e+00  -1.626e+00  +4.321e-01  +2.484e+00  -1.620e+00
     +2130.0  +5.138e-02  +2.516e+00  -2.413e+00  +5.120e-02  +2.516e+00  -2.414e+00  +5.138e-02  +2.516e+00  -2.413e+00  +4.018e-01  +2.486e+00  -1.682e+00  +4.023e-01  +2.494e+00  -1.689e+00  +4.018e-01  +2.486e+00  -1.682e+00
     +2140.0  +9.738e-02  +2.483e+00  -2.289e+00  +9.718e-02  +2.484e+00  -2.290e+00  +9.738e-02  +2.483e+00  -2.289e+00  +4.222e-01  +2.544e+00  -1.700e+00  +4.227e-01  +2.552e+00  -1.706e+00  +4.222e-01  +2.544e+00  -1.700e+00
     +2150.0  +7.549e-02  +2.475e+00  -2.324e+00  +7.522e-02  +2.475e+00  -2.324e+00  +7.549e-02  +2.475e+00  -2.324e+00  +4.405e-01  +2.611e+00  -1.730e+00  +4.411e-01  +2.619e+00  -1.737e+00  +4.405e-01  +2.611e+00  -1.730e+00
     +2160.0  +1.741e-01  +2.533e+00  -2.185e+00  +1.738e-01  +2.532e+00  -2.185e+00  +1.741e-01  +2.533e+00  -2.185e+00  +4.608e-01  +2.592e+00  -1.670e+00  +4.613e-01  +2.600e+00  -1.677e+00  +4.608e-01  +2.592e+00  -1.670e+00
     +2170.0  +1.294e-01  +2.521e+00  -2.262e+00  +1.291e-01  +2.520e+00  -2.262e+00  +1.294e-01  +2.521e+00  -2.262e+00  +4.705e-01  +2.616e+00  -1.675e+00  +4.710e-01  +2.624e+00  -1.682e+00  +4.705e-01  +2.616e+00  -1.675e+00
     +2180.0  +9.401e-02  +2.484e+00  -2.296e+00  +9.373e-02  +2.483e+00  -2.296e+00  +9.401e-02  +2.484e+00  -2.296e+00  +4.238e-01  +2.506e+00  -1.659e+00  +4.244e-01  +2.513e+00  -1.664e+00  +4.238e-01  +2.506e+00  -1.659e+00
     +2190.0  +1.262e-01  +2.580e+00  -2.328e+00  +1.259e-01  +2.579e+00  -2.327e+00  +1.262e-01  +2.580e+00  -2.328e+00  +4.160e-01  +2.441e+00  -1.609e+00  +4.166e-01  +2.448e+00  -1.615e+00  +4.160e-01  +2.441e+00  -1.609e+00
     +2200.0  +1.671e-01  +2.594e+00  -2.260e+00  +1.668e-01  +2.594e+00  -2.260e+00  +1.671e-01  +2.594e+00  -2.260e+00  +4.505e-01  +2.564e+00  -1.663e+00  +4.511e-01  +2.571e+00  -1.669e+00  +4.505e-01  +2.564e+00  -1.663e+00
     +2210.0  +1.483e-01  +2.593e+00  -2.297e+00  +1.480e-01  +2.593e+00  -2.297e+00  +1.483e-01  +2.593e+00  -2.297e+00  +3.577e-01  +2.451e+00  -1.736e+00  +3.584e-01  +2.459e+00  -1.742e+00  +3.577e-01  +2.451e+00  -1.736e+00
     +2220.0  +1.648e-01  +2.679e+00  -2.350e+00  +1.646e-01  +2.679e+00  -2.350e+00  +1.648e-01  +2.679e+00  -2.350e+00  +4.344e-01  +2.512e+00  -1.643e+00  +4.350e-01  +2.519e+00  -1.649e+00  +4.344e-01  +2.512e+00  -1.643e+00
     +2230.0  +2.144e-01  +2.724e+00  -2.296e+00  +2.142e-01  +2.725e+00  -2.297e+00  +2.144e-01  +2.724e+00  -2.296e+00  +4.385e-01  +2.493e+00  -1.616e+00  +4.391e-01  +2.500e+00  -1.622e+00  +4.385e-01  +2.493e+00  -1.616e+00
     +2240.0  +1.595e-01  +2.675e+00  -2.356e+00  +1.593e-01  +2.675e+00  -2.357e+00  +1.595e-01  +2.675e+00  -2.356e+00  +4.598e-01  +2.561e+00  -1.641e+00  +4.604e-01  +2.569e+00  -1.648e+00  +4.598e-01  +2.561e+00  -1.641e+00
     +2250.0  +1.745e-01  +2.632e+00  -2.283e+00  +1.744e-01  +2.632e+00  -2.284e+00  +1.745e-01  +2.632e+00  -2.283e+00  +4.225e-01  +2.553e+00  -1.708e+00  +4.231e-01  +2.561e+00  -1.715e+00  +4.225e-01  +2.553e+00  -1.708e+00
     +2260.0  +1.675e-01  +2.616e+00  -2.281e+00  +1.674e-01  +2.616e+00  -2.281e+00  +1.675e-01  +2.616e+00  -2.281e+00  +4.498e-01  +2.546e+00  -1.646e+00  +4.504e-01  +2.554e+00  -1.653e+00  +4.498e-01  +2.546e+00  -1.646e+00
     +2270.0  +6.460e-02  +2.445e+00  -2.316e+00  +6.447e-02  +2.445e+00  -2.316e+00  +6.460e-02  +2.445e+00  -2.316e+00  +5.185e-01  +2.604e+00  -1.567e+00  +5.191e-01  +2.611e+00  -1.573e+00  +5.185e-01  +2.604e+00  -1.567e+00
     +2280.0  +5.236e-02  +2.470e+00  -2.365e+00  +5.219e-02  +2.470e+00  -2.365e+00  +5.236e-02  +2.470e+00  -2.365e+00  +5.574e-01  +2.602e+00  -1.487e+00  +5.579e-01  +2.610e+00  -1.494e+00  +5.574e-01  +2.602e+00  -1.487e+00
     +2290.0  +9.867e-02  +2.526e+00  -2.329e+00  +9.854e-02  +2.526e+00  -2.329e+00  +9.867e-02  +2.526e+00  -2.329e+00  +5.237e-01  +2.597e+00  -1.550e+00  +5.242e-01  +2.604e+00  -1.555e+00  +5.237e-01  +2.597e+00  -1.550e+00
     +2300.0  +2.092e-01  +2.666e+00  -2.248e+00  +2.090e-01  +2.667e+00  -2.249e+00  +2.092e-01  +2.666e+00  -2.248e+00  +4.937e-01  +2.601e+00  -1.614e+00  +4.943e-01  +2.608e+00  -1.619e+00  +4.937e-01  +2.601e+00  -1.614e+00
     +2310.0  +1.941e-01  +2.684e+00  -2.295e+00  +1.939e-01  +2.684e+00  -2.296e+00  +1.941e-01  +2.684e+00  -2.295e+00  +5.255e-01  +2.638e+00  -1.587e+00  +5.260e-01  +2.645e+00  -1.593e+00  +5.255e-01  +2.638e+00  -1.587e+00
     +2320.0  +1.559e-01  +2.667e+00  -2.355e+00  +1.557e-01  +2.667e+00  -2.355e+00  +1.559e-01  +2.667e+00  -2.355e+00  +5.852e-01  +2.717e+00  -1.546e+00  +5.857e-01  +2.723e+00  -1.552e+00  +5.852e-01  +2.717e+00  -1.546e+00
     +2330.0  +1.752e-01  +2.702e+00  -2.352e+00  +1.751e-01  +2.703e+00  -2.353e+00  +1.752e-01  +2.702e+00  -2.352e+00  +5.631e-01  +2.679e+00  -1.553e+00  +5.635e-01  +2.685e+00  -1.558e+00  +5.631e-01  +2.679e+00  -1.553e+00
     +2340.0  +1.362e-01  +2.610e+00  -2.338e+00  +1.361e-01  +2.610e+00  -2.338e+00  +1.362e-01  +2.610e+00  -2.338e+00  +5.733e-01  +2.728e+00  -1.581e+00  +5.737e-01  +2.734e+00  -1.587e+00  +5.733e-01  +2.728e+00  -1.581e+00
     +2350.0  +1.023e-01  +2.588e+00  -2.384e+00  +1.021e-01  +2.588e+00  -2.384e+00  +1.023e-01  +2.588e+00  -2.384e+00  +5.719e-01  +2.717e+00  -1.573e+00  +5.724e-01  +2.724e+00  -1.579e+00  +5.719e-01  +2.717e+00  -1.573e+00
     +2360.0  +1.207e-01  +2.634e+00  -2.392e+00  +1.205e-01  +2.634e+00  -2.393e+00  +1.207e-01  +2.634e+00  -2.392e+00  +5.208e-01  +2.674e+00  -1.632e+00  +5.213e-01  +2.681e+00  -1.638e+00  +5.208e-01  +2.674e+00  -1.632e+00
     +2370.0  +9.346e-02  +2.585e+00  -2.399e+00  +9.328e-02  +2.585e+00  -2.399e+00  +9.346e-02  +2.585e+00  -2.399e+00  +5.089e-01  +2.624e+00  -1.607e+00  +5.094e-01  +2.632e+00  -1.613e+00  +5.089e-01  +2.624e+00  -1.607e+00
     +2380.0  +1.471e-01  +2.630e+00  -2.336e+00  +1.470e-01  +2.630e+00  -2.336e+00  +1.471e-01  +2.630e+00  -2.336e+00  +4.916e-01  +2.662e+00  -1.679e+00  +4.922e-01  +2.670e+00  -1.686e+00  +4.916e-01  +2.662e+00  -1.679e+00
     +2390.0  +1.373e-01  +2.633e+00  -2.359e+00  +1.373e-01  +2.633e+00  -2.359e+00  +1.373e-01  +2.633e+00  -2.359e+00  +5.173e-01  +2.734e+00  -1.700e+00  +5.179e-01  +2.743e+00  -1.707e+00  +5.173e-01  +2.734e+00  -1.700e+00
     +2400.0  +1.009e-01  +2.556e+00  -2.355e+00  +1.007e-01  +2.556e+00  -2.354e+00  +1.009e-01  +2.556e+00  -2.355e+00  +5.070e-01  +2.684e+00  -1.670e+00  +5.077e-01  +2.692e+00  -1.676e+00  +5.070e-01  +2.684e+00  -1.670e+00
     +2410.0  +3.311e-02  +2.544e+00  -2.478e+00  +3.293e-02  +2.544e+00  -2.478e+00  +3.311e-02  +2.544e+00  -2.478e+00  +5.222e-01  +2.722e+00  -1.678e+00  +5.229e-01  +2.731e+00  -1.685e+00  +5.222e-01  +2.722e+00  -1.678e+00
     +2420.0  +5.897e-02  +2.487e+00  -2.369e+00  +5.877e-02  +2.488e+00  -2.370e+00  +5.897e-02  +2.487e+00  -2.369e+00  +5.292e-01  +2.781e+00  -1.723e+00  +5.300e-01  +2.789e+00  -1.729e+00  +5.292e-01  +2.781e+00  -1.723e+00
     +2430.0  +1.075e-01  +2.587e+00  -2.372e+00  +1.073e-01  +2.587e+00  -2.372e+00  +1.075e-01  +2.587e+00  -2.372e+00  +4.688e-01  +2.745e+00  -1.807e+00  +4.696e-01  +2.752e+00  -1.813e+00  +4.688e-01  +2.745e+00  -1.807e+00
     +2440.0  +1.544e-01  +2.661e+00  -2.352e+00  +1.541e-01  +2.660e+00  -2.352e+00  +1.544e-01  +2.661e+00  -2.352e+00  +4.465e-01  +2.639e+00  -1.746e+00  +4.472e-01  +2.646e+00  -1.752e+00  +4.465e-01  +2.639e+00  -1.746e+00
     +2450.0  +1.329e-01  +2.644e+00  -2.378e+00  +1.326e-01  +2.644e+00  -2.378e+00  +1.329e-01  +2.644e+00  -2.378e+00  +4.892e-01  +2.672e+00  -1.693e+00  +4.899e-01  +2.680e+00  -1.700e+00  +4.892e-01  +2.672e+00  -1.693e+00
     +2460.0  +1.993e-01  +2.662e+00  -2.264e+00  +1.990e-01  +2.662e+00  -2.264e+00  +1.993e-01  +2.662e+00  -2.264e+00  +5.225e-01  +2.650e+00  -1.605e+00  +5.231e-01  +2.658e+00  -1.612e+00  +5.225e-01  +2.650e+00  -1.605e+00
     +2470.0  +1.953e-01  +2.701e+00  -2.311e+00  +1.951e-01  +2.701e+00  -2.311e+00  +1.953e-01  +2.701e+00  -2.311e+00  +5.529e-01  +2.714e+00  -1.608e+00  +5.536e-01  +2.721e+00  -1.614e+00  +5.529e-01  +2.714e+00  -1.608e+00
     +2480.0  +1.548e-01  +2.699e+00  -2.390e+00  +1.547e-01  +2.699e+00  -2.390e+00  +1.548e-01  +2.699e+00  -2.390e+00  +5.443e-01  +2.704e+00  -1.615e+00  +5.451e-01  +2.711e+00  -1.621e+00  +5.443e-01  +2.704e+00  -1.615e+00
     +2490.0  +1.679e-01  +2.701e+00  -2.365e+00  +1.678e-01  +2.701e+00  -2.366e+00  +1.679e-01  +2.701e+00  -2.365e+00  +5.521e-01  +2.692e+00  -1.588e+00  +5.529e-01  +2.700e+00  -1.594e+00  +5.521e-01  +2.692e+00  -1.588e+00
     +2500.0  +2.164e-01  +2.745e+00  -2.312e+00  +2.164e-01  +2.745e+00  -2.312e+00  +2.164e-01  +2.745e+00  -2.312e+00  +5.959e-01  +2.736e+00  -1.544e+00  +5.967e-01  +2.743e+00  -1.550e+00  +5.959e-01  +2.736e+00  -1.544e+00
     +2510.0  +2.011e-01  +2.802e+00  -2.400e+00  +2.011e-01  +2.803e+00  -2.400e+00  +2.011e-01  +2.802e+00  -2.400e+00  +6.702e-01  +2.783e+00  -1.442e+00  +6.709e-01  +2.790e+00  -1.449e+00  +6.702e-01  +2.783e+00  -1.442e+00
     +2520.0  +1.546e-01  +2.752e+00  -2.443e+00  +1.545e-01  +2.753e+00  -2.444e+00  +1.546e-01  +2.752e+00  -2.443e+00  +5.964e-01  +2.711e+00  -1.518e+00  +5.972e-01  +2.717e+00  -1.523e+00  +5.964e-01  +2.711e+00  -1.518e+00
     +2530.0  +1.653e-01  +2.787e+00  -2.456e+00  +1.652e-01  +2.787e+00  -2.456e+00  +1.653e-01  +2.787e+00  -2.456e+00  +5.324e-01  +2.663e+00  -1.599e+00  +5.331e-01  +2.670e+00  -1.604e+00  +5.324e-01  +2.663e+00  -1.599e+00
     +2540.0  +1.746e-01  +2.828e+00  -2.479e+00  +1.745e-01  +2.829e+00  -2.480e+00  +1.746e-01  +2.828e+00  -2.479e+00  +4.642e-01  +2.656e+00  -1.727e+00  +4.649e-01  +2.662e+00  -1.733e+00  +4.642e-01  +2.656e+00  -1.727e+00
     +2550.0  +1.824e-01  +2.786e+00  -2.421e+00  +1.823e-01  +2.785e+00  -2.421e+00  +1.824e-01  +2.786e+00  -2.421e+00  +5.107e-01  +2.692e+00  -1.671e+00  +5.113e-01  +2.700e+00  -1.677e+00  +5.107e-01  +2.692e+00  -1.671e+00
     +2560.0  +1.130e-01  +2.687e+00  -2.461e+00  +1.130e-01  +2.688e+00  -2.462e+00  +1.130e-01  +2.687e+00  -2.461e+00  +5.743e-01  +2.779e+00  -1.630e+00  +5.751e-01  +2.786e+00  -1.636e+00  +5.743e-01  +2.779e+00  -1.630e+00
     +2570.0  +2.050e-01  +2.746e+00  -2.336e+00  +2.048e-01  +2.747e+00  -2.337e+00  +2.050e-01  +2.746e+00  -2.336e+00  +5.886e-01  +2.733e+00  -1.556e+00  +5.893e-01  +2.740e+00  -1.561e+00  +5.886e-01  +2.733e+00  -1.556e+00
     +2580.0  +2.074e-01  +2.757e+00  -2.342e+00  +2.073e-01  +2.757e+00  -2.343e+00  +2.074e-01  +2.757e+00  -2.342e+00  +6.185e-01  +2.808e+00  -1.571e+00  +6.192e-01  +2.815e+00  -1.577e+00  +6.185e-01  +2.808e+00  -1.571e+00
     +2590.0  +1.350e-01  +2.688e+00  -2.418e+00  +1.349e-01  +2.689e+00  -2.419e+00  +1.350e-01  +2.688e+00  -2.418e+00  +5.531e-01  +2.796e+00  -1.690e+00  +5.536e-01  +2.803e+00  -1.696e+00  +5.531e-01  +2.796e+00  -1.690e+00
     +2600.0  +1.777e-01  +2.632e+00  -2.277e+00  +1.775e-01  +2.633e+00  -2.278e+00  +1.777e-01  +2.632e+00  -2.277e+00  +5.726e-01  +2.759e+00  -1.613e+00  +5.733e-01  +2.766e+00  -1.619e+00  +5.726e-01  +2.759e+00  -1.613e+00
     +2610.0  +2.153e-01  +2.677e+00  -2.246e+00  +2.151e-01  +2.677e+00  -2.247e+00  +2.153e-01  +2.677e+00  -2.246e+00  +5.638e-01  +2.699e+00  -1.571e+00  +5.644e-01  +2.706e+00  -1.577e+00  +5.638e-01  +2.699e+00  -1.571e+00
     +2620.0  +1.193e-01  +2.586e+00  -2.348e+00  +1.192e-01  +2.586e+00  -2.348e+00  +1.193e-01  +2.586e+00  -2.348e+00  +5.669e-01  +2.750e+00  -1.616e+00  +5.674e-01  +2.757e+00  -1.622e+00  +5.669e-01  +2.750e+00  -1.616e+00
     +2630.0  +1.330e-01  +2.704e+00  -2.438e+00  +1.330e-01  +2.704e+00  -2.438e+00  +1.330e-01  +2.704e+00  -2.438e+00  +6.159e-01  +2.781e+00  -1.549e+00  +6.165e-01  +2.788e+00  -1.555e+00  +6.159e-01  +2.781e+00  -1.549e+00
     +2640.0  +1.342e-01  +2.666e+00  -2.398e+00  +1.342e-01  +2.667e+00  -2.398e+00  +1.342e-01  +2.666e+00  -2.398e+00  +5.655e-01  +2.744e+00  -1.613e+00  +5.661e-01  +2.751e+00  -1.619e+00  +5.655e-01  +2.744e+00  -1.613e+00
     +2650.0  +7.368e-02  +2.653e+00  -2.505e+00  +7.374e-02  +2.654e+00  -2.507e+00  +7.368e-02  +2.653e+00  -2.505e+00  +6.340e-01  +2.846e+00  -1.578e+00  +6.347e-01  +2.855e+00  -1.585e+00  +6.340e-01  +2.846e+00  -1.578e+00
     +2660.0  +1.844e-01  +2.760e+00  -2.391e+00  +1.844e-01  +2.761e+00  -2.392e+00  +1.844e-01  +2.760e+00  -2.391e+00  +6.140e-01  +2.896e+00  -1.668e+00  +6.147e-01  +2.904e+00  -1.674e+00  +6.140e-01  +2.896e+00  -1.668e+00
     +2670.0  +1.937e-01  +2.770e+00  -2.383e+00  +1.938e-01  +2.771e+00  -2.383e+00  +1.937e-01  +2.770e+00  -2.383e+00  +4.947e-01  +2.736e+00  -1.747e+00  +4.952e-01  +2.744e+00  -1.754e+00  +4.947e-01  +2.736e+00  -1.747e+00
     +2680.0  +2.288e-01  +2.742e+00  -2.285e+00  +2.288e-01  +2.744e+00  -2.286e+00  +2.288e-01  +2.742e+00  -2.285e+00  +4.802e-01  +2.745e+00  -1.785e+00  +4.807e-01  +2.753e+00  -1.791e+00  +4.802e-01  +2.745e+00  -1.785e+00
     +2690.0  +1.755e-01  +2.730e+00  -2.379e+00  +1.756e-01  +2.732e+00  -2.380e+00  +1.755e-01  +2.730e+00  -2.379e+00  +5.736e-01  +2.770e+00  -1.622e+00  +5.742e-01  +2.777e+00  -1.629e+00  +5.736e-01  +2.770e+00  -1.622e+00
     +2700.0  +1.446e-01  +2.707e+00  -2.417e+00  +1.447e-01  +2.708e+00  -2.419e+00  +1.446e-01  +2.707e+00  -2.417e+00  +5.344e-01  +2.714e+00  -1.646e+00  +5.349e-01  +2.722e+00  -1.652e+00  +5.344e-01  +2.714e+00  -1.646e+00
     +2710.0  +1.734e-01  +2.665e+00  -2.318e+00  +1.733e-01  +2.666e+00  -2.319e+00  +1.734e-01  +2.665e+00  -2.318e+00  +5.220e-01  +2.757e+00  -1.713e+00  +5.225e-01  +2.764e+00  -1.719e+00  +5.220e-01  +2.757e+00  -1.713e+00
     +2720.0  +1.667e-01  +2.669e+00  -2.336e+00  +1.666e-01  +2.670e+00  -2.337e+00  +1.667e-01  +2.669e+00  -2.336e+00  +5.041e-01  +2.750e+00  -1.741e+00  +5.047e-01  +2.757e+00  -1.747e+00  +5.041e-01  +2.750e+00  -1.741e+00
     +2730.0  +1.869e-01  +2.746e+00  -2.373e+00  +1.867e-01  +2.748e+00  -2.374e+00  +1.869e-01  +2.746e+00  -2.373e+00  +5.184e-01  +2.756e+00  -1.720e+00  +5.189e-01  +2.764e+00  -1.726e+00  +5.184e-01  +2.756e+00  -1.720e+00
     +2740.0  +1.628e-01  +2.674e+00  -2.348e+00  +1.626e-01  +2.675e+00  -2.349e+00  +1.628e-01  +2.674e+00  -2.348e+00  +4.253e-01  +2.704e+00  -1.854e+00  +4.259e-01  +2.712e+00  -1.860e+00  +4.253e-01  +2.704e+00  -1.854e+00
     +2750.0  +1.652e-01  +2.772e+00  -2.442e+00  +1.651e-01  +2.773e+00  -2.443e+00  +1.652e-01  +2.772e+00  -2.442e+00  +4.762e-01  +2.681e+00  -1.729e+00  +4.767e-01  +2.689e+00  -1.735e+00  +4.762e-01  +2.681e+00  -1.729e+00
     +2760.0  +1.871e-01  +2.744e+00  -2.370e+00  +1.871e-01  +2.745e+00  -2.370e+00  +1.871e-01  +2.744e+00  -2.370e+00  +4.565e-01  +2.684e+00  -1.771e+00  +4.570e-01  +2.692e+00  -1.778e+00  +4.565e-01  +2.684e+00  -1.771e+00
     +2770.0  +1.822e-01  +2.765e+00  -2.400e+00  +1.822e-01  +2.765e+00  -2.401e+00  +1.822e-01  +2.765e+00  -2.400e+00  +5.535e-01  +2.749e+00  -1.642e+00  +5.539e-01  +2.756e+00  -1.648e+00  +5.535e-01  +2.749e+00  -1.642e+00
     +2780.0  +2.198e-01  +2.782e+00  -2.342e+00  +2.198e-01  +2.782e+00  -2.343e+00  +2.198e-01  +2.782e+00  -2.342e+00  +5.327e-01  +2.773e+00  -1.708e+00  +5.331e-01  +2.780e+00  -1.714e+00  +5.327e-01  +2.773e+00  -1.708e+00
     +2790.0  +1.898e-01  +2.780e+00  -2.401e+00  +1.898e-01  +2.781e+00  -2.401e+00  +1.898e-01  +2.780e+00  -2.401e+00  +5.491e-01  +2.795e+00  -1.697e+00  +5.495e-01  +2.803e+00  -1.704e+00  +5.491e-01  +2.795e+00  -1.697e+00
     +2800.0  +1.610e-01  +2.743e+00  -2.421e+00  +1.611e-01  +2.743e+00  -2.421e+00  +1.610e-01  +2.743e+00  -2.421e+00  +5.854e-01  +2.810e+00  -1.639e+00  +5.859e-01  +2.818e+00  -1.646e+00  +5.854e-01  +2.810e+00  -1.639e+00
     +2810.0  +1.657e-01  +2.786e+00  -2.455e+00  +1.658e-01  +2.787e+00  -2.455e+00  +1.657e-01  +2.786e+00  -2.455e+00  +5.557e-01  +2.803e+00  -1.691e+00  +5.563e-01  +2.811e+00  -1.698e+00  +5.557e-01  +2.803e+00  -1.691e+00
     +2820.0  +2.013e-01  +2.812e+00  -2.410e+00  +2.014e-01  +2.814e+00  -2.411e+00  +2.013e-01  +2.812e+00  -2.410e+00  +5.475e-01  +2.825e+00  -1.730e+00  +5.482e-01  +2.832e+00  -1.736e+00  +5.475e-01  +2.825e+00  -1.730e+00
     +2830.0  +2.184e-01  +2.815e+00  -2.378e+00  +2.186e-01  +2.816e+00  -2.379e+00  +2.184e-01  +2.815e+00  -2.378e+00  +5.276e-01  +2.745e+00  -1.690e+00  +5.282e-01  +2.753e+00  -1.696e+00  +5.276e-01  +2.745e+00  -1.690e+00
     +2840.0  +1.871e-01  +2.776e+00  -2.402e+00  +1.872e-01  +2.777e+00  -2.403e+00  +1.871e-01  +2.776e+00  -2.402e+00  +5.858e-01  +2.818e+00  -1.646e+00  +5.864e-01  +2.826e+00  -1.653e+00  +5.858e-01  +2.818e+00  -1.646e+00
     +2850.0  +2.132e-01  +2.833e+00  -2.406e+00  +2.132e-01  +2.833e+00  -2.407e+00  +2.132e-01  +2.833e+00  -2.406e+00  +5.060e-01  +2.659e+00  -1.647e+00  +5.066e-01  +2.667e+00  -1.654e+00  +5.060e-01  +2.659e+00  -1.647e+00
     +2860.0  +1.858e-01  +2.756e+00  -2.384e+00  +1.858e-01  +2.756e+00  -2.385e+00  +1.858e-01  +2.756e+00  -2.384e+00  +5.517e-01  +2.740e+00  -1.637e+00  +5.523e-01  +2.747e+00  -1.643e+00  +5.517e-01  +2.740e+00  -1.637e+00
     +2870.0  +2.355e-01  +2.847e+00  -2.376e+00  +2.354e-01  +2.847e+00  -2.376e+00  +2.355e-01  +2.847e+00  -2.376e+00  +5.304e-01  +2.789e+00  -1.728e+00  +5.308e-01  +2.797e+00  -1.736e+00  +5.304e-01  +2.789e+00  -1.728e+00
     +2880.0  +2.813e-01  +2.889e+00  -2.327e+00  +2.813e-01  +2.889e+00  -2.327e+00  +2.813e-01  +2.889e+00  -2.327e+00  +5.918e-01  +2.888e+00  -1.704e+00  +5.923e-01  +2.896e+00  -1.711e+00  +5.918e-01  +2.888e+00  -1.704e+00
     +2890.0  +1.746e-01  +2.767e+00  -2.417e+00  +1.746e-01  +2.767e+00  -2.417e+00  +1.746e-01  +2.767e+00  -2.417e+00  +5.900e-01  +2.802e+00  -1.621e+00  +5.906e-01  +2.809e+00  -1.628e+00  +5.900e-01  +2.802e+00  -1.621e+00
     +2900.0  +1.732e-01  +2.721e+00  -2.375e+00  +1.731e-01  +2.721e+00  -2.375e+00  +1.732e-01  +2.721e+00  -2.375e+00  +5.234e-01  +2.710e+00  -1.663e+00  +5.240e-01  +2.718e+00  -1.670e+00  +5.234e-01  +2.710e+00  -1.663e+00
     +2910.0  +1.217e-01  +2.695e+00  -2.452e+00  +1.215e-01  +2.696e+00  -2.452e+00  +1.217e-01  +2.695e+00  -2.452e+00  +5.105e-01  +2.795e+00  -1.774e+00  +5.109e-01  +2.802e+00  -1.780e+00  +5.105e-01  +2.795e+00  -1.774e+00
     +2920.0  +1.471e-01  +2.653e+00  -2.358e+00  +1.470e-01  +2.653e+00  -2.359e+00  +1.471e-01  +2.653e+00  -2.358e+00  +5.304e-01  +2.848e+00  -1.787e+00  +5.310e-01  +2.855e+00  -1.793e+00  +5.304e-01  +2.848e+00  -1.787e+00
     +2930.0  +1.422e-01  +2.658e+00  -2.373e+00  +1.421e-01  +2.658e+00  -2.374e+00  +1.422e-01  +2.658e+00  -2.373e+00  +5.502e-01  +2.798e+00  -1.698e+00  +5.508e-01  +2.805e+00  -1.704e+00  +5.502e-01  +2.798e+00  -1.698e+00
     +2940.0  +1.167e-01  +2.684e+00  -2.451e+00  +1.165e-01  +2.684e+00  -2.451e+00  +1.167e-01  +2.684e+00  -2.451e+00  +5.103e-01  +2.761e+00  -1.740e+00  +5.107e-01  +2.769e+00  -1.747e+00  +5.103e-01  +2.761e+00  -1.740e+00
     +2950.0  +2.187e-01  +2.795e+00  -2.357e+00  +2.186e-01  +2.795e+00  -2.358e+00  +2.187e-01  +2.795e+00  -2.357e+00  +5.488e-01  +2.757e+00  -1.659e+00  +5.493e-01  +2.765e+00  -1.666e+00  +5.488e-01  +2.757e+00  -1.659e+00
     +2960.0  +2.277e-01  +2.814e+00  -2.358e+00  +2.275e-01  +2.813e+00  -2.358e+00  +2.277e-01  +2.814e+00  -2.358e+00  +5.712e-01  +2.829e+00  -1.686e+00  +5.718e-01  +2.836e+00  -1.692e+00  +5.712e-01  +2.829e+00  -1.686e+00
     +2970.0  +2.381e-01  +2.828e+00  -2.352e+00  +2.381e-01  +2.829e+00  -2.352e+00  +2.381e-01  +2.828e+00  -2.352e+00  +5.466e-01  +2.822e+00  -1.729e+00  +5.473e-01  +2.830e+00  -1.736e+00  +5.466e-01  +2.822e+00  -1.729e+00
     +2980.0  +2.677e-01  +2.880e+00  -2.345e+00  +2.678e-01  +2.880e+00  -2.345e+00  +2.677e-01  +2.880e+00  -2.345e+00  +5.592e-01  +2.884e+00  -1.765e+00  +5.599e-01  +2.891e+00  -1.772e+00  +5.592e-01  +2.884e+00  -1.765e+00
     +2990.0  +2.886e-01  +2.866e+00  -2.289e+00  +2.887e-01  +2.866e+00  -2.289e+00  +2.886e-01  +2.866e+00  -2.289e+00  +5.463e-01  +2.825e+00  -1.733e+00  +5.469e-01  +2.833e+00  -1.739e+00  +5.463e-01  +2.825e+00  -1.733e+00
     +3000.0  +2.799e-01  +2.911e+00  -2.351e+00  +2.799e-01  +2.911e+00  -2.352e+00  +2.799e-01  +2.911e+00  -2.351e+00  +5.822e-01  +2.880e+00  -1.716e+00  +5.827e-01  +2.888e+00  -1.723e+00  +5.822e-01  +2.880e+00  -1.716e+00
     +3010.0  +2.766e-01  +2.959e+00  -2.406e+00  +2.766e-01  +2.959e+00  -2.406e+00  +2.766e-01  +2.959e+00  -2.406e+00  +5.829e-01  +2.862e+00  -1.696e+00  +5.834e-01  +2.869e+00  -1.703e+00  +5.829e-01  +2.862e+00  -1.696e+00
     +3020.0  +2.478e-01  +2.851e+00  -2.355e+00  +2.478e-01  +2.851e+00  -2.356e+00  +2.478e-01  +2.851e+00  -2.355e+00  +5.629e-01  +2.869e+00  -1.743e+00  +5.635e-01  +2.877e+00  -1.750e+00  +5.629e-01  +2.869e+00  -1.743e+00
     +3030.0  +1.585e-01  +2.813e+00  -2.496e+00  +1.584e-01  +2.814e+00  -2.497e+00  +1.585e-01  +2.813e+00  -2.496e+00  +5.411e-01  +2.733e+00  -1.651e+00  +5.416e-01  +2.741e+00  -1.658e+00  +5.411e-01  +2.733e+00  -1.651e+00
     +3040.0  +2.174e-01  +2.900e+00  -2.465e+00  +2.173e-01  +2.900e+00  -2.465e+00  +2.174e-01  +2.900e+00  -2.465e+00  +5.634e-01  +2.793e+00  -1.666e+00  +5.638e-01  +2.800e+00  -1.673e+00  +5.634e-01  +2.793e+00  -1.666e+00
     +3050.0  +1.656e-01  +2.789e+00  -2.458e+00  +1.655e-01  +2.788e+00  -2.457e+00  +1.656e-01  +2.789e+00  -2.458e+00  +5.701e-01  +2.828e+00  -1.688e+00  +5.705e-01  +2.836e+00  -1.695e+00  +5.701e-01  +2.828e+00  -1.688e+00
     +3060.0  +1.659e-01  +2.789e+00  -2.457e+00  +1.658e-01  +2.789e+00  -2.457e+00  +1.659e-01  +2.789e+00  -2.457e+00  +6.117e-01  +2.820e+00  -1.597e+00  +6.122e-01  +2.828e+00  -1.604e+00  +6.117e-01  +2.820e+00  -1.597e+00
     +3070.0  +1.412e-01  +2.788e+00  -2.506e+00  +1.411e-01  +2.788e+00  -2.506e+00  +1.412e-01  +2.788e+00  -2.506e+00  +4.742e-01  +2.716e+00  -1.767e+00  +4.748e-01  +2.724e+00  -1.775e+00  +4.742e-01  +2.716e+00  -1.767e+00
     +3080.0  +2.012e-01  +2.858e+00  -2.456e+00  +2.013e-01  +2.858e+00  -2.456e+00  +2.012e-01  +2.858e+00  -2.456e+00  +5.583e-01  +2.808e+00  -1.691e+00  +5.590e-01  +2.815e+00  -1.697e+00  +5.583e-01  +2.808e+00  -1.691e+00
     +3090.0  +1.743e-01  +2.825e+00  -2.476e+00  +1.745e-01  +2.825e+00  -2.476e+00  +1.743e-01  +2.825e+00  -2.476e+00  +5.547e-01  +2.811e+00  -1.702e+00  +5.554e-01  +2.819e+00  -1.708e+00  +5.547e-01  +2.811e+00  -1.702e+00
     +3100.0  +1.868e-01  +2.776e+00  -2.402e+00  +1.870e-01  +2.777e+00  -2.402e+00  +1.868e-01  +2.776e+00  -2.402e+00  +5.327e-01  +2.808e+00  -1.743e+00  +5.335e-01  +2.816e+00  -1.749e+00  +5.327e-01  +2.808e+00  -1.743e+00
     +3110.0  +1.762e-01  +2.771e+00  -2.419e+00  +1.765e-01  +2.772e+00  -2.419e+00  +1.762e-01  +2.771e+00  -2.419e+00  +5.519e-01  +2.840e+00  -1.736e+00  +5.527e-01  +2.849e+00  -1.743e+00  +5.519e-01  +2.840e+00  -1.736e+00
     +3120.0  +1.844e-01  +2.783e+00  -2.414e+00  +1.846e-01  +2.784e+00  -2.415e+00  +1.844e-01  +2.783e+00  -2.414e+00  +6.062e-01  +2.878e+00  -1.665e+00  +6.070e-01  +2.885e+00  -1.671e+00  +6.062e-01  +2.878e+00  -1.665e+00
     +3130.0  +2.739e-01  +2.895e+00  -2.348e+00  +2.741e-01  +2.897e+00  -2.349e+00  +2.739e-01  +2.895e+00  -2.348e+00  +6.374e-01  +2.869e+00  -1.594e+00  +6.383e-01  +2.877e+00  -1.601e+00  +6.374e-01  +2.869e+00  -1.594e+00
     +3140.0  +2.165e-01  +2.817e+00  -2.384e+00  +2.166e-01  +2.819e+00  -2.386e+00  +2.165e-01  +2.817e+00  -2.384e+00  +5.259e-01  +2.717e+00  -1.665e+00  +5.267e-01  +2.725e+00  -1.672e+00  +5.259e-01  +2.717e+00  -1.665e+00
     +3150.0  +1.853e-01  +2.788e+00  -2.418e+00  +1.854e-01  +2.790e+00  -2.419e+00  +1.853e-01  +2.788e+00  -2.418e+00  +5.278e-01  +2.703e+00  -1.648e+00  +5.285e-01  +2.712e+00  -1.655e+00  +5.278e-01  +2.703e+00  -1.648e+00
     +3160.0  +1.842e-01  +2.861e+00  -2.493e+00  +1.842e-01  +2.863e+00  -2.494e+00  +1.842e-01  +2.861e+00  -2.493e+00  +4.974e-01  +2.625e+00  -1.630e+00  +4.981e-01  +2.633e+00  -1.637e+00  +4.974e-01  +2.625e+00  -1.630e+00
     +3170.0  +1.681e-01  +2.782e+00  -2.446e+00  +1.681e-01  +2.783e+00  -2.447e+00  +1.681e-01  +2.782e+00  -2.446e+00  +5.245e-01  +2.756e+00  -1.707e+00  +5.252e-01  +2.764e+00  -1.714e+00  +5.245e-01  +2.756e+00  -1.707e+00
     +3180.0  +2.480e-01  +2.881e+00  -2.385e+00  +2.479e-01  +2.882e+00  -2.386e+00  +2.480e-01  +2.881e+00  -2.385e+00  +4.617e-01  +2.666e+00  -1.743e+00  +4.624e-01  +2.674e+00  -1.749e+00  +4.617e-01  +2.666e+00  -1.743e+00
     +3190.0  +2.665e-01  +2.883e+00  -2.350e+00  +2.665e-01  +2.884e+00  -2.351e+00  +2.665e-01  +2.883e+00  -2.350e+00  +4.960e-01  +2.727e+00  -1.735e+00  +4.967e-01  +2.736e+00  -1.743e+00  +4.960e-01  +2.727e+00  -1.735e+00
     +3200.0  +2.428e-01  +2.836e+00  -2.351e+00  +2.427e-01  +2.836e+00  -2.351e+00  +2.428e-01  +2.836e+00  -2.351e+00  +5.581e-01  +2.777e+00  -1.661e+00  +5.588e-01  +2.785e+00  -1.668e+00  +5.581e-01  +2.777e+00  -1.661e+00
     +3210.0  +2.285e-01  +2.825e+00  -2.368e+00  +2.285e-01  +2.825e+00  -2.368e+00  +2.285e-01  +2.825e+00  -2.368e+00  +5.166e-01  +2.773e+00  -1.740e+00  +5.172e-01  +2.781e+00  -1.747e+00  +5.166e-01  +2.773e+00  -1.740e+00
     +3220.0  +2.735e-01  +2.875e+00  -2.328e+00  +2.735e-01  +2.876e+00  -2.329e+00  +2.735e-01  +2.875e+00  -2.328e+00  +5.983e-01  +2.950e+00  -1.753e+00  +5.990e-01  +2.958e+00  -1.760e+00  +5.983e-01  +2.950e+00  -1.753e+00
     +3230.0  +2.271e-01  +2.874e+00  -2.420e+00  +2.273e-01  +2.876e+00  -2.421e+00  +2.271e-01  +2.874e+00  -2.420e+00  +6.432e-01  +2.938e+00  -1.652e+00  +6.440e-01  +2.947e+00  -1.659e+00  +6.432e-01  +2.938e+00  -1.652e+00
     +3240.0  +1.957e-01  +2.881e+00  -2.489e+00  +1.958e-01  +2.881e+00  -2.490e+00  +1.957e-01  +2.881e+00  -2.489e+00  +6.389e-01  +2.948e+00  -1.670e+00  +6.396e-01  +2.957e+00  -1.677e+00  +6.389e-01  +2.948e+00  -1.670e+00
     +3250.0  +2.222e-01  +2.875e+00  -2.431e+00  +2.224e-01  +2.876e+00  -2.431e+00  +2.222e-01  +2.875e+00  -2.431e+00  +6.315e-01  +2.933e+00  -1.670e+00  +6.323e-01  +2.941e+00  -1.677e+00  +6.315e-01  +2.933e+00  -1.670e+00
     +3260.0  +2.761e-01  +2.860e+00  -2.308e+00  +2.762e-01  +2.860e+00  -2.307e+00  +2.761e-01  +2.860e+00  -2.308e+00  +6.202e-01  +2.924e+00  -1.683e+00  +6.208e-01  +2.932e+00  -1.690e+00  +6.202e-01  +2.924e+00  -1.683e+00
     +3270.0  +2.067e-01  +2.883e+00  -2.469e+00  +2.069e-01  +2.884e+00  -2.470e+00  +2.067e-01  +2.883e+00  -2.469e+00  +6.081e-01  +2.908e+00  -1.692e+00  +6.087e-01  +2.916e+00  -1.698e+00  +6.081e-01  +2.908e+00  -1.692e+00
     +3280.0  +2.556e-01  +2.854e+00  -2.343e+00  +2.558e-01  +2.856e+00  -2.344e+00  +2.556e-01  +2.854e+00  -2.343e+00  +5.670e-01  +2.885e+00  -1.751e+00  +5.677e-01  +2.893e+00  -1.758e+00  +5.670e-01  +2.885e+00  -1.751e+00
     +3290.0  +2.412e-01  +2.887e+00  -2.404e+00  +2.413e-01  +2.888e+00  -2.406e+00  +2.412e-01  +2.887e+00  -2.404e+00  +5.788e-01  +2.801e+00  -1.644e+00  +5.795e-01  +2.809e+00  -1.650e+00  +5.788e-01  +2.801e+00  -1.644e+00
     +3300.0  +1.970e-01  +2.794e+00  -2.400e+00  +1.971e-01  +2.795e+00  -2.401e+00  +1.970e-01  +2.794e+00  -2.400e+00  +5.398e-01  +2.663e+00  -1.584e+00  +5.405e-01  +2.671e+00  -1.590e+00  +5.398e-01  +2.663e+00  -1.584e+00
     +3310.0  +2.263e-01  +2.854e+00  -2.402e+00  +2.265e-01  +2.856e+00  -2.403e+00  +2.263e-01  +2.854e+00  -2.402e+00  +6.181e-01  +2.806e+00  -1.570e+00  +6.187e-01  +2.814e+00  -1.576e+00  +6.181e-01  +2.806e+00  -1.570e+00
     +3320.0  +1.731e-01  +2.788e+00  -2.442e+00  +1.733e-01  +2.790e+00  -2.443e+00  +1.731e-01  +2.788e+00  -2.442e+00  +5.793e-01  +2.770e+00  -1.612e+00  +5.801e-01  +2.779e+00  -1.619e+00  +5.793e-01  +2.770e+00  -1.612e+00
     +3330.0  +1.592e-01  +2.796e+00  -2.478e+00  +1.594e-01  +2.798e+00  -2.479e+00  +1.592e-01  +2.796e+00  -2.478e+00  +5.976e-01  +2.804e+00  -1.609e+00  +5.983e-01  +2.813e+00  -1.616e+00  +5.976e-01  +2.804e+00  -1.609e+00
     +3340.0  +1.390e-01  +2.809e+00  -2.531e+00  +1.392e-01  +2.811e+00  -2.533e+00  +1.390e-01  +2.809e+00  -2.531e+00  +6.085e-01  +2.770e+00  -1.553e+00  +6.092e-01  +2.778e+00  -1.559e+00  +6.085e-01  +2.770e+00  -1.553e+00
     +3350.0  +1.936e-01  +2.839e+00  -2.452e+00  +1.939e-01  +2.840e+00  -2.453e+00  +1.936e-01  +2.839e+00  -2.452e+00  +6.556e-01  +2.875e+00  -1.564e+00  +6.564e-01  +2.884e+00  -1.571e+00  +6.556e-01  +2.875e+00  -1.564e+00
     +3360.0  +1.357e-01  +2.693e+00  -2.422e+00  +1.361e-01  +2.695e+00  -2.423e+00  +1.357e-01  +2.693e+00  -2.422e+00  +6.117e-01  +2.879e+00  -1.655e+00  +6.125e-01  +2.887e+00  -1.662e+00  +6.117e-01  +2.879e+00  -1.655e+00
     +3370.0  +1.532e-01  +2.769e+00  -2.462e+00  +1.537e-01  +2.771e+00  -2.463e+00  +1.532e-01  +2.769e+00  -2.462e+00  +5.773e-01  +2.869e+00  -1.714e+00  +5.780e-01  +2.877e+00  -1.721e+00  +5.773e-01  +2.869e+00  -1.714e+00
     +3380.0  +1.502e-01  +2.778e+00  -2.478e+00  +1.508e-01  +2.780e+00  -2.478e+00  +1.502e-01  +2.778e+00  -2.478e+00  +5.563e-01  +2.889e+00  -1.776e+00  +5.569e-01  +2.897e+00  -1.783e+00  +5.563e-01  +2.889e+00  -1.776e+00
     +3390.0  +1.672e-01  +2.760e+00  -2.425e+00  +1.677e-01  +2.761e+00  -2.426e+00  +1.672e-01  +2.760e+00  -2.425e+00  +5.446e-01  +2.817e+00  -1.728e+00  +5.453e-01  +2.826e+00  -1.736e+00  +5.446e-01  +2.817e+00  -1.728e+00
     +3400.0  +1.337e-01  +2.739e+00  -2.472e+00  +1.343e-01  +2.740e+00  -2.471e+00  +1.337e-01  +2.739e+00  -2.472e+00  +5.244e-01  +2.784e+00  -1.735e+00  +5.251e-01  +2.793e+00  -1.743e+00  +5.244e-01  +2.784e+00  -1.735e+00
     +3410.0  +9.498e-02  +2.670e+00  -2.480e+00  +9.563e-02  +2.672e+00  -2.480e+00  +9.498e-02  +2.670e+00  -2.480e+00  +5.819e-01  +2.813e+00  -1.649e+00  +5.827e-01  +2.822e+00  -1.656e+00  +5.819e-01  +2.813e+00  -1.649e+00
     +3420.0  +1.558e-01  +2.702e+00  -2.391e+00  +1.564e-01  +2.704e+00  -2.391e+00  +1.558e-01  +2.702e+00  -2.391e+00  +5.139e-01  +2.758e+00  -1.731e+00  +5.147e-01  +2.766e+00  -1.737e+00  +5.139e-01  +2.758e+00  -1.731e+00
     +3430.0  +1.817e-01  +2.720e+00  -2.357e+00  +1.823e-01  +2.722e+00  -2.357e+00  +1.817e-01  +2.720e+00  -2.357e+00  +5.471e-01  +2.814e+00  -1.720e+00  +5.477e-01  +2.821e+00  -1.725e+00  +5.471e-01  +2.814e+00  -1.720e+00
     +3440.0  +1.951e-01  +2.713e+00  -2.323e+00  +1.956e-01  +2.714e+00  -2.323e+00  +1.951e-01  +2.713e+00  -2.323e+00  +6.171e-01  +2.886e+00  -1.652e+00  +6.178e-01  +2.893e+00  -1.657e+00  +6.171e-01  +2.886e+00  -1.652e+00
     +3450.0  +1.714e-01  +2.747e+00  -2.405e+00  +1.719e-01  +2.749e+00  -2.405e+00  +1.714e-01  +2.747e+00  -2.405e+00  +5.280e-01  +2.802e+00  -1.746e+00  +5.286e-01  +2.811e+00  -1.754e+00  +5.280e-01  +2.802e+00  -1.746e+00
     +3460.0  +1.696e-01  +2.717e+00  -2.377e+00  +1.702e-01  +2.719e+00  -2.378e+00  +1.696e-01  +2.717e+00  -2.377e+00  +5.735e-01  +2.872e+00  -1.725e+00  +5.741e-01  +2.881e+00  -1.733e+00  +5.735e-01  +2.872e+00  -1.725e+00
     +3470.0  +2.411e-01  +2.867e+00  -2.385e+00  +2.417e-01  +2.869e+00  -2.386e+00  +2.411e-01  +2.867e+00  -2.385e+00  +5.796e-01  +2.904e+00  -1.745e+00  +5.802e-01  +2.913e+00  -1.753e+00  +5.796e-01  +2.904e+00  -1.745e+00
     +3480.0  +2.033e-01  +2.819e+00  -2.412e+00  +2.040e-01  +2.821e+00  -2.413e+00  +2.033e-01  +2.819e+00  -2.412e+00  +5.431e-01  +2.821e+00  -1.735e+00  +5.438e-01  +2.830e+00  -1.742e+00  +5.431e-01  +2.821e+00  -1.735e+00
     +3490.0  +1.699e-01  +2.813e+00  -2.473e+00  +1.704e-01  +2.815e+00  -2.474e+00  +1.699e-01  +2.813e+00  -2.473e+00  +5.886e-01  +2.828e+00  -1.651e+00  +5.892e-01  +2.837e+00  -1.658e+00  +5.886e-01  +2.828e+00  -1.651e+00
     +3500.0  +1.992e-01  +2.839e+00  -2.441e+00  +1.996e-01  +2.841e+00  -2.442e+00  +1.992e-01  +2.839e+00  -2.441e+00  +5.797e-01  +2.821e+00  -1.661e+00  +5.803e-01  +2.829e+00  -1.668e+00  +5.797e-01  +2.821e+00  -1.661e+00
     +3510.0  +2.338e-01  +2.895e+00  -2.428e+00  +2.343e-01  +2.897e+00  -2.429e+00  +2.338e-01  +2.895e+00  -2.428e+00  +5.776e-01  +2.762e+00  -1.606e+00  +5.782e-01  +2.770e+00  -1.614e+00  +5.776e-01  +2.762e+00  -1.606e+00
     +3520.0  +2.384e-01  +2.901e+00  -2.424e+00  +2.390e-01  +2.903e+00  -2.425e+00  +2.384e-01  +2.901e+00  -2.424e+00  +5.499e-01  +2.740e+00  -1.640e+00  +5.505e-01  +2.748e+00  -1.647e+00  +5.499e-01  +2.740e+00  -1.640e+00
     +3530.0  +2.226e-01  +2.828e+00  -2.383e+00  +2.231e-01  +2.830e+00  -2.384e+00  +2.226e-01  +2.828e+00  -2.383e+00  +5.004e-01  +2.708e+00  -1.707e+00  +5.012e-01  +2.716e+00  -1.714e+00  +5.004e-01  +2.708e+00  -1.707e+00
     +3540.0  +2.070e-01  +2.874e+00  -2.460e+00  +2.076e-01  +2.877e+00  -2.462e+00  +2.070e-01  +2.874e+00  -2.460e+00  +5.462e-01  +2.746e+00  -1.653e+00  +5.470e-01  +2.754e+00  -1.659e+00  +5.462e-01  +2.746e+00  -1.653e+00
     +3550.0  +1.997e-01  +2.843e+00  -2.443e+00  +2.003e-01  +2.845e+00  -2.445e+00  +1.997e-01  +2.843e+00  -2.443e+00  +6.214e-01  +2.829e+00  -1.586e+00  +6.223e-01  +2.837e+00  -1.592e+00  +6.214e-01  +2.829e+00  -1.586e+00
     +3560.0  +1.751e-01  +2.818e+00  -2.467e+00  +1.757e-01  +2.820e+00  -2.469e+00  +1.751e-01  +2.818e+00  -2.467e+00  +6.447e-01  +2.781e+00  -1.491e+00  +6.456e-01  +2.788e+00  -1.497e+00  +6.447e-01  +2.781e+00  -1.491e+00
     +3570.0  +1.897e-01  +2.817e+00  -2.437e+00  +1.904e-01  +2.820e+00  -2.439e+00  +1.897e-01  +2.817e+00  -2.437e+00  +5.802e-01  +2.684e+00  -1.523e+00  +5.812e-01  +2.692e+00  -1.529e+00  +5.802e-01  +2.684e+00  -1.523e+00
     +3580.0  +2.446e-01  +2.807e+00  -2.318e+00  +2.452e-01  +2.809e+00  -2.319e+00  +2.446e-01  +2.807e+00  -2.318e+00  +6.039e-01  +2.757e+00  -1.549e+00  +6.050e-01  +2.765e+00  -1.555e+00  +6.039e-01  +2.757e+00  -1.549e+00
     +3590.0  +2.289e-01  +2.856e+00  -2.398e+00  +2.296e-01  +2.858e+00  -2.399e+00  +2.289e-01  +2.856e+00  -2.398e+00  +5.914e-01  +2.794e+00  -1.612e+00  +5.924e-01  +2.803e+00  -1.618e+00  +5.914e-01  +2.794e+00  -1.612e+00
     +3600.0  +2.136e-01  +2.833e+00  -2.406e+00  +2.144e-01  +2.835e+00  -2.406e+00  +2.136e-01  +2.833e+00  -2.406e+00  +6.273e-01  +2.854e+00  -1.599e+00  +6.283e-01  +2.862e+00  -1.605e+00  +6.273e-01  +2.854e+00  -1.599e+00
     +3610.0  +1.672e-01  +2.811e+00  -2.477e+00  +1.678e-01  +2.813e+00  -2.478e+00  +1.672e-01  +2.811e+00  -2.477e+00  +6.409e-01  +2.851e+00  -1.570e+00  +6.420e-01  +2.859e+00  -1.575e+00  +6.409e-01  +2.851e+00  -1.570e+00
     +3620.0  +2.288e-01  +2.931e+00  -2.473e+00  +2.293e-01  +2.933e+00  -2.474e+00  +2.288e-01  +2.931e+00  -2.473e+00  +6.485e-01  +2.860e+00  -1.563e+00  +6.495e-01  +2.868e+00  -1.569e+00  +6.485e-01  +2.860e+00  -1.563e+00
     +3630.0  +2.711e-01  +2.890e+00  -2.348e+00  +2.716e-01  +2.891e+00  -2.348e+00  +2.711e-01  +2.890e+00  -2.348e+00  +5.770e-01  +2.778e+00  -1.624e+00  +5.779e-01  +2.786e+00  -1.630e+00  +5.770e-01  +2.778e+00  -1.624e+00
     +3640.0  +2.315e-01  +2.818e+00  -2.355e+00  +2.319e-01  +2.819e+00  -2.355e+00  +2.315e-01  +2.818e+00  -2.355e+00  +5.886e-01  +2.813e+00  -1.635e+00  +5.894e-01  +2.821e+00  -1.642e+00  +5.886e-01  +2.813e+00  -1.635e+00
     +3650.0  +2.371e-01  +2.825e+00  -2.351e+00  +2.375e-01  +2.826e+00  -2.351e+00  +2.371e-01  +2.825e+00  -2.351e+00  +5.876e-01  +2.800e+00  -1.625e+00  +5.884e-01  +2.807e+00  -1.630e+00  +5.876e-01  +2.800e+00  -1.625e+00
     +3660.0  +2.054e-01  +2.871e+00  -2.460e+00  +2.058e-01  +2.872e+00  -2.460e+00  +2.054e-01  +2.871e+00  -2.460e+00  +5.349e-01  +2.768e+00  -1.698e+00  +5.356e-01  +2.775e+00  -1.704e+00  +5.349e-01  +2.768e+00  -1.698e+00
     +3670.0  +1.483e-01  +2.732e+00  -2.436e+00  +1.487e-01  +2.733e+00  -2.436e+00  +1.483e-01  +2.732e+00  -2.436e+00  +5.549e-01  +2.769e+00  -1.659e+00  +5.557e-01  +2.776e+00  -1.664e+00  +5.549e-01  +2.769e+00  -1.659e+00
     +3680.0  +1.610e-01  +2.761e+00  -2.439e+00  +1.614e-01  +2.762e+00  -2.439e+00  +1.610e-01  +2.761e+00  -2.439e+00  +5.129e-01  +2.716e+00  -1.690e+00  +5.136e-01  +2.723e+00  -1.696e+00  +5.129e-01  +2.716e+00  -1.690e+00
     +3690.0  +2.518e-01  +2.829e+00  -2.325e+00  +2.522e-01  +2.829e+00  -2.325e+00  +2.518e-01  +2.829e+00  -2.325e+00  +5.976e-01  +2.802e+00  -1.607e+00  +5.983e-01  +2.809e+00  -1.612e+00  +5.976e-01  +2.802e+00  -1.607e+00
     +3700.0  +2.498e-01  +2.810e+00  -2.310e+00  +2.503e-01  +2.811e+00  -2.310e+00  +2.498e-01  +2.810e+00  -2.310e+00  +5.664e-01  +2.757e+00  -1.624e+00  +5.671e-01  +2.764e+00  -1.630e+00  +5.664e-01  +2.757e+00  -1.624e+00
     +3710.0  +2.532e-01  +2.820e+00  -2.314e+00  +2.537e-01  +2.822e+00  -2.315e+00  +2.532e-01  +2.820e+00  -2.314e+00  +6.161e-01  +2.900e+00  -1.668e+00  +6.167e-01  +2.907e+00  -1.674e+00  +6.161e-01  +2.900e+00  -1.668e+00
     +3720.0  +2.215e-01  +2.800e+00  -2.357e+00  +2.220e-01  +2.802e+00  -2.358e+00  +2.215e-01  +2.800e+00  -2.357e+00  +6.043e-01  +2.939e+00  -1.730e+00  +6.049e-01  +2.947e+00  -1.737e+00  +6.043e-01  +2.939e+00  -1.730e+00
     +3730.0  +2.224e-01  +2.940e+00  -2.495e+00  +2.228e-01  +2.941e+00  -2.496e+00  +2.224e-01  +2.940e+00  -2.495e+00  +6.327e-01  +2.976e+00  -1.711e+00  +6.335e-01  +2.983e+00  -1.717e+00  +6.327e-01  +2.976e+00  -1.711e+00
     +3740.0  +2.132e-01  +2.867e+00  -2.440e+00  +2.136e-01  +2.868e+00  -2.441e+00  +2.132e-01  +2.867e+00  -2.440e+00  +5.963e-01  +2.871e+00  -1.678e+00  +5.970e-01  +2.879e+00  -1.684e+00  +5.963e-01  +2.871e+00  -1.678e+00
     +3750.0  +1.971e-01  +2.796e+00  -2.402e+00  +1.974e-01  +2.798e+00  -2.403e+00  +1.971e-01  +2.796e+00  -2.402e+00  +5.660e-01  +2.824e+00  -1.692e+00  +5.667e-01  +2.830e+00  -1.697e+00  +5.660e-01  +2.824e+00  -1.692e+00
     +3760.0  +1.660e-01  +2.738e+00  -2.407e+00  +1.664e-01  +2.740e+00  -2.408e+00  +1.660e-01  +2.738e+00  -2.407e+00  +5.671e-01  +2.827e+00  -1.693e+00  +5.679e-01  +2.835e+00  -1.700e+00  +5.671e-01  +2.827e+00  -1.693e+00
     +3770.0  +1.873e-01  +2.882e+00  -2.508e+00  +1.878e-01  +2.884e+00  -2.508e+00  +1.873e-01  +2.882e+00  -2.508e+00  +5.985e-01  +2.900e+00  -1.703e+00  +5.992e-01  +2.907e+00  -1.709e+00  +5.985e-01  +2.900e+00  -1.703e+00
     +3780.0  +1.635e-01  +2.795e+00  -2.468e+00  +1.640e-01  +2.796e+00  -2.468e+00  +1.635e-01  +2.795e+00  -2.468e+00  +5.457e-01  +2.827e+00  -1.736e+00  +5.463e-01  +2.835e+00  -1.743e+00  +5.457e-01  +2.827e+00  -1.736e+00
     +3790.0  +2.647e-01  +2.904e+00  -2.374e+00  +2.652e-01  +2.905e+00  -2.375e+00  +2.647e-01  +2.904e+00  -2.374e+00  +6.022e-01  +2.793e+00  -1.588e+00  +6.028e-01  +2.800e+00  -1.595e+00  +6.022e-01  +2.793e+00  -1.588e+00
     +3800.0  +2.823e-01  +2.880e+00  -2.316e+00  +2.827e-01  +2.882e+00  -2.316e+00  +2.823e-01  +2.880e+00  -2.316e+00  +5.113e-01  +2.729e+00  -1.707e+00  +5.118e-01  +2.736e+00  -1.713e+00  +5.113e-01  +2.729e+00  -1.707e+00


==> figs/ch10_ana/versus_init/versus_init_mgn_euler_deg.txt <==
    +0.0  +7.013e-02  +1.168e-01  +2.347e-02  +7.415e-02  +1.216e-01  +2.666e-02  +8.163e-02  +1.329e-01  +3.036e-02
   +10.0  +8.293e-02  +1.487e-01  +1.713e-02  +8.622e-02  +1.514e-01  +2.104e-02  +9.219e-02  +1.587e-01  +2.565e-02
   +20.0  +7.841e-02  +1.426e-01  +1.419e-02  +8.282e-02  +1.458e-01  +1.986e-02  +9.041e-02  +1.543e-01  +2.656e-02
   +30.0  +9.383e-02  +1.632e-01  +2.448e-02  +9.656e-02  +1.657e-01  +2.740e-02  +1.024e-01  +1.722e-01  +3.261e-02
   +40.0  +9.431e-02  +1.676e-01  +2.099e-02  +9.727e-02  +1.691e-01  +2.542e-02  +1.029e-01  +1.746e-01  +3.112e-02
   +50.0  +1.044e-01  +1.939e-01  +1.489e-02  +1.079e-01  +1.987e-01  +1.702e-02  +1.151e-01  +2.093e-01  +2.078e-02
   +60.0  +1.028e-01  +1.864e-01  +1.924e-02  +1.078e-01  +1.917e-01  +2.385e-02  +1.159e-01  +2.030e-01  +2.876e-02
   +70.0  +1.031e-01  +1.916e-01  +1.453e-02  +1.066e-01  +1.957e-01  +1.759e-02  +1.142e-01  +2.055e-01  +2.289e-02
   +80.0  +9.534e-02  +1.837e-01  +6.992e-03  +9.793e-02  +1.874e-01  +8.475e-03  +1.069e-01  +1.999e-01  +1.382e-02
   +90.0  +1.053e-01  +1.787e-01  +3.191e-02  +1.093e-01  +1.822e-01  +3.641e-02  +1.185e-01  +1.931e-01  +4.385e-02
  +100.0  +9.923e-02  +1.734e-01  +2.508e-02  +1.034e-01  +1.778e-01  +2.905e-02  +1.122e-01  +1.903e-01  +3.417e-02
  +110.0  +1.126e-01  +1.904e-01  +3.471e-02  +1.176e-01  +1.946e-01  +4.068e-02  +1.283e-01  +2.079e-01  +4.864e-02
  +120.0  +1.323e-01  +2.238e-01  +4.070e-02  +1.363e-01  +2.281e-01  +4.455e-02  +1.444e-01  +2.411e-01  +4.776e-02
  +130.0  +1.261e-01  +2.196e-01  +3.254e-02  +1.293e-01  +2.229e-01  +3.556e-02  +1.372e-01  +2.333e-01  +4.109e-02
  +140.0  +1.314e-01  +2.129e-01  +4.989e-02  +1.347e-01  +2.155e-01  +5.393e-02  +1.424e-01  +2.278e-01  +5.700e-02
  +150.0  +1.210e-01  +2.027e-01  +3.925e-02  +1.240e-01  +2.060e-01  +4.208e-02  +1.326e-01  +2.175e-01  +4.765e-02
  +160.0  +1.188e-01  +2.071e-01  +3.052e-02  +1.237e-01  +2.126e-01  +3.474e-02  +1.353e-01  +2.317e-01  +3.901e-02
  +170.0  +1.421e-01  +2.350e-01  +4.927e-02  +1.455e-01  +2.405e-01  +5.061e-02  +1.553e-01  +2.563e-01  +5.429e-02
  +180.0  +1.355e-01  +2.386e-01  +3.227e-02  +1.397e-01  +2.461e-01  +3.335e-02  +1.532e-01  +2.644e-01  +4.198e-02
  +190.0  +1.435e-01  +2.434e-01  +4.361e-02  +1.488e-01  +2.519e-01  +4.573e-02  +1.614e-01  +2.715e-01  +5.136e-02
  +200.0  +1.439e-01  +2.413e-01  +4.648e-02  +1.482e-01  +2.469e-01  +4.955e-02  +1.619e-01  +2.667e-01  +5.703e-02
  +210.0  +1.371e-01  +2.400e-01  +3.415e-02  +1.424e-01  +2.458e-01  +3.895e-02  +1.573e-01  +2.650e-01  +4.947e-02
  +220.0  +1.408e-01  +2.424e-01  +3.920e-02  +1.461e-01  +2.482e-01  +4.397e-02  +1.576e-01  +2.632e-01  +5.206e-02
  +230.0  +1.458e-01  +2.420e-01  +4.965e-02  +1.482e-01  +2.460e-01  +5.029e-02  +1.554e-01  +2.602e-01  +5.059e-02
  +240.0  +1.460e-01  +2.490e-01  +4.307e-02  +1.506e-01  +2.540e-01  +4.715e-02  +1.603e-01  +2.694e-01  +5.122e-02
  +250.0  +1.510e-01  +2.480e-01  +5.406e-02  +1.532e-01  +2.523e-01  +5.408e-02  +1.593e-01  +2.654e-01  +5.313e-02
  +260.0  +1.563e-01  +2.616e-01  +5.104e-02  +1.590e-01  +2.657e-01  +5.232e-02  +1.668e-01  +2.791e-01  +5.448e-02
  +270.0  +1.539e-01  +2.418e-01  +6.605e-02  +1.579e-01  +2.478e-01  +6.797e-02  +1.671e-01  +2.625e-01  +7.178e-02
  +280.0  +1.488e-01  +2.564e-01  +4.120e-02  +1.548e-01  +2.625e-01  +4.699e-02  +1.697e-01  +2.786e-01  +6.070e-02
  +290.0  +1.518e-01  +2.608e-01  +4.288e-02  +1.575e-01  +2.656e-01  +4.942e-02  +1.716e-01  +2.792e-01  +6.398e-02
  +300.0  +1.583e-01  +2.705e-01  +4.607e-02  +1.642e-01  +2.758e-01  +5.260e-02  +1.783e-01  +2.902e-01  +6.637e-02
  +310.0  +1.507e-01  +2.666e-01  +3.491e-02  +1.558e-01  +2.704e-01  +4.115e-02  +1.689e-01  +2.838e-01  +5.401e-02
  +320.0  +1.603e-01  +2.816e-01  +3.904e-02  +1.646e-01  +2.840e-01  +4.522e-02  +1.765e-01  +2.959e-01  +5.718e-02
  +330.0  +1.609e-01  +2.825e-01  +3.922e-02  +1.656e-01  +2.865e-01  +4.482e-02  +1.773e-01  +2.979e-01  +5.671e-02
  +340.0  +1.711e-01  +2.945e-01  +4.764e-02  +1.773e-01  +2.955e-01  +5.916e-02  +1.878e-01  +3.022e-01  +7.336e-02
  +350.0  +1.714e-01  +3.032e-01  +3.968e-02  +1.756e-01  +3.051e-01  +4.608e-02  +1.855e-01  +3.128e-01  +5.825e-02
  +360.0  +1.749e-01  +2.986e-01  +5.126e-02  +1.756e-01  +3.000e-01  +5.117e-02  +1.852e-01  +3.052e-01  +6.514e-02
  +370.0  +1.857e-01  +3.073e-01  +6.409e-02  +1.883e-01  +3.080e-01  +6.865e-02  +1.961e-01  +3.187e-01  +7.341e-02
  +380.0  +1.794e-01  +3.071e-01  +5.179e-02  +1.797e-01  +3.082e-01  +5.115e-02  +1.855e-01  +3.183e-01  +5.260e-02
  +390.0  +1.736e-01  +3.058e-01  +4.142e-02  +1.758e-01  +3.073e-01  +4.426e-02  +1.848e-01  +3.166e-01  +5.289e-02
  +400.0  +1.852e-01  +3.151e-01  +5.533e-02  +1.907e-01  +3.179e-01  +6.354e-02  +2.000e-01  +3.300e-01  +6.990e-02
  +410.0  +1.777e-01  +3.005e-01  +5.480e-02  +1.831e-01  +3.068e-01  +5.930e-02  +1.923e-01  +3.231e-01  +6.150e-02
  +420.0  +1.786e-01  +3.179e-01  +3.938e-02  +1.831e-01  +3.236e-01  +4.257e-02  +1.953e-01  +3.378e-01  +5.273e-02
  +430.0  +1.749e-01  +3.024e-01  +4.734e-02  +1.790e-01  +3.050e-01  +5.301e-02  +1.864e-01  +3.133e-01  +5.944e-02
  +440.0  +1.782e-01  +3.151e-01  +4.125e-02  +1.818e-01  +3.208e-01  +4.291e-02  +1.919e-01  +3.334e-01  +5.045e-02
  +450.0  +1.859e-01  +3.248e-01  +4.694e-02  +1.869e-01  +3.282e-01  +4.572e-02  +1.926e-01  +3.366e-01  +4.859e-02
  +460.0  +1.843e-01  +3.162e-01  +5.249e-02  +1.861e-01  +3.209e-01  +5.143e-02  +1.933e-01  +3.325e-01  +5.405e-02
  +470.0  +1.860e-01  +3.241e-01  +4.788e-02  +1.871e-01  +3.288e-01  +4.546e-02  +1.932e-01  +3.393e-01  +4.696e-02
  +480.0  +1.836e-01  +3.133e-01  +5.382e-02  +1.842e-01  +3.175e-01  +5.101e-02  +1.908e-01  +3.259e-01  +5.580e-02
  +490.0  +1.748e-01  +3.113e-01  +3.826e-02  +1.754e-01  +3.126e-01  +3.806e-02  +1.779e-01  +3.164e-01  +3.944e-02
  +500.0  +1.802e-01  +3.182e-01  +4.215e-02  +1.844e-01  +3.205e-01  +4.831e-02  +1.911e-01  +3.277e-01  +5.457e-02
  +510.0  +1.730e-01  +3.050e-01  +4.103e-02  +1.763e-01  +3.090e-01  +4.361e-02  +1.859e-01  +3.187e-01  +5.320e-02
  +520.0  +1.764e-01  +3.192e-01  +3.354e-02  +1.805e-01  +3.244e-01  +3.648e-02  +1.902e-01  +3.353e-01  +4.514e-02
  +530.0  +1.889e-01  +3.758e-01  +1.981e-03  +1.913e-01  +3.808e-01  +1.730e-03  +1.993e-01  +3.904e-01  +8.229e-03
  +540.0  +1.868e-01  +3.782e-01  -4.625e-03  +1.908e-01  +3.847e-01  -3.170e-03  +1.997e-01  +3.970e-01  +2.522e-03
  +550.0  +1.851e-01  +3.677e-01  +2.501e-03  +1.879e-01  +3.719e-01  +3.912e-03  +1.968e-01  +3.804e-01  +1.316e-02
  +560.0  +1.799e-01  +3.519e-01  +7.820e-03  +1.829e-01  +3.553e-01  +1.054e-02  +1.898e-01  +3.650e-01  +1.465e-02
  +570.0  +1.829e-01  +3.554e-01  +1.040e-02  +1.849e-01  +3.587e-01  +1.108e-02  +1.896e-01  +3.655e-01  +1.363e-02
  +580.0  +1.934e-01  +3.709e-01  +1.596e-02  +1.934e-01  +3.733e-01  +1.357e-02  +1.964e-01  +3.773e-01  +1.553e-02
  +590.0  +1.944e-01  +3.680e-01  +2.085e-02  +1.981e-01  +3.697e-01  +2.645e-02  +1.997e-01  +3.728e-01  +2.651e-02
  +600.0  +1.824e-01  +3.508e-01  +1.401e-02  +1.868e-01  +3.530e-01  +2.052e-02  +1.915e-01  +3.590e-01  +2.410e-02
  +610.0  +1.902e-01  +3.447e-01  +3.561e-02  +1.922e-01  +3.469e-01  +3.762e-02  +1.987e-01  +3.543e-01  +4.302e-02
  +620.0  +1.895e-01  +3.398e-01  +3.925e-02  +1.897e-01  +3.416e-01  +3.793e-02  +1.937e-01  +3.480e-01  +3.942e-02
  +630.0  +1.901e-01  +3.529e-01  +2.726e-02  +1.933e-01  +3.546e-01  +3.211e-02  +2.016e-01  +3.631e-01  +4.013e-02
  +640.0  +1.885e-01  +3.506e-01  +2.629e-02  +1.926e-01  +3.526e-01  +3.258e-02  +2.026e-01  +3.613e-01  +4.399e-02
  +650.0  +1.825e-01  +3.417e-01  +2.328e-02  +1.840e-01  +3.428e-01  +2.520e-02  +1.913e-01  +3.487e-01  +3.380e-02
  +660.0  +1.811e-01  +3.340e-01  +2.816e-02  +1.824e-01  +3.337e-01  +3.112e-02  +1.851e-01  +3.369e-01  +3.327e-02
  +670.0  +2.064e-01  +3.675e-01  +4.541e-02  +2.065e-01  +3.685e-01  +4.451e-02  +2.112e-01  +3.745e-01  +4.787e-02
  +680.0  +2.083e-01  +3.774e-01  +3.924e-02  +2.104e-01  +3.787e-01  +4.208e-02  +2.169e-01  +3.832e-01  +5.065e-02
  +690.0  +1.983e-01  +3.572e-01  +3.943e-02  +2.006e-01  +3.610e-01  +4.011e-02  +2.111e-01  +3.665e-01  +5.569e-02
  +700.0  +2.013e-01  +3.553e-01  +4.728e-02  +2.039e-01  +3.581e-01  +4.963e-02  +2.111e-01  +3.646e-01  +5.768e-02
  +710.0  +1.975e-01  +3.495e-01  +4.555e-02  +1.992e-01  +3.540e-01  +4.431e-02  +2.048e-01  +3.627e-01  +4.692e-02
  +720.0  +1.941e-01  +3.449e-01  +4.326e-02  +1.949e-01  +3.477e-01  +4.210e-02  +2.023e-01  +3.535e-01  +5.108e-02
  +730.0  +2.132e-01  +3.830e-01  +4.336e-02  +2.170e-01  +3.853e-01  +4.868e-02  +2.252e-01  +3.931e-01  +5.730e-02
  +740.0  +2.013e-01  +3.774e-01  +2.515e-02  +2.038e-01  +3.785e-01  +2.904e-02  +2.135e-01  +3.851e-01  +4.190e-02
  +750.0  +2.124e-01  +4.063e-01  +1.847e-02  +2.145e-01  +4.079e-01  +2.105e-02  +2.220e-01  +4.148e-01  +2.912e-02
  +760.0  +1.978e-01  +3.953e-01  +2.580e-04  +2.018e-01  +3.983e-01  +5.330e-03  +2.115e-01  +4.089e-01  +1.416e-02
  +770.0  +1.948e-01  +3.592e-01  +3.050e-02  +1.976e-01  +3.608e-01  +3.438e-02  +2.087e-01  +3.705e-01  +4.690e-02
  +780.0  +1.813e-01  +3.373e-01  +2.527e-02  +1.830e-01  +3.382e-01  +2.792e-02  +1.915e-01  +3.478e-01  +3.532e-02
  +790.0  +2.012e-01  +3.458e-01  +5.666e-02  +2.043e-01  +3.509e-01  +5.773e-02  +2.133e-01  +3.640e-01  +6.272e-02
  +800.0  +1.933e-01  +3.400e-01  +4.648e-02  +1.960e-01  +3.431e-01  +4.884e-02  +2.032e-01  +3.528e-01  +5.361e-02
  +810.0  +1.987e-01  +3.646e-01  +3.276e-02  +2.012e-01  +3.681e-01  +3.433e-02  +2.104e-01  +3.795e-01  +4.120e-02
  +820.0  +1.973e-01  +3.744e-01  +2.027e-02  +2.009e-01  +3.786e-01  +2.326e-02  +2.110e-01  +3.890e-01  +3.309e-02
  +830.0  +1.974e-01  +3.776e-01  +1.719e-02  +1.985e-01  +3.800e-01  +1.692e-02  +2.044e-01  +3.859e-01  +2.290e-02
  +840.0  +1.884e-01  +3.544e-01  +2.235e-02  +1.910e-01  +3.564e-01  +2.571e-02  +1.996e-01  +3.647e-01  +3.437e-02
  +850.0  +2.053e-01  +3.715e-01  +3.919e-02  +2.074e-01  +3.732e-01  +4.169e-02  +2.142e-01  +3.808e-01  +4.762e-02
  +860.0  +1.996e-01  +3.640e-01  +3.516e-02  +2.038e-01  +3.662e-01  +4.138e-02  +2.107e-01  +3.741e-01  +4.723e-02
  +870.0  +1.887e-01  +3.489e-01  +2.850e-02  +1.922e-01  +3.509e-01  +3.350e-02  +2.000e-01  +3.554e-01  +4.462e-02
  +880.0  +1.852e-01  +3.566e-01  +1.370e-02  +1.896e-01  +3.596e-01  +1.965e-02  +1.976e-01  +3.658e-01  +2.939e-02
  +890.0  +1.763e-01  +3.445e-01  +8.097e-03  +1.806e-01  +3.493e-01  +1.177e-02  +1.891e-01  +3.594e-01  +1.877e-02
  +900.0  +1.777e-01  +3.402e-01  +1.515e-02  +1.824e-01  +3.444e-01  +2.048e-02  +1.931e-01  +3.569e-01  +2.925e-02
  +910.0  +1.833e-01  +3.598e-01  +6.822e-03  +1.891e-01  +3.643e-01  +1.383e-02  +1.999e-01  +3.765e-01  +2.334e-02
  +920.0  +1.856e-01  +3.509e-01  +2.027e-02  +1.881e-01  +3.520e-01  +2.412e-02  +1.967e-01  +3.581e-01  +3.520e-02
  +930.0  +1.752e-01  +3.518e-01  -1.529e-03  +1.784e-01  +3.534e-01  +3.331e-03  +1.888e-01  +3.621e-01  +1.557e-02
  +940.0  +1.814e-01  +3.411e-01  +2.173e-02  +1.831e-01  +3.429e-01  +2.323e-02  +1.929e-01  +3.508e-01  +3.488e-02
  +950.0  +1.769e-01  +3.382e-01  +1.555e-02  +1.789e-01  +3.394e-01  +1.830e-02  +1.856e-01  +3.464e-01  +2.480e-02
  +960.0  +1.785e-01  +3.350e-01  +2.200e-02  +1.791e-01  +3.352e-01  +2.297e-02  +1.855e-01  +3.401e-01  +3.091e-02
  +970.0  +1.756e-01  +3.351e-01  +1.616e-02  +1.756e-01  +3.337e-01  +1.740e-02  +1.795e-01  +3.382e-01  +2.073e-02
  +980.0  +1.734e-01  +3.179e-01  +2.891e-02  +1.738e-01  +3.175e-01  +3.005e-02  +1.791e-01  +3.224e-01  +3.577e-02
  +990.0  +1.755e-01  +3.284e-01  +2.260e-02  +1.767e-01  +3.266e-01  +2.691e-02  +1.818e-01  +3.294e-01  +3.420e-02
 +1000.0  +1.904e-01  +3.494e-01  +3.135e-02  +1.940e-01  +3.519e-01  +3.601e-02  +2.001e-01  +3.611e-01  +3.918e-02
 +1010.0  +1.766e-01  +3.300e-01  +2.334e-02  +1.790e-01  +3.329e-01  +2.500e-02  +1.843e-01  +3.409e-01  +2.773e-02
 +1020.0  +1.837e-01  +3.298e-01  +3.757e-02  +1.883e-01  +3.334e-01  +4.315e-02  +1.954e-01  +3.439e-01  +4.693e-02
 +1030.0  +1.847e-01  +3.312e-01  +3.825e-02  +1.867e-01  +3.327e-01  +4.070e-02  +1.915e-01  +3.387e-01  +4.423e-02
 +1040.0  +1.751e-01  +3.200e-01  +3.029e-02  +1.757e-01  +3.205e-01  +3.088e-02  +1.755e-01  +3.250e-01  +2.607e-02
 +1050.0  +1.849e-01  +3.306e-01  +3.925e-02  +1.831e-01  +3.325e-01  +3.375e-02  +1.847e-01  +3.394e-01  +2.996e-02
 +1060.0  +1.793e-01  +3.245e-01  +3.418e-02  +1.787e-01  +3.242e-01  +3.311e-02  +1.798e-01  +3.287e-01  +3.096e-02
 +1070.0  +1.737e-01  +3.104e-01  +3.706e-02  +1.742e-01  +3.120e-01  +3.642e-02  +1.781e-01  +3.216e-01  +3.468e-02
 +1080.0  +1.885e-01  +3.479e-01  +2.910e-02  +1.893e-01  +3.496e-01  +2.895e-02  +1.930e-01  +3.568e-01  +2.916e-02
 +1090.0  +1.787e-01  +3.227e-01  +3.460e-02  +1.799e-01  +3.229e-01  +3.684e-02  +1.891e-01  +3.291e-01  +4.913e-02
 +1100.0  +1.738e-01  +3.097e-01  +3.795e-02  +1.739e-01  +3.093e-01  +3.856e-02  +1.810e-01  +3.180e-01  +4.390e-02
 +1110.0  +1.656e-01  +3.156e-01  +1.546e-02  +1.695e-01  +3.176e-01  +2.141e-02  +1.800e-01  +3.280e-01  +3.210e-02
 +1120.0  +1.703e-01  +3.130e-01  +2.764e-02  +1.715e-01  +3.124e-01  +3.047e-02  +1.816e-01  +3.220e-01  +4.110e-02
 +1130.0  +1.759e-01  +3.070e-01  +4.489e-02  +1.780e-01  +3.084e-01  +4.769e-02  +1.869e-01  +3.193e-01  +5.455e-02
 +1140.0  +1.920e-01  +3.359e-01  +4.813e-02  +1.944e-01  +3.363e-01  +5.248e-02  +1.985e-01  +3.429e-01  +5.397e-02
 +1150.0  +1.917e-01  +3.451e-01  +3.832e-02  +1.934e-01  +3.447e-01  +4.202e-02  +1.990e-01  +3.501e-01  +4.779e-02
 +1160.0  +1.875e-01  +3.307e-01  +4.416e-02  +1.874e-01  +3.322e-01  +4.263e-02  +1.913e-01  +3.412e-01  +4.137e-02
 +1170.0  +2.020e-01  +3.409e-01  +6.315e-02  +2.009e-01  +3.435e-01  +5.831e-02  +2.045e-01  +3.508e-01  +5.830e-02
 +1180.0  +1.953e-01  +3.568e-01  +3.389e-02  +1.968e-01  +3.580e-01  +3.564e-02  +2.061e-01  +3.688e-01  +4.338e-02
 +1190.0  +1.817e-01  +3.266e-01  +3.669e-02  +1.823e-01  +3.268e-01  +3.772e-02  +1.868e-01  +3.382e-01  +3.538e-02
 +1200.0  +1.839e-01  +3.294e-01  +3.831e-02  +1.847e-01  +3.317e-01  +3.766e-02  +1.909e-01  +3.435e-01  +3.836e-02
 +1210.0  +1.819e-01  +3.035e-01  +6.024e-02  +1.822e-01  +3.051e-01  +5.933e-02  +1.892e-01  +3.141e-01  +6.430e-02
 +1220.0  +1.731e-01  +3.143e-01  +3.198e-02  +1.754e-01  +3.178e-01  +3.305e-02  +1.828e-01  +3.320e-01  +3.365e-02
 +1230.0  +1.822e-01  +3.327e-01  +3.164e-02  +1.850e-01  +3.325e-01  +3.755e-02  +1.906e-01  +3.415e-01  +3.969e-02
 +1240.0  +1.820e-01  +3.370e-01  +2.688e-02  +1.843e-01  +3.407e-01  +2.790e-02  +1.956e-01  +3.553e-01  +3.589e-02
 +1250.0  +1.929e-01  +3.436e-01  +4.224e-02  +1.923e-01  +3.460e-01  +3.864e-02  +1.983e-01  +3.578e-01  +3.877e-02
 +1260.0  +2.074e-01  +3.543e-01  +6.050e-02  +2.090e-01  +3.566e-01  +6.139e-02  +2.152e-01  +3.687e-01  +6.160e-02
 +1270.0  +2.103e-01  +3.686e-01  +5.202e-02  +2.127e-01  +3.715e-01  +5.388e-02  +2.214e-01  +3.852e-01  +5.763e-02
 +1280.0  +1.920e-01  +3.299e-01  +5.419e-02  +1.946e-01  +3.359e-01  +5.326e-02  +2.016e-01  +3.508e-01  +5.249e-02
 +1290.0  +1.715e-01  +3.154e-01  +2.763e-02  +1.735e-01  +3.187e-01  +2.822e-02  +1.830e-01  +3.313e-01  +3.457e-02
 +1300.0  +1.786e-01  +3.222e-01  +3.502e-02  +1.813e-01  +3.267e-01  +3.585e-02  +1.894e-01  +3.389e-01  +3.981e-02
 +1310.0  +1.857e-01  +3.210e-01  +5.038e-02  +1.870e-01  +3.235e-01  +5.054e-02  +1.903e-01  +3.316e-01  +4.901e-02
 +1320.0  +1.784e-01  +3.241e-01  +3.274e-02  +1.800e-01  +3.308e-01  +2.922e-02  +1.866e-01  +3.482e-01  +2.510e-02
 +1330.0  +1.684e-01  +3.019e-01  +3.486e-02  +1.704e-01  +3.079e-01  +3.281e-02  +1.799e-01  +3.254e-01  +3.434e-02
 +1340.0  +1.642e-01  +2.915e-01  +3.687e-02  +1.645e-01  +2.952e-01  +3.392e-02  +1.703e-01  +3.073e-01  +3.331e-02
 +1350.0  +1.714e-01  +3.118e-01  +3.107e-02  +1.714e-01  +3.153e-01  +2.753e-02  +1.766e-01  +3.273e-01  +2.593e-02
 +1360.0  +1.721e-01  +3.151e-01  +2.911e-02  +1.758e-01  +3.192e-01  +3.242e-02  +1.848e-01  +3.313e-01  +3.834e-02
 +1370.0  +1.837e-01  +3.266e-01  +4.073e-02  +1.874e-01  +3.311e-01  +4.370e-02  +1.960e-01  +3.459e-01  +4.619e-02
 +1380.0  +1.770e-01  +3.168e-01  +3.728e-02  +1.792e-01  +3.197e-01  +3.879e-02  +1.869e-01  +3.302e-01  +4.352e-02
 +1390.0  +1.670e-01  +3.241e-01  +9.837e-03  +1.703e-01  +3.268e-01  +1.389e-02  +1.812e-01  +3.362e-01  +2.617e-02
 +1400.0  +1.756e-01  +3.201e-01  +3.105e-02  +1.787e-01  +3.238e-01  +3.355e-02  +1.876e-01  +3.348e-01  +4.034e-02
 +1410.0  +1.871e-01  +3.299e-01  +4.428e-02  +1.905e-01  +3.340e-01  +4.708e-02  +1.996e-01  +3.460e-01  +5.325e-02
 +1420.0  +1.854e-01  +3.304e-01  +4.034e-02  +1.863e-01  +3.335e-01  +3.915e-02  +1.944e-01  +3.474e-01  +4.143e-02
 +1430.0  +1.829e-01  +3.227e-01  +4.306e-02  +1.836e-01  +3.253e-01  +4.188e-02  +1.959e-01  +3.386e-01  +5.315e-02
 +1440.0  +1.736e-01  +3.085e-01  +3.880e-02  +1.747e-01  +3.123e-01  +3.712e-02  +1.835e-01  +3.251e-01  +4.202e-02
 +1450.0  +1.735e-01  +3.115e-01  +3.559e-02  +1.767e-01  +3.161e-01  +3.732e-02  +1.879e-01  +3.316e-01  +4.411e-02
 +1460.0  +1.719e-01  +3.309e-01  +1.297e-02  +1.746e-01  +3.333e-01  +1.594e-02  +1.832e-01  +3.473e-01  +1.915e-02
 +1470.0  +1.698e-01  +3.209e-01  +1.865e-02  +1.690e-01  +3.236e-01  +1.445e-02  +1.766e-01  +3.364e-01  +1.681e-02
 +1480.0  +1.580e-01  +2.954e-01  +2.067e-02  +1.610e-01  +3.011e-01  +2.088e-02  +1.710e-01  +3.202e-01  +2.189e-02
 +1490.0  +1.712e-01  +3.096e-01  +3.277e-02  +1.731e-01  +3.134e-01  +3.286e-02  +1.822e-01  +3.287e-01  +3.574e-02
 +1500.0  +1.769e-01  +3.257e-01  +2.802e-02  +1.777e-01  +3.259e-01  +2.946e-02  +1.847e-01  +3.331e-01  +3.622e-02
 +1510.0  +1.679e-01  +3.146e-01  +2.121e-02  +1.685e-01  +3.147e-01  +2.228e-02  +1.761e-01  +3.234e-01  +2.886e-02
 +1520.0  +1.691e-01  +3.113e-01  +2.697e-02  +1.722e-01  +3.138e-01  +3.054e-02  +1.803e-01  +3.286e-01  +3.200e-02
 +1530.0  +1.677e-01  +3.082e-01  +2.724e-02  +1.713e-01  +3.106e-01  +3.213e-02  +1.804e-01  +3.244e-01  +3.645e-02
 +1540.0  +1.752e-01  +3.260e-01  +2.435e-02  +1.770e-01  +3.253e-01  +2.859e-02  +1.809e-01  +3.326e-01  +2.924e-02
 +1550.0  +1.708e-01  +3.238e-01  +1.771e-02  +1.720e-01  +3.242e-01  +1.989e-02  +1.792e-01  +3.329e-01  +2.552e-02
 +1560.0  +1.704e-01  +3.178e-01  +2.298e-02  +1.720e-01  +3.216e-01  +2.244e-02  +1.807e-01  +3.348e-01  +2.673e-02
 +1570.0  +1.793e-01  +3.395e-01  +1.913e-02  +1.824e-01  +3.444e-01  +2.034e-02  +1.913e-01  +3.586e-01  +2.402e-02
 +1580.0  +1.871e-01  +3.357e-01  +3.851e-02  +1.891e-01  +3.415e-01  +3.668e-02  +1.986e-01  +3.574e-01  +3.981e-02
 +1590.0  +1.980e-01  +3.442e-01  +5.178e-02  +1.966e-01  +3.497e-01  +4.355e-02  +2.006e-01  +3.645e-01  +3.664e-02
 +1600.0  +1.785e-01  +3.192e-01  +3.784e-02  +1.804e-01  +3.235e-01  +3.739e-02  +1.890e-01  +3.376e-01  +4.049e-02
 +1610.0  +1.731e-01  +3.061e-01  +4.012e-02  +1.746e-01  +3.093e-01  +3.996e-02  +1.805e-01  +3.213e-01  +3.966e-02
 +1620.0  +1.764e-01  +3.094e-01  +4.341e-02  +1.782e-01  +3.126e-01  +4.386e-02  +1.846e-01  +3.233e-01  +4.598e-02
 +1630.0  +1.880e-01  +3.340e-01  +4.193e-02  +1.896e-01  +3.358e-01  +4.333e-02  +1.949e-01  +3.442e-01  +4.564e-02
 +1640.0  +1.908e-01  +3.271e-01  +5.449e-02  +1.946e-01  +3.332e-01  +5.601e-02  +2.043e-01  +3.480e-01  +6.068e-02
 +1650.0  +1.900e-01  +3.282e-01  +5.185e-02  +1.918e-01  +3.320e-01  +5.166e-02  +1.998e-01  +3.421e-01  +5.741e-02
 +1660.0  +1.820e-01  +3.210e-01  +4.294e-02  +1.850e-01  +3.261e-01  +4.393e-02  +1.902e-01  +3.389e-01  +4.145e-02
 +1670.0  +1.841e-01  +3.274e-01  +4.072e-02  +1.864e-01  +3.301e-01  +4.277e-02  +1.930e-01  +3.377e-01  +4.836e-02
 +1680.0  +1.784e-01  +3.146e-01  +4.220e-02  +1.823e-01  +3.188e-01  +4.584e-02  +1.897e-01  +3.309e-01  +4.862e-02
 +1690.0  +1.794e-01  +3.101e-01  +4.871e-02  +1.816e-01  +3.101e-01  +5.315e-02  +1.861e-01  +3.172e-01  +5.494e-02
 +1700.0  +1.788e-01  +3.180e-01  +3.965e-02  +1.796e-01  +3.195e-01  +3.957e-02  +1.837e-01  +3.241e-01  +4.334e-02
 +1710.0  +1.663e-01  +3.156e-01  +1.697e-02  +1.692e-01  +3.190e-01  +1.947e-02  +1.748e-01  +3.286e-01  +2.105e-02
 +1720.0  +1.740e-01  +3.258e-01  +2.219e-02  +1.771e-01  +3.306e-01  +2.352e-02  +1.836e-01  +3.446e-01  +2.262e-02
 +1730.0  +1.634e-01  +3.013e-01  +2.558e-02  +1.668e-01  +3.058e-01  +2.776e-02  +1.763e-01  +3.188e-01  +3.390e-02
 +1740.0  +1.826e-01  +3.157e-01  +4.955e-02  +1.847e-01  +3.202e-01  +4.926e-02  +1.944e-01  +3.332e-01  +5.551e-02
 +1750.0  +1.819e-01  +3.350e-01  +2.873e-02  +1.866e-01  +3.401e-01  +3.311e-02  +1.961e-01  +3.528e-01  +3.933e-02
 +1760.0  +1.944e-01  +3.455e-01  +4.336e-02  +1.974e-01  +3.475e-01  +4.739e-02  +2.014e-01  +3.553e-01  +4.758e-02
 +1770.0  +1.964e-01  +3.409e-01  +5.185e-02  +1.998e-01  +3.429e-01  +5.658e-02  +2.061e-01  +3.527e-01  +5.944e-02
 +1780.0  +1.937e-01  +3.417e-01  +4.569e-02  +1.946e-01  +3.446e-01  +4.455e-02  +2.025e-01  +3.532e-01  +5.185e-02
 +1790.0  +1.862e-01  +3.227e-01  +4.976e-02  +1.883e-01  +3.274e-01  +4.912e-02  +1.956e-01  +3.374e-01  +5.381e-02
 +1800.0  +1.903e-01  +3.306e-01  +5.003e-02  +1.918e-01  +3.349e-01  +4.869e-02  +1.975e-01  +3.433e-01  +5.163e-02
 +1810.0  +1.822e-01  +3.162e-01  +4.822e-02  +1.849e-01  +3.241e-01  +4.574e-02  +1.941e-01  +3.385e-01  +4.972e-02
 +1820.0  +1.812e-01  +3.211e-01  +4.126e-02  +1.834e-01  +3.260e-01  +4.089e-02  +1.892e-01  +3.373e-01  +4.109e-02
 +1830.0  +1.793e-01  +3.026e-01  +5.606e-02  +1.811e-01  +3.057e-01  +5.642e-02  +1.862e-01  +3.150e-01  +5.732e-02
 +1840.0  +1.766e-01  +3.164e-01  +3.682e-02  +1.793e-01  +3.176e-01  +4.095e-02  +1.862e-01  +3.250e-01  +4.752e-02
 +1850.0  +1.706e-01  +3.003e-01  +4.090e-02  +1.721e-01  +3.044e-01  +3.980e-02  +1.808e-01  +3.172e-01  +4.438e-02
 +1860.0  +1.591e-01  +2.916e-01  +2.663e-02  +1.627e-01  +2.957e-01  +2.960e-02  +1.748e-01  +3.101e-01  +3.950e-02
 +1870.0  +1.673e-01  +3.044e-01  +3.023e-02  +1.699e-01  +3.078e-01  +3.193e-02  +1.793e-01  +3.223e-01  +3.634e-02
 +1880.0  +1.731e-01  +3.190e-01  +2.718e-02  +1.758e-01  +3.236e-01  +2.803e-02  +1.831e-01  +3.354e-01  +3.081e-02
 +1890.0  +1.768e-01  +3.197e-01  +3.399e-02  +1.808e-01  +3.262e-01  +3.544e-02  +1.904e-01  +3.416e-01  +3.918e-02
 +1900.0  +1.838e-01  +3.412e-01  +2.649e-02  +1.852e-01  +3.467e-01  +2.367e-02  +1.918e-01  +3.608e-01  +2.277e-02
 +1910.0  +1.740e-01  +3.252e-01  +2.280e-02  +1.769e-01  +3.298e-01  +2.396e-02  +1.845e-01  +3.438e-01  +2.527e-02
 +1920.0  +1.662e-01  +2.988e-01  +3.359e-02  +1.707e-01  +3.061e-01  +3.528e-02  +1.811e-01  +3.242e-01  +3.788e-02
 +1930.0  +1.710e-01  +3.129e-01  +2.916e-02  +1.746e-01  +3.195e-01  +2.963e-02  +1.862e-01  +3.370e-01  +3.529e-02
 +1940.0  +1.688e-01  +3.098e-01  +2.779e-02  +1.696e-01  +3.131e-01  +2.601e-02  +1.779e-01  +3.276e-01  +2.817e-02
 +1950.0  +1.664e-01  +2.858e-01  +4.691e-02  +1.712e-01  +2.907e-01  +5.173e-02  +1.805e-01  +3.067e-01  +5.419e-02
 +1960.0  +1.966e-01  +3.217e-01  +7.150e-02  +2.009e-01  +3.281e-01  +7.368e-02  +2.110e-01  +3.463e-01  +7.567e-02
 +1970.0  +1.967e-01  +3.263e-01  +6.713e-02  +2.017e-01  +3.301e-01  +7.334e-02  +2.105e-01  +3.478e-01  +7.315e-02
 +1980.0  +1.789e-01  +3.087e-01  +4.913e-02  +1.837e-01  +3.152e-01  +5.214e-02  +1.963e-01  +3.368e-01  +5.570e-02
 +1990.0  +1.763e-01  +3.113e-01  +4.122e-02  +1.817e-01  +3.191e-01  +4.436e-02  +1.963e-01  +3.413e-01  +5.129e-02
 +2000.0  +1.656e-01  +2.808e-01  +5.045e-02  +1.673e-01  +2.858e-01  +4.886e-02  +1.798e-01  +3.038e-01  +5.583e-02
 +2010.0  +1.577e-01  +2.845e-01  +3.088e-02  +1.618e-01  +2.882e-01  +3.535e-02  +1.721e-01  +3.067e-01  +3.747e-02
 +2020.0  +1.750e-01  +2.916e-01  +5.852e-02  +1.758e-01  +2.947e-01  +5.691e-02  +1.853e-01  +3.102e-01  +6.035e-02
 +2030.0  +1.645e-01  +2.854e-01  +4.354e-02  +1.662e-01  +2.871e-01  +4.537e-02  +1.725e-01  +3.019e-01  +4.309e-02
 +2040.0  +1.734e-01  +2.946e-01  +5.232e-02  +1.752e-01  +2.956e-01  +5.477e-02  +1.819e-01  +3.078e-01  +5.606e-02
 +2050.0  +1.768e-01  +3.075e-01  +4.602e-02  +1.797e-01  +3.118e-01  +4.756e-02  +1.906e-01  +3.248e-01  +5.649e-02
 +2060.0  +1.637e-01  +2.947e-01  +3.266e-02  +1.655e-01  +2.965e-01  +3.460e-02  +1.750e-01  +3.069e-01  +4.308e-02
 +2070.0  +1.802e-01  +3.099e-01  +5.051e-02  +1.817e-01  +3.122e-01  +5.109e-02  +1.923e-01  +3.267e-01  +5.788e-02
 +2080.0  +1.729e-01  +3.137e-01  +3.205e-02  +1.747e-01  +3.173e-01  +3.220e-02  +1.820e-01  +3.361e-01  +2.789e-02
 +2090.0  +1.710e-01  +3.042e-01  +3.781e-02  +1.727e-01  +3.056e-01  +3.984e-02  +1.785e-01  +3.190e-01  +3.802e-02
 +2100.0  +1.567e-01  +2.892e-01  +2.430e-02  +1.596e-01  +2.910e-01  +2.820e-02  +1.698e-01  +3.069e-01  +3.266e-02
 +2110.0  +1.707e-01  +3.129e-01  +2.853e-02  +1.729e-01  +3.151e-01  +3.067e-02  +1.836e-01  +3.321e-01  +3.515e-02
 +2120.0  +1.671e-01  +3.100e-01  +2.417e-02  +1.682e-01  +3.113e-01  +2.515e-02  +1.753e-01  +3.239e-01  +2.659e-02
 +2130.0  +1.749e-01  +3.018e-01  +4.797e-02  +1.773e-01  +3.069e-01  +4.782e-02  +1.849e-01  +3.250e-01  +4.481e-02
 +2140.0  +1.787e-01  +3.059e-01  +5.143e-02  +1.802e-01  +3.092e-01  +5.121e-02  +1.876e-01  +3.250e-01  +5.014e-02
 +2150.0  +1.741e-01  +3.237e-01  +2.451e-02  +1.763e-01  +3.268e-01  +2.587e-02  +1.868e-01  +3.425e-01  +3.101e-02
 +2160.0  +1.697e-01  +3.106e-01  +2.883e-02  +1.727e-01  +3.134e-01  +3.204e-02  +1.844e-01  +3.317e-01  +3.714e-02
 +2170.0  +1.847e-01  +3.267e-01  +4.272e-02  +1.875e-01  +3.290e-01  +4.595e-02  +1.968e-01  +3.464e-01  +4.717e-02
 +2180.0  +1.843e-01  +3.353e-01  +3.323e-02  +1.874e-01  +3.382e-01  +3.670e-02  +1.993e-01  +3.548e-01  +4.385e-02
 +2190.0  +1.726e-01  +3.290e-01  +1.616e-02  +1.789e-01  +3.344e-01  +2.343e-02  +1.927e-01  +3.534e-01  +3.190e-02
 +2200.0  +1.863e-01  +3.393e-01  +3.342e-02  +1.921e-01  +3.443e-01  +3.983e-02  +2.031e-01  +3.631e-01  +4.310e-02
 +2210.0  +1.802e-01  +3.303e-01  +3.016e-02  +1.830e-01  +3.358e-01  +3.020e-02  +1.926e-01  +3.580e-01  +2.711e-02
 +2220.0  +1.732e-01  +3.192e-01  +2.732e-02  +1.769e-01  +3.247e-01  +2.907e-02  +1.888e-01  +3.456e-01  +3.201e-02
 +2230.0  +1.837e-01  +3.182e-01  +4.929e-02  +1.849e-01  +3.222e-01  +4.756e-02  +1.904e-01  +3.394e-01  +4.151e-02
 +2240.0  +1.811e-01  +3.314e-01  +3.071e-02  +1.841e-01  +3.345e-01  +3.367e-02  +1.914e-01  +3.477e-01  +3.499e-02
 +2250.0  +1.801e-01  +3.314e-01  +2.875e-02  +1.814e-01  +3.337e-01  +2.899e-02  +1.901e-01  +3.496e-01  +3.062e-02
 +2260.0  +1.840e-01  +3.369e-01  +3.098e-02  +1.872e-01  +3.398e-01  +3.453e-02  +1.963e-01  +3.528e-01  +3.990e-02
 +2270.0  +1.965e-01  +3.511e-01  +4.191e-02  +2.004e-01  +3.561e-01  +4.467e-02  +2.098e-01  +3.720e-01  +4.754e-02
 +2280.0  +1.821e-01  +3.325e-01  +3.171e-02  +1.849e-01  +3.386e-01  +3.128e-02  +1.936e-01  +3.563e-01  +3.089e-02
 +2290.0  +1.903e-01  +3.492e-01  +3.143e-02  +1.946e-01  +3.562e-01  +3.297e-02  +2.049e-01  +3.720e-01  +3.771e-02
 +2300.0  +1.840e-01  +3.289e-01  +3.920e-02  +1.868e-01  +3.326e-01  +4.096e-02  +1.962e-01  +3.450e-01  +4.744e-02
 +2310.0  +1.843e-01  +3.212e-01  +4.731e-02  +1.849e-01  +3.246e-01  +4.515e-02  +1.910e-01  +3.386e-01  +4.343e-02
 +2320.0  +1.756e-01  +3.186e-01  +3.260e-02  +1.787e-01  +3.249e-01  +3.251e-02  +1.879e-01  +3.425e-01  +3.336e-02
 +2330.0  +1.843e-01  +3.347e-01  +3.399e-02  +1.855e-01  +3.386e-01  +3.230e-02  +1.944e-01  +3.554e-01  +3.344e-02
 +2340.0  +1.769e-01  +3.353e-01  +1.850e-02  +1.779e-01  +3.394e-01  +1.630e-02  +1.905e-01  +3.567e-01  +2.435e-02
 +2350.0  +1.786e-01  +3.282e-01  +2.903e-02  +1.815e-01  +3.326e-01  +3.039e-02  +1.934e-01  +3.468e-01  +4.001e-02
 +2360.0  +1.804e-01  +3.174e-01  +4.333e-02  +1.821e-01  +3.226e-01  +4.154e-02  +1.934e-01  +3.400e-01  +4.691e-02
 +2370.0  +1.805e-01  +3.120e-01  +4.911e-02  +1.818e-01  +3.191e-01  +4.454e-02  +1.895e-01  +3.357e-01  +4.316e-02
 +2380.0  +1.790e-01  +3.226e-01  +3.538e-02  +1.804e-01  +3.285e-01  +3.240e-02  +1.890e-01  +3.431e-01  +3.481e-02
 +2390.0  +1.773e-01  +3.220e-01  +3.263e-02  +1.783e-01  +3.284e-01  +2.830e-02  +1.885e-01  +3.472e-01  +2.989e-02
 +2400.0  +1.673e-01  +3.141e-01  +2.049e-02  +1.704e-01  +3.198e-01  +2.100e-02  +1.822e-01  +3.376e-01  +2.673e-02
 +2410.0  +1.936e-01  +3.324e-01  +5.469e-02  +1.936e-01  +3.372e-01  +4.993e-02  +1.983e-01  +3.515e-01  +4.519e-02
 +2420.0  +1.959e-01  +3.384e-01  +5.352e-02  +1.950e-01  +3.428e-01  +4.714e-02  +1.971e-01  +3.577e-01  +3.646e-02
 +2430.0  +1.734e-01  +3.134e-01  +3.327e-02  +1.767e-01  +3.211e-01  +3.225e-02  +1.902e-01  +3.408e-01  +3.957e-02
 +2440.0  +1.623e-01  +3.028e-01  +2.181e-02  +1.660e-01  +3.117e-01  +2.031e-02  +1.815e-01  +3.320e-01  +3.088e-02
 +2450.0  +1.760e-01  +3.151e-01  +3.691e-02  +1.789e-01  +3.215e-01  +3.625e-02  +1.876e-01  +3.383e-01  +3.683e-02
 +2460.0  +1.831e-01  +3.360e-01  +3.018e-02  +1.854e-01  +3.415e-01  +2.928e-02  +1.952e-01  +3.591e-01  +3.144e-02
 +2470.0  +1.829e-01  +3.342e-01  +3.157e-02  +1.837e-01  +3.384e-01  +2.906e-02  +1.905e-01  +3.511e-01  +2.992e-02
 +2480.0  +1.839e-01  +3.321e-01  +3.577e-02  +1.846e-01  +3.348e-01  +3.436e-02  +1.923e-01  +3.445e-01  +4.015e-02
 +2490.0  +1.922e-01  +3.474e-01  +3.697e-02  +1.918e-01  +3.486e-01  +3.505e-02  +1.979e-01  +3.583e-01  +3.750e-02
 +2500.0  +1.854e-01  +3.383e-01  +3.248e-02  +1.869e-01  +3.412e-01  +3.272e-02  +1.950e-01  +3.512e-01  +3.883e-02
 +2510.0  +1.888e-01  +3.228e-01  +5.469e-02  +1.911e-01  +3.248e-01  +5.740e-02  +1.977e-01  +3.345e-01  +6.087e-02
 +2520.0  +1.794e-01  +3.082e-01  +5.068e-02  +1.820e-01  +3.150e-01  +4.891e-02  +1.894e-01  +3.331e-01  +4.582e-02
 +2530.0  +1.878e-01  +3.184e-01  +5.709e-02  +1.883e-01  +3.247e-01  +5.193e-02  +1.943e-01  +3.414e-01  +4.722e-02
 +2540.0  +1.954e-01  +3.218e-01  +6.902e-02  +1.970e-01  +3.258e-01  +6.819e-02  +2.041e-01  +3.396e-01  +6.871e-02
 +2550.0  +1.861e-01  +3.073e-01  +6.481e-02  +1.896e-01  +3.124e-01  +6.680e-02  +1.978e-01  +3.273e-01  +6.841e-02
 +2560.0  +1.808e-01  +3.155e-01  +4.615e-02  +1.823e-01  +3.201e-01  +4.449e-02  +1.933e-01  +3.336e-01  +5.288e-02
 +2570.0  +1.864e-01  +3.241e-01  +4.865e-02  +1.864e-01  +3.282e-01  +4.469e-02  +1.903e-01  +3.411e-01  +3.956e-02
 +2580.0  +1.769e-01  +3.075e-01  +4.627e-02  +1.761e-01  +3.110e-01  +4.122e-02  +1.807e-01  +3.255e-01  +3.580e-02
 +2590.0  +1.868e-01  +3.260e-01  +4.762e-02  +1.881e-01  +3.302e-01  +4.587e-02  +1.976e-01  +3.438e-01  +5.142e-02
 +2600.0  +1.663e-01  +3.063e-01  +2.626e-02  +1.714e-01  +3.128e-01  +2.994e-02  +1.839e-01  +3.296e-01  +3.824e-02
 +2610.0  +1.673e-01  +2.870e-01  +4.767e-02  +1.692e-01  +2.931e-01  +4.530e-02  +1.764e-01  +3.102e-01  +4.253e-02
 +2620.0  +1.712e-01  +2.937e-01  +4.861e-02  +1.719e-01  +2.963e-01  +4.751e-02  +1.783e-01  +3.072e-01  +4.946e-02
 +2630.0  +1.833e-01  +3.046e-01  +6.208e-02  +1.836e-01  +3.069e-01  +6.035e-02  +1.862e-01  +3.134e-01  +5.895e-02
 +2640.0  +1.900e-01  +3.241e-01  +5.588e-02  +1.901e-01  +3.254e-01  +5.479e-02  +1.929e-01  +3.329e-01  +5.292e-02
 +2650.0  +1.825e-01  +3.339e-01  +3.116e-02  +1.835e-01  +3.347e-01  +3.223e-02  +1.885e-01  +3.389e-01  +3.814e-02
 +2660.0  +1.939e-01  +3.327e-01  +5.502e-02  +1.944e-01  +3.336e-01  +5.511e-02  +2.021e-01  +3.435e-01  +6.074e-02
 +2670.0  +1.967e-01  +3.463e-01  +4.707e-02  +1.973e-01  +3.479e-01  +4.678e-02  +2.039e-01  +3.619e-01  +4.586e-02
 +2680.0  +1.866e-01  +3.279e-01  +4.535e-02  +1.873e-01  +3.295e-01  +4.506e-02  +1.946e-01  +3.433e-01  +4.594e-02
 +2690.0  +1.808e-01  +3.210e-01  +4.058e-02  +1.832e-01  +3.220e-01  +4.439e-02  +1.914e-01  +3.343e-01  +4.849e-02
 +2700.0  +1.831e-01  +3.290e-01  +3.731e-02  +1.848e-01  +3.309e-01  +3.871e-02  +1.913e-01  +3.460e-01  +3.647e-02
 +2710.0  +1.749e-01  +3.160e-01  +3.386e-02  +1.757e-01  +3.186e-01  +3.285e-02  +1.839e-01  +3.331e-01  +3.479e-02
 +2720.0  +1.746e-01  +3.115e-01  +3.756e-02  +1.746e-01  +3.164e-01  +3.292e-02  +1.821e-01  +3.341e-01  +3.010e-02
 +2730.0  +1.723e-01  +3.009e-01  +4.377e-02  +1.758e-01  +3.045e-01  +4.710e-02  +1.828e-01  +3.222e-01  +4.335e-02
 +2740.0  +1.769e-01  +3.155e-01  +3.823e-02  +1.802e-01  +3.181e-01  +4.222e-02  +1.903e-01  +3.354e-01  +4.511e-02
 +2750.0  +1.889e-01  +3.470e-01  +3.082e-02  +1.921e-01  +3.495e-01  +3.472e-02  +2.016e-01  +3.647e-01  +3.861e-02
 +2760.0  +1.878e-01  +3.356e-01  +3.996e-02  +1.914e-01  +3.390e-01  +4.374e-02  +2.018e-01  +3.541e-01  +4.950e-02
 +2770.0  +1.809e-01  +3.267e-01  +3.504e-02  +1.821e-01  +3.289e-01  +3.532e-02  +1.893e-01  +3.411e-01  +3.750e-02
 +2780.0  +1.835e-01  +3.194e-01  +4.760e-02  +1.837e-01  +3.209e-01  +4.647e-02  +1.903e-01  +3.293e-01  +5.129e-02
 +2790.0  +1.811e-01  +3.245e-01  +3.765e-02  +1.842e-01  +3.278e-01  +4.047e-02  +1.937e-01  +3.442e-01  +4.319e-02
 +2800.0  +1.742e-01  +3.227e-01  +2.582e-02  +1.760e-01  +3.237e-01  +2.836e-02  +1.832e-01  +3.352e-01  +3.115e-02
 +2810.0  +1.825e-01  +3.333e-01  +3.167e-02  +1.841e-01  +3.353e-01  +3.281e-02  +1.916e-01  +3.457e-01  +3.756e-02
 +2820.0  +1.634e-01  +3.037e-01  +2.308e-02  +1.665e-01  +3.082e-01  +2.483e-02  +1.766e-01  +3.246e-01  +2.859e-02
 +2830.0  +1.655e-01  +3.001e-01  +3.097e-02  +1.678e-01  +3.043e-01  +3.134e-02  +1.751e-01  +3.158e-01  +3.444e-02
 +2840.0  +1.704e-01  +3.049e-01  +3.593e-02  +1.753e-01  +3.095e-01  +4.107e-02  +1.816e-01  +3.240e-01  +3.921e-02
 +2850.0  +1.612e-01  +2.935e-01  +2.885e-02  +1.664e-01  +3.015e-01  +3.139e-02  +1.763e-01  +3.211e-01  +3.142e-02
 +2860.0  +1.713e-01  +3.145e-01  +2.813e-02  +1.763e-01  +3.214e-01  +3.120e-02  +1.855e-01  +3.401e-01  +3.092e-02
 +2870.0  +1.750e-01  +3.134e-01  +3.659e-02  +1.785e-01  +3.189e-01  +3.802e-02  +1.887e-01  +3.378e-01  +3.967e-02
 +2880.0  +1.764e-01  +3.176e-01  +3.517e-02  +1.806e-01  +3.210e-01  +4.013e-02  +1.900e-01  +3.368e-01  +4.328e-02
 +2890.0  +1.807e-01  +3.164e-01  +4.499e-02  +1.835e-01  +3.201e-01  +4.684e-02  +1.938e-01  +3.317e-01  +5.592e-02
 +2900.0  +1.748e-01  +3.182e-01  +3.129e-02  +1.764e-01  +3.227e-01  +3.013e-02  +1.825e-01  +3.335e-01  +3.156e-02
 +2910.0  +1.591e-01  +2.963e-01  +2.196e-02  +1.619e-01  +2.999e-01  +2.398e-02  +1.698e-01  +3.146e-01  +2.491e-02
 +2920.0  +1.627e-01  +3.006e-01  +2.494e-02  +1.652e-01  +3.047e-01  +2.582e-02  +1.741e-01  +3.179e-01  +3.017e-02
 +2930.0  +1.679e-01  +3.116e-01  +2.411e-02  +1.699e-01  +3.179e-01  +2.196e-02  +1.777e-01  +3.340e-01  +2.144e-02
 +2940.0  +1.762e-01  +3.148e-01  +3.764e-02  +1.814e-01  +3.223e-01  +4.053e-02  +1.910e-01  +3.398e-01  +4.223e-02
 +2950.0  +1.788e-01  +3.234e-01  +3.425e-02  +1.840e-01  +3.319e-01  +3.615e-02  +1.935e-01  +3.484e-01  +3.869e-02
 +2960.0  +1.822e-01  +3.318e-01  +3.255e-02  +1.862e-01  +3.376e-01  +3.475e-02  +1.931e-01  +3.500e-01  +3.607e-02
 +2970.0  +1.746e-01  +3.205e-01  +2.878e-02  +1.776e-01  +3.257e-01  +2.947e-02  +1.871e-01  +3.408e-01  +3.341e-02
 +2980.0  +1.816e-01  +3.283e-01  +3.495e-02  +1.848e-01  +3.308e-01  +3.875e-02  +1.903e-01  +3.395e-01  +4.105e-02
 +2990.0  +1.669e-01  +3.026e-01  +3.110e-02  +1.686e-01  +3.062e-01  +3.110e-02  +1.739e-01  +3.181e-01  +2.968e-02
 +3000.0  +1.759e-01  +3.151e-01  +3.672e-02  +1.785e-01  +3.192e-01  +3.786e-02  +1.846e-01  +3.323e-01  +3.701e-02
 +3010.0  +1.818e-01  +3.401e-01  +2.355e-02  +1.840e-01  +3.442e-01  +2.367e-02  +1.918e-01  +3.571e-01  +2.658e-02
 +3020.0  +1.770e-01  +3.341e-01  +1.992e-02  +1.805e-01  +3.388e-01  +2.208e-02  +1.912e-01  +3.517e-01  +3.069e-02
 +3030.0  +1.739e-01  +3.072e-01  +4.065e-02  +1.776e-01  +3.146e-01  +4.053e-02  +1.866e-01  +3.320e-01  +4.129e-02
 +3040.0  +1.919e-01  +3.417e-01  +4.216e-02  +1.938e-01  +3.452e-01  +4.241e-02  +2.009e-01  +3.567e-01  +4.510e-02
 +3050.0  +1.969e-01  +3.478e-01  +4.598e-02  +1.981e-01  +3.499e-01  +4.627e-02  +2.015e-01  +3.594e-01  +4.352e-02
 +3060.0  +1.849e-01  +3.163e-01  +5.338e-02  +1.867e-01  +3.212e-01  +5.221e-02  +1.907e-01  +3.358e-01  +4.558e-02
 +3070.0  +1.743e-01  +3.135e-01  +3.519e-02  +1.753e-01  +3.170e-01  +3.362e-02  +1.807e-01  +3.313e-01  +3.017e-02
 +3080.0  +1.705e-01  +3.181e-01  +2.291e-02  +1.710e-01  +3.213e-01  +2.071e-02  +1.768e-01  +3.321e-01  +2.152e-02
 +3090.0  +1.859e-01  +3.463e-01  +2.548e-02  +1.881e-01  +3.482e-01  +2.803e-02  +1.928e-01  +3.581e-01  +2.757e-02
 +3100.0  +1.873e-01  +3.368e-01  +3.790e-02  +1.874e-01  +3.400e-01  +3.480e-02  +1.918e-01  +3.533e-01  +3.034e-02
 +3110.0  +1.856e-01  +3.438e-01  +2.751e-02  +1.867e-01  +3.464e-01  +2.705e-02  +1.913e-01  +3.600e-01  +2.263e-02
 +3120.0  +1.874e-01  +3.384e-01  +3.636e-02  +1.893e-01  +3.423e-01  +3.635e-02  +1.918e-01  +3.542e-01  +2.943e-02
 +3130.0  +1.951e-01  +3.512e-01  +3.894e-02  +1.991e-01  +3.584e-01  +3.984e-02  +2.060e-01  +3.756e-01  +3.636e-02
 +3140.0  +1.911e-01  +3.435e-01  +3.873e-02  +1.933e-01  +3.501e-01  +3.645e-02  +2.024e-01  +3.680e-01  +3.682e-02
 +3150.0  +1.920e-01  +3.182e-01  +6.578e-02  +1.955e-01  +3.259e-01  +6.513e-02  +2.027e-01  +3.446e-01  +6.078e-02
 +3160.0  +1.782e-01  +3.098e-01  +4.668e-02  +1.811e-01  +3.187e-01  +4.339e-02  +1.879e-01  +3.367e-01  +3.916e-02
 +3170.0  +1.751e-01  +2.988e-01  +5.131e-02  +1.788e-01  +3.092e-01  +4.832e-02  +1.892e-01  +3.317e-01  +4.670e-02
 +3180.0  +1.815e-01  +3.281e-01  +3.494e-02  +1.865e-01  +3.368e-01  +3.625e-02  +2.017e-01  +3.587e-01  +4.465e-02
 +3190.0  +1.824e-01  +3.210e-01  +4.381e-02  +1.867e-01  +3.311e-01  +4.227e-02  +1.967e-01  +3.565e-01  +3.684e-02
 +3200.0  +1.805e-01  +3.298e-01  +3.113e-02  +1.856e-01  +3.360e-01  +3.515e-02  +1.979e-01  +3.555e-01  +4.022e-02
 +3210.0  +1.880e-01  +3.285e-01  +4.754e-02  +1.923e-01  +3.353e-01  +4.929e-02  +2.022e-01  +3.524e-01  +5.200e-02
 +3220.0  +1.915e-01  +3.390e-01  +4.401e-02  +1.950e-01  +3.453e-01  +4.472e-02  +2.056e-01  +3.633e-01  +4.803e-02
 +3230.0  +1.870e-01  +3.337e-01  +4.036e-02  +1.899e-01  +3.393e-01  +4.055e-02  +2.000e-01  +3.581e-01  +4.191e-02
 +3240.0  +1.925e-01  +3.389e-01  +4.609e-02  +1.964e-01  +3.473e-01  +4.543e-02  +2.078e-01  +3.702e-01  +4.540e-02
 +3250.0  +1.906e-01  +3.218e-01  +5.937e-02  +1.930e-01  +3.294e-01  +5.652e-02  +2.044e-01  +3.523e-01  +5.640e-02
 +3260.0  +1.791e-01  +3.177e-01  +4.053e-02  +1.829e-01  +3.275e-01  +3.831e-02  +1.989e-01  +3.535e-01  +4.434e-02
 +3270.0  +1.863e-01  +3.128e-01  +5.971e-02  +1.904e-01  +3.235e-01  +5.736e-02  +2.044e-01  +3.483e-01  +6.047e-02
 +3280.0  +1.821e-01  +3.101e-01  +5.419e-02  +1.861e-01  +3.201e-01  +5.203e-02  +2.003e-01  +3.460e-01  +5.452e-02
 +3290.0  +1.721e-01  +2.973e-01  +4.681e-02  +1.752e-01  +3.071e-01  +4.333e-02  +1.878e-01  +3.347e-01  +4.078e-02
 +3300.0  +1.828e-01  +3.165e-01  +4.902e-02  +1.870e-01  +3.262e-01  +4.791e-02  +1.955e-01  +3.480e-01  +4.295e-02
 +3310.0  +1.785e-01  +3.143e-01  +4.271e-02  +1.822e-01  +3.229e-01  +4.151e-02  +1.930e-01  +3.437e-01  +4.221e-02
 +3320.0  +1.702e-01  +3.028e-01  +3.772e-02  +1.748e-01  +3.120e-01  +3.764e-02  +1.882e-01  +3.351e-01  +4.118e-02
 +3330.0  +1.953e-01  +3.268e-01  +6.369e-02  +2.006e-01  +3.359e-01  +6.533e-02  +2.165e-01  +3.601e-01  +7.300e-02
 +3340.0  +1.885e-01  +3.038e-01  +7.316e-02  +1.954e-01  +3.135e-01  +7.742e-02  +2.109e-01  +3.392e-01  +8.262e-02
 +3350.0  +1.838e-01  +3.129e-01  +5.479e-02  +1.892e-01  +3.239e-01  +5.438e-02  +2.046e-01  +3.512e-01  +5.812e-02
 +3360.0  +1.973e-01  +3.338e-01  +6.092e-02  +2.036e-01  +3.428e-01  +6.432e-02  +2.165e-01  +3.667e-01  +6.631e-02
 +3370.0  +1.974e-01  +3.378e-01  +5.702e-02  +2.029e-01  +3.468e-01  +5.896e-02  +2.167e-01  +3.714e-01  +6.204e-02
 +3380.0  +1.927e-01  +3.340e-01  +5.136e-02  +1.983e-01  +3.437e-01  +5.287e-02  +2.126e-01  +3.720e-01  +5.330e-02
 +3390.0  +1.733e-01  +3.100e-01  +3.670e-02  +1.793e-01  +3.202e-01  +3.845e-02  +1.943e-01  +3.480e-01  +4.055e-02
 +3400.0  +1.819e-01  +3.142e-01  +4.967e-02  +1.865e-01  +3.217e-01  +5.133e-02  +2.000e-01  +3.459e-01  +5.416e-02
 +3410.0  +1.682e-01  +3.028e-01  +3.349e-02  +1.751e-01  +3.109e-01  +3.934e-02  +1.924e-01  +3.354e-01  +4.931e-02
 +3420.0  +1.802e-01  +3.064e-01  +5.397e-02  +1.834e-01  +3.147e-01  +5.217e-02  +1.955e-01  +3.398e-01  +5.118e-02
 +3430.0  +1.846e-01  +3.173e-01  +5.201e-02  +1.920e-01  +3.259e-01  +5.818e-02  +2.097e-01  +3.531e-01  +6.622e-02
 +3440.0  +1.712e-01  +3.019e-01  +4.050e-02  +1.779e-01  +3.101e-01  +4.556e-02  +1.956e-01  +3.394e-01  +5.185e-02
 +3450.0  +1.662e-01  +2.965e-01  +3.576e-02  +1.712e-01  +3.007e-01  +4.167e-02  +1.874e-01  +3.234e-01  +5.129e-02
 +3460.0  +1.724e-01  +2.967e-01  +4.810e-02  +1.773e-01  +3.017e-01  +5.283e-02  +1.911e-01  +3.223e-01  +5.989e-02
 +3470.0  +1.740e-01  +3.079e-01  +4.020e-02  +1.787e-01  +3.153e-01  +4.219e-02  +1.910e-01  +3.356e-01  +4.643e-02
 +3480.0  +1.764e-01  +3.149e-01  +3.790e-02  +1.808e-01  +3.233e-01  +3.825e-02  +1.942e-01  +3.455e-01  +4.283e-02
 +3490.0  +1.819e-01  +3.367e-01  +2.712e-02  +1.854e-01  +3.431e-01  +2.774e-02  +2.010e-01  +3.633e-01  +3.879e-02
 +3500.0  +1.828e-01  +3.302e-01  +3.541e-02  +1.859e-01  +3.376e-01  +3.423e-02  +1.998e-01  +3.580e-01  +4.162e-02
 +3510.0  +1.873e-01  +3.177e-01  +5.678e-02  +1.921e-01  +3.233e-01  +6.079e-02  +2.051e-01  +3.432e-01  +6.691e-02
 +3520.0  +1.971e-01  +3.378e-01  +5.638e-02  +1.976e-01  +3.440e-01  +5.117e-02  +2.078e-01  +3.623e-01  +5.318e-02
 +3530.0  +1.784e-01  +3.156e-01  +4.128e-02  +1.820e-01  +3.205e-01  +4.357e-02  +1.938e-01  +3.394e-01  +4.805e-02
 +3540.0  +1.926e-01  +3.269e-01  +5.822e-02  +1.936e-01  +3.342e-01  +5.309e-02  +2.032e-01  +3.557e-01  +5.059e-02
 +3550.0  +1.943e-01  +3.321e-01  +5.657e-02  +1.961e-01  +3.389e-01  +5.336e-02  +2.042e-01  +3.604e-01  +4.796e-02
 +3560.0  +1.854e-01  +3.265e-01  +4.438e-02  +1.852e-01  +3.302e-01  +4.018e-02  +1.913e-01  +3.468e-01  +3.575e-02
 +3570.0  +1.861e-01  +3.353e-01  +3.692e-02  +1.851e-01  +3.388e-01  +3.134e-02  +1.900e-01  +3.549e-01  +2.512e-02
 +3580.0  +1.760e-01  +3.298e-01  +2.219e-02  +1.793e-01  +3.358e-01  +2.271e-02  +1.909e-01  +3.577e-01  +2.416e-02
 +3590.0  +1.829e-01  +3.303e-01  +3.561e-02  +1.850e-01  +3.369e-01  +3.305e-02  +1.944e-01  +3.582e-01  +3.055e-02
 +3600.0  +1.849e-01  +3.318e-01  +3.806e-02  +1.854e-01  +3.370e-01  +3.393e-02  +1.941e-01  +3.566e-01  +3.167e-02
 +3610.0  +1.834e-01  +3.358e-01  +3.095e-02  +1.851e-01  +3.411e-01  +2.919e-02  +1.960e-01  +3.612e-01  +3.085e-02
 +3620.0  +1.842e-01  +3.334e-01  +3.505e-02  +1.861e-01  +3.369e-01  +3.525e-02  +1.942e-01  +3.558e-01  +3.260e-02
 +3630.0  +1.727e-01  +3.101e-01  +3.532e-02  +1.744e-01  +3.155e-01  +3.329e-02  +1.820e-01  +3.359e-01  +2.804e-02
 +3640.0  +1.801e-01  +3.265e-01  +3.363e-02  +1.807e-01  +3.307e-01  +3.074e-02  +1.872e-01  +3.499e-01  +2.461e-02
 +3650.0  +1.837e-01  +3.342e-01  +3.315e-02  +1.854e-01  +3.375e-01  +3.340e-02  +1.948e-01  +3.555e-01  +3.411e-02
 +3660.0  +1.887e-01  +3.510e-01  +2.650e-02  +1.900e-01  +3.538e-01  +2.608e-02  +2.003e-01  +3.707e-01  +2.990e-02
 +3670.0  +1.855e-01  +3.421e-01  +2.885e-02  +1.854e-01  +3.453e-01  +2.548e-02  +1.972e-01  +3.646e-01  +2.975e-02
 +3680.0  +1.910e-01  +3.453e-01  +3.665e-02  +1.939e-01  +3.500e-01  +3.770e-02  +2.073e-01  +3.708e-01  +4.372e-02
 +3690.0  +1.766e-01  +3.308e-01  +2.250e-02  +1.786e-01  +3.349e-01  +2.242e-02  +1.892e-01  +3.504e-01  +2.795e-02
 +3700.0  +1.962e-01  +3.519e-01  +4.045e-02  +1.984e-01  +3.567e-01  +4.002e-02  +2.091e-01  +3.728e-01  +4.543e-02
 +3710.0  +1.768e-01  +3.228e-01  +3.074e-02  +1.783e-01  +3.288e-01  +2.769e-02  +1.894e-01  +3.473e-01  +3.147e-02
 +3720.0  +1.838e-01  +3.259e-01  +4.179e-02  +1.872e-01  +3.310e-01  +4.342e-02  +1.971e-01  +3.494e-01  +4.471e-02
 +3730.0  +1.838e-01  +3.291e-01  +3.840e-02  +1.841e-01  +3.322e-01  +3.590e-02  +1.929e-01  +3.458e-01  +4.004e-02
 +3740.0  +1.696e-01  +3.089e-01  +3.038e-02  +1.705e-01  +3.163e-01  +2.460e-02  +1.814e-01  +3.397e-01  +2.305e-02
 +3750.0  +1.718e-01  +3.106e-01  +3.313e-02  +1.734e-01  +3.147e-01  +3.210e-02  +1.824e-01  +3.353e-01  +2.954e-02
 +3760.0  +1.647e-01  +2.972e-01  +3.221e-02  +1.654e-01  +3.006e-01  +3.008e-02  +1.741e-01  +3.203e-01  +2.788e-02
 +3770.0  +1.789e-01  +3.123e-01  +4.551e-02  +1.773e-01  +3.165e-01  +3.804e-02  +1.825e-01  +3.338e-01  +3.127e-02
 +3780.0  +1.772e-01  +2.989e-01  +5.550e-02  +1.773e-01  +3.034e-01  +5.111e-02  +1.850e-01  +3.230e-01  +4.711e-02
 +3790.0  +1.844e-01  +3.237e-01  +4.511e-02  +1.848e-01  +3.301e-01  +3.955e-02  +1.914e-01  +3.478e-01  +3.489e-02
 +3800.0  +1.821e-01  +3.260e-01  +3.832e-02  +1.821e-01  +3.330e-01  +3.112e-02  +1.936e-01  +3.536e-01  +3.369e-02


==> figs/ch10_ana/versus_init/versus_init_mgn_pos_hor_m_pc.txt <==
    +0.0  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03  +1.110e-02  +1.660e-02  +5.593e-03
   +10.0  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03  +1.112e-02  +1.647e-02  +5.757e-03
   +20.0  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03  +1.126e-02  +1.669e-02  +5.827e-03
   +30.0  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03  +1.114e-02  +1.671e-02  +5.568e-03
   +40.0  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03  +1.139e-02  +1.683e-02  +5.942e-03
   +50.0  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03  +1.132e-02  +1.649e-02  +6.156e-03
   +60.0  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03  +1.112e-02  +1.659e-02  +5.657e-03
   +70.0  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03  +1.125e-02  +1.653e-02  +5.982e-03
   +80.0  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03  +1.132e-02  +1.695e-02  +5.696e-03
   +90.0  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03  +1.150e-02  +1.695e-02  +6.058e-03
  +100.0  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03  +1.113e-02  +1.625e-02  +6.007e-03
  +110.0  +1.143e-02  +1.707e-02  +5.794e-03  +1.143e-02  +1.707e-02  +5.793e-03  +1.143e-02  +1.707e-02  +5.793e-03
  +120.0  +1.352e-02  +2.062e-02  +6.428e-03  +1.353e-02  +2.063e-02  +6.426e-03  +1.353e-02  +2.063e-02  +6.422e-03
  +130.0  +1.717e-02  +2.617e-02  +8.178e-03  +1.717e-02  +2.618e-02  +8.168e-03  +1.717e-02  +2.619e-02  +8.151e-03
  +140.0  +2.142e-02  +3.274e-02  +1.009e-02  +2.142e-02  +3.276e-02  +1.008e-02  +2.141e-02  +3.278e-02  +1.005e-02
  +150.0  +2.622e-02  +3.959e-02  +1.285e-02  +2.622e-02  +3.960e-02  +1.285e-02  +2.624e-02  +3.962e-02  +1.286e-02
  +160.0  +3.129e-02  +4.693e-02  +1.565e-02  +3.129e-02  +4.694e-02  +1.565e-02  +3.129e-02  +4.696e-02  +1.562e-02
  +170.0  +3.583e-02  +5.392e-02  +1.773e-02  +3.582e-02  +5.393e-02  +1.772e-02  +3.581e-02  +5.395e-02  +1.767e-02
  +180.0  +4.059e-02  +6.108e-02  +2.011e-02  +4.058e-02  +6.108e-02  +2.008e-02  +4.057e-02  +6.112e-02  +2.002e-02
  +190.0  +4.600e-02  +6.910e-02  +2.291e-02  +4.598e-02  +6.911e-02  +2.285e-02  +4.596e-02  +6.917e-02  +2.275e-02
  +200.0  +5.110e-02  +7.708e-02  +2.511e-02  +5.106e-02  +7.710e-02  +2.501e-02  +5.104e-02  +7.718e-02  +2.489e-02
  +210.0  +5.609e-02  +8.448e-02  +2.770e-02  +5.605e-02  +8.451e-02  +2.758e-02  +5.607e-02  +8.455e-02  +2.758e-02
  +220.0  +6.124e-02  +9.199e-02  +3.048e-02  +6.119e-02  +9.201e-02  +3.036e-02  +6.121e-02  +9.206e-02  +3.037e-02
  +230.0  +6.624e-02  +1.001e-01  +3.234e-02  +6.620e-02  +1.002e-01  +3.224e-02  +6.623e-02  +1.002e-01  +3.224e-02
  +240.0  +7.143e-02  +1.087e-01  +3.411e-02  +7.139e-02  +1.088e-01  +3.402e-02  +7.143e-02  +1.089e-01  +3.400e-02
  +250.0  +7.680e-02  +1.177e-01  +3.589e-02  +7.676e-02  +1.177e-01  +3.579e-02  +7.681e-02  +1.179e-01  +3.575e-02
  +260.0  +8.204e-02  +1.263e-01  +3.780e-02  +8.199e-02  +1.263e-01  +3.770e-02  +8.206e-02  +1.264e-01  +3.770e-02
  +270.0  +8.782e-02  +1.357e-01  +3.999e-02  +8.777e-02  +1.357e-01  +3.990e-02  +8.786e-02  +1.358e-01  +3.989e-02
  +280.0  +9.414e-02  +1.453e-01  +4.299e-02  +9.407e-02  +1.453e-01  +4.286e-02  +9.412e-02  +1.455e-01  +4.276e-02
  +290.0  +1.003e-01  +1.548e-01  +4.576e-02  +1.002e-01  +1.548e-01  +4.563e-02  +1.003e-01  +1.550e-01  +4.555e-02
  +300.0  +1.061e-01  +1.640e-01  +4.821e-02  +1.060e-01  +1.639e-01  +4.810e-02  +1.061e-01  +1.642e-01  +4.807e-02
  +310.0  +1.120e-01  +1.733e-01  +5.065e-02  +1.119e-01  +1.732e-01  +5.053e-02  +1.120e-01  +1.735e-01  +5.047e-02
  +320.0  +1.179e-01  +1.828e-01  +5.294e-02  +1.178e-01  +1.828e-01  +5.283e-02  +1.179e-01  +1.830e-01  +5.276e-02
  +330.0  +1.239e-01  +1.924e-01  +5.549e-02  +1.239e-01  +1.923e-01  +5.538e-02  +1.240e-01  +1.926e-01  +5.537e-02
  +340.0  +1.301e-01  +2.021e-01  +5.801e-02  +1.300e-01  +2.021e-01  +5.787e-02  +1.301e-01  +2.024e-01  +5.788e-02
  +350.0  +1.363e-01  +2.123e-01  +6.029e-02  +1.362e-01  +2.122e-01  +6.010e-02  +1.363e-01  +2.126e-01  +6.003e-02
  +360.0  +1.422e-01  +2.221e-01  +6.232e-02  +1.421e-01  +2.221e-01  +6.212e-02  +1.422e-01  +2.225e-01  +6.199e-02
  +370.0  +1.479e-01  +2.316e-01  +6.426e-02  +1.478e-01  +2.316e-01  +6.409e-02  +1.481e-01  +2.321e-01  +6.407e-02
  +380.0  +1.545e-01  +2.421e-01  +6.697e-02  +1.545e-01  +2.421e-01  +6.685e-02  +1.547e-01  +2.426e-01  +6.690e-02
  +390.0  +1.604e-01  +2.515e-01  +6.936e-02  +1.604e-01  +2.515e-01  +6.926e-02  +1.607e-01  +2.521e-01  +6.937e-02
  +400.0  +1.663e-01  +2.609e-01  +7.168e-02  +1.663e-01  +2.610e-01  +7.156e-02  +1.666e-01  +2.615e-01  +7.163e-02
  +410.0  +1.718e-01  +2.700e-01  +7.359e-02  +1.717e-01  +2.701e-01  +7.344e-02  +1.720e-01  +2.707e-01  +7.340e-02
  +420.0  +1.776e-01  +2.794e-01  +7.573e-02  +1.775e-01  +2.794e-01  +7.556e-02  +1.778e-01  +2.801e-01  +7.549e-02
  +430.0  +1.832e-01  +2.888e-01  +7.754e-02  +1.831e-01  +2.889e-01  +7.737e-02  +1.834e-01  +2.895e-01  +7.735e-02
  +440.0  +1.887e-01  +2.981e-01  +7.927e-02  +1.886e-01  +2.981e-01  +7.913e-02  +1.890e-01  +2.988e-01  +7.918e-02
  +450.0  +1.943e-01  +3.075e-01  +8.111e-02  +1.942e-01  +3.075e-01  +8.097e-02  +1.946e-01  +3.082e-01  +8.107e-02
  +460.0  +2.004e-01  +3.173e-01  +8.342e-02  +2.003e-01  +3.173e-01  +8.329e-02  +2.007e-01  +3.181e-01  +8.343e-02
  +470.0  +2.068e-01  +3.273e-01  +8.625e-02  +2.067e-01  +3.273e-01  +8.612e-02  +2.072e-01  +3.281e-01  +8.634e-02
  +480.0  +2.135e-01  +3.384e-01  +8.857e-02  +2.135e-01  +3.384e-01  +8.852e-02  +2.140e-01  +3.392e-01  +8.886e-02
  +490.0  +2.206e-01  +3.500e-01  +9.114e-02  +2.205e-01  +3.500e-01  +9.112e-02  +2.211e-01  +3.508e-01  +9.153e-02
  +500.0  +2.277e-01  +3.612e-01  +9.410e-02  +2.277e-01  +3.612e-01  +9.410e-02  +2.283e-01  +3.620e-01  +9.459e-02
  +510.0  +2.348e-01  +3.725e-01  +9.715e-02  +2.348e-01  +3.725e-01  +9.716e-02  +2.355e-01  +3.733e-01  +9.768e-02
  +520.0  +2.419e-01  +3.831e-01  +1.007e-01  +2.419e-01  +3.830e-01  +1.007e-01  +2.426e-01  +3.839e-01  +1.012e-01
  +530.0  +2.486e-01  +3.935e-01  +1.037e-01  +2.486e-01  +3.934e-01  +1.037e-01  +2.493e-01  +3.943e-01  +1.043e-01
  +540.0  +2.553e-01  +4.048e-01  +1.058e-01  +2.553e-01  +4.047e-01  +1.059e-01  +2.560e-01  +4.057e-01  +1.064e-01
  +550.0  +2.618e-01  +4.156e-01  +1.079e-01  +2.618e-01  +4.156e-01  +1.079e-01  +2.625e-01  +4.165e-01  +1.086e-01
  +560.0  +2.688e-01  +4.269e-01  +1.108e-01  +2.688e-01  +4.268e-01  +1.108e-01  +2.696e-01  +4.279e-01  +1.114e-01
  +570.0  +2.764e-01  +4.391e-01  +1.136e-01  +2.764e-01  +4.390e-01  +1.137e-01  +2.772e-01  +4.401e-01  +1.142e-01
  +580.0  +2.837e-01  +4.508e-01  +1.166e-01  +2.837e-01  +4.507e-01  +1.167e-01  +2.846e-01  +4.518e-01  +1.174e-01
  +590.0  +2.909e-01  +4.624e-01  +1.193e-01  +2.909e-01  +4.622e-01  +1.195e-01  +2.918e-01  +4.633e-01  +1.202e-01
  +600.0  +2.979e-01  +4.736e-01  +1.221e-01  +2.979e-01  +4.735e-01  +1.222e-01  +2.988e-01  +4.746e-01  +1.230e-01
  +610.0  +3.053e-01  +4.852e-01  +1.253e-01  +3.053e-01  +4.851e-01  +1.255e-01  +3.063e-01  +4.863e-01  +1.262e-01
  +620.0  +3.132e-01  +4.974e-01  +1.290e-01  +3.132e-01  +4.972e-01  +1.292e-01  +3.142e-01  +4.985e-01  +1.300e-01
  +630.0  +3.211e-01  +5.096e-01  +1.325e-01  +3.211e-01  +5.095e-01  +1.327e-01  +3.222e-01  +5.107e-01  +1.337e-01
  +640.0  +3.291e-01  +5.223e-01  +1.359e-01  +3.292e-01  +5.222e-01  +1.361e-01  +3.303e-01  +5.234e-01  +1.372e-01
  +650.0  +3.369e-01  +5.353e-01  +1.385e-01  +3.370e-01  +5.351e-01  +1.388e-01  +3.382e-01  +5.364e-01  +1.400e-01
  +660.0  +3.447e-01  +5.482e-01  +1.412e-01  +3.448e-01  +5.481e-01  +1.415e-01  +3.461e-01  +5.494e-01  +1.428e-01
  +670.0  +3.529e-01  +5.611e-01  +1.448e-01  +3.530e-01  +5.609e-01  +1.451e-01  +3.544e-01  +5.623e-01  +1.464e-01
  +680.0  +3.618e-01  +5.743e-01  +1.493e-01  +3.619e-01  +5.741e-01  +1.497e-01  +3.633e-01  +5.756e-01  +1.510e-01
  +690.0  +3.713e-01  +5.887e-01  +1.539e-01  +3.714e-01  +5.885e-01  +1.542e-01  +3.728e-01  +5.899e-01  +1.556e-01
  +700.0  +3.806e-01  +6.032e-01  +1.580e-01  +3.807e-01  +6.030e-01  +1.584e-01  +3.821e-01  +6.044e-01  +1.598e-01
  +710.0  +3.898e-01  +6.171e-01  +1.624e-01  +3.899e-01  +6.169e-01  +1.628e-01  +3.913e-01  +6.184e-01  +1.643e-01
  +720.0  +3.990e-01  +6.311e-01  +1.669e-01  +3.991e-01  +6.309e-01  +1.673e-01  +4.006e-01  +6.324e-01  +1.687e-01
  +730.0  +4.088e-01  +6.456e-01  +1.720e-01  +4.089e-01  +6.453e-01  +1.724e-01  +4.104e-01  +6.470e-01  +1.738e-01
  +740.0  +4.190e-01  +6.605e-01  +1.775e-01  +4.191e-01  +6.603e-01  +1.779e-01  +4.206e-01  +6.619e-01  +1.792e-01
  +750.0  +4.288e-01  +6.755e-01  +1.821e-01  +4.289e-01  +6.753e-01  +1.825e-01  +4.304e-01  +6.770e-01  +1.838e-01
  +760.0  +4.382e-01  +6.903e-01  +1.861e-01  +4.383e-01  +6.900e-01  +1.865e-01  +4.398e-01  +6.918e-01  +1.878e-01
  +770.0  +4.473e-01  +7.046e-01  +1.900e-01  +4.474e-01  +7.043e-01  +1.905e-01  +4.490e-01  +7.062e-01  +1.917e-01
  +780.0  +4.566e-01  +7.195e-01  +1.937e-01  +4.567e-01  +7.192e-01  +1.942e-01  +4.583e-01  +7.211e-01  +1.955e-01
  +790.0  +4.660e-01  +7.341e-01  +1.978e-01  +4.660e-01  +7.338e-01  +1.983e-01  +4.677e-01  +7.357e-01  +1.997e-01
  +800.0  +4.756e-01  +7.490e-01  +2.021e-01  +4.756e-01  +7.487e-01  +2.026e-01  +4.773e-01  +7.507e-01  +2.039e-01
  +810.0  +4.855e-01  +7.649e-01  +2.062e-01  +4.856e-01  +7.645e-01  +2.067e-01  +4.874e-01  +7.666e-01  +2.081e-01
  +820.0  +4.957e-01  +7.806e-01  +2.107e-01  +4.958e-01  +7.802e-01  +2.113e-01  +4.975e-01  +7.823e-01  +2.127e-01
  +830.0  +5.060e-01  +7.962e-01  +2.158e-01  +5.061e-01  +7.958e-01  +2.163e-01  +5.079e-01  +7.979e-01  +2.178e-01
  +840.0  +5.161e-01  +8.118e-01  +2.203e-01  +5.162e-01  +8.114e-01  +2.209e-01  +5.180e-01  +8.136e-01  +2.225e-01
  +850.0  +5.257e-01  +8.276e-01  +2.239e-01  +5.259e-01  +8.272e-01  +2.246e-01  +5.278e-01  +8.294e-01  +2.263e-01
  +860.0  +5.356e-01  +8.441e-01  +2.270e-01  +5.357e-01  +8.437e-01  +2.277e-01  +5.377e-01  +8.459e-01  +2.296e-01
  +870.0  +5.458e-01  +8.609e-01  +2.308e-01  +5.460e-01  +8.604e-01  +2.316e-01  +5.481e-01  +8.626e-01  +2.335e-01
  +880.0  +5.564e-01  +8.777e-01  +2.351e-01  +5.566e-01  +8.772e-01  +2.359e-01  +5.587e-01  +8.795e-01  +2.379e-01
  +890.0  +5.668e-01  +8.950e-01  +2.387e-01  +5.670e-01  +8.944e-01  +2.396e-01  +5.692e-01  +8.968e-01  +2.416e-01
  +900.0  +5.771e-01  +9.127e-01  +2.415e-01  +5.773e-01  +9.121e-01  +2.424e-01  +5.795e-01  +9.145e-01  +2.445e-01
  +910.0  +5.881e-01  +9.312e-01  +2.450e-01  +5.883e-01  +9.306e-01  +2.459e-01  +5.905e-01  +9.330e-01  +2.481e-01
  +920.0  +5.994e-01  +9.494e-01  +2.493e-01  +5.996e-01  +9.488e-01  +2.503e-01  +6.019e-01  +9.513e-01  +2.525e-01
  +930.0  +6.109e-01  +9.681e-01  +2.537e-01  +6.111e-01  +9.675e-01  +2.547e-01  +6.135e-01  +9.700e-01  +2.570e-01
  +940.0  +6.226e-01  +9.869e-01  +2.582e-01  +6.228e-01  +9.863e-01  +2.593e-01  +6.253e-01  +9.888e-01  +2.617e-01
  +950.0  +6.341e-01  +1.006e+00  +2.620e-01  +6.344e-01  +1.006e+00  +2.632e-01  +6.369e-01  +1.008e+00  +2.656e-01
  +960.0  +6.453e-01  +1.026e+00  +2.651e-01  +6.456e-01  +1.025e+00  +2.663e-01  +6.481e-01  +1.028e+00  +2.688e-01
  +970.0  +6.567e-01  +1.045e+00  +2.683e-01  +6.570e-01  +1.044e+00  +2.696e-01  +6.595e-01  +1.047e+00  +2.721e-01
  +980.0  +6.686e-01  +1.065e+00  +2.719e-01  +6.689e-01  +1.065e+00  +2.732e-01  +6.715e-01  +1.067e+00  +2.758e-01
  +990.0  +6.812e-01  +1.087e+00  +2.752e-01  +6.815e-01  +1.086e+00  +2.766e-01  +6.842e-01  +1.089e+00  +2.792e-01
 +1000.0  +6.938e-01  +1.109e+00  +2.785e-01  +6.942e-01  +1.108e+00  +2.799e-01  +6.969e-01  +1.111e+00  +2.827e-01
 +1010.0  +7.062e-01  +1.130e+00  +2.823e-01  +7.065e-01  +1.129e+00  +2.837e-01  +7.093e-01  +1.132e+00  +2.865e-01
 +1020.0  +7.184e-01  +1.151e+00  +2.855e-01  +7.187e-01  +1.151e+00  +2.870e-01  +7.215e-01  +1.153e+00  +2.898e-01
 +1030.0  +7.309e-01  +1.173e+00  +2.890e-01  +7.312e-01  +1.172e+00  +2.905e-01  +7.341e-01  +1.175e+00  +2.933e-01
 +1040.0  +7.433e-01  +1.194e+00  +2.921e-01  +7.437e-01  +1.194e+00  +2.937e-01  +7.466e-01  +1.197e+00  +2.966e-01
 +1050.0  +7.555e-01  +1.216e+00  +2.950e-01  +7.559e-01  +1.215e+00  +2.966e-01  +7.588e-01  +1.218e+00  +2.995e-01
 +1060.0  +7.674e-01  +1.237e+00  +2.973e-01  +7.678e-01  +1.237e+00  +2.990e-01  +7.707e-01  +1.239e+00  +3.020e-01
 +1070.0  +7.796e-01  +1.259e+00  +3.002e-01  +7.800e-01  +1.258e+00  +3.020e-01  +7.830e-01  +1.261e+00  +3.051e-01
 +1080.0  +7.923e-01  +1.281e+00  +3.035e-01  +7.927e-01  +1.280e+00  +3.053e-01  +7.958e-01  +1.283e+00  +3.085e-01
 +1090.0  +8.049e-01  +1.303e+00  +3.064e-01  +8.054e-01  +1.302e+00  +3.083e-01  +8.085e-01  +1.305e+00  +3.116e-01
 +1100.0  +8.172e-01  +1.325e+00  +3.090e-01  +8.177e-01  +1.324e+00  +3.109e-01  +8.209e-01  +1.327e+00  +3.143e-01
 +1110.0  +8.296e-01  +1.348e+00  +3.113e-01  +8.301e-01  +1.347e+00  +3.133e-01  +8.333e-01  +1.350e+00  +3.167e-01
 +1120.0  +8.424e-01  +1.371e+00  +3.137e-01  +8.430e-01  +1.370e+00  +3.158e-01  +8.462e-01  +1.373e+00  +3.192e-01
 +1130.0  +8.555e-01  +1.394e+00  +3.165e-01  +8.560e-01  +1.393e+00  +3.186e-01  +8.593e-01  +1.397e+00  +3.221e-01
 +1140.0  +8.684e-01  +1.418e+00  +3.193e-01  +8.691e-01  +1.417e+00  +3.215e-01  +8.724e-01  +1.420e+00  +3.251e-01
 +1150.0  +8.816e-01  +1.441e+00  +3.216e-01  +8.822e-01  +1.440e+00  +3.239e-01  +8.856e-01  +1.444e+00  +3.276e-01
 +1160.0  +8.948e-01  +1.466e+00  +3.235e-01  +8.955e-01  +1.465e+00  +3.259e-01  +8.989e-01  +1.468e+00  +3.296e-01
 +1170.0  +9.087e-01  +1.491e+00  +3.260e-01  +9.094e-01  +1.490e+00  +3.284e-01  +9.129e-01  +1.493e+00  +3.323e-01
 +1180.0  +9.225e-01  +1.517e+00  +3.276e-01  +9.232e-01  +1.516e+00  +3.301e-01  +9.268e-01  +1.520e+00  +3.340e-01
 +1190.0  +9.363e-01  +1.544e+00  +3.290e-01  +9.371e-01  +1.543e+00  +3.316e-01  +9.407e-01  +1.546e+00  +3.356e-01
 +1200.0  +9.502e-01  +1.570e+00  +3.307e-01  +9.510e-01  +1.569e+00  +3.333e-01  +9.546e-01  +1.572e+00  +3.374e-01
 +1210.0  +9.649e-01  +1.596e+00  +3.333e-01  +9.657e-01  +1.595e+00  +3.360e-01  +9.694e-01  +1.599e+00  +3.401e-01
 +1220.0  +9.796e-01  +1.623e+00  +3.360e-01  +9.804e-01  +1.622e+00  +3.388e-01  +9.842e-01  +1.625e+00  +3.430e-01
 +1230.0  +9.938e-01  +1.650e+00  +3.379e-01  +9.947e-01  +1.649e+00  +3.407e-01  +9.985e-01  +1.652e+00  +3.450e-01
 +1240.0  +1.008e+00  +1.678e+00  +3.393e-01  +1.009e+00  +1.677e+00  +3.422e-01  +1.013e+00  +1.680e+00  +3.465e-01
 +1250.0  +1.023e+00  +1.706e+00  +3.412e-01  +1.024e+00  +1.705e+00  +3.441e-01  +1.028e+00  +1.708e+00  +3.485e-01
 +1260.0  +1.039e+00  +1.734e+00  +3.440e-01  +1.040e+00  +1.733e+00  +3.469e-01  +1.044e+00  +1.736e+00  +3.514e-01
 +1270.0  +1.055e+00  +1.763e+00  +3.470e-01  +1.056e+00  +1.762e+00  +3.500e-01  +1.060e+00  +1.765e+00  +3.545e-01
 +1280.0  +1.070e+00  +1.792e+00  +3.490e-01  +1.071e+00  +1.791e+00  +3.521e-01  +1.075e+00  +1.794e+00  +3.565e-01
 +1290.0  +1.086e+00  +1.821e+00  +3.509e-01  +1.087e+00  +1.820e+00  +3.540e-01  +1.091e+00  +1.824e+00  +3.585e-01
 +1300.0  +1.102e+00  +1.850e+00  +3.536e-01  +1.103e+00  +1.849e+00  +3.567e-01  +1.107e+00  +1.852e+00  +3.612e-01
 +1310.0  +1.117e+00  +1.879e+00  +3.558e-01  +1.118e+00  +1.878e+00  +3.591e-01  +1.123e+00  +1.881e+00  +3.636e-01
 +1320.0  +1.133e+00  +1.909e+00  +3.578e-01  +1.134e+00  +1.908e+00  +3.610e-01  +1.139e+00  +1.912e+00  +3.656e-01
 +1330.0  +1.150e+00  +1.940e+00  +3.600e-01  +1.151e+00  +1.938e+00  +3.633e-01  +1.155e+00  +1.942e+00  +3.679e-01
 +1340.0  +1.167e+00  +1.971e+00  +3.621e-01  +1.168e+00  +1.970e+00  +3.654e-01  +1.172e+00  +1.974e+00  +3.700e-01
 +1350.0  +1.183e+00  +2.002e+00  +3.643e-01  +1.184e+00  +2.001e+00  +3.676e-01  +1.189e+00  +2.005e+00  +3.722e-01
 +1360.0  +1.200e+00  +2.034e+00  +3.664e-01  +1.201e+00  +2.033e+00  +3.697e-01  +1.206e+00  +2.037e+00  +3.743e-01
 +1370.0  +1.217e+00  +2.065e+00  +3.685e-01  +1.218e+00  +2.064e+00  +3.720e-01  +1.222e+00  +2.068e+00  +3.766e-01
 +1380.0  +1.233e+00  +2.096e+00  +3.706e-01  +1.234e+00  +2.094e+00  +3.741e-01  +1.239e+00  +2.098e+00  +3.787e-01
 +1390.0  +1.249e+00  +2.126e+00  +3.727e-01  +1.250e+00  +2.125e+00  +3.762e-01  +1.255e+00  +2.129e+00  +3.808e-01
 +1400.0  +1.266e+00  +2.157e+00  +3.752e-01  +1.267e+00  +2.156e+00  +3.787e-01  +1.272e+00  +2.160e+00  +3.833e-01
 +1410.0  +1.282e+00  +2.187e+00  +3.777e-01  +1.284e+00  +2.186e+00  +3.812e-01  +1.288e+00  +2.190e+00  +3.858e-01
 +1420.0  +1.299e+00  +2.218e+00  +3.801e-01  +1.300e+00  +2.217e+00  +3.837e-01  +1.305e+00  +2.221e+00  +3.883e-01
 +1430.0  +1.317e+00  +2.250e+00  +3.831e-01  +1.318e+00  +2.249e+00  +3.866e-01  +1.322e+00  +2.253e+00  +3.912e-01
 +1440.0  +1.334e+00  +2.282e+00  +3.866e-01  +1.336e+00  +2.281e+00  +3.902e-01  +1.340e+00  +2.285e+00  +3.948e-01
 +1450.0  +1.352e+00  +2.314e+00  +3.905e-01  +1.353e+00  +2.313e+00  +3.941e-01  +1.358e+00  +2.317e+00  +3.986e-01
 +1460.0  +1.370e+00  +2.346e+00  +3.946e-01  +1.371e+00  +2.345e+00  +3.982e-01  +1.376e+00  +2.349e+00  +4.028e-01
 +1470.0  +1.388e+00  +2.378e+00  +3.988e-01  +1.390e+00  +2.377e+00  +4.024e-01  +1.394e+00  +2.381e+00  +4.069e-01
 +1480.0  +1.407e+00  +2.411e+00  +4.029e-01  +1.408e+00  +2.410e+00  +4.065e-01  +1.413e+00  +2.415e+00  +4.111e-01
 +1490.0  +1.426e+00  +2.445e+00  +4.077e-01  +1.428e+00  +2.444e+00  +4.113e-01  +1.432e+00  +2.449e+00  +4.158e-01
 +1500.0  +1.446e+00  +2.479e+00  +4.123e-01  +1.447e+00  +2.478e+00  +4.159e-01  +1.452e+00  +2.483e+00  +4.204e-01
 +1510.0  +1.465e+00  +2.513e+00  +4.167e-01  +1.466e+00  +2.512e+00  +4.202e-01  +1.471e+00  +2.516e+00  +4.247e-01
 +1520.0  +1.483e+00  +2.546e+00  +4.206e-01  +1.485e+00  +2.545e+00  +4.241e-01  +1.489e+00  +2.550e+00  +4.285e-01
 +1530.0  +1.502e+00  +2.580e+00  +4.243e-01  +1.503e+00  +2.579e+00  +4.278e-01  +1.508e+00  +2.584e+00  +4.322e-01
 +1540.0  +1.521e+00  +2.614e+00  +4.277e-01  +1.522e+00  +2.613e+00  +4.312e-01  +1.527e+00  +2.618e+00  +4.356e-01
 +1550.0  +1.539e+00  +2.647e+00  +4.315e-01  +1.541e+00  +2.646e+00  +4.350e-01  +1.545e+00  +2.651e+00  +4.394e-01
 +1560.0  +1.559e+00  +2.682e+00  +4.359e-01  +1.560e+00  +2.681e+00  +4.395e-01  +1.565e+00  +2.686e+00  +4.438e-01
 +1570.0  +1.578e+00  +2.717e+00  +4.401e-01  +1.580e+00  +2.716e+00  +4.437e-01  +1.584e+00  +2.721e+00  +4.480e-01
 +1580.0  +1.598e+00  +2.752e+00  +4.443e-01  +1.599e+00  +2.751e+00  +4.479e-01  +1.604e+00  +2.756e+00  +4.522e-01
 +1590.0  +1.618e+00  +2.786e+00  +4.497e-01  +1.619e+00  +2.785e+00  +4.532e-01  +1.624e+00  +2.790e+00  +4.575e-01
 +1600.0  +1.638e+00  +2.821e+00  +4.550e-01  +1.640e+00  +2.820e+00  +4.586e-01  +1.644e+00  +2.826e+00  +4.628e-01
 +1610.0  +1.658e+00  +2.856e+00  +4.598e-01  +1.659e+00  +2.855e+00  +4.633e-01  +1.664e+00  +2.861e+00  +4.676e-01
 +1620.0  +1.678e+00  +2.892e+00  +4.653e-01  +1.680e+00  +2.891e+00  +4.689e-01  +1.685e+00  +2.896e+00  +4.731e-01
 +1630.0  +1.699e+00  +2.928e+00  +4.712e-01  +1.701e+00  +2.927e+00  +4.747e-01  +1.705e+00  +2.932e+00  +4.789e-01
 +1640.0  +1.721e+00  +2.964e+00  +4.772e-01  +1.722e+00  +2.963e+00  +4.807e-01  +1.727e+00  +2.968e+00  +4.849e-01
 +1650.0  +1.741e+00  +3.001e+00  +4.821e-01  +1.743e+00  +3.000e+00  +4.856e-01  +1.747e+00  +3.005e+00  +4.897e-01
 +1660.0  +1.762e+00  +3.037e+00  +4.873e-01  +1.764e+00  +3.036e+00  +4.908e-01  +1.768e+00  +3.042e+00  +4.949e-01
 +1670.0  +1.783e+00  +3.074e+00  +4.920e-01  +1.785e+00  +3.074e+00  +4.956e-01  +1.789e+00  +3.079e+00  +4.996e-01
 +1680.0  +1.804e+00  +3.111e+00  +4.962e-01  +1.805e+00  +3.111e+00  +4.997e-01  +1.810e+00  +3.116e+00  +5.037e-01
 +1690.0  +1.825e+00  +3.149e+00  +5.007e-01  +1.826e+00  +3.148e+00  +5.042e-01  +1.831e+00  +3.153e+00  +5.082e-01
 +1700.0  +1.846e+00  +3.186e+00  +5.058e-01  +1.847e+00  +3.185e+00  +5.093e-01  +1.852e+00  +3.191e+00  +5.132e-01
 +1710.0  +1.867e+00  +3.224e+00  +5.109e-01  +1.869e+00  +3.223e+00  +5.144e-01  +1.873e+00  +3.228e+00  +5.183e-01
 +1720.0  +1.889e+00  +3.261e+00  +5.162e-01  +1.890e+00  +3.261e+00  +5.197e-01  +1.895e+00  +3.266e+00  +5.237e-01
 +1730.0  +1.911e+00  +3.299e+00  +5.219e-01  +1.912e+00  +3.298e+00  +5.254e-01  +1.917e+00  +3.304e+00  +5.293e-01
 +1740.0  +1.932e+00  +3.337e+00  +5.272e-01  +1.934e+00  +3.336e+00  +5.307e-01  +1.938e+00  +3.342e+00  +5.346e-01
 +1750.0  +1.954e+00  +3.375e+00  +5.325e-01  +1.955e+00  +3.374e+00  +5.361e-01  +1.960e+00  +3.380e+00  +5.399e-01
 +1760.0  +1.976e+00  +3.413e+00  +5.380e-01  +1.977e+00  +3.412e+00  +5.415e-01  +1.982e+00  +3.418e+00  +5.453e-01
 +1770.0  +1.997e+00  +3.451e+00  +5.432e-01  +1.998e+00  +3.450e+00  +5.467e-01  +2.003e+00  +3.456e+00  +5.504e-01
 +1780.0  +2.019e+00  +3.489e+00  +5.487e-01  +2.020e+00  +3.488e+00  +5.521e-01  +2.025e+00  +3.494e+00  +5.558e-01
 +1790.0  +2.041e+00  +3.526e+00  +5.548e-01  +2.042e+00  +3.526e+00  +5.582e-01  +2.047e+00  +3.532e+00  +5.619e-01
 +1800.0  +2.063e+00  +3.565e+00  +5.612e-01  +2.064e+00  +3.564e+00  +5.646e-01  +2.069e+00  +3.570e+00  +5.682e-01
 +1810.0  +2.085e+00  +3.603e+00  +5.674e-01  +2.087e+00  +3.602e+00  +5.708e-01  +2.091e+00  +3.609e+00  +5.743e-01
 +1820.0  +2.107e+00  +3.641e+00  +5.734e-01  +2.109e+00  +3.640e+00  +5.769e-01  +2.113e+00  +3.647e+00  +5.803e-01
 +1830.0  +2.129e+00  +3.679e+00  +5.797e-01  +2.131e+00  +3.678e+00  +5.832e-01  +2.136e+00  +3.684e+00  +5.866e-01
 +1840.0  +2.152e+00  +3.717e+00  +5.862e-01  +2.153e+00  +3.717e+00  +5.896e-01  +2.158e+00  +3.723e+00  +5.930e-01
 +1850.0  +2.174e+00  +3.756e+00  +5.914e-01  +2.175e+00  +3.755e+00  +5.948e-01  +2.180e+00  +3.762e+00  +5.981e-01
 +1860.0  +2.196e+00  +3.795e+00  +5.974e-01  +2.197e+00  +3.794e+00  +6.008e-01  +2.202e+00  +3.801e+00  +6.041e-01
 +1870.0  +2.219e+00  +3.834e+00  +6.036e-01  +2.220e+00  +3.833e+00  +6.070e-01  +2.225e+00  +3.839e+00  +6.103e-01
 +1880.0  +2.241e+00  +3.872e+00  +6.096e-01  +2.242e+00  +3.872e+00  +6.130e-01  +2.247e+00  +3.878e+00  +6.163e-01
 +1890.0  +2.264e+00  +3.911e+00  +6.162e-01  +2.265e+00  +3.910e+00  +6.196e-01  +2.270e+00  +3.917e+00  +6.229e-01
 +1900.0  +2.286e+00  +3.949e+00  +6.233e-01  +2.288e+00  +3.949e+00  +6.267e-01  +2.293e+00  +3.955e+00  +6.299e-01
 +1910.0  +2.309e+00  +3.988e+00  +6.301e-01  +2.310e+00  +3.987e+00  +6.336e-01  +2.315e+00  +3.994e+00  +6.368e-01
 +1920.0  +2.332e+00  +4.027e+00  +6.374e-01  +2.334e+00  +4.026e+00  +6.409e-01  +2.339e+00  +4.033e+00  +6.441e-01
 +1930.0  +2.355e+00  +4.066e+00  +6.445e-01  +2.357e+00  +4.065e+00  +6.479e-01  +2.362e+00  +4.072e+00  +6.511e-01
 +1940.0  +2.378e+00  +4.105e+00  +6.515e-01  +2.380e+00  +4.105e+00  +6.550e-01  +2.385e+00  +4.112e+00  +6.582e-01
 +1950.0  +2.402e+00  +4.145e+00  +6.589e-01  +2.403e+00  +4.144e+00  +6.624e-01  +2.408e+00  +4.151e+00  +6.655e-01
 +1960.0  +2.426e+00  +4.185e+00  +6.670e-01  +2.427e+00  +4.184e+00  +6.704e-01  +2.432e+00  +4.191e+00  +6.736e-01
 +1970.0  +2.450e+00  +4.225e+00  +6.754e-01  +2.452e+00  +4.225e+00  +6.788e-01  +2.457e+00  +4.232e+00  +6.819e-01
 +1980.0  +2.475e+00  +4.266e+00  +6.831e-01  +2.476e+00  +4.266e+00  +6.865e-01  +2.481e+00  +4.273e+00  +6.896e-01
 +1990.0  +2.499e+00  +4.307e+00  +6.911e-01  +2.500e+00  +4.306e+00  +6.945e-01  +2.505e+00  +4.313e+00  +6.976e-01
 +2000.0  +2.523e+00  +4.347e+00  +6.992e-01  +2.525e+00  +4.347e+00  +7.026e-01  +2.530e+00  +4.354e+00  +7.057e-01
 +2010.0  +2.547e+00  +4.387e+00  +7.074e-01  +2.549e+00  +4.387e+00  +7.108e-01  +2.554e+00  +4.394e+00  +7.138e-01
 +2020.0  +2.571e+00  +4.427e+00  +7.155e-01  +2.573e+00  +4.427e+00  +7.189e-01  +2.578e+00  +4.434e+00  +7.219e-01
 +2030.0  +2.595e+00  +4.468e+00  +7.231e-01  +2.597e+00  +4.467e+00  +7.265e-01  +2.602e+00  +4.474e+00  +7.294e-01
 +2040.0  +2.619e+00  +4.508e+00  +7.309e-01  +2.621e+00  +4.507e+00  +7.344e-01  +2.626e+00  +4.514e+00  +7.373e-01
 +2050.0  +2.643e+00  +4.547e+00  +7.392e-01  +2.645e+00  +4.547e+00  +7.426e-01  +2.650e+00  +4.554e+00  +7.456e-01
 +2060.0  +2.667e+00  +4.587e+00  +7.472e-01  +2.668e+00  +4.586e+00  +7.506e-01  +2.674e+00  +4.594e+00  +7.536e-01
 +2070.0  +2.691e+00  +4.627e+00  +7.540e-01  +2.692e+00  +4.627e+00  +7.575e-01  +2.697e+00  +4.634e+00  +7.604e-01
 +2080.0  +2.715e+00  +4.668e+00  +7.614e-01  +2.716e+00  +4.667e+00  +7.649e-01  +2.721e+00  +4.675e+00  +7.679e-01
 +2090.0  +2.739e+00  +4.709e+00  +7.691e-01  +2.740e+00  +4.708e+00  +7.725e-01  +2.746e+00  +4.716e+00  +7.755e-01
 +2100.0  +2.763e+00  +4.749e+00  +7.770e-01  +2.765e+00  +4.749e+00  +7.804e-01  +2.770e+00  +4.757e+00  +7.834e-01
 +2110.0  +2.788e+00  +4.791e+00  +7.852e-01  +2.789e+00  +4.790e+00  +7.887e-01  +2.795e+00  +4.798e+00  +7.916e-01
 +2120.0  +2.813e+00  +4.832e+00  +7.935e-01  +2.814e+00  +4.832e+00  +7.970e-01  +2.820e+00  +4.840e+00  +7.999e-01
 +2130.0  +2.838e+00  +4.875e+00  +8.019e-01  +2.840e+00  +4.874e+00  +8.053e-01  +2.845e+00  +4.882e+00  +8.082e-01
 +2140.0  +2.863e+00  +4.916e+00  +8.100e-01  +2.865e+00  +4.916e+00  +8.134e-01  +2.870e+00  +4.924e+00  +8.162e-01
 +2150.0  +2.888e+00  +4.958e+00  +8.185e-01  +2.890e+00  +4.958e+00  +8.219e-01  +2.895e+00  +4.966e+00  +8.247e-01
 +2160.0  +2.914e+00  +5.000e+00  +8.276e-01  +2.915e+00  +4.999e+00  +8.310e-01  +2.921e+00  +5.007e+00  +8.338e-01
 +2170.0  +2.939e+00  +5.041e+00  +8.358e-01  +2.940e+00  +5.041e+00  +8.392e-01  +2.945e+00  +5.049e+00  +8.419e-01
 +2180.0  +2.964e+00  +5.083e+00  +8.442e-01  +2.965e+00  +5.082e+00  +8.476e-01  +2.970e+00  +5.090e+00  +8.502e-01
 +2190.0  +2.988e+00  +5.124e+00  +8.522e-01  +2.990e+00  +5.124e+00  +8.556e-01  +2.995e+00  +5.132e+00  +8.583e-01
 +2200.0  +3.013e+00  +5.165e+00  +8.599e-01  +3.014e+00  +5.165e+00  +8.633e-01  +3.019e+00  +5.173e+00  +8.660e-01
 +2210.0  +3.037e+00  +5.208e+00  +8.674e-01  +3.039e+00  +5.207e+00  +8.708e-01  +3.044e+00  +5.215e+00  +8.735e-01
 +2220.0  +3.062e+00  +5.250e+00  +8.750e-01  +3.064e+00  +5.249e+00  +8.784e-01  +3.069e+00  +5.258e+00  +8.811e-01
 +2230.0  +3.088e+00  +5.292e+00  +8.831e-01  +3.089e+00  +5.292e+00  +8.865e-01  +3.095e+00  +5.300e+00  +8.891e-01
 +2240.0  +3.113e+00  +5.335e+00  +8.911e-01  +3.115e+00  +5.335e+00  +8.944e-01  +3.120e+00  +5.343e+00  +8.970e-01
 +2250.0  +3.139e+00  +5.378e+00  +8.993e-01  +3.140e+00  +5.378e+00  +9.026e-01  +3.146e+00  +5.386e+00  +9.052e-01
 +2260.0  +3.164e+00  +5.420e+00  +9.070e-01  +3.165e+00  +5.420e+00  +9.103e-01  +3.171e+00  +5.428e+00  +9.129e-01
 +2270.0  +3.189e+00  +5.462e+00  +9.156e-01  +3.190e+00  +5.462e+00  +9.190e-01  +3.196e+00  +5.470e+00  +9.216e-01
 +2280.0  +3.214e+00  +5.503e+00  +9.250e-01  +3.215e+00  +5.503e+00  +9.283e-01  +3.221e+00  +5.511e+00  +9.309e-01
 +2290.0  +3.239e+00  +5.545e+00  +9.341e-01  +3.241e+00  +5.544e+00  +9.375e-01  +3.246e+00  +5.553e+00  +9.401e-01
 +2300.0  +3.265e+00  +5.586e+00  +9.435e-01  +3.266e+00  +5.586e+00  +9.469e-01  +3.272e+00  +5.594e+00  +9.496e-01
 +2310.0  +3.291e+00  +5.628e+00  +9.528e-01  +3.292e+00  +5.628e+00  +9.562e-01  +3.298e+00  +5.637e+00  +9.589e-01
 +2320.0  +3.316e+00  +5.672e+00  +9.607e-01  +3.318e+00  +5.671e+00  +9.641e-01  +3.323e+00  +5.680e+00  +9.669e-01
 +2330.0  +3.342e+00  +5.715e+00  +9.695e-01  +3.344e+00  +5.715e+00  +9.729e-01  +3.350e+00  +5.723e+00  +9.757e-01
 +2340.0  +3.368e+00  +5.759e+00  +9.780e-01  +3.370e+00  +5.758e+00  +9.814e-01  +3.376e+00  +5.767e+00  +9.842e-01
 +2350.0  +3.394e+00  +5.802e+00  +9.868e-01  +3.396e+00  +5.802e+00  +9.902e-01  +3.402e+00  +5.811e+00  +9.930e-01
 +2360.0  +3.421e+00  +5.845e+00  +9.957e-01  +3.422e+00  +5.845e+00  +9.991e-01  +3.428e+00  +5.854e+00  +1.002e+00
 +2370.0  +3.447e+00  +5.889e+00  +1.004e+00  +3.448e+00  +5.889e+00  +1.008e+00  +3.454e+00  +5.898e+00  +1.011e+00
 +2380.0  +3.473e+00  +5.932e+00  +1.013e+00  +3.474e+00  +5.932e+00  +1.017e+00  +3.480e+00  +5.941e+00  +1.019e+00
 +2390.0  +3.499e+00  +5.977e+00  +1.020e+00  +3.500e+00  +5.977e+00  +1.024e+00  +3.506e+00  +5.986e+00  +1.027e+00
 +2400.0  +3.524e+00  +6.020e+00  +1.028e+00  +3.526e+00  +6.020e+00  +1.032e+00  +3.532e+00  +6.029e+00  +1.035e+00
 +2410.0  +3.550e+00  +6.064e+00  +1.037e+00  +3.552e+00  +6.064e+00  +1.041e+00  +3.558e+00  +6.073e+00  +1.043e+00
 +2420.0  +3.577e+00  +6.108e+00  +1.046e+00  +3.579e+00  +6.108e+00  +1.050e+00  +3.585e+00  +6.117e+00  +1.052e+00
 +2430.0  +3.603e+00  +6.152e+00  +1.055e+00  +3.605e+00  +6.151e+00  +1.059e+00  +3.611e+00  +6.161e+00  +1.062e+00
 +2440.0  +3.630e+00  +6.196e+00  +1.064e+00  +3.632e+00  +6.196e+00  +1.068e+00  +3.638e+00  +6.205e+00  +1.071e+00
 +2450.0  +3.657e+00  +6.240e+00  +1.074e+00  +3.659e+00  +6.240e+00  +1.078e+00  +3.665e+00  +6.249e+00  +1.080e+00
 +2460.0  +3.683e+00  +6.284e+00  +1.083e+00  +3.685e+00  +6.283e+00  +1.087e+00  +3.691e+00  +6.293e+00  +1.089e+00
 +2470.0  +3.710e+00  +6.327e+00  +1.092e+00  +3.712e+00  +6.327e+00  +1.096e+00  +3.718e+00  +6.337e+00  +1.099e+00
 +2480.0  +3.737e+00  +6.371e+00  +1.102e+00  +3.738e+00  +6.371e+00  +1.105e+00  +3.744e+00  +6.381e+00  +1.108e+00
 +2490.0  +3.764e+00  +6.416e+00  +1.112e+00  +3.765e+00  +6.415e+00  +1.115e+00  +3.771e+00  +6.425e+00  +1.118e+00
 +2500.0  +3.791e+00  +6.460e+00  +1.122e+00  +3.793e+00  +6.459e+00  +1.126e+00  +3.799e+00  +6.469e+00  +1.128e+00
 +2510.0  +3.818e+00  +6.504e+00  +1.132e+00  +3.820e+00  +6.504e+00  +1.136e+00  +3.826e+00  +6.513e+00  +1.139e+00
 +2520.0  +3.845e+00  +6.548e+00  +1.142e+00  +3.847e+00  +6.548e+00  +1.145e+00  +3.853e+00  +6.558e+00  +1.148e+00
 +2530.0  +3.872e+00  +6.593e+00  +1.150e+00  +3.873e+00  +6.593e+00  +1.154e+00  +3.880e+00  +6.603e+00  +1.156e+00
 +2540.0  +3.899e+00  +6.638e+00  +1.159e+00  +3.900e+00  +6.638e+00  +1.163e+00  +3.907e+00  +6.648e+00  +1.166e+00
 +2550.0  +3.926e+00  +6.682e+00  +1.170e+00  +3.928e+00  +6.682e+00  +1.173e+00  +3.934e+00  +6.692e+00  +1.176e+00
 +2560.0  +3.953e+00  +6.726e+00  +1.180e+00  +3.955e+00  +6.726e+00  +1.184e+00  +3.962e+00  +6.736e+00  +1.187e+00
 +2570.0  +3.981e+00  +6.770e+00  +1.191e+00  +3.982e+00  +6.770e+00  +1.195e+00  +3.989e+00  +6.780e+00  +1.197e+00
 +2580.0  +4.008e+00  +6.814e+00  +1.202e+00  +4.010e+00  +6.814e+00  +1.205e+00  +4.016e+00  +6.824e+00  +1.208e+00
 +2590.0  +4.035e+00  +6.858e+00  +1.213e+00  +4.037e+00  +6.858e+00  +1.216e+00  +4.044e+00  +6.868e+00  +1.219e+00
 +2600.0  +4.063e+00  +6.902e+00  +1.224e+00  +4.065e+00  +6.902e+00  +1.227e+00  +4.071e+00  +6.912e+00  +1.230e+00
 +2610.0  +4.089e+00  +6.945e+00  +1.234e+00  +4.091e+00  +6.945e+00  +1.237e+00  +4.098e+00  +6.955e+00  +1.240e+00
 +2620.0  +4.116e+00  +6.988e+00  +1.243e+00  +4.118e+00  +6.989e+00  +1.247e+00  +4.124e+00  +6.999e+00  +1.250e+00
 +2630.0  +4.143e+00  +7.032e+00  +1.253e+00  +4.145e+00  +7.032e+00  +1.257e+00  +4.151e+00  +7.043e+00  +1.260e+00
 +2640.0  +4.170e+00  +7.076e+00  +1.263e+00  +4.172e+00  +7.077e+00  +1.267e+00  +4.178e+00  +7.087e+00  +1.270e+00
 +2650.0  +4.197e+00  +7.121e+00  +1.273e+00  +4.199e+00  +7.121e+00  +1.276e+00  +4.205e+00  +7.132e+00  +1.279e+00
 +2660.0  +4.224e+00  +7.166e+00  +1.283e+00  +4.226e+00  +7.166e+00  +1.286e+00  +4.233e+00  +7.177e+00  +1.289e+00
 +2670.0  +4.252e+00  +7.211e+00  +1.293e+00  +4.254e+00  +7.212e+00  +1.296e+00  +4.261e+00  +7.222e+00  +1.299e+00
 +2680.0  +4.279e+00  +7.257e+00  +1.302e+00  +4.281e+00  +7.257e+00  +1.306e+00  +4.288e+00  +7.268e+00  +1.308e+00
 +2690.0  +4.307e+00  +7.301e+00  +1.312e+00  +4.308e+00  +7.301e+00  +1.315e+00  +4.315e+00  +7.312e+00  +1.318e+00
 +2700.0  +4.334e+00  +7.346e+00  +1.323e+00  +4.336e+00  +7.346e+00  +1.326e+00  +4.343e+00  +7.357e+00  +1.329e+00
 +2710.0  +4.362e+00  +7.390e+00  +1.333e+00  +4.363e+00  +7.390e+00  +1.337e+00  +4.370e+00  +7.401e+00  +1.339e+00
 +2720.0  +4.389e+00  +7.434e+00  +1.343e+00  +4.391e+00  +7.435e+00  +1.346e+00  +4.398e+00  +7.446e+00  +1.349e+00
 +2730.0  +4.416e+00  +7.480e+00  +1.353e+00  +4.418e+00  +7.480e+00  +1.357e+00  +4.425e+00  +7.491e+00  +1.359e+00
 +2740.0  +4.444e+00  +7.525e+00  +1.363e+00  +4.446e+00  +7.525e+00  +1.367e+00  +4.453e+00  +7.536e+00  +1.370e+00
 +2750.0  +4.471e+00  +7.569e+00  +1.374e+00  +4.473e+00  +7.570e+00  +1.377e+00  +4.480e+00  +7.581e+00  +1.380e+00
 +2760.0  +4.499e+00  +7.614e+00  +1.385e+00  +4.501e+00  +7.614e+00  +1.388e+00  +4.508e+00  +7.626e+00  +1.391e+00
 +2770.0  +4.527e+00  +7.659e+00  +1.395e+00  +4.529e+00  +7.659e+00  +1.399e+00  +4.536e+00  +7.671e+00  +1.402e+00
 +2780.0  +4.555e+00  +7.704e+00  +1.406e+00  +4.557e+00  +7.704e+00  +1.409e+00  +4.564e+00  +7.715e+00  +1.412e+00
 +2790.0  +4.582e+00  +7.749e+00  +1.416e+00  +4.585e+00  +7.749e+00  +1.420e+00  +4.592e+00  +7.761e+00  +1.423e+00
 +2800.0  +4.610e+00  +7.794e+00  +1.427e+00  +4.613e+00  +7.795e+00  +1.430e+00  +4.620e+00  +7.806e+00  +1.433e+00
 +2810.0  +4.638e+00  +7.840e+00  +1.437e+00  +4.640e+00  +7.840e+00  +1.440e+00  +4.648e+00  +7.852e+00  +1.443e+00
 +2820.0  +4.666e+00  +7.886e+00  +1.447e+00  +4.668e+00  +7.887e+00  +1.450e+00  +4.676e+00  +7.898e+00  +1.453e+00
 +2830.0  +4.694e+00  +7.932e+00  +1.457e+00  +4.697e+00  +7.932e+00  +1.461e+00  +4.704e+00  +7.944e+00  +1.464e+00
 +2840.0  +4.722e+00  +7.977e+00  +1.468e+00  +4.724e+00  +7.977e+00  +1.471e+00  +4.732e+00  +7.989e+00  +1.474e+00
 +2850.0  +4.750e+00  +8.022e+00  +1.478e+00  +4.752e+00  +8.023e+00  +1.481e+00  +4.759e+00  +8.034e+00  +1.484e+00
 +2860.0  +4.778e+00  +8.067e+00  +1.488e+00  +4.780e+00  +8.067e+00  +1.492e+00  +4.787e+00  +8.079e+00  +1.495e+00
 +2870.0  +4.805e+00  +8.112e+00  +1.499e+00  +4.808e+00  +8.112e+00  +1.503e+00  +4.815e+00  +8.125e+00  +1.506e+00
 +2880.0  +4.834e+00  +8.158e+00  +1.510e+00  +4.836e+00  +8.159e+00  +1.514e+00  +4.844e+00  +8.171e+00  +1.517e+00
 +2890.0  +4.863e+00  +8.204e+00  +1.522e+00  +4.865e+00  +8.205e+00  +1.525e+00  +4.873e+00  +8.217e+00  +1.528e+00
 +2900.0  +4.891e+00  +8.249e+00  +1.533e+00  +4.893e+00  +8.250e+00  +1.537e+00  +4.901e+00  +8.262e+00  +1.540e+00
 +2910.0  +4.919e+00  +8.294e+00  +1.544e+00  +4.921e+00  +8.295e+00  +1.548e+00  +4.929e+00  +8.307e+00  +1.551e+00
 +2920.0  +4.947e+00  +8.340e+00  +1.555e+00  +4.950e+00  +8.341e+00  +1.559e+00  +4.957e+00  +8.353e+00  +1.562e+00
 +2930.0  +4.975e+00  +8.385e+00  +1.566e+00  +4.978e+00  +8.386e+00  +1.569e+00  +4.985e+00  +8.399e+00  +1.572e+00
 +2940.0  +5.003e+00  +8.430e+00  +1.576e+00  +5.005e+00  +8.431e+00  +1.579e+00  +5.013e+00  +8.444e+00  +1.582e+00
 +2950.0  +5.031e+00  +8.475e+00  +1.586e+00  +5.033e+00  +8.476e+00  +1.590e+00  +5.041e+00  +8.489e+00  +1.592e+00
 +2960.0  +5.059e+00  +8.521e+00  +1.597e+00  +5.061e+00  +8.522e+00  +1.600e+00  +5.069e+00  +8.535e+00  +1.603e+00
 +2970.0  +5.087e+00  +8.567e+00  +1.607e+00  +5.089e+00  +8.568e+00  +1.610e+00  +5.097e+00  +8.581e+00  +1.613e+00
 +2980.0  +5.115e+00  +8.613e+00  +1.616e+00  +5.117e+00  +8.614e+00  +1.620e+00  +5.125e+00  +8.627e+00  +1.622e+00
 +2990.0  +5.143e+00  +8.660e+00  +1.627e+00  +5.145e+00  +8.661e+00  +1.630e+00  +5.153e+00  +8.674e+00  +1.633e+00
 +3000.0  +5.171e+00  +8.706e+00  +1.637e+00  +5.174e+00  +8.707e+00  +1.640e+00  +5.182e+00  +8.720e+00  +1.643e+00
 +3010.0  +5.200e+00  +8.753e+00  +1.647e+00  +5.202e+00  +8.754e+00  +1.650e+00  +5.210e+00  +8.767e+00  +1.653e+00
 +3020.0  +5.228e+00  +8.799e+00  +1.658e+00  +5.231e+00  +8.800e+00  +1.661e+00  +5.239e+00  +8.813e+00  +1.664e+00
 +3030.0  +5.257e+00  +8.845e+00  +1.668e+00  +5.259e+00  +8.846e+00  +1.672e+00  +5.267e+00  +8.859e+00  +1.675e+00
 +3040.0  +5.285e+00  +8.891e+00  +1.680e+00  +5.288e+00  +8.892e+00  +1.683e+00  +5.296e+00  +8.906e+00  +1.686e+00
 +3050.0  +5.314e+00  +8.937e+00  +1.691e+00  +5.316e+00  +8.939e+00  +1.694e+00  +5.325e+00  +8.952e+00  +1.697e+00
 +3060.0  +5.343e+00  +8.983e+00  +1.702e+00  +5.345e+00  +8.985e+00  +1.705e+00  +5.353e+00  +8.998e+00  +1.708e+00
 +3070.0  +5.371e+00  +9.030e+00  +1.713e+00  +5.374e+00  +9.031e+00  +1.716e+00  +5.382e+00  +9.045e+00  +1.719e+00
 +3080.0  +5.400e+00  +9.076e+00  +1.723e+00  +5.402e+00  +9.078e+00  +1.727e+00  +5.411e+00  +9.091e+00  +1.730e+00
 +3090.0  +5.428e+00  +9.123e+00  +1.733e+00  +5.431e+00  +9.124e+00  +1.737e+00  +5.439e+00  +9.138e+00  +1.741e+00
 +3100.0  +5.456e+00  +9.169e+00  +1.744e+00  +5.459e+00  +9.171e+00  +1.747e+00  +5.468e+00  +9.184e+00  +1.751e+00
 +3110.0  +5.485e+00  +9.215e+00  +1.754e+00  +5.487e+00  +9.217e+00  +1.757e+00  +5.496e+00  +9.231e+00  +1.761e+00
 +3120.0  +5.513e+00  +9.261e+00  +1.764e+00  +5.515e+00  +9.263e+00  +1.768e+00  +5.524e+00  +9.277e+00  +1.771e+00
 +3130.0  +5.541e+00  +9.307e+00  +1.775e+00  +5.544e+00  +9.308e+00  +1.779e+00  +5.552e+00  +9.322e+00  +1.783e+00
 +3140.0  +5.569e+00  +9.352e+00  +1.786e+00  +5.571e+00  +9.353e+00  +1.790e+00  +5.580e+00  +9.367e+00  +1.793e+00
 +3150.0  +5.597e+00  +9.397e+00  +1.796e+00  +5.599e+00  +9.398e+00  +1.800e+00  +5.608e+00  +9.413e+00  +1.804e+00
 +3160.0  +5.624e+00  +9.442e+00  +1.806e+00  +5.627e+00  +9.444e+00  +1.810e+00  +5.636e+00  +9.458e+00  +1.814e+00
 +3170.0  +5.652e+00  +9.488e+00  +1.817e+00  +5.655e+00  +9.489e+00  +1.820e+00  +5.664e+00  +9.503e+00  +1.824e+00
 +3180.0  +5.680e+00  +9.534e+00  +1.827e+00  +5.683e+00  +9.535e+00  +1.831e+00  +5.692e+00  +9.549e+00  +1.835e+00
 +3190.0  +5.709e+00  +9.579e+00  +1.838e+00  +5.711e+00  +9.581e+00  +1.842e+00  +5.720e+00  +9.595e+00  +1.846e+00
 +3200.0  +5.737e+00  +9.625e+00  +1.848e+00  +5.740e+00  +9.627e+00  +1.852e+00  +5.749e+00  +9.641e+00  +1.856e+00
 +3210.0  +5.765e+00  +9.670e+00  +1.860e+00  +5.768e+00  +9.672e+00  +1.864e+00  +5.777e+00  +9.687e+00  +1.867e+00
 +3220.0  +5.794e+00  +9.717e+00  +1.870e+00  +5.796e+00  +9.719e+00  +1.874e+00  +5.806e+00  +9.733e+00  +1.878e+00
 +3230.0  +5.822e+00  +9.764e+00  +1.880e+00  +5.825e+00  +9.766e+00  +1.884e+00  +5.834e+00  +9.781e+00  +1.888e+00
 +3240.0  +5.851e+00  +9.812e+00  +1.891e+00  +5.854e+00  +9.813e+00  +1.895e+00  +5.863e+00  +9.828e+00  +1.898e+00
 +3250.0  +5.881e+00  +9.859e+00  +1.902e+00  +5.883e+00  +9.861e+00  +1.906e+00  +5.893e+00  +9.876e+00  +1.910e+00
 +3260.0  +5.909e+00  +9.906e+00  +1.913e+00  +5.912e+00  +9.907e+00  +1.917e+00  +5.922e+00  +9.923e+00  +1.921e+00
 +3270.0  +5.938e+00  +9.952e+00  +1.923e+00  +5.941e+00  +9.954e+00  +1.927e+00  +5.950e+00  +9.969e+00  +1.931e+00
 +3280.0  +5.966e+00  +1.000e+01  +1.932e+00  +5.969e+00  +1.000e+01  +1.936e+00  +5.979e+00  +1.002e+01  +1.940e+00
 +3290.0  +5.994e+00  +1.005e+01  +1.943e+00  +5.997e+00  +1.005e+01  +1.947e+00  +6.007e+00  +1.006e+01  +1.951e+00
 +3300.0  +6.023e+00  +1.009e+01  +1.954e+00  +6.026e+00  +1.009e+01  +1.958e+00  +6.036e+00  +1.011e+01  +1.962e+00
 +3310.0  +6.051e+00  +1.014e+01  +1.965e+00  +6.054e+00  +1.014e+01  +1.970e+00  +6.064e+00  +1.015e+01  +1.974e+00
 +3320.0  +6.080e+00  +1.018e+01  +1.977e+00  +6.083e+00  +1.019e+01  +1.981e+00  +6.093e+00  +1.020e+01  +1.985e+00
 +3330.0  +6.109e+00  +1.023e+01  +1.989e+00  +6.112e+00  +1.023e+01  +1.993e+00  +6.122e+00  +1.025e+01  +1.997e+00
 +3340.0  +6.138e+00  +1.028e+01  +2.000e+00  +6.141e+00  +1.028e+01  +2.004e+00  +6.151e+00  +1.029e+01  +2.008e+00
 +3350.0  +6.167e+00  +1.032e+01  +2.011e+00  +6.170e+00  +1.032e+01  +2.016e+00  +6.179e+00  +1.034e+01  +2.019e+00
 +3360.0  +6.195e+00  +1.037e+01  +2.022e+00  +6.198e+00  +1.037e+01  +2.026e+00  +6.208e+00  +1.039e+01  +2.030e+00
 +3370.0  +6.224e+00  +1.041e+01  +2.034e+00  +6.227e+00  +1.042e+01  +2.038e+00  +6.237e+00  +1.043e+01  +2.042e+00
 +3380.0  +6.253e+00  +1.046e+01  +2.045e+00  +6.257e+00  +1.046e+01  +2.049e+00  +6.267e+00  +1.048e+01  +2.053e+00
 +3390.0  +6.282e+00  +1.051e+01  +2.056e+00  +6.286e+00  +1.051e+01  +2.060e+00  +6.296e+00  +1.053e+01  +2.064e+00
 +3400.0  +6.311e+00  +1.056e+01  +2.067e+00  +6.314e+00  +1.056e+01  +2.071e+00  +6.324e+00  +1.057e+01  +2.075e+00
 +3410.0  +6.339e+00  +1.060e+01  +2.077e+00  +6.343e+00  +1.060e+01  +2.082e+00  +6.353e+00  +1.062e+01  +2.085e+00
 +3420.0  +6.368e+00  +1.065e+01  +2.088e+00  +6.371e+00  +1.065e+01  +2.092e+00  +6.381e+00  +1.067e+01  +2.095e+00
 +3430.0  +6.396e+00  +1.069e+01  +2.098e+00  +6.399e+00  +1.070e+01  +2.102e+00  +6.409e+00  +1.071e+01  +2.106e+00
 +3440.0  +6.424e+00  +1.074e+01  +2.109e+00  +6.427e+00  +1.074e+01  +2.113e+00  +6.438e+00  +1.076e+01  +2.116e+00
 +3450.0  +6.452e+00  +1.079e+01  +2.120e+00  +6.456e+00  +1.079e+01  +2.124e+00  +6.466e+00  +1.080e+01  +2.127e+00
 +3460.0  +6.481e+00  +1.083e+01  +2.131e+00  +6.484e+00  +1.083e+01  +2.134e+00  +6.494e+00  +1.085e+01  +2.138e+00
 +3470.0  +6.510e+00  +1.088e+01  +2.141e+00  +6.513e+00  +1.088e+01  +2.145e+00  +6.523e+00  +1.090e+01  +2.148e+00
 +3480.0  +6.538e+00  +1.092e+01  +2.152e+00  +6.542e+00  +1.093e+01  +2.156e+00  +6.552e+00  +1.094e+01  +2.159e+00
 +3490.0  +6.567e+00  +1.097e+01  +2.163e+00  +6.570e+00  +1.097e+01  +2.166e+00  +6.580e+00  +1.099e+01  +2.169e+00
 +3500.0  +6.595e+00  +1.102e+01  +2.173e+00  +6.599e+00  +1.102e+01  +2.177e+00  +6.609e+00  +1.104e+01  +2.180e+00
 +3510.0  +6.624e+00  +1.106e+01  +2.183e+00  +6.627e+00  +1.107e+01  +2.187e+00  +6.637e+00  +1.108e+01  +2.190e+00
 +3520.0  +6.652e+00  +1.111e+01  +2.193e+00  +6.655e+00  +1.111e+01  +2.197e+00  +6.666e+00  +1.113e+01  +2.200e+00
 +3530.0  +6.680e+00  +1.116e+01  +2.204e+00  +6.684e+00  +1.116e+01  +2.207e+00  +6.694e+00  +1.118e+01  +2.210e+00
 +3540.0  +6.709e+00  +1.120e+01  +2.214e+00  +6.712e+00  +1.121e+01  +2.218e+00  +6.723e+00  +1.122e+01  +2.221e+00
 +3550.0  +6.738e+00  +1.125e+01  +2.225e+00  +6.741e+00  +1.125e+01  +2.228e+00  +6.751e+00  +1.127e+01  +2.231e+00
 +3560.0  +6.766e+00  +1.130e+01  +2.235e+00  +6.769e+00  +1.130e+01  +2.239e+00  +6.780e+00  +1.132e+01  +2.241e+00
 +3570.0  +6.794e+00  +1.134e+01  +2.245e+00  +6.797e+00  +1.135e+01  +2.248e+00  +6.808e+00  +1.136e+01  +2.251e+00
 +3580.0  +6.822e+00  +1.139e+01  +2.255e+00  +6.825e+00  +1.139e+01  +2.259e+00  +6.836e+00  +1.141e+01  +2.261e+00
 +3590.0  +6.850e+00  +1.143e+01  +2.266e+00  +6.853e+00  +1.144e+01  +2.270e+00  +6.864e+00  +1.146e+01  +2.272e+00
 +3600.0  +6.879e+00  +1.148e+01  +2.277e+00  +6.882e+00  +1.148e+01  +2.281e+00  +6.893e+00  +1.150e+01  +2.283e+00
 +3610.0  +6.907e+00  +1.153e+01  +2.288e+00  +6.911e+00  +1.153e+01  +2.291e+00  +6.921e+00  +1.155e+01  +2.294e+00
 +3620.0  +6.936e+00  +1.157e+01  +2.299e+00  +6.939e+00  +1.158e+01  +2.302e+00  +6.950e+00  +1.160e+01  +2.304e+00
 +3630.0  +6.965e+00  +1.162e+01  +2.310e+00  +6.968e+00  +1.162e+01  +2.313e+00  +6.979e+00  +1.164e+01  +2.316e+00
 +3640.0  +6.994e+00  +1.167e+01  +2.321e+00  +6.997e+00  +1.167e+01  +2.324e+00  +7.008e+00  +1.169e+01  +2.327e+00
 +3650.0  +7.022e+00  +1.171e+01  +2.332e+00  +7.026e+00  +1.172e+01  +2.335e+00  +7.036e+00  +1.174e+01  +2.337e+00
 +3660.0  +7.051e+00  +1.176e+01  +2.343e+00  +7.054e+00  +1.176e+01  +2.346e+00  +7.065e+00  +1.178e+01  +2.348e+00
 +3670.0  +7.079e+00  +1.181e+01  +2.354e+00  +7.083e+00  +1.181e+01  +2.357e+00  +7.094e+00  +1.183e+01  +2.359e+00
 +3680.0  +7.108e+00  +1.185e+01  +2.364e+00  +7.111e+00  +1.186e+01  +2.367e+00  +7.122e+00  +1.187e+01  +2.369e+00
 +3690.0  +7.136e+00  +1.190e+01  +2.374e+00  +7.139e+00  +1.190e+01  +2.377e+00  +7.150e+00  +1.192e+01  +2.379e+00
 +3700.0  +7.164e+00  +1.194e+01  +2.384e+00  +7.167e+00  +1.195e+01  +2.387e+00  +7.178e+00  +1.197e+01  +2.389e+00
 +3710.0  +7.192e+00  +1.199e+01  +2.394e+00  +7.195e+00  +1.199e+01  +2.397e+00  +7.206e+00  +1.201e+01  +2.399e+00
 +3720.0  +7.221e+00  +1.204e+01  +2.406e+00  +7.225e+00  +1.204e+01  +2.409e+00  +7.236e+00  +1.206e+01  +2.410e+00
 +3730.0  +7.251e+00  +1.208e+01  +2.417e+00  +7.254e+00  +1.209e+01  +2.420e+00  +7.265e+00  +1.211e+01  +2.421e+00
 +3740.0  +7.280e+00  +1.213e+01  +2.428e+00  +7.284e+00  +1.214e+01  +2.431e+00  +7.295e+00  +1.216e+01  +2.432e+00
 +3750.0  +7.310e+00  +1.218e+01  +2.439e+00  +7.313e+00  +1.218e+01  +2.442e+00  +7.324e+00  +1.220e+01  +2.444e+00
 +3760.0  +7.339e+00  +1.223e+01  +2.451e+00  +7.342e+00  +1.223e+01  +2.454e+00  +7.353e+00  +1.225e+01  +2.455e+00
 +3770.0  +7.368e+00  +1.227e+01  +2.462e+00  +7.371e+00  +1.228e+01  +2.465e+00  +7.382e+00  +1.230e+01  +2.466e+00
 +3780.0  +7.398e+00  +1.232e+01  +2.474e+00  +7.401e+00  +1.233e+01  +2.477e+00  +7.412e+00  +1.235e+01  +2.478e+00
 +3790.0  +7.427e+00  +1.237e+01  +2.486e+00  +7.430e+00  +1.237e+01  +2.489e+00  +7.441e+00  +1.239e+01  +2.490e+00
 +3800.0  +7.456e+00  +1.241e+01  +2.497e+00  +7.459e+00  +1.242e+01  +2.500e+00  +7.470e+00  +1.244e+01  +2.501e+00


==> figs/ch10_ana/versus_init/versus_init_mgn_vned_mps.txt <==
        +0.0  +1.544e-03  +3.125e-02  -2.816e-02  +1.480e-03  +3.113e-02  -2.817e-02  +1.544e-03  +3.125e-02  -2.816e-02  -4.580e-04  +3.573e-02  -3.665e-02  -3.944e-04  +3.575e-02  -3.654e-02  -4.580e-04  +3.573e-02  -3.665e-02
       +10.0  -6.302e-04  +3.560e-02  -3.686e-02  -6.617e-04  +3.623e-02  -3.755e-02  -6.302e-04  +3.560e-02  -3.686e-02  +1.047e-03  +3.767e-02  -3.557e-02  +1.112e-03  +3.771e-02  -3.549e-02  +1.047e-03  +3.767e-02  -3.557e-02
       +20.0  +8.459e-03  +4.021e-02  -2.329e-02  +8.410e-03  +4.049e-02  -2.367e-02  +8.459e-03  +4.021e-02  -2.329e-02  -4.350e-04  +3.155e-02  -3.242e-02  -3.606e-04  +3.192e-02  -3.265e-02  -4.350e-04  +3.155e-02  -3.242e-02
       +30.0  +1.045e-03  +3.233e-02  -3.024e-02  +9.841e-04  +3.309e-02  -3.112e-02  +1.045e-03  +3.233e-02  -3.024e-02  -4.112e-04  +3.393e-02  -3.475e-02  -3.301e-04  +3.390e-02  -3.456e-02  -4.112e-04  +3.393e-02  -3.475e-02
       +40.0  -1.178e-03  +3.162e-02  -3.398e-02  -1.194e-03  +3.208e-02  -3.447e-02  -1.178e-03  +3.162e-02  -3.398e-02  +3.260e-03  +3.932e-02  -3.280e-02  +3.358e-03  +3.938e-02  -3.266e-02  +3.260e-03  +3.932e-02  -3.280e-02
       +50.0  +7.875e-04  +3.684e-02  -3.526e-02  +7.637e-04  +3.746e-02  -3.593e-02  +7.875e-04  +3.684e-02  -3.526e-02  +3.164e-03  +3.479e-02  -2.846e-02  +3.273e-03  +3.506e-02  -2.852e-02  +3.164e-03  +3.479e-02  -2.846e-02
       +60.0  +3.509e-04  +4.070e-02  -3.999e-02  +2.894e-04  +4.100e-02  -4.042e-02  +3.509e-04  +4.070e-02  -3.999e-02  +5.431e-03  +4.275e-02  -3.189e-02  +5.548e-03  +4.278e-02  -3.168e-02  +5.431e-03  +4.275e-02  -3.189e-02
       +70.0  -7.491e-05  +2.871e-02  -2.886e-02  -6.992e-05  +2.936e-02  -2.950e-02  -7.491e-05  +2.871e-02  -2.886e-02  -8.614e-04  +3.625e-02  -3.797e-02  -7.373e-04  +3.635e-02  -3.782e-02  -8.614e-04  +3.625e-02  -3.797e-02
       +80.0  +2.481e-03  +3.404e-02  -2.908e-02  +2.500e-03  +3.452e-02  -2.952e-02  +2.481e-03  +3.404e-02  -2.908e-02  -2.074e-03  +3.292e-02  -3.707e-02  -1.958e-03  +3.315e-02  -3.707e-02  -2.074e-03  +3.292e-02  -3.707e-02
       +90.0  +2.613e-03  +4.126e-02  -3.603e-02  +2.601e-03  +4.125e-02  -3.605e-02  +2.613e-03  +4.126e-02  -3.603e-02  +6.469e-04  +3.244e-02  -3.114e-02  +7.901e-04  +3.264e-02  -3.106e-02  +6.469e-04  +3.244e-02  -3.114e-02
      +100.0  +3.676e-03  +3.916e-02  -3.181e-02  +3.695e-03  +3.974e-02  -3.235e-02  +3.676e-03  +3.916e-02  -3.181e-02  -2.849e-03  +2.966e-02  -3.536e-02  -2.724e-03  +2.994e-02  -3.539e-02  -2.849e-03  +2.966e-02  -3.536e-02
      +110.0  +1.439e-04  +4.555e-01  -4.552e-01  +1.569e-04  +4.552e-01  -4.549e-01  +1.439e-04  +4.555e-01  -4.552e-01  -2.564e-02  +3.989e-01  -4.502e-01  -2.554e-02  +3.989e-01  -4.500e-01  -2.564e-02  +3.989e-01  -4.502e-01
      +120.0  -2.693e-02  +5.093e-01  -5.632e-01  -2.690e-02  +5.096e-01  -5.634e-01  -2.693e-02  +5.093e-01  -5.632e-01  +1.095e-02  +5.073e-01  -4.854e-01  +1.099e-02  +5.073e-01  -4.853e-01  +1.095e-02  +5.073e-01  -4.854e-01
      +130.0  -3.885e-02  +5.042e-01  -5.819e-01  -3.867e-02  +5.045e-01  -5.818e-01  -3.885e-02  +5.042e-01  -5.819e-01  +1.011e-02  +5.463e-01  -5.261e-01  +1.009e-02  +5.464e-01  -5.263e-01  +1.011e-02  +5.463e-01  -5.261e-01
      +140.0  -4.618e-03  +5.378e-01  -5.470e-01  -4.243e-03  +5.384e-01  -5.469e-01  -4.618e-03  +5.378e-01  -5.470e-01  -1.084e-01  +4.445e-01  -6.613e-01  -1.080e-01  +4.447e-01  -6.608e-01  -1.084e-01  +4.445e-01  -6.613e-01
      +150.0  -1.929e-03  +6.124e-01  -6.163e-01  -1.368e-03  +6.131e-01  -6.158e-01  -1.929e-03  +6.124e-01  -6.163e-01  -8.133e-02  +4.669e-01  -6.296e-01  -8.043e-02  +4.675e-01  -6.283e-01  -8.133e-02  +4.669e-01  -6.296e-01
      +160.0  +7.495e-03  +6.029e-01  -5.879e-01  +8.466e-03  +6.033e-01  -5.864e-01  +7.495e-03  +6.029e-01  -5.879e-01  -2.190e-02  +4.861e-01  -5.299e-01  -2.069e-02  +4.873e-01  -5.287e-01  -2.190e-02  +4.861e-01  -5.299e-01
      +170.0  -4.474e-02  +5.302e-01  -6.197e-01  -4.373e-02  +5.308e-01  -6.183e-01  -4.474e-02  +5.302e-01  -6.197e-01  +2.414e-02  +6.340e-01  -5.857e-01  +2.522e-02  +6.356e-01  -5.852e-01  +2.414e-02  +6.340e-01  -5.857e-01
      +180.0  -1.083e-01  +4.885e-01  -7.051e-01  -1.074e-01  +4.894e-01  -7.043e-01  -1.083e-01  +4.885e-01  -7.051e-01  -9.585e-03  +6.098e-01  -6.290e-01  -8.249e-03  +6.117e-01  -6.282e-01  -9.585e-03  +6.098e-01  -6.290e-01
      +190.0  -8.699e-02  +5.471e-01  -7.211e-01  -8.636e-02  +5.485e-01  -7.212e-01  -8.699e-02  +5.471e-01  -7.211e-01  -1.498e-02  +6.092e-01  -6.392e-01  -1.349e-02  +6.105e-01  -6.375e-01  -1.498e-02  +6.092e-01  -6.392e-01
      +200.0  -2.150e-02  +6.506e-01  -6.936e-01  -2.083e-02  +6.515e-01  -6.931e-01  -2.150e-02  +6.506e-01  -6.936e-01  +5.633e-02  +6.327e-01  -5.200e-01  +5.800e-02  +6.336e-01  -5.175e-01  +5.633e-02  +6.327e-01  -5.200e-01
      +210.0  -4.452e-02  +6.230e-01  -7.120e-01  -4.366e-02  +6.240e-01  -7.113e-01  -4.452e-02  +6.230e-01  -7.120e-01  +2.290e-02  +6.326e-01  -5.868e-01  +2.477e-02  +6.347e-01  -5.852e-01  +2.290e-02  +6.326e-01  -5.868e-01
      +220.0  -5.003e-02  +5.943e-01  -6.944e-01  -4.895e-02  +5.954e-01  -6.933e-01  -5.003e-02  +5.943e-01  -6.944e-01  +6.757e-02  +6.696e-01  -5.345e-01  +6.961e-02  +6.719e-01  -5.327e-01  +6.757e-02  +6.696e-01  -5.345e-01
      +230.0  -4.399e-02  +5.679e-01  -6.559e-01  -4.286e-02  +5.699e-01  -6.556e-01  -4.399e-02  +5.679e-01  -6.559e-01  -4.031e-02  +6.142e-01  -6.948e-01  -3.821e-02  +6.169e-01  -6.934e-01  -4.031e-02  +6.142e-01  -6.948e-01
      +240.0  -5.842e-02  +5.962e-01  -7.131e-01  -5.710e-02  +5.977e-01  -7.119e-01  -5.842e-02  +5.962e-01  -7.131e-01  -5.390e-02  +6.042e-01  -7.120e-01  -5.182e-02  +6.067e-01  -7.104e-01  -5.390e-02  +6.042e-01  -7.120e-01
      +250.0  -5.127e-02  +6.559e-01  -7.584e-01  -4.991e-02  +6.574e-01  -7.572e-01  -5.127e-02  +6.559e-01  -7.584e-01  -4.730e-02  +5.681e-01  -6.627e-01  -4.509e-02  +5.707e-01  -6.608e-01  -4.730e-02  +5.681e-01  -6.627e-01
      +260.0  -5.870e-02  +5.827e-01  -7.001e-01  -5.731e-02  +5.843e-01  -6.989e-01  -5.870e-02  +5.827e-01  -7.001e-01  +3.200e-02  +7.121e-01  -6.481e-01  +3.426e-02  +7.147e-01  -6.461e-01  +3.200e-02  +7.121e-01  -6.481e-01
      +270.0  -1.311e-01  +6.224e-01  -8.847e-01  -1.296e-01  +6.232e-01  -8.825e-01  -1.311e-01  +6.224e-01  -8.847e-01  -1.727e-02  +7.176e-01  -7.521e-01  -1.494e-02  +7.205e-01  -7.504e-01  -1.727e-02  +7.176e-01  -7.521e-01
      +280.0  -6.580e-02  +5.738e-01  -7.054e-01  -6.425e-02  +5.736e-01  -7.021e-01  -6.580e-02  +5.738e-01  -7.054e-01  -3.781e-03  +7.370e-01  -7.446e-01  -1.435e-03  +7.387e-01  -7.416e-01  -3.781e-03  +7.370e-01  -7.446e-01
      +290.0  -5.434e-02  +6.112e-01  -7.199e-01  -5.277e-02  +6.130e-01  -7.186e-01  -5.434e-02  +6.112e-01  -7.199e-01  +5.566e-02  +7.668e-01  -6.554e-01  +5.804e-02  +7.686e-01  -6.525e-01  +5.566e-02  +7.668e-01  -6.554e-01
      +300.0  -2.525e-02  +6.559e-01  -7.064e-01  -2.359e-02  +6.584e-01  -7.056e-01  -2.525e-02  +6.559e-01  -7.064e-01  +2.326e-02  +7.083e-01  -6.618e-01  +2.566e-02  +7.100e-01  -6.587e-01  +2.326e-02  +7.083e-01  -6.618e-01
      +310.0  -6.340e-02  +6.258e-01  -7.526e-01  -6.166e-02  +6.283e-01  -7.517e-01  -6.340e-02  +6.258e-01  -7.526e-01  -1.904e-02  +6.299e-01  -6.680e-01  -1.663e-02  +6.316e-01  -6.649e-01  -1.904e-02  +6.299e-01  -6.680e-01
      +320.0  -3.906e-02  +6.518e-01  -7.299e-01  -3.727e-02  +6.535e-01  -7.281e-01  -3.906e-02  +6.518e-01  -7.299e-01  -6.317e-02  +6.094e-01  -7.358e-01  -6.073e-02  +6.114e-01  -7.329e-01  -6.317e-02  +6.094e-01  -7.358e-01
      +330.0  -3.803e-02  +6.809e-01  -7.569e-01  -3.614e-02  +6.836e-01  -7.559e-01  -3.803e-02  +6.809e-01  -7.569e-01  -3.431e-02  +5.725e-01  -6.411e-01  -3.187e-02  +5.746e-01  -6.383e-01  -3.431e-02  +5.725e-01  -6.411e-01
      +340.0  +7.742e-03  +7.672e-01  -7.517e-01  +9.668e-03  +7.689e-01  -7.495e-01  +7.742e-03  +7.672e-01  -7.517e-01  -1.015e-04  +5.926e-01  -5.928e-01  +2.339e-03  +5.945e-01  -5.898e-01  -1.015e-04  +5.926e-01  -5.928e-01
      +350.0  +1.050e-02  +7.906e-01  -7.696e-01  +1.244e-02  +7.926e-01  -7.677e-01  +1.050e-02  +7.906e-01  -7.696e-01  +1.899e-02  +6.206e-01  -5.826e-01  +2.144e-02  +6.240e-01  -5.811e-01  +1.899e-02  +6.206e-01  -5.826e-01
      +360.0  -1.065e-02  +7.500e-01  -7.713e-01  -8.701e-03  +7.528e-01  -7.702e-01  -1.065e-02  +7.500e-01  -7.713e-01  -5.482e-03  +5.980e-01  -6.089e-01  -2.980e-03  +6.013e-01  -6.072e-01  -5.482e-03  +5.980e-01  -6.089e-01
      +370.0  -5.187e-02  +7.163e-01  -8.200e-01  -4.995e-02  +7.190e-01  -8.189e-01  -5.187e-02  +7.163e-01  -8.200e-01  +1.773e-02  +7.143e-01  -6.788e-01  +2.015e-02  +7.174e-01  -6.771e-01  +1.773e-02  +7.143e-01  -6.788e-01
      +380.0  -3.503e-02  +7.042e-01  -7.742e-01  -3.310e-02  +7.062e-01  -7.724e-01  -3.503e-02  +7.042e-01  -7.742e-01  +3.999e-02  +7.116e-01  -6.316e-01  +4.244e-02  +7.146e-01  -6.297e-01  +3.999e-02  +7.116e-01  -6.316e-01
      +390.0  -2.098e-02  +6.945e-01  -7.365e-01  -1.905e-02  +6.967e-01  -7.348e-01  -2.098e-02  +6.945e-01  -7.365e-01  +3.158e-03  +6.353e-01  -6.290e-01  +5.624e-03  +6.387e-01  -6.275e-01  +3.158e-03  +6.353e-01  -6.290e-01
      +400.0  +2.409e-02  +7.090e-01  -6.608e-01  +2.597e-02  +7.105e-01  -6.585e-01  +2.409e-02  +7.090e-01  -6.608e-01  -4.325e-02  +6.096e-01  -6.961e-01  -4.086e-02  +6.121e-01  -6.938e-01  -4.325e-02  +6.096e-01  -6.961e-01
      +410.0  +5.152e-02  +7.411e-01  -6.380e-01  +5.340e-02  +7.425e-01  -6.357e-01  +5.152e-02  +7.411e-01  -6.380e-01  -3.016e-02  +5.952e-01  -6.556e-01  -2.777e-02  +5.965e-01  -6.520e-01  -3.016e-02  +5.952e-01  -6.556e-01
      +420.0  -5.704e-02  +6.938e-01  -8.079e-01  -5.516e-02  +6.948e-01  -8.051e-01  -5.704e-02  +6.938e-01  -8.079e-01  +2.693e-02  +6.388e-01  -5.850e-01  +2.935e-02  +6.405e-01  -5.818e-01  +2.693e-02  +6.388e-01  -5.850e-01
      +430.0  -2.782e-02  +6.569e-01  -7.126e-01  -2.600e-02  +6.591e-01  -7.111e-01  -2.782e-02  +6.569e-01  -7.126e-01  -2.379e-03  +6.451e-01  -6.498e-01  +2.980e-05  +6.483e-01  -6.483e-01  -2.379e-03  +6.451e-01  -6.498e-01
      +440.0  -5.360e-02  +6.137e-01  -7.209e-01  -5.176e-02  +6.150e-01  -7.185e-01  -5.360e-02  +6.137e-01  -7.209e-01  +2.066e-02  +6.436e-01  -6.022e-01  +2.306e-02  +6.465e-01  -6.004e-01  +2.066e-02  +6.436e-01  -6.022e-01
      +450.0  -3.290e-02  +6.760e-01  -7.418e-01  -3.107e-02  +6.786e-01  -7.408e-01  -3.290e-02  +6.760e-01  -7.418e-01  +5.899e-02  +7.175e-01  -5.995e-01  +6.143e-02  +7.205e-01  -5.976e-01  +5.899e-02  +7.175e-01  -5.995e-01
      +460.0  +1.040e-02  +7.716e-01  -7.508e-01  +1.218e-02  +7.729e-01  -7.486e-01  +1.040e-02  +7.716e-01  -7.508e-01  -3.350e-03  +6.331e-01  -6.398e-01  -9.120e-04  +6.365e-01  -6.384e-01  -3.350e-03  +6.331e-01  -6.398e-01
      +470.0  +2.836e-02  +8.334e-01  -7.767e-01  +3.014e-02  +8.350e-01  -7.747e-01  +2.836e-02  +8.334e-01  -7.767e-01  +3.349e-02  +6.648e-01  -5.978e-01  +3.589e-02  +6.674e-01  -5.957e-01  +3.349e-02  +6.648e-01  -5.978e-01
      +480.0  +6.056e-02  +8.993e-01  -7.782e-01  +6.232e-02  +9.010e-01  -7.764e-01  +6.056e-02  +8.993e-01  -7.782e-01  +2.711e-02  +7.408e-01  -6.866e-01  +2.947e-02  +7.430e-01  -6.840e-01  +2.711e-02  +7.408e-01  -6.866e-01
      +490.0  -1.861e-02  +7.822e-01  -8.194e-01  -1.691e-02  +7.837e-01  -8.175e-01  -1.861e-02  +7.822e-01  -8.194e-01  +6.090e-02  +7.783e-01  -6.565e-01  +6.327e-02  +7.809e-01  -6.544e-01  +6.090e-02  +7.783e-01  -6.565e-01
      +500.0  +1.565e-02  +7.795e-01  -7.483e-01  +1.737e-02  +7.801e-01  -7.454e-01  +1.565e-02  +7.795e-01  -7.483e-01  +8.818e-03  +6.875e-01  -6.698e-01  +1.125e-02  +6.906e-01  -6.681e-01  +8.818e-03  +6.875e-01  -6.698e-01
      +510.0  +1.589e-02  +7.902e-01  -7.584e-01  +1.766e-02  +7.901e-01  -7.548e-01  +1.589e-02  +7.902e-01  -7.584e-01  -2.447e-02  +6.886e-01  -7.375e-01  -2.209e-02  +6.916e-01  -7.358e-01  -2.447e-02  +6.886e-01  -7.375e-01
      +520.0  -5.923e-02  +6.978e-01  -8.163e-01  -5.749e-02  +6.988e-01  -8.137e-01  -5.923e-02  +6.978e-01  -8.163e-01  +1.787e-02  +6.975e-01  -6.618e-01  +2.019e-02  +6.999e-01  -6.595e-01  +1.787e-02  +6.975e-01  -6.618e-01
      +530.0  -1.071e-01  +6.499e-01  -8.641e-01  -1.053e-01  +6.513e-01  -8.620e-01  -1.071e-01  +6.499e-01  -8.641e-01  -3.020e-03  +7.272e-01  -7.332e-01  -6.522e-04  +7.308e-01  -7.321e-01  -3.020e-03  +7.272e-01  -7.332e-01
      +540.0  -7.304e-02  +6.884e-01  -8.345e-01  -7.121e-02  +6.892e-01  -8.316e-01  -7.304e-02  +6.884e-01  -8.345e-01  -3.924e-03  +7.115e-01  -7.193e-01  -1.536e-03  +7.150e-01  -7.181e-01  -3.924e-03  +7.115e-01  -7.193e-01
      +550.0  -1.993e-02  +7.852e-01  -8.251e-01  -1.809e-02  +7.860e-01  -8.222e-01  -1.993e-02  +7.852e-01  -8.251e-01  +4.841e-02  +7.033e-01  -6.065e-01  +5.082e-02  +7.069e-01  -6.053e-01  +4.841e-02  +7.033e-01  -6.065e-01
      +560.0  -1.408e-02  +8.811e-01  -9.093e-01  -1.220e-02  +8.813e-01  -9.057e-01  -1.408e-02  +8.811e-01  -9.093e-01  +2.740e-02  +8.074e-01  -7.526e-01  +2.982e-02  +8.104e-01  -7.507e-01  +2.740e-02  +8.074e-01  -7.526e-01
      +570.0  -4.245e-02  +7.929e-01  -8.778e-01  -4.063e-02  +7.940e-01  -8.753e-01  -4.245e-02  +7.929e-01  -8.778e-01  +2.432e-03  +7.464e-01  -7.415e-01  +4.840e-03  +7.489e-01  -7.392e-01  +2.432e-03  +7.464e-01  -7.415e-01
      +580.0  +2.837e-03  +8.444e-01  -8.387e-01  +4.668e-03  +8.451e-01  -8.357e-01  +2.837e-03  +8.444e-01  -8.387e-01  +6.420e-02  +7.683e-01  -6.399e-01  +6.658e-02  +7.702e-01  -6.370e-01  +6.420e-02  +7.683e-01  -6.399e-01
      +590.0  -1.260e-02  +8.210e-01  -8.462e-01  -1.081e-02  +8.217e-01  -8.434e-01  -1.260e-02  +8.210e-01  -8.462e-01  +7.774e-02  +7.287e-01  -5.732e-01  +8.015e-02  +7.310e-01  -5.707e-01  +7.774e-02  +7.287e-01  -5.732e-01
      +600.0  +1.639e-02  +8.546e-01  -8.218e-01  +1.813e-02  +8.559e-01  -8.196e-01  +1.639e-02  +8.546e-01  -8.218e-01  +6.556e-03  +6.691e-01  -6.560e-01  +8.886e-03  +6.715e-01  -6.537e-01  +6.556e-03  +6.691e-01  -6.560e-01
      +610.0  -1.945e-02  +8.157e-01  -8.546e-01  -1.776e-02  +8.179e-01  -8.534e-01  -1.945e-02  +8.157e-01  -8.546e-01  +4.541e-02  +7.780e-01  -6.872e-01  +4.772e-02  +7.807e-01  -6.852e-01  +4.541e-02  +7.780e-01  -6.872e-01
      +620.0  +2.320e-02  +8.587e-01  -8.123e-01  +2.493e-02  +8.604e-01  -8.106e-01  +2.320e-02  +8.587e-01  -8.123e-01  -3.145e-02  +7.738e-01  -8.367e-01  -2.910e-02  +7.769e-01  -8.351e-01  -3.145e-02  +7.738e-01  -8.367e-01
      +630.0  -1.797e-02  +8.363e-01  -8.722e-01  -1.629e-02  +8.374e-01  -8.699e-01  -1.797e-02  +8.363e-01  -8.722e-01  -3.937e-02  +7.450e-01  -8.238e-01  -3.701e-02  +7.479e-01  -8.219e-01  -3.937e-02  +7.450e-01  -8.238e-01
      +640.0  +1.862e-02  +8.789e-01  -8.417e-01  +2.024e-02  +8.802e-01  -8.397e-01  +1.862e-02  +8.789e-01  -8.417e-01  +1.498e-02  +7.933e-01  -7.633e-01  +1.732e-02  +7.963e-01  -7.617e-01  +1.498e-02  +7.933e-01  -7.633e-01
      +650.0  -2.644e-03  +8.577e-01  -8.630e-01  -1.101e-03  +8.586e-01  -8.608e-01  -2.644e-03  +8.577e-01  -8.630e-01  +2.674e-02  +8.489e-01  -7.954e-01  +2.914e-02  +8.514e-01  -7.931e-01  +2.674e-02  +8.489e-01  -7.954e-01
      +660.0  +2.547e-02  +8.521e-01  -8.012e-01  +2.699e-02  +8.530e-01  -7.990e-01  +2.547e-02  +8.521e-01  -8.012e-01  +5.012e-02  +7.989e-01  -6.986e-01  +5.252e-02  +8.016e-01  -6.965e-01  +5.012e-02  +7.989e-01  -6.986e-01
      +670.0  -2.795e-02  +8.862e-01  -9.422e-01  -2.641e-02  +8.864e-01  -9.392e-01  -2.795e-02  +8.862e-01  -9.422e-01  +2.133e-02  +8.444e-01  -8.017e-01  +2.381e-02  +8.474e-01  -7.998e-01  +2.133e-02  +8.444e-01  -8.017e-01
      +680.0  +1.022e-02  +9.850e-01  -9.645e-01  +1.176e-02  +9.853e-01  -9.618e-01  +1.022e-02  +9.850e-01  -9.645e-01  +2.756e-02  +8.832e-01  -8.280e-01  +3.005e-02  +8.852e-01  -8.251e-01  +2.756e-02  +8.832e-01  -8.280e-01
      +690.0  +1.210e-02  +1.011e+00  -9.867e-01  +1.367e-02  +1.011e+00  -9.841e-01  +1.210e-02  +1.011e+00  -9.867e-01  +3.412e-02  +9.298e-01  -8.615e-01  +3.657e-02  +9.326e-01  -8.595e-01  +3.412e-02  +9.298e-01  -8.615e-01
      +700.0  +8.055e-02  +1.059e+00  -8.980e-01  +8.213e-02  +1.060e+00  -8.959e-01  +8.055e-02  +1.059e+00  -8.980e-01  +5.938e-02  +9.124e-01  -7.936e-01  +6.169e-02  +9.146e-01  -7.912e-01  +5.938e-02  +9.124e-01  -7.936e-01
      +710.0  +4.340e-02  +1.021e+00  -9.337e-01  +4.506e-02  +1.021e+00  -9.307e-01  +4.340e-02  +1.021e+00  -9.337e-01  +3.882e-02  +8.780e-01  -8.003e-01  +4.099e-02  +8.804e-01  -7.985e-01  +3.882e-02  +8.780e-01  -8.003e-01
      +720.0  +1.253e-02  +1.036e+00  -1.011e+00  +1.417e-02  +1.037e+00  -1.009e+00  +1.253e-02  +1.036e+00  -1.011e+00  -1.089e-02  +8.693e-01  -8.910e-01  -8.691e-03  +8.716e-01  -8.889e-01  -1.089e-02  +8.693e-01  -8.910e-01
      +730.0  +3.019e-02  +1.046e+00  -9.858e-01  +3.181e-02  +1.047e+00  -9.835e-01  +3.019e-02  +1.046e+00  -9.858e-01  +5.476e-03  +9.036e-01  -8.926e-01  +7.725e-03  +9.058e-01  -8.903e-01  +5.476e-03  +9.036e-01  -8.926e-01
      +740.0  -5.161e-03  +1.084e+00  -1.094e+00  -3.505e-03  +1.084e+00  -1.091e+00  -5.161e-03  +1.084e+00  -1.094e+00  +3.594e-02  +9.381e-01  -8.662e-01  +3.823e-02  +9.406e-01  -8.641e-01  +3.594e-02  +9.381e-01  -8.662e-01
      +750.0  -2.303e-03  +1.028e+00  -1.032e+00  -5.920e-04  +1.028e+00  -1.029e+00  -2.303e-03  +1.028e+00  -1.032e+00  +7.011e-02  +9.345e-01  -7.943e-01  +7.235e-02  +9.375e-01  -7.928e-01  +7.011e-02  +9.345e-01  -7.943e-01
      +760.0  -2.460e-02  +9.641e-01  -1.013e+00  -2.279e-02  +9.650e-01  -1.011e+00  -2.460e-02  +9.641e-01  -1.013e+00  +9.893e-02  +9.916e-01  -7.938e-01  +1.011e-01  +9.947e-01  -7.925e-01  +9.893e-02  +9.916e-01  -7.938e-01
      +770.0  +7.184e-03  +1.027e+00  -1.013e+00  +8.950e-03  +1.027e+00  -1.009e+00  +7.184e-03  +1.027e+00  -1.013e+00  +1.522e-01  +1.030e+00  -7.260e-01  +1.543e-01  +1.033e+00  -7.242e-01  +1.522e-01  +1.030e+00  -7.260e-01
      +780.0  +7.141e-03  +1.066e+00  -1.052e+00  +8.870e-03  +1.067e+00  -1.049e+00  +7.141e-03  +1.066e+00  -1.052e+00  +1.060e-01  +9.924e-01  -7.805e-01  +1.080e-01  +9.946e-01  -7.786e-01  +1.060e-01  +9.924e-01  -7.805e-01
      +790.0  +3.732e-02  +1.033e+00  -9.580e-01  +3.907e-02  +1.033e+00  -9.549e-01  +3.732e-02  +1.033e+00  -9.580e-01  +5.123e-02  +9.507e-01  -8.482e-01  +5.328e-02  +9.528e-01  -8.462e-01  +5.123e-02  +9.507e-01  -8.482e-01
      +800.0  +1.984e-03  +1.088e+00  -1.084e+00  +3.743e-03  +1.089e+00  -1.082e+00  +1.984e-03  +1.088e+00  -1.084e+00  +5.721e-02  +9.912e-01  -8.767e-01  +5.926e-02  +9.933e-01  -8.748e-01  +5.721e-02  +9.912e-01  -8.767e-01
      +810.0  +5.950e-02  +1.160e+00  -1.041e+00  +6.126e-02  +1.160e+00  -1.038e+00  +5.950e-02  +1.160e+00  -1.041e+00  +6.510e-02  +1.090e+00  -9.602e-01  +6.715e-02  +1.092e+00  -9.581e-01  +6.510e-02  +1.090e+00  -9.602e-01
      +820.0  +1.773e-02  +1.081e+00  -1.046e+00  +1.947e-02  +1.082e+00  -1.043e+00  +1.773e-02  +1.081e+00  -1.046e+00  +7.578e-02  +9.914e-01  -8.398e-01  +7.791e-02  +9.938e-01  -8.379e-01  +7.578e-02  +9.914e-01  -8.398e-01
      +830.0  +2.971e-02  +1.099e+00  -1.039e+00  +3.142e-02  +1.099e+00  -1.036e+00  +2.971e-02  +1.099e+00  -1.039e+00  +8.584e-02  +1.075e+00  -9.036e-01  +8.801e-02  +1.077e+00  -9.014e-01  +8.584e-02  +1.075e+00  -9.036e-01
      +840.0  -2.370e-02  +1.039e+00  -1.087e+00  -2.200e-02  +1.040e+00  -1.084e+00  -2.370e-02  +1.039e+00  -1.087e+00  +8.269e-02  +1.008e+00  -8.430e-01  +8.489e-02  +1.011e+00  -8.410e-01  +8.269e-02  +1.008e+00  -8.430e-01
      +850.0  +3.349e-02  +1.098e+00  -1.031e+00  +3.523e-02  +1.099e+00  -1.028e+00  +3.349e-02  +1.098e+00  -1.031e+00  +1.861e-01  +1.178e+00  -8.058e-01  +1.883e-01  +1.180e+00  -8.036e-01  +1.861e-01  +1.178e+00  -8.058e-01
      +860.0  +3.584e-02  +1.114e+00  -1.042e+00  +3.748e-02  +1.114e+00  -1.039e+00  +3.584e-02  +1.114e+00  -1.042e+00  +1.404e-01  +1.159e+00  -8.780e-01  +1.426e-01  +1.161e+00  -8.759e-01  +1.404e-01  +1.159e+00  -8.780e-01
      +870.0  +1.496e-02  +1.131e+00  -1.101e+00  +1.663e-02  +1.130e+00  -1.097e+00  +1.496e-02  +1.131e+00  -1.101e+00  +9.529e-02  +1.122e+00  -9.316e-01  +9.756e-02  +1.125e+00  -9.303e-01  +9.529e-02  +1.122e+00  -9.316e-01
      +880.0  +4.742e-02  +1.217e+00  -1.122e+00  +4.914e-02  +1.217e+00  -1.119e+00  +4.742e-02  +1.217e+00  -1.122e+00  +1.274e-01  +1.152e+00  -8.974e-01  +1.297e-01  +1.155e+00  -8.958e-01  +1.274e-01  +1.152e+00  -8.974e-01
      +890.0  +1.233e-01  +1.318e+00  -1.072e+00  +1.251e-01  +1.318e+00  -1.068e+00  +1.233e-01  +1.318e+00  -1.072e+00  +1.027e-01  +1.060e+00  -8.546e-01  +1.049e-01  +1.063e+00  -8.530e-01  +1.027e-01  +1.060e+00  -8.546e-01
      +900.0  +1.061e-01  +1.281e+00  -1.069e+00  +1.079e-01  +1.281e+00  -1.066e+00  +1.061e-01  +1.281e+00  -1.069e+00  +8.737e-02  +1.049e+00  -8.740e-01  +8.966e-02  +1.051e+00  -8.718e-01  +8.737e-02  +1.049e+00  -8.740e-01
      +910.0  +1.341e-01  +1.378e+00  -1.110e+00  +1.359e-01  +1.379e+00  -1.107e+00  +1.341e-01  +1.378e+00  -1.110e+00  +5.281e-02  +1.075e+00  -9.694e-01  +5.513e-02  +1.077e+00  -9.671e-01  +5.281e-02  +1.075e+00  -9.694e-01
      +920.0  +7.294e-02  +1.306e+00  -1.160e+00  +7.468e-02  +1.307e+00  -1.158e+00  +7.294e-02  +1.306e+00  -1.160e+00  +1.113e-01  +1.148e+00  -9.253e-01  +1.136e-01  +1.151e+00  -9.234e-01  +1.113e-01  +1.148e+00  -9.253e-01
      +930.0  +6.646e-02  +1.315e+00  -1.182e+00  +6.818e-02  +1.316e+00  -1.180e+00  +6.646e-02  +1.315e+00  -1.182e+00  +1.393e-01  +1.252e+00  -9.732e-01  +1.416e-01  +1.254e+00  -9.712e-01  +1.393e-01  +1.252e+00  -9.732e-01
      +940.0  +1.087e-01  +1.336e+00  -1.118e+00  +1.104e-01  +1.337e+00  -1.116e+00  +1.087e-01  +1.336e+00  -1.118e+00  +1.782e-01  +1.322e+00  -9.660e-01  +1.805e-01  +1.325e+00  -9.638e-01  +1.782e-01  +1.322e+00  -9.660e-01
      +950.0  +5.878e-02  +1.293e+00  -1.175e+00  +6.046e-02  +1.294e+00  -1.173e+00  +5.878e-02  +1.293e+00  -1.175e+00  +1.504e-01  +1.325e+00  -1.024e+00  +1.526e-01  +1.327e+00  -1.022e+00  +1.504e-01  +1.325e+00  -1.024e+00
      +960.0  +1.420e-02  +1.247e+00  -1.218e+00  +1.580e-02  +1.247e+00  -1.215e+00  +1.420e-02  +1.247e+00  -1.218e+00  +1.018e-01  +1.259e+00  -1.056e+00  +1.040e-01  +1.261e+00  -1.053e+00  +1.018e-01  +1.259e+00  -1.056e+00
      +970.0  +4.091e-02  +1.354e+00  -1.272e+00  +4.251e-02  +1.353e+00  -1.268e+00  +4.091e-02  +1.354e+00  -1.272e+00  +1.372e-01  +1.316e+00  -1.041e+00  +1.394e-01  +1.318e+00  -1.040e+00  +1.372e-01  +1.316e+00  -1.041e+00
      +980.0  +2.053e-02  +1.378e+00  -1.337e+00  +2.208e-02  +1.378e+00  -1.334e+00  +2.053e-02  +1.378e+00  -1.337e+00  +1.419e-01  +1.364e+00  -1.081e+00  +1.441e-01  +1.367e+00  -1.079e+00  +1.419e-01  +1.364e+00  -1.081e+00
      +990.0  +4.303e-02  +1.381e+00  -1.295e+00  +4.457e-02  +1.381e+00  -1.292e+00  +4.303e-02  +1.381e+00  -1.295e+00  +1.761e-01  +1.416e+00  -1.064e+00  +1.783e-01  +1.419e+00  -1.062e+00  +1.761e-01  +1.416e+00  -1.064e+00
     +1000.0  +2.280e-02  +1.401e+00  -1.356e+00  +2.440e-02  +1.402e+00  -1.353e+00  +2.280e-02  +1.401e+00  -1.356e+00  +1.514e-01  +1.360e+00  -1.057e+00  +1.536e-01  +1.362e+00  -1.055e+00  +1.514e-01  +1.360e+00  -1.057e+00
     +1010.0  +3.202e-02  +1.330e+00  -1.266e+00  +3.369e-02  +1.330e+00  -1.263e+00  +3.202e-02  +1.330e+00  -1.266e+00  +1.557e-01  +1.387e+00  -1.076e+00  +1.579e-01  +1.390e+00  -1.074e+00  +1.557e-01  +1.387e+00  -1.076e+00
     +1020.0  -1.179e-02  +1.339e+00  -1.362e+00  -1.005e-02  +1.340e+00  -1.360e+00  -1.179e-02  +1.339e+00  -1.362e+00  +1.767e-01  +1.464e+00  -1.111e+00  +1.789e-01  +1.467e+00  -1.109e+00  +1.767e-01  +1.464e+00  -1.111e+00
     +1030.0  +5.106e-02  +1.457e+00  -1.354e+00  +5.276e-02  +1.457e+00  -1.351e+00  +5.106e-02  +1.457e+00  -1.354e+00  +1.077e-01  +1.334e+00  -1.118e+00  +1.099e-01  +1.336e+00  -1.117e+00  +1.077e-01  +1.334e+00  -1.118e+00
     +1040.0  +1.893e-02  +1.406e+00  -1.368e+00  +2.067e-02  +1.407e+00  -1.366e+00  +1.893e-02  +1.406e+00  -1.368e+00  +2.252e-01  +1.460e+00  -1.009e+00  +2.274e-01  +1.463e+00  -1.008e+00  +2.252e-01  +1.460e+00  -1.009e+00
     +1050.0  +2.788e-02  +1.410e+00  -1.354e+00  +2.954e-02  +1.410e+00  -1.351e+00  +2.788e-02  +1.410e+00  -1.354e+00  +9.741e-02  +1.326e+00  -1.132e+00  +9.957e-02  +1.329e+00  -1.130e+00  +9.741e-02  +1.326e+00  -1.132e+00
     +1060.0  +1.546e-02  +1.362e+00  -1.331e+00  +1.706e-02  +1.362e+00  -1.327e+00  +1.546e-02  +1.362e+00  -1.331e+00  +1.053e-01  +1.374e+00  -1.163e+00  +1.075e-01  +1.377e+00  -1.162e+00  +1.053e-01  +1.374e+00  -1.163e+00
     +1070.0  +1.024e-02  +1.384e+00  -1.364e+00  +1.183e-02  +1.384e+00  -1.361e+00  +1.024e-02  +1.384e+00  -1.364e+00  +1.403e-01  +1.410e+00  -1.130e+00  +1.425e-01  +1.413e+00  -1.128e+00  +1.403e-01  +1.410e+00  -1.130e+00
     +1080.0  +5.501e-02  +1.446e+00  -1.336e+00  +5.660e-02  +1.447e+00  -1.334e+00  +5.501e-02  +1.446e+00  -1.336e+00  +2.270e-01  +1.476e+00  -1.022e+00  +2.291e-01  +1.479e+00  -1.021e+00  +2.270e-01  +1.476e+00  -1.022e+00
     +1090.0  +7.921e-02  +1.499e+00  -1.341e+00  +8.087e-02  +1.500e+00  -1.338e+00  +7.921e-02  +1.499e+00  -1.341e+00  +2.087e-01  +1.455e+00  -1.038e+00  +2.108e-01  +1.458e+00  -1.036e+00  +2.087e-01  +1.455e+00  -1.038e+00
     +1100.0  +1.241e-01  +1.479e+00  -1.231e+00  +1.258e-01  +1.479e+00  -1.227e+00  +1.241e-01  +1.479e+00  -1.231e+00  +1.668e-01  +1.454e+00  -1.120e+00  +1.689e-01  +1.456e+00  -1.118e+00  +1.668e-01  +1.454e+00  -1.120e+00
     +1110.0  +1.137e-01  +1.526e+00  -1.299e+00  +1.154e-01  +1.526e+00  -1.296e+00  +1.137e-01  +1.526e+00  -1.299e+00  +1.816e-01  +1.500e+00  -1.137e+00  +1.837e-01  +1.502e+00  -1.135e+00  +1.816e-01  +1.500e+00  -1.137e+00
     +1120.0  +1.702e-01  +1.606e+00  -1.265e+00  +1.720e-01  +1.606e+00  -1.262e+00  +1.702e-01  +1.606e+00  -1.265e+00  +1.849e-01  +1.541e+00  -1.171e+00  +1.870e-01  +1.544e+00  -1.170e+00  +1.849e-01  +1.541e+00  -1.171e+00
     +1130.0  +1.619e-01  +1.626e+00  -1.302e+00  +1.637e-01  +1.626e+00  -1.299e+00  +1.619e-01  +1.626e+00  -1.302e+00  +1.555e-01  +1.538e+00  -1.227e+00  +1.577e-01  +1.541e+00  -1.226e+00  +1.555e-01  +1.538e+00  -1.227e+00
     +1140.0  +9.937e-02  +1.515e+00  -1.316e+00  +1.011e-01  +1.515e+00  -1.313e+00  +9.937e-02  +1.515e+00  -1.316e+00  +1.574e-01  +1.538e+00  -1.223e+00  +1.595e-01  +1.541e+00  -1.222e+00  +1.574e-01  +1.538e+00  -1.223e+00
     +1150.0  +9.462e-02  +1.586e+00  -1.397e+00  +9.639e-02  +1.587e+00  -1.394e+00  +9.462e-02  +1.586e+00  -1.397e+00  +1.606e-01  +1.584e+00  -1.263e+00  +1.627e-01  +1.587e+00  -1.262e+00  +1.606e-01  +1.584e+00  -1.263e+00
     +1160.0  +4.530e-02  +1.504e+00  -1.413e+00  +4.716e-02  +1.505e+00  -1.410e+00  +4.530e-02  +1.504e+00  -1.413e+00  +2.050e-01  +1.626e+00  -1.216e+00  +2.072e-01  +1.629e+00  -1.215e+00  +2.050e-01  +1.626e+00  -1.216e+00
     +1170.0  +3.660e-02  +1.556e+00  -1.483e+00  +3.846e-02  +1.557e+00  -1.480e+00  +3.660e-02  +1.556e+00  -1.483e+00  +2.016e-01  +1.655e+00  -1.251e+00  +2.037e-01  +1.657e+00  -1.250e+00  +2.016e-01  +1.655e+00  -1.251e+00
     +1180.0  +4.445e-02  +1.593e+00  -1.504e+00  +4.632e-02  +1.595e+00  -1.502e+00  +4.445e-02  +1.593e+00  -1.504e+00  +2.206e-01  +1.728e+00  -1.286e+00  +2.227e-01  +1.730e+00  -1.284e+00  +2.206e-01  +1.728e+00  -1.286e+00
     +1190.0  +8.958e-02  +1.595e+00  -1.415e+00  +9.140e-02  +1.596e+00  -1.413e+00  +8.958e-02  +1.595e+00  -1.415e+00  +1.302e-01  +1.544e+00  -1.283e+00  +1.324e-01  +1.547e+00  -1.282e+00  +1.302e-01  +1.544e+00  -1.283e+00
     +1200.0  +7.958e-02  +1.660e+00  -1.501e+00  +8.143e-02  +1.661e+00  -1.498e+00  +7.958e-02  +1.660e+00  -1.501e+00  +1.601e-01  +1.618e+00  -1.297e+00  +1.623e-01  +1.620e+00  -1.296e+00  +1.601e-01  +1.618e+00  -1.297e+00
     +1210.0  +3.359e-02  +1.605e+00  -1.538e+00  +3.526e-02  +1.606e+00  -1.535e+00  +3.359e-02  +1.605e+00  -1.538e+00  +1.599e-01  +1.588e+00  -1.268e+00  +1.622e-01  +1.591e+00  -1.266e+00  +1.599e-01  +1.588e+00  -1.268e+00
     +1220.0  +1.363e-02  +1.584e+00  -1.557e+00  +1.543e-02  +1.584e+00  -1.553e+00  +1.363e-02  +1.584e+00  -1.557e+00  +1.942e-01  +1.654e+00  -1.266e+00  +1.964e-01  +1.657e+00  -1.264e+00  +1.942e-01  +1.654e+00  -1.266e+00
     +1230.0  +3.595e-02  +1.607e+00  -1.535e+00  +3.772e-02  +1.607e+00  -1.532e+00  +3.595e-02  +1.607e+00  -1.535e+00  +1.541e-01  +1.649e+00  -1.341e+00  +1.563e-01  +1.652e+00  -1.340e+00  +1.541e-01  +1.649e+00  -1.341e+00
     +1240.0  +9.397e-02  +1.794e+00  -1.606e+00  +9.573e-02  +1.795e+00  -1.603e+00  +9.397e-02  +1.794e+00  -1.606e+00  +1.931e-01  +1.802e+00  -1.416e+00  +1.953e-01  +1.805e+00  -1.415e+00  +1.931e-01  +1.802e+00  -1.416e+00
     +1250.0  +3.814e-02  +1.697e+00  -1.621e+00  +3.986e-02  +1.698e+00  -1.618e+00  +3.814e-02  +1.697e+00  -1.621e+00  +2.018e-01  +1.806e+00  -1.403e+00  +2.039e-01  +1.809e+00  -1.401e+00  +2.018e-01  +1.806e+00  -1.403e+00
     +1260.0  +8.783e-02  +1.756e+00  -1.580e+00  +8.962e-02  +1.757e+00  -1.578e+00  +8.783e-02  +1.756e+00  -1.580e+00  +2.384e-01  +1.866e+00  -1.389e+00  +2.405e-01  +1.869e+00  -1.387e+00  +2.384e-01  +1.866e+00  -1.389e+00
     +1270.0  +3.316e-02  +1.758e+00  -1.691e+00  +3.490e-02  +1.759e+00  -1.689e+00  +3.316e-02  +1.758e+00  -1.691e+00  +2.956e-01  +1.893e+00  -1.302e+00  +2.977e-01  +1.896e+00  -1.300e+00  +2.956e-01  +1.893e+00  -1.302e+00
     +1280.0  +3.638e-02  +1.806e+00  -1.733e+00  +3.807e-02  +1.807e+00  -1.731e+00  +3.638e-02  +1.806e+00  -1.733e+00  +2.124e-01  +1.744e+00  -1.319e+00  +2.144e-01  +1.747e+00  -1.318e+00  +2.124e-01  +1.744e+00  -1.319e+00
     +1290.0  +2.725e-02  +1.742e+00  -1.688e+00  +2.918e-02  +1.744e+00  -1.685e+00  +2.725e-02  +1.742e+00  -1.688e+00  +2.035e-01  +1.735e+00  -1.328e+00  +2.050e-01  +1.737e+00  -1.327e+00  +2.035e-01  +1.735e+00  -1.328e+00
     +1300.0  +1.440e-02  +1.680e+00  -1.651e+00  +1.592e-02  +1.681e+00  -1.649e+00  +1.440e-02  +1.680e+00  -1.651e+00  +2.362e-01  +1.795e+00  -1.323e+00  +2.381e-01  +1.798e+00  -1.321e+00  +2.362e-01  +1.795e+00  -1.323e+00
     +1310.0  +9.203e-02  +1.816e+00  -1.632e+00  +9.362e-02  +1.817e+00  -1.629e+00  +9.203e-02  +1.816e+00  -1.632e+00  +2.484e-01  +1.832e+00  -1.335e+00  +2.503e-01  +1.834e+00  -1.334e+00  +2.484e-01  +1.832e+00  -1.335e+00
     +1320.0  +1.204e-01  +1.913e+00  -1.672e+00  +1.219e-01  +1.914e+00  -1.670e+00  +1.204e-01  +1.913e+00  -1.672e+00  +1.691e-01  +1.740e+00  -1.402e+00  +1.710e-01  +1.743e+00  -1.401e+00  +1.691e-01  +1.740e+00  -1.402e+00
     +1330.0  +1.212e-01  +1.917e+00  -1.675e+00  +1.226e-01  +1.918e+00  -1.673e+00  +1.212e-01  +1.917e+00  -1.675e+00  +2.152e-01  +1.860e+00  -1.430e+00  +2.171e-01  +1.863e+00  -1.428e+00  +2.152e-01  +1.860e+00  -1.430e+00
     +1340.0  +7.311e-02  +1.903e+00  -1.756e+00  +7.455e-02  +1.903e+00  -1.754e+00  +7.311e-02  +1.903e+00  -1.756e+00  +1.430e-01  +1.836e+00  -1.550e+00  +1.449e-01  +1.838e+00  -1.549e+00  +1.430e-01  +1.836e+00  -1.550e+00
     +1350.0  +6.150e-02  +1.916e+00  -1.793e+00  +6.276e-02  +1.916e+00  -1.790e+00  +6.150e-02  +1.916e+00  -1.793e+00  +2.148e-01  +1.940e+00  -1.510e+00  +2.167e-01  +1.942e+00  -1.509e+00  +2.148e-01  +1.940e+00  -1.510e+00
     +1360.0  +9.741e-02  +1.892e+00  -1.698e+00  +9.872e-02  +1.893e+00  -1.695e+00  +9.741e-02  +1.892e+00  -1.698e+00  +2.130e-01  +1.895e+00  -1.469e+00  +2.149e-01  +1.898e+00  -1.468e+00  +2.130e-01  +1.895e+00  -1.469e+00
     +1370.0  +1.112e-01  +1.919e+00  -1.697e+00  +1.126e-01  +1.919e+00  -1.694e+00  +1.112e-01  +1.919e+00  -1.697e+00  +2.495e-01  +1.871e+00  -1.372e+00  +2.514e-01  +1.873e+00  -1.370e+00  +2.495e-01  +1.871e+00  -1.372e+00
     +1380.0  +9.243e-02  +1.909e+00  -1.725e+00  +9.383e-02  +1.910e+00  -1.722e+00  +9.243e-02  +1.909e+00  -1.725e+00  +3.029e-01  +1.979e+00  -1.373e+00  +3.048e-01  +1.982e+00  -1.372e+00  +3.029e-01  +1.979e+00  -1.373e+00
     +1390.0  +1.372e-01  +1.948e+00  -1.674e+00  +1.385e-01  +1.949e+00  -1.672e+00  +1.372e-01  +1.948e+00  -1.674e+00  +3.067e-01  +1.936e+00  -1.322e+00  +3.084e-01  +1.938e+00  -1.321e+00  +3.067e-01  +1.936e+00  -1.322e+00
     +1400.0  +1.107e-01  +1.900e+00  -1.678e+00  +1.121e-01  +1.900e+00  -1.675e+00  +1.107e-01  +1.900e+00  -1.678e+00  +3.059e-01  +1.979e+00  -1.367e+00  +3.079e-01  +1.982e+00  -1.366e+00  +3.059e-01  +1.979e+00  -1.367e+00
     +1410.0  +1.329e-01  +1.905e+00  -1.640e+00  +1.344e-01  +1.905e+00  -1.637e+00  +1.329e-01  +1.905e+00  -1.640e+00  +3.124e-01  +2.022e+00  -1.397e+00  +3.141e-01  +2.025e+00  -1.396e+00  +3.124e-01  +2.022e+00  -1.397e+00
     +1420.0  +9.125e-02  +1.956e+00  -1.774e+00  +9.276e-02  +1.957e+00  -1.771e+00  +9.125e-02  +1.956e+00  -1.774e+00  +3.348e-01  +2.048e+00  -1.379e+00  +3.365e-01  +2.051e+00  -1.378e+00  +3.348e-01  +2.048e+00  -1.379e+00
     +1430.0  +9.192e-02  +2.026e+00  -1.842e+00  +9.388e-02  +2.027e+00  -1.839e+00  +9.192e-02  +2.026e+00  -1.842e+00  +2.143e-01  +1.916e+00  -1.487e+00  +2.157e-01  +1.918e+00  -1.487e+00  +2.143e-01  +1.916e+00  -1.487e+00
     +1440.0  +1.129e-01  +2.045e+00  -1.820e+00  +1.145e-01  +2.045e+00  -1.816e+00  +1.129e-01  +2.045e+00  -1.820e+00  +2.416e-01  +1.987e+00  -1.504e+00  +2.434e-01  +1.990e+00  -1.503e+00  +2.416e-01  +1.987e+00  -1.504e+00
     +1450.0  +1.537e-01  +2.091e+00  -1.784e+00  +1.554e-01  +2.091e+00  -1.781e+00  +1.537e-01  +2.091e+00  -1.784e+00  +2.584e-01  +1.938e+00  -1.421e+00  +2.601e-01  +1.941e+00  -1.421e+00  +2.584e-01  +1.938e+00  -1.421e+00
     +1460.0  +1.116e-01  +2.078e+00  -1.855e+00  +1.136e-01  +2.079e+00  -1.852e+00  +1.116e-01  +2.078e+00  -1.855e+00  +2.701e-01  +1.926e+00  -1.385e+00  +2.721e-01  +1.929e+00  -1.385e+00  +2.701e-01  +1.926e+00  -1.385e+00
     +1470.0  +1.119e-01  +2.075e+00  -1.851e+00  +1.137e-01  +2.076e+00  -1.849e+00  +1.119e-01  +2.075e+00  -1.851e+00  +2.604e-01  +1.946e+00  -1.426e+00  +2.620e-01  +1.949e+00  -1.425e+00  +2.604e-01  +1.946e+00  -1.426e+00
     +1480.0  +1.222e-01  +2.099e+00  -1.855e+00  +1.238e-01  +2.100e+00  -1.852e+00  +1.222e-01  +2.099e+00  -1.855e+00  +2.646e-01  +1.987e+00  -1.457e+00  +2.662e-01  +1.989e+00  -1.457e+00  +2.646e-01  +1.987e+00  -1.457e+00
     +1490.0  +1.292e-01  +2.173e+00  -1.915e+00  +1.310e-01  +2.174e+00  -1.912e+00  +1.292e-01  +2.173e+00  -1.915e+00  +3.087e-01  +2.070e+00  -1.453e+00  +3.102e-01  +2.073e+00  -1.453e+00  +3.087e-01  +2.070e+00  -1.453e+00
     +1500.0  +7.271e-02  +2.072e+00  -1.927e+00  +7.430e-02  +2.074e+00  -1.925e+00  +7.271e-02  +2.072e+00  -1.927e+00  +2.461e-01  +2.000e+00  -1.507e+00  +2.478e-01  +2.002e+00  -1.507e+00  +2.461e-01  +2.000e+00  -1.507e+00
     +1510.0  +7.207e-02  +2.014e+00  -1.870e+00  +7.374e-02  +2.015e+00  -1.868e+00  +7.207e-02  +2.014e+00  -1.870e+00  +2.280e-01  +1.970e+00  -1.514e+00  +2.297e-01  +1.972e+00  -1.513e+00  +2.280e-01  +1.970e+00  -1.514e+00
     +1520.0  +1.037e-01  +2.067e+00  -1.860e+00  +1.054e-01  +2.068e+00  -1.857e+00  +1.037e-01  +2.067e+00  -1.860e+00  +2.406e-01  +1.988e+00  -1.507e+00  +2.424e-01  +1.990e+00  -1.506e+00  +2.406e-01  +1.988e+00  -1.507e+00
     +1530.0  +1.419e-01  +2.141e+00  -1.857e+00  +1.433e-01  +2.142e+00  -1.856e+00  +1.419e-01  +2.141e+00  -1.857e+00  +2.438e-01  +2.015e+00  -1.527e+00  +2.457e-01  +2.018e+00  -1.526e+00  +2.438e-01  +2.015e+00  -1.527e+00
     +1540.0  +2.014e-01  +2.223e+00  -1.821e+00  +2.033e-01  +2.225e+00  -1.818e+00  +2.014e-01  +2.223e+00  -1.821e+00  +3.375e-01  +2.103e+00  -1.428e+00  +3.391e-01  +2.106e+00  -1.428e+00  +3.375e-01  +2.103e+00  -1.428e+00
     +1550.0  +1.418e-01  +2.208e+00  -1.925e+00  +1.433e-01  +2.209e+00  -1.922e+00  +1.418e-01  +2.208e+00  -1.925e+00  +2.995e-01  +2.038e+00  -1.439e+00  +3.011e-01  +2.041e+00  -1.439e+00  +2.995e-01  +2.038e+00  -1.439e+00
     +1560.0  +1.008e-01  +2.157e+00  -1.955e+00  +1.027e-01  +2.158e+00  -1.952e+00  +1.008e-01  +2.157e+00  -1.955e+00  +3.697e-01  +2.198e+00  -1.458e+00  +3.711e-01  +2.200e+00  -1.458e+00  +3.697e-01  +2.198e+00  -1.458e+00
     +1570.0  +1.669e-01  +2.193e+00  -1.859e+00  +1.687e-01  +2.193e+00  -1.856e+00  +1.669e-01  +2.193e+00  -1.859e+00  +3.811e-01  +2.222e+00  -1.460e+00  +3.826e-01  +2.225e+00  -1.460e+00  +3.811e-01  +2.222e+00  -1.460e+00
     +1580.0  +1.195e-01  +2.181e+00  -1.942e+00  +1.213e-01  +2.181e+00  -1.939e+00  +1.195e-01  +2.181e+00  -1.942e+00  +3.304e-01  +2.122e+00  -1.461e+00  +3.318e-01  +2.124e+00  -1.461e+00  +3.304e-01  +2.122e+00  -1.461e+00
     +1590.0  +1.508e-01  +2.223e+00  -1.921e+00  +1.526e-01  +2.224e+00  -1.918e+00  +1.508e-01  +2.223e+00  -1.921e+00  +3.464e-01  +2.132e+00  -1.439e+00  +3.478e-01  +2.135e+00  -1.439e+00  +3.464e-01  +2.132e+00  -1.439e+00
     +1600.0  +1.814e-01  +2.328e+00  -1.965e+00  +1.832e-01  +2.329e+00  -1.962e+00  +1.814e-01  +2.328e+00  -1.965e+00  +2.570e-01  +2.067e+00  -1.553e+00  +2.584e-01  +2.069e+00  -1.553e+00  +2.570e-01  +2.067e+00  -1.553e+00
     +1610.0  +2.345e-01  +2.314e+00  -1.845e+00  +2.361e-01  +2.314e+00  -1.842e+00  +2.345e-01  +2.314e+00  -1.845e+00  +2.666e-01  +2.108e+00  -1.575e+00  +2.683e-01  +2.111e+00  -1.574e+00  +2.666e-01  +2.108e+00  -1.575e+00
     +1620.0  +1.534e-01  +2.225e+00  -1.919e+00  +1.550e-01  +2.227e+00  -1.916e+00  +1.534e-01  +2.225e+00  -1.919e+00  +3.165e-01  +2.181e+00  -1.548e+00  +3.183e-01  +2.184e+00  -1.547e+00  +3.165e-01  +2.181e+00  -1.548e+00
     +1630.0  +9.485e-02  +2.310e+00  -2.120e+00  +9.679e-02  +2.311e+00  -2.117e+00  +9.485e-02  +2.310e+00  -2.120e+00  +2.749e-01  +2.113e+00  -1.564e+00  +2.765e-01  +2.116e+00  -1.563e+00  +2.749e-01  +2.113e+00  -1.564e+00
     +1640.0  +1.729e-01  +2.383e+00  -2.037e+00  +1.744e-01  +2.384e+00  -2.035e+00  +1.729e-01  +2.383e+00  -2.037e+00  +3.050e-01  +2.180e+00  -1.570e+00  +3.068e-01  +2.183e+00  -1.569e+00  +3.050e-01  +2.180e+00  -1.570e+00
     +1650.0  +1.306e-01  +2.352e+00  -2.090e+00  +1.322e-01  +2.352e+00  -2.088e+00  +1.306e-01  +2.352e+00  -2.090e+00  +3.269e-01  +2.208e+00  -1.554e+00  +3.286e-01  +2.211e+00  -1.554e+00  +3.269e-01  +2.208e+00  -1.554e+00
     +1660.0  +1.731e-01  +2.394e+00  -2.048e+00  +1.746e-01  +2.394e+00  -2.045e+00  +1.731e-01  +2.394e+00  -2.048e+00  +3.759e-01  +2.199e+00  -1.447e+00  +3.775e-01  +2.201e+00  -1.446e+00  +3.759e-01  +2.199e+00  -1.447e+00
     +1670.0  +1.935e-01  +2.400e+00  -2.013e+00  +1.954e-01  +2.401e+00  -2.010e+00  +1.935e-01  +2.400e+00  -2.013e+00  +3.345e-01  +2.177e+00  -1.508e+00  +3.358e-01  +2.179e+00  -1.507e+00  +3.345e-01  +2.177e+00  -1.508e+00
     +1680.0  +1.847e-01  +2.369e+00  -2.000e+00  +1.863e-01  +2.369e+00  -1.997e+00  +1.847e-01  +2.369e+00  -2.000e+00  +3.268e-01  +2.251e+00  -1.597e+00  +3.284e-01  +2.253e+00  -1.596e+00  +3.268e-01  +2.251e+00  -1.597e+00
     +1690.0  +1.924e-01  +2.356e+00  -1.971e+00  +1.940e-01  +2.357e+00  -1.969e+00  +1.924e-01  +2.356e+00  -1.971e+00  +3.389e-01  +2.285e+00  -1.607e+00  +3.406e-01  +2.287e+00  -1.605e+00  +3.389e-01  +2.285e+00  -1.607e+00
     +1700.0  +1.581e-01  +2.331e+00  -2.015e+00  +1.596e-01  +2.331e+00  -2.012e+00  +1.581e-01  +2.331e+00  -2.015e+00  +2.724e-01  +2.234e+00  -1.690e+00  +2.741e-01  +2.237e+00  -1.689e+00  +2.724e-01  +2.234e+00  -1.690e+00
     +1710.0  +1.711e-01  +2.340e+00  -1.997e+00  +1.726e-01  +2.340e+00  -1.995e+00  +1.711e-01  +2.340e+00  -1.997e+00  +2.654e-01  +2.192e+00  -1.661e+00  +2.672e-01  +2.194e+00  -1.660e+00  +2.654e-01  +2.192e+00  -1.661e+00
     +1720.0  +1.559e-01  +2.365e+00  -2.053e+00  +1.576e-01  +2.366e+00  -2.050e+00  +1.559e-01  +2.365e+00  -2.053e+00  +3.399e-01  +2.260e+00  -1.580e+00  +3.417e-01  +2.263e+00  -1.579e+00  +3.399e-01  +2.260e+00  -1.580e+00
     +1730.0  +1.289e-01  +2.362e+00  -2.105e+00  +1.305e-01  +2.364e+00  -2.103e+00  +1.289e-01  +2.362e+00  -2.105e+00  +2.967e-01  +2.217e+00  -1.624e+00  +2.986e-01  +2.220e+00  -1.623e+00  +2.967e-01  +2.217e+00  -1.624e+00
     +1740.0  +1.118e-01  +2.345e+00  -2.122e+00  +1.134e-01  +2.346e+00  -2.120e+00  +1.118e-01  +2.345e+00  -2.122e+00  +3.478e-01  +2.167e+00  -1.471e+00  +3.497e-01  +2.170e+00  -1.470e+00  +3.478e-01  +2.167e+00  -1.471e+00
     +1750.0  +1.057e-01  +2.342e+00  -2.131e+00  +1.074e-01  +2.343e+00  -2.129e+00  +1.057e-01  +2.342e+00  -2.131e+00  +4.258e-01  +2.304e+00  -1.452e+00  +4.276e-01  +2.307e+00  -1.452e+00  +4.258e-01  +2.304e+00  -1.452e+00
     +1760.0  +1.234e-01  +2.324e+00  -2.077e+00  +1.250e-01  +2.324e+00  -2.074e+00  +1.234e-01  +2.324e+00  -2.077e+00  +4.140e-01  +2.320e+00  -1.492e+00  +4.158e-01  +2.323e+00  -1.491e+00  +4.140e-01  +2.320e+00  -1.492e+00
     +1770.0  +1.078e-01  +2.321e+00  -2.105e+00  +1.093e-01  +2.321e+00  -2.102e+00  +1.078e-01  +2.321e+00  -2.105e+00  +2.880e-01  +2.224e+00  -1.648e+00  +2.897e-01  +2.227e+00  -1.647e+00  +2.880e-01  +2.224e+00  -1.648e+00
     +1780.0  +1.306e-01  +2.434e+00  -2.173e+00  +1.313e-01  +2.434e+00  -2.171e+00  +1.306e-01  +2.434e+00  -2.173e+00  +3.250e-01  +2.189e+00  -1.539e+00  +3.266e-01  +2.192e+00  -1.539e+00  +3.250e-01  +2.189e+00  -1.539e+00
     +1790.0  +1.846e-01  +2.460e+00  -2.090e+00  +1.860e-01  +2.460e+00  -2.088e+00  +1.846e-01  +2.460e+00  -2.090e+00  +4.099e-01  +2.345e+00  -1.525e+00  +4.115e-01  +2.348e+00  -1.525e+00  +4.099e-01  +2.345e+00  -1.525e+00
     +1800.0  +2.151e-01  +2.487e+00  -2.057e+00  +2.165e-01  +2.487e+00  -2.054e+00  +2.151e-01  +2.487e+00  -2.057e+00  +4.550e-01  +2.414e+00  -1.504e+00  +4.566e-01  +2.417e+00  -1.504e+00  +4.550e-01  +2.414e+00  -1.504e+00
     +1810.0  +2.109e-01  +2.445e+00  -2.023e+00  +2.124e-01  +2.445e+00  -2.020e+00  +2.109e-01  +2.445e+00  -2.023e+00  +4.598e-01  +2.393e+00  -1.473e+00  +4.614e-01  +2.395e+00  -1.473e+00  +4.598e-01  +2.393e+00  -1.473e+00
     +1820.0  +1.865e-01  +2.462e+00  -2.089e+00  +1.878e-01  +2.462e+00  -2.086e+00  +1.865e-01  +2.462e+00  -2.089e+00  +4.225e-01  +2.337e+00  -1.492e+00  +4.238e-01  +2.339e+00  -1.492e+00  +4.225e-01  +2.337e+00  -1.492e+00
     +1830.0  +1.676e-01  +2.472e+00  -2.137e+00  +1.691e-01  +2.472e+00  -2.134e+00  +1.676e-01  +2.472e+00  -2.137e+00  +3.726e-01  +2.271e+00  -1.526e+00  +3.743e-01  +2.274e+00  -1.525e+00  +3.726e-01  +2.271e+00  -1.526e+00
     +1840.0  +1.269e-01  +2.426e+00  -2.172e+00  +1.284e-01  +2.426e+00  -2.170e+00  +1.269e-01  +2.426e+00  -2.172e+00  +4.018e-01  +2.302e+00  -1.498e+00  +4.036e-01  +2.305e+00  -1.498e+00  +4.018e-01  +2.302e+00  -1.498e+00
     +1850.0  +1.068e-01  +2.413e+00  -2.200e+00  +1.082e-01  +2.413e+00  -2.197e+00  +1.068e-01  +2.413e+00  -2.200e+00  +4.178e-01  +2.363e+00  -1.527e+00  +4.196e-01  +2.366e+00  -1.526e+00  +4.178e-01  +2.363e+00  -1.527e+00
     +1860.0  +2.022e-01  +2.446e+00  -2.042e+00  +2.034e-01  +2.446e+00  -2.039e+00  +2.022e-01  +2.446e+00  -2.042e+00  +4.507e-01  +2.396e+00  -1.495e+00  +4.525e-01  +2.399e+00  -1.494e+00  +4.507e-01  +2.396e+00  -1.495e+00
     +1870.0  +1.238e-01  +2.378e+00  -2.130e+00  +1.250e-01  +2.377e+00  -2.127e+00  +1.238e-01  +2.378e+00  -2.130e+00  +4.709e-01  +2.409e+00  -1.467e+00  +4.727e-01  +2.412e+00  -1.467e+00  +4.709e-01  +2.409e+00  -1.467e+00
     +1880.0  +1.161e-01  +2.324e+00  -2.092e+00  +1.170e-01  +2.323e+00  -2.089e+00  +1.161e-01  +2.324e+00  -2.092e+00  +5.184e-01  +2.512e+00  -1.476e+00  +5.208e-01  +2.516e+00  -1.475e+00  +5.184e-01  +2.512e+00  -1.476e+00
     +1890.0  +9.355e-02  +2.280e+00  -2.093e+00  +9.477e-02  +2.280e+00  -2.091e+00  +9.355e-02  +2.280e+00  -2.093e+00  +4.547e-01  +2.447e+00  -1.537e+00  +4.566e-01  +2.449e+00  -1.536e+00  +4.547e-01  +2.447e+00  -1.537e+00
     +1900.0  +1.108e-01  +2.349e+00  -2.127e+00  +1.122e-01  +2.349e+00  -2.124e+00  +1.108e-01  +2.349e+00  -2.127e+00  +3.962e-01  +2.395e+00  -1.603e+00  +3.980e-01  +2.398e+00  -1.602e+00  +3.962e-01  +2.395e+00  -1.603e+00
     +1910.0  +1.822e-01  +2.436e+00  -2.071e+00  +1.836e-01  +2.436e+00  -2.069e+00  +1.822e-01  +2.436e+00  -2.071e+00  +4.039e-01  +2.386e+00  -1.578e+00  +4.058e-01  +2.389e+00  -1.577e+00  +4.039e-01  +2.386e+00  -1.578e+00
     +1920.0  +2.045e-01  +2.472e+00  -2.063e+00  +2.062e-01  +2.473e+00  -2.060e+00  +2.045e-01  +2.472e+00  -2.063e+00  +4.458e-01  +2.434e+00  -1.543e+00  +4.477e-01  +2.437e+00  -1.542e+00  +4.458e-01  +2.434e+00  -1.543e+00
     +1930.0  +2.441e-01  +2.509e+00  -2.021e+00  +2.456e-01  +2.509e+00  -2.018e+00  +2.441e-01  +2.509e+00  -2.021e+00  +4.392e-01  +2.400e+00  -1.522e+00  +4.411e-01  +2.403e+00  -1.521e+00  +4.392e-01  +2.400e+00  -1.522e+00
     +1940.0  +2.420e-01  +2.578e+00  -2.094e+00  +2.434e-01  +2.579e+00  -2.092e+00  +2.420e-01  +2.578e+00  -2.094e+00  +4.418e-01  +2.410e+00  -1.526e+00  +4.437e-01  +2.413e+00  -1.525e+00  +4.418e-01  +2.410e+00  -1.526e+00
     +1950.0  +2.332e-01  +2.510e+00  -2.043e+00  +2.346e-01  +2.510e+00  -2.041e+00  +2.332e-01  +2.510e+00  -2.043e+00  +4.431e-01  +2.438e+00  -1.552e+00  +4.450e-01  +2.441e+00  -1.551e+00  +4.431e-01  +2.438e+00  -1.552e+00
     +1960.0  +2.427e-01  +2.647e+00  -2.161e+00  +2.441e-01  +2.647e+00  -2.159e+00  +2.427e-01  +2.647e+00  -2.161e+00  +4.384e-01  +2.480e+00  -1.603e+00  +4.403e-01  +2.483e+00  -1.603e+00  +4.384e-01  +2.480e+00  -1.603e+00
     +1970.0  +1.772e-01  +2.543e+00  -2.188e+00  +1.786e-01  +2.543e+00  -2.186e+00  +1.772e-01  +2.543e+00  -2.188e+00  +3.993e-01  +2.458e+00  -1.660e+00  +4.011e-01  +2.461e+00  -1.659e+00  +3.993e-01  +2.458e+00  -1.660e+00
     +1980.0  +1.748e-01  +2.492e+00  -2.142e+00  +1.764e-01  +2.492e+00  -2.140e+00  +1.748e-01  +2.492e+00  -2.142e+00  +4.294e-01  +2.507e+00  -1.649e+00  +4.311e-01  +2.510e+00  -1.648e+00  +4.294e-01  +2.507e+00  -1.649e+00
     +1990.0  +1.568e-01  +2.561e+00  -2.247e+00  +1.583e-01  +2.561e+00  -2.245e+00  +1.568e-01  +2.561e+00  -2.247e+00  +4.721e-01  +2.512e+00  -1.568e+00  +4.740e-01  +2.515e+00  -1.567e+00  +4.721e-01  +2.512e+00  -1.568e+00
     +2000.0  +1.113e-01  +2.464e+00  -2.241e+00  +1.127e-01  +2.465e+00  -2.239e+00  +1.113e-01  +2.464e+00  -2.241e+00  +4.732e-01  +2.526e+00  -1.579e+00  +4.750e-01  +2.529e+00  -1.579e+00  +4.732e-01  +2.526e+00  -1.579e+00
     +2010.0  +2.109e-01  +2.482e+00  -2.060e+00  +2.123e-01  +2.482e+00  -2.058e+00  +2.109e-01  +2.482e+00  -2.060e+00  +4.121e-01  +2.460e+00  -1.636e+00  +4.137e-01  +2.463e+00  -1.636e+00  +4.121e-01  +2.460e+00  -1.636e+00
     +2020.0  +1.552e-01  +2.467e+00  -2.157e+00  +1.566e-01  +2.468e+00  -2.155e+00  +1.552e-01  +2.467e+00  -2.157e+00  +4.328e-01  +2.417e+00  -1.551e+00  +4.344e-01  +2.419e+00  -1.550e+00  +4.328e-01  +2.417e+00  -1.551e+00
     +2030.0  +9.663e-02  +2.426e+00  -2.233e+00  +9.804e-02  +2.427e+00  -2.230e+00  +9.663e-02  +2.426e+00  -2.233e+00  +4.502e-01  +2.483e+00  -1.582e+00  +4.518e-01  +2.485e+00  -1.581e+00  +4.502e-01  +2.483e+00  -1.582e+00
     +2040.0  +9.383e-02  +2.399e+00  -2.212e+00  +9.527e-02  +2.400e+00  -2.209e+00  +9.383e-02  +2.399e+00  -2.212e+00  +4.227e-01  +2.465e+00  -1.620e+00  +4.244e-01  +2.468e+00  -1.619e+00  +4.227e-01  +2.465e+00  -1.620e+00
     +2050.0  +8.610e-02  +2.376e+00  -2.203e+00  +8.753e-02  +2.376e+00  -2.201e+00  +8.610e-02  +2.376e+00  -2.203e+00  +3.953e-01  +2.384e+00  -1.594e+00  +3.970e-01  +2.387e+00  -1.593e+00  +3.953e-01  +2.384e+00  -1.594e+00
     +2060.0  +1.422e-01  +2.429e+00  -2.145e+00  +1.435e-01  +2.430e+00  -2.143e+00  +1.422e-01  +2.429e+00  -2.145e+00  +3.905e-01  +2.401e+00  -1.620e+00  +3.922e-01  +2.403e+00  -1.619e+00  +3.905e-01  +2.401e+00  -1.620e+00
     +2070.0  +1.724e-01  +2.486e+00  -2.141e+00  +1.737e-01  +2.486e+00  -2.139e+00  +1.724e-01  +2.486e+00  -2.141e+00  +4.418e-01  +2.519e+00  -1.635e+00  +4.435e-01  +2.521e+00  -1.634e+00  +4.418e-01  +2.519e+00  -1.635e+00
     +2080.0  +1.243e-01  +2.452e+00  -2.204e+00  +1.256e-01  +2.452e+00  -2.201e+00  +1.243e-01  +2.452e+00  -2.204e+00  +3.860e-01  +2.459e+00  -1.687e+00  +3.878e-01  +2.462e+00  -1.687e+00  +3.860e-01  +2.459e+00  -1.687e+00
     +2090.0  +1.141e-01  +2.479e+00  -2.250e+00  +1.155e-01  +2.479e+00  -2.248e+00  +1.141e-01  +2.479e+00  -2.250e+00  +5.095e-01  +2.583e+00  -1.563e+00  +5.116e-01  +2.586e+00  -1.563e+00  +5.095e-01  +2.583e+00  -1.563e+00
     +2100.0  +1.158e-01  +2.491e+00  -2.259e+00  +1.174e-01  +2.492e+00  -2.257e+00  +1.158e-01  +2.491e+00  -2.259e+00  +4.334e-01  +2.494e+00  -1.627e+00  +4.350e-01  +2.497e+00  -1.627e+00  +4.334e-01  +2.494e+00  -1.627e+00
     +2110.0  +8.052e-02  +2.488e+00  -2.327e+00  +8.205e-02  +2.488e+00  -2.324e+00  +8.052e-02  +2.488e+00  -2.327e+00  +5.016e-01  +2.525e+00  -1.522e+00  +5.032e-01  +2.528e+00  -1.522e+00  +5.016e-01  +2.525e+00  -1.522e+00
     +2120.0  +5.719e-02  +2.587e+00  -2.473e+00  +5.877e-02  +2.588e+00  -2.470e+00  +5.719e-02  +2.587e+00  -2.473e+00  +4.321e-01  +2.484e+00  -1.620e+00  +4.336e-01  +2.487e+00  -1.620e+00  +4.321e-01  +2.484e+00  -1.620e+00
     +2130.0  +5.138e-02  +2.516e+00  -2.413e+00  +5.298e-02  +2.517e+00  -2.411e+00  +5.138e-02  +2.516e+00  -2.413e+00  +4.018e-01  +2.486e+00  -1.682e+00  +4.033e-01  +2.489e+00  -1.682e+00  +4.018e-01  +2.486e+00  -1.682e+00
     +2140.0  +9.738e-02  +2.483e+00  -2.289e+00  +9.898e-02  +2.485e+00  -2.287e+00  +9.738e-02  +2.483e+00  -2.289e+00  +4.222e-01  +2.544e+00  -1.700e+00  +4.236e-01  +2.547e+00  -1.700e+00  +4.222e-01  +2.544e+00  -1.700e+00
     +2150.0  +7.549e-02  +2.475e+00  -2.324e+00  +7.703e-02  +2.476e+00  -2.322e+00  +7.549e-02  +2.475e+00  -2.324e+00  +4.405e-01  +2.611e+00  -1.730e+00  +4.420e-01  +2.614e+00  -1.730e+00  +4.405e-01  +2.611e+00  -1.730e+00
     +2160.0  +1.741e-01  +2.533e+00  -2.185e+00  +1.756e-01  +2.534e+00  -2.182e+00  +1.741e-01  +2.533e+00  -2.185e+00  +4.608e-01  +2.592e+00  -1.670e+00  +4.623e-01  +2.595e+00  -1.670e+00  +4.608e-01  +2.592e+00  -1.670e+00
     +2170.0  +1.294e-01  +2.521e+00  -2.262e+00  +1.310e-01  +2.522e+00  -2.260e+00  +1.294e-01  +2.521e+00  -2.262e+00  +4.705e-01  +2.616e+00  -1.675e+00  +4.720e-01  +2.620e+00  -1.676e+00  +4.705e-01  +2.616e+00  -1.675e+00
     +2180.0  +9.401e-02  +2.484e+00  -2.296e+00  +9.549e-02  +2.484e+00  -2.293e+00  +9.401e-02  +2.484e+00  -2.296e+00  +4.238e-01  +2.506e+00  -1.659e+00  +4.253e-01  +2.509e+00  -1.659e+00  +4.238e-01  +2.506e+00  -1.659e+00
     +2190.0  +1.262e-01  +2.580e+00  -2.328e+00  +1.276e-01  +2.580e+00  -2.325e+00  +1.262e-01  +2.580e+00  -2.328e+00  +4.160e-01  +2.441e+00  -1.609e+00  +4.175e-01  +2.444e+00  -1.609e+00  +4.160e-01  +2.441e+00  -1.609e+00
     +2200.0  +1.671e-01  +2.594e+00  -2.260e+00  +1.685e-01  +2.595e+00  -2.258e+00  +1.671e-01  +2.594e+00  -2.260e+00  +4.505e-01  +2.564e+00  -1.663e+00  +4.521e-01  +2.567e+00  -1.663e+00  +4.505e-01  +2.564e+00  -1.663e+00
     +2210.0  +1.483e-01  +2.593e+00  -2.297e+00  +1.497e-01  +2.594e+00  -2.294e+00  +1.483e-01  +2.593e+00  -2.297e+00  +3.577e-01  +2.451e+00  -1.736e+00  +3.593e-01  +2.455e+00  -1.736e+00  +3.577e-01  +2.451e+00  -1.736e+00
     +2220.0  +1.648e-01  +2.679e+00  -2.350e+00  +1.661e-01  +2.680e+00  -2.348e+00  +1.648e-01  +2.679e+00  -2.350e+00  +4.344e-01  +2.512e+00  -1.643e+00  +4.359e-01  +2.515e+00  -1.643e+00  +4.344e-01  +2.512e+00  -1.643e+00
     +2230.0  +2.144e-01  +2.724e+00  -2.296e+00  +2.157e-01  +2.725e+00  -2.294e+00  +2.144e-01  +2.724e+00  -2.296e+00  +4.385e-01  +2.493e+00  -1.616e+00  +4.401e-01  +2.496e+00  -1.616e+00  +4.385e-01  +2.493e+00  -1.616e+00
     +2240.0  +1.595e-01  +2.675e+00  -2.356e+00  +1.607e-01  +2.676e+00  -2.354e+00  +1.595e-01  +2.675e+00  -2.356e+00  +4.598e-01  +2.561e+00  -1.641e+00  +4.613e-01  +2.564e+00  -1.641e+00  +4.598e-01  +2.561e+00  -1.641e+00
     +2250.0  +1.745e-01  +2.632e+00  -2.283e+00  +1.757e-01  +2.633e+00  -2.282e+00  +1.745e-01  +2.632e+00  -2.283e+00  +4.225e-01  +2.553e+00  -1.708e+00  +4.241e-01  +2.556e+00  -1.708e+00  +4.225e-01  +2.553e+00  -1.708e+00
     +2260.0  +1.675e-01  +2.616e+00  -2.281e+00  +1.687e-01  +2.616e+00  -2.279e+00  +1.675e-01  +2.616e+00  -2.281e+00  +4.498e-01  +2.546e+00  -1.646e+00  +4.514e-01  +2.549e+00  -1.646e+00  +4.498e-01  +2.546e+00  -1.646e+00
     +2270.0  +6.460e-02  +2.445e+00  -2.316e+00  +6.584e-02  +2.446e+00  -2.314e+00  +6.460e-02  +2.445e+00  -2.316e+00  +5.185e-01  +2.604e+00  -1.567e+00  +5.200e-01  +2.607e+00  -1.567e+00  +5.185e-01  +2.604e+00  -1.567e+00
     +2280.0  +5.236e-02  +2.470e+00  -2.365e+00  +5.360e-02  +2.471e+00  -2.363e+00  +5.236e-02  +2.470e+00  -2.365e+00  +5.574e-01  +2.602e+00  -1.487e+00  +5.587e-01  +2.605e+00  -1.487e+00  +5.574e-01  +2.602e+00  -1.487e+00
     +2290.0  +9.867e-02  +2.526e+00  -2.329e+00  +9.993e-02  +2.527e+00  -2.327e+00  +9.867e-02  +2.526e+00  -2.329e+00  +5.237e-01  +2.597e+00  -1.550e+00  +5.251e-01  +2.600e+00  -1.550e+00  +5.237e-01  +2.597e+00  -1.550e+00
     +2300.0  +2.092e-01  +2.666e+00  -2.248e+00  +2.103e-01  +2.667e+00  -2.246e+00  +2.092e-01  +2.666e+00  -2.248e+00  +4.937e-01  +2.601e+00  -1.614e+00  +4.953e-01  +2.604e+00  -1.613e+00  +4.937e-01  +2.601e+00  -1.614e+00
     +2310.0  +1.941e-01  +2.684e+00  -2.295e+00  +1.953e-01  +2.684e+00  -2.293e+00  +1.941e-01  +2.684e+00  -2.295e+00  +5.255e-01  +2.638e+00  -1.587e+00  +5.270e-01  +2.641e+00  -1.587e+00  +5.255e-01  +2.638e+00  -1.587e+00
     +2320.0  +1.559e-01  +2.667e+00  -2.355e+00  +1.570e-01  +2.667e+00  -2.353e+00  +1.559e-01  +2.667e+00  -2.355e+00  +5.852e-01  +2.717e+00  -1.546e+00  +5.868e-01  +2.719e+00  -1.546e+00  +5.852e-01  +2.717e+00  -1.546e+00
     +2330.0  +1.752e-01  +2.702e+00  -2.352e+00  +1.763e-01  +2.703e+00  -2.350e+00  +1.752e-01  +2.702e+00  -2.352e+00  +5.631e-01  +2.679e+00  -1.553e+00  +5.646e-01  +2.682e+00  -1.552e+00  +5.631e-01  +2.679e+00  -1.553e+00
     +2340.0  +1.362e-01  +2.610e+00  -2.338e+00  +1.371e-01  +2.610e+00  -2.336e+00  +1.362e-01  +2.610e+00  -2.338e+00  +5.733e-01  +2.728e+00  -1.581e+00  +5.748e-01  +2.731e+00  -1.581e+00  +5.733e-01  +2.728e+00  -1.581e+00
     +2350.0  +1.023e-01  +2.588e+00  -2.384e+00  +1.032e-01  +2.588e+00  -2.382e+00  +1.023e-01  +2.588e+00  -2.384e+00  +5.719e-01  +2.717e+00  -1.573e+00  +5.734e-01  +2.720e+00  -1.573e+00  +5.719e-01  +2.717e+00  -1.573e+00
     +2360.0  +1.207e-01  +2.634e+00  -2.392e+00  +1.215e-01  +2.633e+00  -2.390e+00  +1.207e-01  +2.634e+00  -2.392e+00  +5.208e-01  +2.674e+00  -1.632e+00  +5.222e-01  +2.676e+00  -1.632e+00  +5.208e-01  +2.674e+00  -1.632e+00
     +2370.0  +9.346e-02  +2.585e+00  -2.399e+00  +9.428e-02  +2.585e+00  -2.397e+00  +9.346e-02  +2.585e+00  -2.399e+00  +5.089e-01  +2.624e+00  -1.607e+00  +5.103e-01  +2.627e+00  -1.606e+00  +5.089e-01  +2.624e+00  -1.607e+00
     +2380.0  +1.471e-01  +2.630e+00  -2.336e+00  +1.479e-01  +2.630e+00  -2.334e+00  +1.471e-01  +2.630e+00  -2.336e+00  +4.916e-01  +2.662e+00  -1.679e+00  +4.930e-01  +2.665e+00  -1.679e+00  +4.916e-01  +2.662e+00  -1.679e+00
     +2390.0  +1.373e-01  +2.633e+00  -2.359e+00  +1.381e-01  +2.633e+00  -2.357e+00  +1.373e-01  +2.633e+00  -2.359e+00  +5.173e-01  +2.734e+00  -1.700e+00  +5.187e-01  +2.736e+00  -1.699e+00  +5.173e-01  +2.734e+00  -1.700e+00
     +2400.0  +1.009e-01  +2.556e+00  -2.355e+00  +1.017e-01  +2.556e+00  -2.353e+00  +1.009e-01  +2.556e+00  -2.355e+00  +5.070e-01  +2.684e+00  -1.670e+00  +5.084e-01  +2.686e+00  -1.669e+00  +5.070e-01  +2.684e+00  -1.670e+00
     +2410.0  +3.311e-02  +2.544e+00  -2.478e+00  +3.393e-02  +2.544e+00  -2.476e+00  +3.311e-02  +2.544e+00  -2.478e+00  +5.222e-01  +2.722e+00  -1.678e+00  +5.237e-01  +2.725e+00  -1.678e+00  +5.222e-01  +2.722e+00  -1.678e+00
     +2420.0  +5.897e-02  +2.487e+00  -2.369e+00  +5.976e-02  +2.487e+00  -2.368e+00  +5.897e-02  +2.487e+00  -2.369e+00  +5.292e-01  +2.781e+00  -1.723e+00  +5.308e-01  +2.784e+00  -1.723e+00  +5.292e-01  +2.781e+00  -1.723e+00
     +2430.0  +1.075e-01  +2.587e+00  -2.372e+00  +1.082e-01  +2.587e+00  -2.370e+00  +1.075e-01  +2.587e+00  -2.372e+00  +4.688e-01  +2.745e+00  -1.807e+00  +4.705e-01  +2.748e+00  -1.807e+00  +4.688e-01  +2.745e+00  -1.807e+00
     +2440.0  +1.544e-01  +2.661e+00  -2.352e+00  +1.551e-01  +2.661e+00  -2.350e+00  +1.544e-01  +2.661e+00  -2.352e+00  +4.465e-01  +2.639e+00  -1.746e+00  +4.482e-01  +2.641e+00  -1.745e+00  +4.465e-01  +2.639e+00  -1.746e+00
     +2450.0  +1.329e-01  +2.644e+00  -2.378e+00  +1.336e-01  +2.644e+00  -2.377e+00  +1.329e-01  +2.644e+00  -2.378e+00  +4.892e-01  +2.672e+00  -1.693e+00  +4.909e-01  +2.675e+00  -1.693e+00  +4.892e-01  +2.672e+00  -1.693e+00
     +2460.0  +1.993e-01  +2.662e+00  -2.264e+00  +2.001e-01  +2.662e+00  -2.262e+00  +1.993e-01  +2.662e+00  -2.264e+00  +5.225e-01  +2.650e+00  -1.605e+00  +5.241e-01  +2.653e+00  -1.605e+00  +5.225e-01  +2.650e+00  -1.605e+00
     +2470.0  +1.953e-01  +2.701e+00  -2.311e+00  +1.961e-01  +2.702e+00  -2.309e+00  +1.953e-01  +2.701e+00  -2.311e+00  +5.529e-01  +2.714e+00  -1.608e+00  +5.545e-01  +2.717e+00  -1.608e+00  +5.529e-01  +2.714e+00  -1.608e+00
     +2480.0  +1.548e-01  +2.699e+00  -2.390e+00  +1.557e-01  +2.699e+00  -2.388e+00  +1.548e-01  +2.699e+00  -2.390e+00  +5.443e-01  +2.704e+00  -1.615e+00  +5.459e-01  +2.707e+00  -1.615e+00  +5.443e-01  +2.704e+00  -1.615e+00
     +2490.0  +1.679e-01  +2.701e+00  -2.365e+00  +1.688e-01  +2.701e+00  -2.364e+00  +1.679e-01  +2.701e+00  -2.365e+00  +5.521e-01  +2.692e+00  -1.588e+00  +5.538e-01  +2.695e+00  -1.588e+00  +5.521e-01  +2.692e+00  -1.588e+00
     +2500.0  +2.164e-01  +2.745e+00  -2.312e+00  +2.174e-01  +2.745e+00  -2.310e+00  +2.164e-01  +2.745e+00  -2.312e+00  +5.959e-01  +2.736e+00  -1.544e+00  +5.976e-01  +2.739e+00  -1.544e+00  +5.959e-01  +2.736e+00  -1.544e+00
     +2510.0  +2.011e-01  +2.802e+00  -2.400e+00  +2.021e-01  +2.803e+00  -2.399e+00  +2.011e-01  +2.802e+00  -2.400e+00  +6.702e-01  +2.783e+00  -1.442e+00  +6.719e-01  +2.786e+00  -1.442e+00  +6.702e-01  +2.783e+00  -1.442e+00
     +2520.0  +1.546e-01  +2.752e+00  -2.443e+00  +1.555e-01  +2.753e+00  -2.442e+00  +1.546e-01  +2.752e+00  -2.443e+00  +5.964e-01  +2.711e+00  -1.518e+00  +5.981e-01  +2.714e+00  -1.518e+00  +5.964e-01  +2.711e+00  -1.518e+00
     +2530.0  +1.653e-01  +2.787e+00  -2.456e+00  +1.661e-01  +2.787e+00  -2.455e+00  +1.653e-01  +2.787e+00  -2.456e+00  +5.324e-01  +2.663e+00  -1.599e+00  +5.340e-01  +2.667e+00  -1.598e+00  +5.324e-01  +2.663e+00  -1.599e+00
     +2540.0  +1.746e-01  +2.828e+00  -2.479e+00  +1.754e-01  +2.829e+00  -2.478e+00  +1.746e-01  +2.828e+00  -2.479e+00  +4.642e-01  +2.656e+00  -1.727e+00  +4.659e-01  +2.659e+00  -1.727e+00  +4.642e-01  +2.656e+00  -1.727e+00
     +2550.0  +1.824e-01  +2.786e+00  -2.421e+00  +1.831e-01  +2.786e+00  -2.420e+00  +1.824e-01  +2.786e+00  -2.421e+00  +5.107e-01  +2.692e+00  -1.671e+00  +5.125e-01  +2.696e+00  -1.671e+00  +5.107e-01  +2.692e+00  -1.671e+00
     +2560.0  +1.130e-01  +2.687e+00  -2.461e+00  +1.137e-01  +2.688e+00  -2.461e+00  +1.130e-01  +2.687e+00  -2.461e+00  +5.743e-01  +2.779e+00  -1.630e+00  +5.761e-01  +2.783e+00  -1.630e+00  +5.743e-01  +2.779e+00  -1.630e+00
     +2570.0  +2.050e-01  +2.746e+00  -2.336e+00  +2.057e-01  +2.747e+00  -2.336e+00  +2.050e-01  +2.746e+00  -2.336e+00  +5.886e-01  +2.733e+00  -1.556e+00  +5.904e-01  +2.737e+00  -1.556e+00  +5.886e-01  +2.733e+00  -1.556e+00
     +2580.0  +2.074e-01  +2.757e+00  -2.342e+00  +2.081e-01  +2.758e+00  -2.341e+00  +2.074e-01  +2.757e+00  -2.342e+00  +6.185e-01  +2.808e+00  -1.571e+00  +6.203e-01  +2.812e+00  -1.572e+00  +6.185e-01  +2.808e+00  -1.571e+00
     +2590.0  +1.350e-01  +2.688e+00  -2.418e+00  +1.357e-01  +2.689e+00  -2.417e+00  +1.350e-01  +2.688e+00  -2.418e+00  +5.531e-01  +2.796e+00  -1.690e+00  +5.550e-01  +2.800e+00  -1.690e+00  +5.531e-01  +2.796e+00  -1.690e+00
     +2600.0  +1.777e-01  +2.632e+00  -2.277e+00  +1.785e-01  +2.633e+00  -2.276e+00  +1.777e-01  +2.632e+00  -2.277e+00  +5.726e-01  +2.759e+00  -1.613e+00  +5.745e-01  +2.762e+00  -1.613e+00  +5.726e-01  +2.759e+00  -1.613e+00
     +2610.0  +2.153e-01  +2.677e+00  -2.246e+00  +2.160e-01  +2.678e+00  -2.246e+00  +2.153e-01  +2.677e+00  -2.246e+00  +5.638e-01  +2.699e+00  -1.571e+00  +5.656e-01  +2.702e+00  -1.571e+00  +5.638e-01  +2.699e+00  -1.571e+00
     +2620.0  +1.193e-01  +2.586e+00  -2.348e+00  +1.200e-01  +2.587e+00  -2.347e+00  +1.193e-01  +2.586e+00  -2.348e+00  +5.669e-01  +2.750e+00  -1.616e+00  +5.687e-01  +2.753e+00  -1.616e+00  +5.669e-01  +2.750e+00  -1.616e+00
     +2630.0  +1.330e-01  +2.704e+00  -2.438e+00  +1.338e-01  +2.704e+00  -2.437e+00  +1.330e-01  +2.704e+00  -2.438e+00  +6.159e-01  +2.781e+00  -1.549e+00  +6.177e-01  +2.784e+00  -1.549e+00  +6.159e-01  +2.781e+00  -1.549e+00
     +2640.0  +1.342e-01  +2.666e+00  -2.398e+00  +1.350e-01  +2.667e+00  -2.397e+00  +1.342e-01  +2.666e+00  -2.398e+00  +5.655e-01  +2.744e+00  -1.613e+00  +5.673e-01  +2.748e+00  -1.613e+00  +5.655e-01  +2.744e+00  -1.613e+00
     +2650.0  +7.368e-02  +2.653e+00  -2.505e+00  +7.447e-02  +2.653e+00  -2.504e+00  +7.368e-02  +2.653e+00  -2.505e+00  +6.340e-01  +2.846e+00  -1.578e+00  +6.359e-01  +2.850e+00  -1.578e+00  +6.340e-01  +2.846e+00  -1.578e+00
     +2660.0  +1.844e-01  +2.760e+00  -2.391e+00  +1.852e-01  +2.761e+00  -2.391e+00  +1.844e-01  +2.760e+00  -2.391e+00  +6.140e-01  +2.896e+00  -1.668e+00  +6.159e-01  +2.900e+00  -1.668e+00  +6.140e-01  +2.896e+00  -1.668e+00
     +2670.0  +1.937e-01  +2.770e+00  -2.383e+00  +1.947e-01  +2.771e+00  -2.382e+00  +1.937e-01  +2.770e+00  -2.383e+00  +4.947e-01  +2.736e+00  -1.747e+00  +4.966e-01  +2.740e+00  -1.747e+00  +4.947e-01  +2.736e+00  -1.747e+00
     +2680.0  +2.288e-01  +2.742e+00  -2.285e+00  +2.300e-01  +2.744e+00  -2.284e+00  +2.288e-01  +2.742e+00  -2.285e+00  +4.802e-01  +2.745e+00  -1.785e+00  +4.821e-01  +2.749e+00  -1.784e+00  +4.802e-01  +2.745e+00  -1.785e+00
     +2690.0  +1.755e-01  +2.730e+00  -2.379e+00  +1.768e-01  +2.731e+00  -2.378e+00  +1.755e-01  +2.730e+00  -2.379e+00  +5.736e-01  +2.770e+00  -1.622e+00  +5.755e-01  +2.773e+00  -1.622e+00  +5.736e-01  +2.770e+00  -1.622e+00
     +2700.0  +1.446e-01  +2.707e+00  -2.417e+00  +1.458e-01  +2.708e+00  -2.416e+00  +1.446e-01  +2.707e+00  -2.417e+00  +5.344e-01  +2.714e+00  -1.646e+00  +5.362e-01  +2.718e+00  -1.646e+00  +5.344e-01  +2.714e+00  -1.646e+00
     +2710.0  +1.734e-01  +2.665e+00  -2.318e+00  +1.746e-01  +2.666e+00  -2.317e+00  +1.734e-01  +2.665e+00  -2.318e+00  +5.220e-01  +2.757e+00  -1.713e+00  +5.238e-01  +2.760e+00  -1.713e+00  +5.220e-01  +2.757e+00  -1.713e+00
     +2720.0  +1.667e-01  +2.669e+00  -2.336e+00  +1.678e-01  +2.670e+00  -2.334e+00  +1.667e-01  +2.669e+00  -2.336e+00  +5.041e-01  +2.750e+00  -1.741e+00  +5.059e-01  +2.753e+00  -1.741e+00  +5.041e-01  +2.750e+00  -1.741e+00
     +2730.0  +1.869e-01  +2.746e+00  -2.373e+00  +1.879e-01  +2.747e+00  -2.372e+00  +1.869e-01  +2.746e+00  -2.373e+00  +5.184e-01  +2.756e+00  -1.720e+00  +5.201e-01  +2.760e+00  -1.720e+00  +5.184e-01  +2.756e+00  -1.720e+00
     +2740.0  +1.628e-01  +2.674e+00  -2.348e+00  +1.639e-01  +2.675e+00  -2.348e+00  +1.628e-01  +2.674e+00  -2.348e+00  +4.253e-01  +2.704e+00  -1.854e+00  +4.271e-01  +2.708e+00  -1.854e+00  +4.253e-01  +2.704e+00  -1.854e+00
     +2750.0  +1.652e-01  +2.772e+00  -2.442e+00  +1.663e-01  +2.774e+00  -2.441e+00  +1.652e-01  +2.772e+00  -2.442e+00  +4.762e-01  +2.681e+00  -1.729e+00  +4.780e-01  +2.685e+00  -1.729e+00  +4.762e-01  +2.681e+00  -1.729e+00
     +2760.0  +1.871e-01  +2.744e+00  -2.370e+00  +1.883e-01  +2.745e+00  -2.369e+00  +1.871e-01  +2.744e+00  -2.370e+00  +4.565e-01  +2.684e+00  -1.771e+00  +4.584e-01  +2.688e+00  -1.771e+00  +4.565e-01  +2.684e+00  -1.771e+00
     +2770.0  +1.822e-01  +2.765e+00  -2.400e+00  +1.834e-01  +2.766e+00  -2.400e+00  +1.822e-01  +2.765e+00  -2.400e+00  +5.535e-01  +2.749e+00  -1.642e+00  +5.554e-01  +2.752e+00  -1.641e+00  +5.535e-01  +2.749e+00  -1.642e+00
     +2780.0  +2.198e-01  +2.782e+00  -2.342e+00  +2.209e-01  +2.783e+00  -2.341e+00  +2.198e-01  +2.782e+00  -2.342e+00  +5.327e-01  +2.773e+00  -1.708e+00  +5.346e-01  +2.776e+00  -1.707e+00  +5.327e-01  +2.773e+00  -1.708e+00
     +2790.0  +1.898e-01  +2.780e+00  -2.401e+00  +1.909e-01  +2.782e+00  -2.400e+00  +1.898e-01  +2.780e+00  -2.401e+00  +5.491e-01  +2.795e+00  -1.697e+00  +5.509e-01  +2.799e+00  -1.697e+00  +5.491e-01  +2.795e+00  -1.697e+00
     +2800.0  +1.610e-01  +2.743e+00  -2.421e+00  +1.621e-01  +2.744e+00  -2.420e+00  +1.610e-01  +2.743e+00  -2.421e+00  +5.854e-01  +2.810e+00  -1.639e+00  +5.871e-01  +2.813e+00  -1.639e+00  +5.854e-01  +2.810e+00  -1.639e+00
     +2810.0  +1.657e-01  +2.786e+00  -2.455e+00  +1.669e-01  +2.788e+00  -2.454e+00  +1.657e-01  +2.786e+00  -2.455e+00  +5.557e-01  +2.803e+00  -1.691e+00  +5.573e-01  +2.806e+00  -1.691e+00  +5.557e-01  +2.803e+00  -1.691e+00
     +2820.0  +2.013e-01  +2.812e+00  -2.410e+00  +2.024e-01  +2.814e+00  -2.409e+00  +2.013e-01  +2.812e+00  -2.410e+00  +5.475e-01  +2.825e+00  -1.730e+00  +5.491e-01  +2.828e+00  -1.730e+00  +5.475e-01  +2.825e+00  -1.730e+00
     +2830.0  +2.184e-01  +2.815e+00  -2.378e+00  +2.195e-01  +2.816e+00  -2.377e+00  +2.184e-01  +2.815e+00  -2.378e+00  +5.276e-01  +2.745e+00  -1.690e+00  +5.292e-01  +2.748e+00  -1.690e+00  +5.276e-01  +2.745e+00  -1.690e+00
     +2840.0  +1.871e-01  +2.776e+00  -2.402e+00  +1.880e-01  +2.777e+00  -2.401e+00  +1.871e-01  +2.776e+00  -2.402e+00  +5.858e-01  +2.818e+00  -1.646e+00  +5.873e-01  +2.821e+00  -1.646e+00  +5.858e-01  +2.818e+00  -1.646e+00
     +2850.0  +2.132e-01  +2.833e+00  -2.406e+00  +2.141e-01  +2.834e+00  -2.405e+00  +2.132e-01  +2.833e+00  -2.406e+00  +5.060e-01  +2.659e+00  -1.647e+00  +5.077e-01  +2.662e+00  -1.647e+00  +5.060e-01  +2.659e+00  -1.647e+00
     +2860.0  +1.858e-01  +2.756e+00  -2.384e+00  +1.868e-01  +2.757e+00  -2.383e+00  +1.858e-01  +2.756e+00  -2.384e+00  +5.517e-01  +2.740e+00  -1.637e+00  +5.534e-01  +2.744e+00  -1.637e+00  +5.517e-01  +2.740e+00  -1.637e+00
     +2870.0  +2.355e-01  +2.847e+00  -2.376e+00  +2.364e-01  +2.848e+00  -2.375e+00  +2.355e-01  +2.847e+00  -2.376e+00  +5.304e-01  +2.789e+00  -1.728e+00  +5.320e-01  +2.793e+00  -1.729e+00  +5.304e-01  +2.789e+00  -1.728e+00
     +2880.0  +2.813e-01  +2.889e+00  -2.327e+00  +2.822e-01  +2.890e+00  -2.326e+00  +2.813e-01  +2.889e+00  -2.327e+00  +5.918e-01  +2.888e+00  -1.704e+00  +5.934e-01  +2.891e+00  -1.705e+00  +5.918e-01  +2.888e+00  -1.704e+00
     +2890.0  +1.746e-01  +2.767e+00  -2.417e+00  +1.755e-01  +2.768e+00  -2.417e+00  +1.746e-01  +2.767e+00  -2.417e+00  +5.900e-01  +2.802e+00  -1.621e+00  +5.917e-01  +2.805e+00  -1.622e+00  +5.900e-01  +2.802e+00  -1.621e+00
     +2900.0  +1.732e-01  +2.721e+00  -2.375e+00  +1.741e-01  +2.722e+00  -2.374e+00  +1.732e-01  +2.721e+00  -2.375e+00  +5.234e-01  +2.710e+00  -1.663e+00  +5.250e-01  +2.713e+00  -1.663e+00  +5.234e-01  +2.710e+00  -1.663e+00
     +2910.0  +1.217e-01  +2.695e+00  -2.452e+00  +1.226e-01  +2.697e+00  -2.451e+00  +1.217e-01  +2.695e+00  -2.452e+00  +5.105e-01  +2.795e+00  -1.774e+00  +5.121e-01  +2.798e+00  -1.774e+00  +5.105e-01  +2.795e+00  -1.774e+00
     +2920.0  +1.471e-01  +2.653e+00  -2.358e+00  +1.480e-01  +2.653e+00  -2.357e+00  +1.471e-01  +2.653e+00  -2.358e+00  +5.304e-01  +2.848e+00  -1.787e+00  +5.321e-01  +2.851e+00  -1.787e+00  +5.304e-01  +2.848e+00  -1.787e+00
     +2930.0  +1.422e-01  +2.658e+00  -2.373e+00  +1.431e-01  +2.659e+00  -2.372e+00  +1.422e-01  +2.658e+00  -2.373e+00  +5.502e-01  +2.798e+00  -1.698e+00  +5.518e-01  +2.801e+00  -1.698e+00  +5.502e-01  +2.798e+00  -1.698e+00
     +2940.0  +1.167e-01  +2.684e+00  -2.451e+00  +1.175e-01  +2.685e+00  -2.450e+00  +1.167e-01  +2.684e+00  -2.451e+00  +5.103e-01  +2.761e+00  -1.740e+00  +5.120e-01  +2.764e+00  -1.740e+00  +5.103e-01  +2.761e+00  -1.740e+00
     +2950.0  +2.187e-01  +2.795e+00  -2.357e+00  +2.196e-01  +2.795e+00  -2.356e+00  +2.187e-01  +2.795e+00  -2.357e+00  +5.488e-01  +2.757e+00  -1.659e+00  +5.505e-01  +2.761e+00  -1.660e+00  +5.488e-01  +2.757e+00  -1.659e+00
     +2960.0  +2.277e-01  +2.814e+00  -2.358e+00  +2.286e-01  +2.814e+00  -2.357e+00  +2.277e-01  +2.814e+00  -2.358e+00  +5.712e-01  +2.829e+00  -1.686e+00  +5.729e-01  +2.832e+00  -1.687e+00  +5.712e-01  +2.829e+00  -1.686e+00
     +2970.0  +2.381e-01  +2.828e+00  -2.352e+00  +2.392e-01  +2.829e+00  -2.350e+00  +2.381e-01  +2.828e+00  -2.352e+00  +5.466e-01  +2.822e+00  -1.729e+00  +5.484e-01  +2.826e+00  -1.729e+00  +5.466e-01  +2.822e+00  -1.729e+00
     +2980.0  +2.677e-01  +2.880e+00  -2.345e+00  +2.687e-01  +2.881e+00  -2.343e+00  +2.677e-01  +2.880e+00  -2.345e+00  +5.592e-01  +2.884e+00  -1.765e+00  +5.609e-01  +2.888e+00  -1.766e+00  +5.592e-01  +2.884e+00  -1.765e+00
     +2990.0  +2.886e-01  +2.866e+00  -2.289e+00  +2.896e-01  +2.867e+00  -2.288e+00  +2.886e-01  +2.866e+00  -2.289e+00  +5.463e-01  +2.825e+00  -1.733e+00  +5.480e-01  +2.829e+00  -1.733e+00  +5.463e-01  +2.825e+00  -1.733e+00
     +3000.0  +2.799e-01  +2.911e+00  -2.351e+00  +2.807e-01  +2.912e+00  -2.351e+00  +2.799e-01  +2.911e+00  -2.351e+00  +5.822e-01  +2.880e+00  -1.716e+00  +5.838e-01  +2.884e+00  -1.716e+00  +5.822e-01  +2.880e+00  -1.716e+00
     +3010.0  +2.766e-01  +2.959e+00  -2.406e+00  +2.773e-01  +2.960e+00  -2.405e+00  +2.766e-01  +2.959e+00  -2.406e+00  +5.829e-01  +2.862e+00  -1.696e+00  +5.846e-01  +2.866e+00  -1.696e+00  +5.829e-01  +2.862e+00  -1.696e+00
     +3020.0  +2.478e-01  +2.851e+00  -2.355e+00  +2.486e-01  +2.852e+00  -2.355e+00  +2.478e-01  +2.851e+00  -2.355e+00  +5.629e-01  +2.869e+00  -1.743e+00  +5.646e-01  +2.873e+00  -1.744e+00  +5.629e-01  +2.869e+00  -1.743e+00
     +3030.0  +1.585e-01  +2.813e+00  -2.496e+00  +1.593e-01  +2.814e+00  -2.496e+00  +1.585e-01  +2.813e+00  -2.496e+00  +5.411e-01  +2.733e+00  -1.651e+00  +5.427e-01  +2.737e+00  -1.651e+00  +5.411e-01  +2.733e+00  -1.651e+00
     +3040.0  +2.174e-01  +2.900e+00  -2.465e+00  +2.183e-01  +2.901e+00  -2.465e+00  +2.174e-01  +2.900e+00  -2.465e+00  +5.634e-01  +2.793e+00  -1.666e+00  +5.651e-01  +2.796e+00  -1.666e+00  +5.634e-01  +2.793e+00  -1.666e+00
     +3050.0  +1.656e-01  +2.789e+00  -2.458e+00  +1.665e-01  +2.790e+00  -2.457e+00  +1.656e-01  +2.789e+00  -2.458e+00  +5.701e-01  +2.828e+00  -1.688e+00  +5.718e-01  +2.832e+00  -1.689e+00  +5.701e-01  +2.828e+00  -1.688e+00
     +3060.0  +1.659e-01  +2.789e+00  -2.457e+00  +1.668e-01  +2.790e+00  -2.456e+00  +1.659e-01  +2.789e+00  -2.457e+00  +6.117e-01  +2.820e+00  -1.597e+00  +6.135e-01  +2.824e+00  -1.597e+00  +6.117e-01  +2.820e+00  -1.597e+00
     +3070.0  +1.412e-01  +2.788e+00  -2.506e+00  +1.420e-01  +2.789e+00  -2.505e+00  +1.412e-01  +2.788e+00  -2.506e+00  +4.742e-01  +2.716e+00  -1.767e+00  +4.760e-01  +2.719e+00  -1.767e+00  +4.742e-01  +2.716e+00  -1.767e+00
     +3080.0  +2.012e-01  +2.858e+00  -2.456e+00  +2.020e-01  +2.859e+00  -2.455e+00  +2.012e-01  +2.858e+00  -2.456e+00  +5.583e-01  +2.808e+00  -1.691e+00  +5.602e-01  +2.811e+00  -1.691e+00  +5.583e-01  +2.808e+00  -1.691e+00
     +3090.0  +1.743e-01  +2.825e+00  -2.476e+00  +1.751e-01  +2.826e+00  -2.476e+00  +1.743e-01  +2.825e+00  -2.476e+00  +5.547e-01  +2.811e+00  -1.702e+00  +5.565e-01  +2.815e+00  -1.702e+00  +5.547e-01  +2.811e+00  -1.702e+00
     +3100.0  +1.868e-01  +2.776e+00  -2.402e+00  +1.877e-01  +2.777e+00  -2.402e+00  +1.868e-01  +2.776e+00  -2.402e+00  +5.327e-01  +2.808e+00  -1.743e+00  +5.345e-01  +2.812e+00  -1.743e+00  +5.327e-01  +2.808e+00  -1.743e+00
     +3110.0  +1.762e-01  +2.771e+00  -2.419e+00  +1.771e-01  +2.772e+00  -2.418e+00  +1.762e-01  +2.771e+00  -2.419e+00  +5.519e-01  +2.840e+00  -1.736e+00  +5.537e-01  +2.843e+00  -1.736e+00  +5.519e-01  +2.840e+00  -1.736e+00
     +3120.0  +1.844e-01  +2.783e+00  -2.414e+00  +1.853e-01  +2.784e+00  -2.414e+00  +1.844e-01  +2.783e+00  -2.414e+00  +6.062e-01  +2.878e+00  -1.665e+00  +6.078e-01  +2.881e+00  -1.665e+00  +6.062e-01  +2.878e+00  -1.665e+00
     +3130.0  +2.739e-01  +2.895e+00  -2.348e+00  +2.748e-01  +2.897e+00  -2.347e+00  +2.739e-01  +2.895e+00  -2.348e+00  +6.374e-01  +2.869e+00  -1.594e+00  +6.390e-01  +2.872e+00  -1.594e+00  +6.374e-01  +2.869e+00  -1.594e+00
     +3140.0  +2.165e-01  +2.817e+00  -2.384e+00  +2.174e-01  +2.819e+00  -2.384e+00  +2.165e-01  +2.817e+00  -2.384e+00  +5.259e-01  +2.717e+00  -1.665e+00  +5.275e-01  +2.720e+00  -1.665e+00  +5.259e-01  +2.717e+00  -1.665e+00
     +3150.0  +1.853e-01  +2.788e+00  -2.418e+00  +1.861e-01  +2.789e+00  -2.417e+00  +1.853e-01  +2.788e+00  -2.418e+00  +5.278e-01  +2.703e+00  -1.648e+00  +5.294e-01  +2.707e+00  -1.648e+00  +5.278e-01  +2.703e+00  -1.648e+00
     +3160.0  +1.842e-01  +2.861e+00  -2.493e+00  +1.849e-01  +2.862e+00  -2.493e+00  +1.842e-01  +2.861e+00  -2.493e+00  +4.974e-01  +2.625e+00  -1.630e+00  +4.989e-01  +2.628e+00  -1.630e+00  +4.974e-01  +2.625e+00  -1.630e+00
     +3170.0  +1.681e-01  +2.782e+00  -2.446e+00  +1.687e-01  +2.783e+00  -2.446e+00  +1.681e-01  +2.782e+00  -2.446e+00  +5.245e-01  +2.756e+00  -1.707e+00  +5.261e-01  +2.759e+00  -1.707e+00  +5.245e-01  +2.756e+00  -1.707e+00
     +3180.0  +2.480e-01  +2.881e+00  -2.385e+00  +2.486e-01  +2.882e+00  -2.385e+00  +2.480e-01  +2.881e+00  -2.385e+00  +4.617e-01  +2.666e+00  -1.743e+00  +4.634e-01  +2.670e+00  -1.743e+00  +4.617e-01  +2.666e+00  -1.743e+00
     +3190.0  +2.665e-01  +2.883e+00  -2.350e+00  +2.672e-01  +2.884e+00  -2.350e+00  +2.665e-01  +2.883e+00  -2.350e+00  +4.960e-01  +2.727e+00  -1.735e+00  +4.978e-01  +2.731e+00  -1.735e+00  +4.960e-01  +2.727e+00  -1.735e+00
     +3200.0  +2.428e-01  +2.836e+00  -2.351e+00  +2.434e-01  +2.838e+00  -2.351e+00  +2.428e-01  +2.836e+00  -2.351e+00  +5.581e-01  +2.777e+00  -1.661e+00  +5.599e-01  +2.781e+00  -1.661e+00  +5.581e-01  +2.777e+00  -1.661e+00
     +3210.0  +2.285e-01  +2.825e+00  -2.368e+00  +2.292e-01  +2.827e+00  -2.368e+00  +2.285e-01  +2.825e+00  -2.368e+00  +5.166e-01  +2.773e+00  -1.740e+00  +5.184e-01  +2.776e+00  -1.739e+00  +5.166e-01  +2.773e+00  -1.740e+00
     +3220.0  +2.735e-01  +2.875e+00  -2.328e+00  +2.742e-01  +2.876e+00  -2.328e+00  +2.735e-01  +2.875e+00  -2.328e+00  +5.983e-01  +2.950e+00  -1.753e+00  +6.001e-01  +2.953e+00  -1.753e+00  +5.983e-01  +2.950e+00  -1.753e+00
     +3230.0  +2.271e-01  +2.874e+00  -2.420e+00  +2.278e-01  +2.876e+00  -2.420e+00  +2.271e-01  +2.874e+00  -2.420e+00  +6.432e-01  +2.938e+00  -1.652e+00  +6.450e-01  +2.942e+00  -1.652e+00  +6.432e-01  +2.938e+00  -1.652e+00
     +3240.0  +1.957e-01  +2.881e+00  -2.489e+00  +1.963e-01  +2.882e+00  -2.489e+00  +1.957e-01  +2.881e+00  -2.489e+00  +6.389e-01  +2.948e+00  -1.670e+00  +6.406e-01  +2.952e+00  -1.671e+00  +6.389e-01  +2.948e+00  -1.670e+00
     +3250.0  +2.222e-01  +2.875e+00  -2.431e+00  +2.227e-01  +2.876e+00  -2.431e+00  +2.222e-01  +2.875e+00  -2.431e+00  +6.315e-01  +2.933e+00  -1.670e+00  +6.333e-01  +2.937e+00  -1.670e+00  +6.315e-01  +2.933e+00  -1.670e+00
     +3260.0  +2.761e-01  +2.860e+00  -2.308e+00  +2.766e-01  +2.860e+00  -2.307e+00  +2.761e-01  +2.860e+00  -2.308e+00  +6.202e-01  +2.924e+00  -1.683e+00  +6.219e-01  +2.928e+00  -1.684e+00  +6.202e-01  +2.924e+00  -1.683e+00
     +3270.0  +2.067e-01  +2.883e+00  -2.469e+00  +2.071e-01  +2.883e+00  -2.469e+00  +2.067e-01  +2.883e+00  -2.469e+00  +6.081e-01  +2.908e+00  -1.692e+00  +6.098e-01  +2.912e+00  -1.692e+00  +6.081e-01  +2.908e+00  -1.692e+00
     +3280.0  +2.556e-01  +2.854e+00  -2.343e+00  +2.560e-01  +2.854e+00  -2.342e+00  +2.556e-01  +2.854e+00  -2.343e+00  +5.670e-01  +2.885e+00  -1.751e+00  +5.687e-01  +2.888e+00  -1.751e+00  +5.670e-01  +2.885e+00  -1.751e+00
     +3290.0  +2.412e-01  +2.887e+00  -2.404e+00  +2.416e-01  +2.888e+00  -2.404e+00  +2.412e-01  +2.887e+00  -2.404e+00  +5.788e-01  +2.801e+00  -1.644e+00  +5.806e-01  +2.805e+00  -1.644e+00  +5.788e-01  +2.801e+00  -1.644e+00
     +3300.0  +1.970e-01  +2.794e+00  -2.400e+00  +1.974e-01  +2.795e+00  -2.400e+00  +1.970e-01  +2.794e+00  -2.400e+00  +5.398e-01  +2.663e+00  -1.584e+00  +5.416e-01  +2.667e+00  -1.584e+00  +5.398e-01  +2.663e+00  -1.584e+00
     +3310.0  +2.263e-01  +2.854e+00  -2.402e+00  +2.267e-01  +2.855e+00  -2.402e+00  +2.263e-01  +2.854e+00  -2.402e+00  +6.181e-01  +2.806e+00  -1.570e+00  +6.199e-01  +2.810e+00  -1.570e+00  +6.181e-01  +2.806e+00  -1.570e+00
     +3320.0  +1.731e-01  +2.788e+00  -2.442e+00  +1.736e-01  +2.789e+00  -2.442e+00  +1.731e-01  +2.788e+00  -2.442e+00  +5.793e-01  +2.770e+00  -1.612e+00  +5.811e-01  +2.774e+00  -1.612e+00  +5.793e-01  +2.770e+00  -1.612e+00
     +3330.0  +1.592e-01  +2.796e+00  -2.478e+00  +1.596e-01  +2.797e+00  -2.478e+00  +1.592e-01  +2.796e+00  -2.478e+00  +5.976e-01  +2.804e+00  -1.609e+00  +5.994e-01  +2.807e+00  -1.609e+00  +5.976e-01  +2.804e+00  -1.609e+00
     +3340.0  +1.390e-01  +2.809e+00  -2.531e+00  +1.395e-01  +2.811e+00  -2.532e+00  +1.390e-01  +2.809e+00  -2.531e+00  +6.085e-01  +2.770e+00  -1.553e+00  +6.103e-01  +2.774e+00  -1.554e+00  +6.085e-01  +2.770e+00  -1.553e+00
     +3350.0  +1.936e-01  +2.839e+00  -2.452e+00  +1.940e-01  +2.840e+00  -2.452e+00  +1.936e-01  +2.839e+00  -2.452e+00  +6.556e-01  +2.875e+00  -1.564e+00  +6.574e-01  +2.880e+00  -1.565e+00  +6.556e-01  +2.875e+00  -1.564e+00
     +3360.0  +1.357e-01  +2.693e+00  -2.422e+00  +1.361e-01  +2.695e+00  -2.423e+00  +1.357e-01  +2.693e+00  -2.422e+00  +6.117e-01  +2.879e+00  -1.655e+00  +6.135e-01  +2.883e+00  -1.656e+00  +6.117e-01  +2.879e+00  -1.655e+00
     +3370.0  +1.532e-01  +2.769e+00  -2.462e+00  +1.537e-01  +2.771e+00  -2.463e+00  +1.532e-01  +2.769e+00  -2.462e+00  +5.773e-01  +2.869e+00  -1.714e+00  +5.792e-01  +2.873e+00  -1.714e+00  +5.773e-01  +2.869e+00  -1.714e+00
     +3380.0  +1.502e-01  +2.778e+00  -2.478e+00  +1.507e-01  +2.780e+00  -2.479e+00  +1.502e-01  +2.778e+00  -2.478e+00  +5.563e-01  +2.889e+00  -1.776e+00  +5.582e-01  +2.893e+00  -1.776e+00  +5.563e-01  +2.889e+00  -1.776e+00
     +3390.0  +1.672e-01  +2.760e+00  -2.425e+00  +1.677e-01  +2.761e+00  -2.426e+00  +1.672e-01  +2.760e+00  -2.425e+00  +5.446e-01  +2.817e+00  -1.728e+00  +5.466e-01  +2.821e+00  -1.728e+00  +5.446e-01  +2.817e+00  -1.728e+00
     +3400.0  +1.337e-01  +2.739e+00  -2.472e+00  +1.341e-01  +2.741e+00  -2.472e+00  +1.337e-01  +2.739e+00  -2.472e+00  +5.244e-01  +2.784e+00  -1.735e+00  +5.264e-01  +2.788e+00  -1.735e+00  +5.244e-01  +2.784e+00  -1.735e+00
     +3410.0  +9.498e-02  +2.670e+00  -2.480e+00  +9.551e-02  +2.672e+00  -2.481e+00  +9.498e-02  +2.670e+00  -2.480e+00  +5.819e-01  +2.813e+00  -1.649e+00  +5.837e-01  +2.816e+00  -1.649e+00  +5.819e-01  +2.813e+00  -1.649e+00
     +3420.0  +1.558e-01  +2.702e+00  -2.391e+00  +1.564e-01  +2.705e+00  -2.392e+00  +1.558e-01  +2.702e+00  -2.391e+00  +5.139e-01  +2.758e+00  -1.731e+00  +5.155e-01  +2.762e+00  -1.731e+00  +5.139e-01  +2.758e+00  -1.731e+00
     +3430.0  +1.817e-01  +2.720e+00  -2.357e+00  +1.823e-01  +2.723e+00  -2.358e+00  +1.817e-01  +2.720e+00  -2.357e+00  +5.471e-01  +2.814e+00  -1.720e+00  +5.486e-01  +2.817e+00  -1.720e+00  +5.471e-01  +2.814e+00  -1.720e+00
     +3440.0  +1.951e-01  +2.713e+00  -2.323e+00  +1.956e-01  +2.715e+00  -2.323e+00  +1.951e-01  +2.713e+00  -2.323e+00  +6.171e-01  +2.886e+00  -1.652e+00  +6.186e-01  +2.890e+00  -1.653e+00  +6.171e-01  +2.886e+00  -1.652e+00
     +3450.0  +1.714e-01  +2.747e+00  -2.405e+00  +1.718e-01  +2.749e+00  -2.406e+00  +1.714e-01  +2.747e+00  -2.405e+00  +5.280e-01  +2.802e+00  -1.746e+00  +5.295e-01  +2.806e+00  -1.747e+00  +5.280e-01  +2.802e+00  -1.746e+00
     +3460.0  +1.696e-01  +2.717e+00  -2.377e+00  +1.700e-01  +2.719e+00  -2.379e+00  +1.696e-01  +2.717e+00  -2.377e+00  +5.735e-01  +2.872e+00  -1.725e+00  +5.749e-01  +2.876e+00  -1.726e+00  +5.735e-01  +2.872e+00  -1.725e+00
     +3470.0  +2.411e-01  +2.867e+00  -2.385e+00  +2.415e-01  +2.869e+00  -2.386e+00  +2.411e-01  +2.867e+00  -2.385e+00  +5.796e-01  +2.904e+00  -1.745e+00  +5.811e-01  +2.908e+00  -1.746e+00  +5.796e-01  +2.904e+00  -1.745e+00
     +3480.0  +2.033e-01  +2.819e+00  -2.412e+00  +2.038e-01  +2.821e+00  -2.413e+00  +2.033e-01  +2.819e+00  -2.412e+00  +5.431e-01  +2.821e+00  -1.735e+00  +5.446e-01  +2.825e+00  -1.736e+00  +5.431e-01  +2.821e+00  -1.735e+00
     +3490.0  +1.699e-01  +2.813e+00  -2.473e+00  +1.703e-01  +2.815e+00  -2.474e+00  +1.699e-01  +2.813e+00  -2.473e+00  +5.886e-01  +2.828e+00  -1.651e+00  +5.900e-01  +2.832e+00  -1.652e+00  +5.886e-01  +2.828e+00  -1.651e+00
     +3500.0  +1.992e-01  +2.839e+00  -2.441e+00  +1.997e-01  +2.841e+00  -2.442e+00  +1.992e-01  +2.839e+00  -2.441e+00  +5.797e-01  +2.821e+00  -1.661e+00  +5.811e-01  +2.825e+00  -1.663e+00  +5.797e-01  +2.821e+00  -1.661e+00
     +3510.0  +2.338e-01  +2.895e+00  -2.428e+00  +2.343e-01  +2.897e+00  -2.428e+00  +2.338e-01  +2.895e+00  -2.428e+00  +5.776e-01  +2.762e+00  -1.606e+00  +5.790e-01  +2.765e+00  -1.607e+00  +5.776e-01  +2.762e+00  -1.606e+00
     +3520.0  +2.384e-01  +2.901e+00  -2.424e+00  +2.389e-01  +2.902e+00  -2.425e+00  +2.384e-01  +2.901e+00  -2.424e+00  +5.499e-01  +2.740e+00  -1.640e+00  +5.512e-01  +2.744e+00  -1.641e+00  +5.499e-01  +2.740e+00  -1.640e+00
     +3530.0  +2.226e-01  +2.828e+00  -2.383e+00  +2.230e-01  +2.830e+00  -2.383e+00  +2.226e-01  +2.828e+00  -2.383e+00  +5.004e-01  +2.708e+00  -1.707e+00  +5.019e-01  +2.712e+00  -1.708e+00  +5.004e-01  +2.708e+00  -1.707e+00
     +3540.0  +2.070e-01  +2.874e+00  -2.460e+00  +2.075e-01  +2.877e+00  -2.462e+00  +2.070e-01  +2.874e+00  -2.460e+00  +5.462e-01  +2.746e+00  -1.653e+00  +5.476e-01  +2.750e+00  -1.655e+00  +5.462e-01  +2.746e+00  -1.653e+00
     +3550.0  +1.997e-01  +2.843e+00  -2.443e+00  +2.002e-01  +2.844e+00  -2.444e+00  +1.997e-01  +2.843e+00  -2.443e+00  +6.214e-01  +2.829e+00  -1.586e+00  +6.228e-01  +2.832e+00  -1.587e+00  +6.214e-01  +2.829e+00  -1.586e+00
     +3560.0  +1.751e-01  +2.818e+00  -2.467e+00  +1.756e-01  +2.819e+00  -2.468e+00  +1.751e-01  +2.818e+00  -2.467e+00  +6.447e-01  +2.781e+00  -1.491e+00  +6.461e-01  +2.784e+00  -1.492e+00  +6.447e-01  +2.781e+00  -1.491e+00
     +3570.0  +1.897e-01  +2.817e+00  -2.437e+00  +1.903e-01  +2.819e+00  -2.439e+00  +1.897e-01  +2.817e+00  -2.437e+00  +5.802e-01  +2.684e+00  -1.523e+00  +5.816e-01  +2.687e+00  -1.524e+00  +5.802e-01  +2.684e+00  -1.523e+00
     +3580.0  +2.446e-01  +2.807e+00  -2.318e+00  +2.451e-01  +2.809e+00  -2.319e+00  +2.446e-01  +2.807e+00  -2.318e+00  +6.039e-01  +2.757e+00  -1.549e+00  +6.053e-01  +2.760e+00  -1.550e+00  +6.039e-01  +2.757e+00  -1.549e+00
     +3590.0  +2.289e-01  +2.856e+00  -2.398e+00  +2.293e-01  +2.858e+00  -2.399e+00  +2.289e-01  +2.856e+00  -2.398e+00  +5.914e-01  +2.794e+00  -1.612e+00  +5.928e-01  +2.798e+00  -1.613e+00  +5.914e-01  +2.794e+00  -1.612e+00
     +3600.0  +2.136e-01  +2.833e+00  -2.406e+00  +2.139e-01  +2.835e+00  -2.407e+00  +2.136e-01  +2.833e+00  -2.406e+00  +6.273e-01  +2.854e+00  -1.599e+00  +6.288e-01  +2.858e+00  -1.600e+00  +6.273e-01  +2.854e+00  -1.599e+00
     +3610.0  +1.672e-01  +2.811e+00  -2.477e+00  +1.675e-01  +2.813e+00  -2.478e+00  +1.672e-01  +2.811e+00  -2.477e+00  +6.409e-01  +2.851e+00  -1.570e+00  +6.425e-01  +2.855e+00  -1.570e+00  +6.409e-01  +2.851e+00  -1.570e+00
     +3620.0  +2.288e-01  +2.931e+00  -2.473e+00  +2.289e-01  +2.933e+00  -2.475e+00  +2.288e-01  +2.931e+00  -2.473e+00  +6.485e-01  +2.860e+00  -1.563e+00  +6.500e-01  +2.864e+00  -1.564e+00  +6.485e-01  +2.860e+00  -1.563e+00
     +3630.0  +2.711e-01  +2.890e+00  -2.348e+00  +2.711e-01  +2.891e+00  -2.349e+00  +2.711e-01  +2.890e+00  -2.348e+00  +5.770e-01  +2.778e+00  -1.624e+00  +5.785e-01  +2.781e+00  -1.624e+00  +5.770e-01  +2.778e+00  -1.624e+00
     +3640.0  +2.315e-01  +2.818e+00  -2.355e+00  +2.315e-01  +2.819e+00  -2.356e+00  +2.315e-01  +2.818e+00  -2.355e+00  +5.886e-01  +2.813e+00  -1.635e+00  +5.900e-01  +2.816e+00  -1.636e+00  +5.886e-01  +2.813e+00  -1.635e+00
     +3650.0  +2.371e-01  +2.825e+00  -2.351e+00  +2.373e-01  +2.827e+00  -2.352e+00  +2.371e-01  +2.825e+00  -2.351e+00  +5.876e-01  +2.800e+00  -1.625e+00  +5.891e-01  +2.803e+00  -1.625e+00  +5.876e-01  +2.800e+00  -1.625e+00
     +3660.0  +2.054e-01  +2.871e+00  -2.460e+00  +2.057e-01  +2.873e+00  -2.462e+00  +2.054e-01  +2.871e+00  -2.460e+00  +5.349e-01  +2.768e+00  -1.698e+00  +5.364e-01  +2.771e+00  -1.698e+00  +5.349e-01  +2.768e+00  -1.698e+00
     +3670.0  +1.483e-01  +2.732e+00  -2.436e+00  +1.486e-01  +2.734e+00  -2.437e+00  +1.483e-01  +2.732e+00  -2.436e+00  +5.549e-01  +2.769e+00  -1.659e+00  +5.564e-01  +2.772e+00  -1.659e+00  +5.549e-01  +2.769e+00  -1.659e+00
     +3680.0  +1.610e-01  +2.761e+00  -2.439e+00  +1.614e-01  +2.764e+00  -2.441e+00  +1.610e-01  +2.761e+00  -2.439e+00  +5.129e-01  +2.716e+00  -1.690e+00  +5.144e-01  +2.719e+00  -1.690e+00  +5.129e-01  +2.716e+00  -1.690e+00
     +3690.0  +2.518e-01  +2.829e+00  -2.325e+00  +2.521e-01  +2.831e+00  -2.327e+00  +2.518e-01  +2.829e+00  -2.325e+00  +5.976e-01  +2.802e+00  -1.607e+00  +5.991e-01  +2.805e+00  -1.607e+00  +5.976e-01  +2.802e+00  -1.607e+00
     +3700.0  +2.498e-01  +2.810e+00  -2.310e+00  +2.501e-01  +2.812e+00  -2.312e+00  +2.498e-01  +2.810e+00  -2.310e+00  +5.664e-01  +2.757e+00  -1.624e+00  +5.677e-01  +2.760e+00  -1.625e+00  +5.664e-01  +2.757e+00  -1.624e+00
     +3710.0  +2.532e-01  +2.820e+00  -2.314e+00  +2.535e-01  +2.823e+00  -2.316e+00  +2.532e-01  +2.820e+00  -2.314e+00  +6.161e-01  +2.900e+00  -1.668e+00  +6.174e-01  +2.903e+00  -1.669e+00  +6.161e-01  +2.900e+00  -1.668e+00
     +3720.0  +2.215e-01  +2.800e+00  -2.357e+00  +2.218e-01  +2.802e+00  -2.359e+00  +2.215e-01  +2.800e+00  -2.357e+00  +6.043e-01  +2.939e+00  -1.730e+00  +6.056e-01  +2.942e+00  -1.731e+00  +6.043e-01  +2.939e+00  -1.730e+00
     +3730.0  +2.224e-01  +2.940e+00  -2.495e+00  +2.227e-01  +2.942e+00  -2.496e+00  +2.224e-01  +2.940e+00  -2.495e+00  +6.327e-01  +2.976e+00  -1.711e+00  +6.342e-01  +2.979e+00  -1.711e+00  +6.327e-01  +2.976e+00  -1.711e+00
     +3740.0  +2.132e-01  +2.867e+00  -2.440e+00  +2.136e-01  +2.869e+00  -2.442e+00  +2.132e-01  +2.867e+00  -2.440e+00  +5.963e-01  +2.871e+00  -1.678e+00  +5.979e-01  +2.875e+00  -1.679e+00  +5.963e-01  +2.871e+00  -1.678e+00
     +3750.0  +1.971e-01  +2.796e+00  -2.402e+00  +1.975e-01  +2.799e+00  -2.404e+00  +1.971e-01  +2.796e+00  -2.402e+00  +5.660e-01  +2.824e+00  -1.692e+00  +5.675e-01  +2.828e+00  -1.693e+00  +5.660e-01  +2.824e+00  -1.692e+00
     +3760.0  +1.660e-01  +2.738e+00  -2.407e+00  +1.663e-01  +2.741e+00  -2.408e+00  +1.660e-01  +2.738e+00  -2.407e+00  +5.671e-01  +2.827e+00  -1.693e+00  +5.687e-01  +2.831e+00  -1.693e+00  +5.671e-01  +2.827e+00  -1.693e+00
     +3770.0  +1.873e-01  +2.882e+00  -2.508e+00  +1.878e-01  +2.884e+00  -2.509e+00  +1.873e-01  +2.882e+00  -2.508e+00  +5.985e-01  +2.900e+00  -1.703e+00  +6.001e-01  +2.903e+00  -1.703e+00  +5.985e-01  +2.900e+00  -1.703e+00
     +3780.0  +1.635e-01  +2.795e+00  -2.468e+00  +1.640e-01  +2.797e+00  -2.469e+00  +1.635e-01  +2.795e+00  -2.468e+00  +5.457e-01  +2.827e+00  -1.736e+00  +5.472e-01  +2.831e+00  -1.737e+00  +5.457e-01  +2.827e+00  -1.736e+00
     +3790.0  +2.647e-01  +2.904e+00  -2.374e+00  +2.651e-01  +2.906e+00  -2.376e+00  +2.647e-01  +2.904e+00  -2.374e+00  +6.022e-01  +2.793e+00  -1.588e+00  +6.038e-01  +2.796e+00  -1.589e+00  +6.022e-01  +2.793e+00  -1.588e+00
     +3800.0  +2.823e-01  +2.880e+00  -2.316e+00  +2.827e-01  +2.883e+00  -2.317e+00  +2.823e-01  +2.880e+00  -2.316e+00  +5.113e-01  +2.729e+00  -1.707e+00  +5.128e-01  +2.733e+00  -1.707e+00  +5.113e-01  +2.729e+00  -1.707e+00


==> figs/ch10_ana/versus_integr/versus_integr_pos_h_m_part1.txt <==
    +0.0  +8.497e-01  +8.386e+00  -6.687e+00
   +10.0  +8.039e-01  +8.354e+00  -6.746e+00
   +20.0  +8.359e-01  +8.310e+00  -6.638e+00
   +30.0  +8.536e-01  +8.322e+00  -6.615e+00
   +40.0  +8.753e-01  +8.377e+00  -6.627e+00
   +50.0  +8.798e-01  +8.368e+00  -6.608e+00
   +60.0  +8.838e-01  +8.430e+00  -6.663e+00
   +70.0  +8.693e-01  +8.446e+00  -6.708e+00
   +80.0  +8.243e-01  +8.385e+00  -6.737e+00
   +90.0  +8.323e-01  +8.363e+00  -6.698e+00
  +100.0  +7.849e-01  +8.327e+00  -6.757e+00
  +110.0  +6.543e-01  +8.145e+00  -6.836e+00
  +120.0  +6.634e-01  +8.133e+00  -6.806e+00
  +130.0  +5.806e-01  +8.072e+00  -6.910e+00
  +140.0  +6.798e-01  +8.363e+00  -7.003e+00
  +150.0  +7.450e-01  +8.284e+00  -6.794e+00
  +160.0  +7.467e-01  +8.086e+00  -6.593e+00
  +170.0  +8.241e-01  +8.410e+00  -6.761e+00
  +180.0  +7.873e-01  +8.193e+00  -6.619e+00
  +190.0  +6.029e-01  +8.354e+00  -7.148e+00
  +200.0  +6.488e-01  +8.475e+00  -7.177e+00
  +210.0  +7.912e-01  +8.261e+00  -6.678e+00
  +220.0  +6.619e-01  +8.283e+00  -6.960e+00
  +230.0  +8.106e-01  +8.295e+00  -6.674e+00
  +240.0  +8.855e-01  +8.452e+00  -6.681e+00
  +250.0  +7.129e-01  +8.237e+00  -6.811e+00
  +260.0  +5.892e-01  +8.293e+00  -7.114e+00
  +270.0  +5.949e-01  +8.230e+00  -7.040e+00
  +280.0  +5.753e-01  +8.413e+00  -7.262e+00
  +290.0  +6.726e-01  +8.219e+00  -6.874e+00
  +300.0  +8.299e-01  +8.553e+00  -6.893e+00
  +310.0  +7.076e-01  +8.565e+00  -7.149e+00
  +320.0  +7.952e-01  +8.420e+00  -6.829e+00
  +330.0  +7.495e-01  +8.402e+00  -6.903e+00
  +340.0  +6.847e-01  +8.434e+00  -7.065e+00
  +350.0  +5.541e-01  +8.407e+00  -7.299e+00
  +360.0  +4.367e-01  +8.219e+00  -7.345e+00
  +370.0  +5.246e-01  +8.272e+00  -7.223e+00
  +380.0  +5.396e-01  +8.356e+00  -7.277e+00
  +390.0  +4.373e-01  +8.331e+00  -7.456e+00
  +400.0  +4.839e-01  +8.347e+00  -7.379e+00
  +410.0  +4.770e-01  +8.358e+00  -7.404e+00
  +420.0  +3.681e-01  +8.213e+00  -7.476e+00
  +430.0  +6.161e-01  +8.548e+00  -7.315e+00
  +440.0  +5.421e-01  +8.634e+00  -7.550e+00
  +450.0  +5.148e-01  +8.521e+00  -7.492e+00
  +460.0  +4.960e-01  +8.450e+00  -7.459e+00
  +470.0  +3.933e-01  +8.407e+00  -7.620e+00
  +480.0  +3.462e-01  +8.333e+00  -7.641e+00
  +490.0  +3.104e-01  +8.439e+00  -7.819e+00
  +500.0  +3.621e-01  +8.434e+00  -7.710e+00
  +510.0  +3.537e-01  +8.201e+00  -7.493e+00
  +520.0  +3.228e-01  +8.374e+00  -7.728e+00
  +530.0  +2.992e-01  +8.509e+00  -7.910e+00
  +540.0  +2.886e-01  +8.441e+00  -7.864e+00
  +550.0  +3.389e-01  +8.513e+00  -7.835e+00
  +560.0  +3.336e-01  +8.680e+00  -8.013e+00
  +570.0  +7.298e-02  +8.348e+00  -8.202e+00
  +580.0  +1.172e-01  +8.408e+00  -8.173e+00
  +590.0  +1.305e-01  +8.607e+00  -8.346e+00
  +600.0  +7.900e-02  +8.433e+00  -8.275e+00
  +610.0  +2.646e-01  +8.676e+00  -8.147e+00
  +620.0  +8.629e-02  +8.771e+00  -8.598e+00
  +630.0  -3.326e-02  +8.497e+00  -8.564e+00
  +640.0  -5.810e-03  +8.738e+00  -8.750e+00
  +650.0  -4.574e-02  +8.724e+00  -8.815e+00
  +660.0  +8.850e-03  +8.615e+00  -8.597e+00
  +670.0  -1.604e-01  +8.605e+00  -8.925e+00
  +680.0  -1.546e-01  +8.664e+00  -8.974e+00
  +690.0  -1.278e-01  +8.701e+00  -8.957e+00
  +700.0  -9.245e-02  +8.914e+00  -9.099e+00
  +710.0  -4.303e-01  +8.703e+00  -9.564e+00
  +720.0  -1.473e-01  +8.992e+00  -9.286e+00
  +730.0  -1.836e-01  +9.099e+00  -9.466e+00
  +740.0  -1.120e-01  +9.237e+00  -9.461e+00
  +750.0  -3.107e-01  +8.905e+00  -9.527e+00
  +760.0  -2.699e-01  +9.433e+00  -9.972e+00
  +770.0  -3.939e-01  +9.151e+00  -9.938e+00
  +780.0  -4.239e-01  +9.194e+00  -1.004e+01
  +790.0  -2.741e-01  +9.393e+00  -9.942e+00
  +800.0  -4.474e-01  +9.239e+00  -1.013e+01
  +810.0  -4.823e-01  +9.534e+00  -1.050e+01
  +820.0  -7.592e-01  +9.292e+00  -1.081e+01
  +830.0  -7.162e-01  +9.420e+00  -1.085e+01
  +840.0  -5.835e-01  +9.487e+00  -1.065e+01
  +850.0  -7.778e-01  +9.453e+00  -1.101e+01
  +860.0  -6.101e-01  +9.657e+00  -1.088e+01
  +870.0  -6.469e-01  +9.964e+00  -1.126e+01
  +880.0  -7.528e-01  +9.981e+00  -1.149e+01
  +890.0  -6.631e-01  +1.012e+01  -1.145e+01
  +900.0  -8.047e-01  +1.016e+01  -1.177e+01
  +910.0  -9.327e-01  +1.022e+01  -1.208e+01
  +920.0  -6.936e-01  +1.035e+01  -1.174e+01
  +930.0  -8.446e-01  +1.053e+01  -1.222e+01
  +940.0  -9.676e-01  +1.044e+01  -1.238e+01
  +950.0  -8.606e-01  +1.073e+01  -1.245e+01
  +960.0  -9.807e-01  +1.079e+01  -1.275e+01
  +970.0  -1.072e+00  +1.077e+01  -1.292e+01
  +980.0  -1.083e+00  +1.095e+01  -1.312e+01
  +990.0  -1.070e+00  +1.104e+01  -1.318e+01
 +1000.0  -9.529e-01  +1.135e+01  -1.326e+01
 +1010.0  -1.116e+00  +1.133e+01  -1.357e+01
 +1020.0  -1.192e+00  +1.140e+01  -1.379e+01
 +1030.0  -1.067e+00  +1.163e+01  -1.377e+01
 +1040.0  -1.196e+00  +1.167e+01  -1.406e+01
 +1050.0  -1.294e+00  +1.186e+01  -1.445e+01
 +1060.0  -1.215e+00  +1.195e+01  -1.438e+01
 +1070.0  -1.496e+00  +1.185e+01  -1.484e+01
 +1080.0  -1.356e+00  +1.209e+01  -1.481e+01
 +1090.0  -1.203e+00  +1.231e+01  -1.472e+01
 +1100.0  -1.606e+00  +1.202e+01  -1.524e+01
 +1110.0  -1.305e+00  +1.261e+01  -1.522e+01
 +1120.0  -1.415e+00  +1.268e+01  -1.551e+01
 +1130.0  -1.357e+00  +1.302e+01  -1.573e+01
 +1140.0  -1.502e+00  +1.311e+01  -1.611e+01
 +1150.0  -1.336e+00  +1.341e+01  -1.608e+01
 +1160.0  -1.639e+00  +1.307e+01  -1.635e+01
 +1170.0  -1.560e+00  +1.341e+01  -1.653e+01
 +1180.0  -1.729e+00  +1.337e+01  -1.683e+01
 +1190.0  -1.675e+00  +1.371e+01  -1.706e+01
 +1200.0  -1.640e+00  +1.390e+01  -1.717e+01
 +1210.0  -1.607e+00  +1.383e+01  -1.704e+01
 +1220.0  -1.749e+00  +1.420e+01  -1.770e+01
 +1230.0  -1.805e+00  +1.401e+01  -1.762e+01
 +1240.0  -1.662e+00  +1.430e+01  -1.763e+01
 +1250.0  -1.919e+00  +1.435e+01  -1.819e+01
 +1260.0  -1.794e+00  +1.451e+01  -1.810e+01
 +1270.0  -2.030e+00  +1.457e+01  -1.863e+01
 +1280.0  -1.752e+00  +1.524e+01  -1.874e+01
 +1290.0  -1.855e+00  +1.505e+01  -1.876e+01
 +1300.0  -1.943e+00  +1.510e+01  -1.899e+01
 +1310.0  -2.033e+00  +1.523e+01  -1.929e+01
 +1320.0  -2.087e+00  +1.523e+01  -1.940e+01
 +1330.0  -2.022e+00  +1.546e+01  -1.950e+01
 +1340.0  -1.931e+00  +1.560e+01  -1.947e+01
 +1350.0  -1.868e+00  +1.581e+01  -1.955e+01
 +1360.0  -2.127e+00  +1.578e+01  -2.004e+01
 +1370.0  -1.898e+00  +1.606e+01  -1.986e+01
 +1380.0  -2.263e+00  +1.585e+01  -2.038e+01
 +1390.0  -2.021e+00  +1.612e+01  -2.017e+01
 +1400.0  -2.167e+00  +1.620e+01  -2.053e+01
 +1410.0  -2.301e+00  +1.623e+01  -2.083e+01
 +1420.0  -2.279e+00  +1.624e+01  -2.079e+01
 +1430.0  -2.398e+00  +1.633e+01  -2.113e+01
 +1440.0  -2.003e+00  +1.677e+01  -2.078e+01
 +1450.0  -2.318e+00  +1.650e+01  -2.114e+01
 +1460.0  -2.343e+00  +1.660e+01  -2.129e+01
 +1470.0  -2.261e+00  +1.678e+01  -2.130e+01
 +1480.0  -2.176e+00  +1.690e+01  -2.126e+01
 +1490.0  -2.347e+00  +1.691e+01  -2.160e+01
 +1500.0  -2.212e+00  +1.716e+01  -2.159e+01
 +1510.0  -2.461e+00  +1.693e+01  -2.185e+01
 +1520.0  -2.377e+00  +1.739e+01  -2.214e+01
 +1530.0  -2.328e+00  +1.725e+01  -2.191e+01
 +1540.0  -2.366e+00  +1.735e+01  -2.208e+01
 +1550.0  -2.294e+00  +1.765e+01  -2.224e+01
 +1560.0  -2.277e+00  +1.756e+01  -2.211e+01
 +1570.0  -2.428e+00  +1.751e+01  -2.237e+01
 +1580.0  -2.566e+00  +1.756e+01  -2.269e+01
 +1590.0  -2.324e+00  +1.774e+01  -2.239e+01
 +1600.0  -2.441e+00  +1.787e+01  -2.275e+01
 +1610.0  -2.655e+00  +1.782e+01  -2.313e+01
 +1620.0  -2.391e+00  +1.814e+01  -2.292e+01
 +1630.0  -2.533e+00  +1.799e+01  -2.305e+01
 +1640.0  -2.469e+00  +1.802e+01  -2.296e+01
 +1650.0  -2.482e+00  +1.830e+01  -2.326e+01
 +1660.0  -2.488e+00  +1.837e+01  -2.335e+01
 +1670.0  -2.587e+00  +1.819e+01  -2.336e+01
 +1680.0  -2.567e+00  +1.826e+01  -2.340e+01
 +1690.0  -2.710e+00  +1.828e+01  -2.370e+01
 +1700.0  -2.678e+00  +1.838e+01  -2.373e+01
 +1710.0  -2.632e+00  +1.839e+01  -2.366e+01
 +1720.0  -2.455e+00  +1.866e+01  -2.357e+01
 +1730.0  -2.809e+00  +1.842e+01  -2.404e+01
 +1740.0  -2.522e+00  +1.864e+01  -2.368e+01
 +1750.0  -2.723e+00  +1.876e+01  -2.421e+01
 +1760.0  -2.705e+00  +1.877e+01  -2.417e+01
 +1770.0  -2.611e+00  +1.891e+01  -2.413e+01
 +1780.0  -2.771e+00  +1.894e+01  -2.449e+01
 +1790.0  -2.736e+00  +1.883e+01  -2.430e+01
 +1800.0  -2.847e+00  +1.892e+01  -2.461e+01
 +1810.0  -2.850e+00  +1.891e+01  -2.461e+01
 +1820.0  -2.747e+00  +1.902e+01  -2.451e+01
 +1830.0  -3.014e+00  +1.883e+01  -2.486e+01
 +1840.0  -2.821e+00  +1.917e+01  -2.481e+01
 +1850.0  -2.897e+00  +1.922e+01  -2.501e+01
 +1860.0  -2.845e+00  +1.932e+01  -2.502e+01
 +1870.0  -2.724e+00  +1.952e+01  -2.497e+01
 +1880.0  -2.959e+00  +1.918e+01  -2.510e+01
 +1890.0  -2.901e+00  +1.943e+01  -2.524e+01
 +1900.0  -2.880e+00  +1.967e+01  -2.543e+01
 +1910.0  -3.092e+00  +1.929e+01  -2.547e+01
 +1920.0  -2.950e+00  +1.959e+01  -2.549e+01
 +1930.0  -2.979e+00  +1.958e+01  -2.554e+01
 +1940.0  -2.820e+00  +1.993e+01  -2.557e+01
 +1950.0  -3.145e+00  +1.967e+01  -2.596e+01
 +1960.0  -3.053e+00  +1.968e+01  -2.579e+01
 +1970.0  -2.879e+00  +2.011e+01  -2.587e+01
 +1980.0  -3.026e+00  +1.980e+01  -2.585e+01
 +1990.0  -3.035e+00  +1.990e+01  -2.597e+01
 +2000.0  -3.025e+00  +2.005e+01  -2.610e+01
 +2010.0  -2.998e+00  +2.014e+01  -2.614e+01
 +2020.0  -3.133e+00  +1.998e+01  -2.625e+01
 +2030.0  -3.046e+00  +2.014e+01  -2.623e+01
 +2040.0  -3.345e+00  +1.993e+01  -2.662e+01
 +2050.0  -3.221e+00  +2.008e+01  -2.652e+01
 +2060.0  -2.965e+00  +2.041e+01  -2.634e+01
 +2070.0  -3.271e+00  +2.007e+01  -2.661e+01
 +2080.0  -3.290e+00  +2.018e+01  -2.677e+01
 +2090.0  -3.066e+00  +2.039e+01  -2.652e+01
 +2100.0  -3.090e+00  +2.045e+01  -2.663e+01
 +2110.0  -3.007e+00  +2.070e+01  -2.671e+01
 +2120.0  -3.160e+00  +2.068e+01  -2.700e+01
 +2130.0  -3.064e+00  +2.065e+01  -2.678e+01
 +2140.0  -3.269e+00  +2.044e+01  -2.698e+01
 +2150.0  -3.257e+00  +2.064e+01  -2.715e+01
 +2160.0  -3.177e+00  +2.048e+01  -2.683e+01
 +2170.0  -3.340e+00  +2.068e+01  -2.736e+01
 +2180.0  -3.185e+00  +2.073e+01  -2.710e+01
 +2190.0  -3.321e+00  +2.057e+01  -2.722e+01
 +2200.0  -3.234e+00  +2.082e+01  -2.729e+01
 +2210.0  -3.143e+00  +2.115e+01  -2.744e+01
 +2220.0  -3.282e+00  +2.074e+01  -2.730e+01
 +2230.0  -3.311e+00  +2.102e+01  -2.764e+01
 +2240.0  -3.328e+00  +2.088e+01  -2.754e+01
 +2250.0  -3.204e+00  +2.097e+01  -2.737e+01
 +2260.0  -3.273e+00  +2.104e+01  -2.759e+01
 +2270.0  -3.172e+00  +2.105e+01  -2.739e+01
 +2280.0  -3.399e+00  +2.100e+01  -2.780e+01
 +2290.0  -3.345e+00  +2.115e+01  -2.785e+01
 +2300.0  -3.349e+00  +2.108e+01  -2.778e+01
 +2310.0  -3.510e+00  +2.099e+01  -2.801e+01
 +2320.0  -3.270e+00  +2.139e+01  -2.793e+01
 +2330.0  -3.483e+00  +2.121e+01  -2.817e+01
 +2340.0  -3.449e+00  +2.124e+01  -2.814e+01
 +2350.0  -3.582e+00  +2.111e+01  -2.828e+01
 +2360.0  -3.306e+00  +2.165e+01  -2.826e+01
 +2370.0  -3.384e+00  +2.145e+01  -2.822e+01
 +2380.0  -3.463e+00  +2.147e+01  -2.839e+01
 +2390.0  -3.334e+00  +2.164e+01  -2.830e+01
 +2400.0  -3.594e+00  +2.149e+01  -2.867e+01
 +2410.0  -3.455e+00  +2.157e+01  -2.848e+01
 +2420.0  -3.717e+00  +2.154e+01  -2.898e+01
 +2430.0  -3.566e+00  +2.144e+01  -2.857e+01
 +2440.0  -3.536e+00  +2.169e+01  -2.877e+01
 +2450.0  -3.471e+00  +2.174e+01  -2.868e+01
 +2460.0  -3.519e+00  +2.171e+01  -2.875e+01
 +2470.0  -3.577e+00  +2.174e+01  -2.890e+01
 +2480.0  -3.554e+00  +2.167e+01  -2.877e+01
 +2490.0  -3.562e+00  +2.175e+01  -2.887e+01
 +2500.0  -3.425e+00  +2.185e+01  -2.870e+01
 +2510.0  -3.738e+00  +2.157e+01  -2.905e+01
 +2520.0  -3.609e+00  +2.191e+01  -2.913e+01
 +2530.0  -3.620e+00  +2.169e+01  -2.893e+01
 +2540.0  -3.766e+00  +2.163e+01  -2.917e+01
 +2550.0  -3.578e+00  +2.193e+01  -2.908e+01
 +2560.0  -3.706e+00  +2.176e+01  -2.917e+01
 +2570.0  -3.520e+00  +2.196e+01  -2.900e+01
 +2580.0  -3.570e+00  +2.207e+01  -2.921e+01
 +2590.0  -3.584e+00  +2.196e+01  -2.912e+01
 +2600.0  -3.586e+00  +2.205e+01  -2.923e+01
 +2610.0  -3.539e+00  +2.198e+01  -2.906e+01
 +2620.0  -3.688e+00  +2.192e+01  -2.930e+01
 +2630.0  -3.678e+00  +2.214e+01  -2.949e+01
 +2640.0  -3.657e+00  +2.184e+01  -2.915e+01
 +2650.0  -3.588e+00  +2.220e+01  -2.938e+01
 +2660.0  -3.497e+00  +2.216e+01  -2.915e+01
 +2670.0  -3.699e+00  +2.207e+01  -2.947e+01
 +2680.0  -3.724e+00  +2.204e+01  -2.949e+01
 +2690.0  -3.590e+00  +2.215e+01  -2.933e+01
 +2700.0  -3.699e+00  +2.220e+01  -2.960e+01
 +2710.0  -3.613e+00  +2.205e+01  -2.928e+01
 +2720.0  -3.596e+00  +2.232e+01  -2.951e+01
 +2730.0  -3.578e+00  +2.231e+01  -2.947e+01
 +2740.0  -3.582e+00  +2.234e+01  -2.950e+01
 +2750.0  -3.510e+00  +2.222e+01  -2.924e+01
 +2760.0  -3.709e+00  +2.227e+01  -2.969e+01
 +2770.0  -3.720e+00  +2.210e+01  -2.954e+01
 +2780.0  -3.767e+00  +2.196e+01  -2.949e+01
 +2790.0  -3.481e+00  +2.249e+01  -2.946e+01
 +2800.0  -3.800e+00  +2.206e+01  -2.966e+01
 +2810.0  -3.816e+00  +2.210e+01  -2.974e+01
 +2820.0  -3.616e+00  +2.221e+01  -2.945e+01
 +2830.0  -3.712e+00  +2.220e+01  -2.962e+01
 +2840.0  -3.682e+00  +2.213e+01  -2.949e+01
 +2850.0  -3.754e+00  +2.238e+01  -2.988e+01
 +2860.0  -3.890e+00  +2.196e+01  -2.974e+01
 +2870.0  -3.729e+00  +2.221e+01  -2.967e+01
 +2880.0  -3.813e+00  +2.248e+01  -3.011e+01
 +2890.0  -3.690e+00  +2.231e+01  -2.969e+01
 +2900.0  -3.870e+00  +2.199e+01  -2.973e+01
 +2910.0  -3.832e+00  +2.209e+01  -2.976e+01
 +2920.0  -3.869e+00  +2.213e+01  -2.987e+01
 +2930.0  -3.696e+00  +2.241e+01  -2.980e+01
 +2940.0  -3.857e+00  +2.233e+01  -3.004e+01
 +2950.0  -3.800e+00  +2.214e+01  -2.974e+01
 +2960.0  -3.969e+00  +2.202e+01  -2.996e+01
 +2970.0  -3.835e+00  +2.212e+01  -2.979e+01
 +2980.0  -3.848e+00  +2.239e+01  -3.008e+01
 +2990.0  -3.938e+00  +2.219e+01  -3.006e+01
 +3000.0  -3.799e+00  +2.243e+01  -3.003e+01
 +3010.0  -3.899e+00  +2.202e+01  -2.982e+01
 +3020.0  -3.809e+00  +2.215e+01  -2.977e+01
 +3030.0  -3.773e+00  +2.220e+01  -2.975e+01
 +3040.0  -3.973e+00  +2.217e+01  -3.012e+01
 +3050.0  -3.907e+00  +2.236e+01  -3.018e+01
 +3060.0  -3.683e+00  +2.249e+01  -2.986e+01
 +3070.0  -3.865e+00  +2.221e+01  -2.994e+01
 +3080.0  -4.111e+00  +2.201e+01  -3.024e+01
 +3090.0  -3.888e+00  +2.228e+01  -3.006e+01
 +3100.0  -3.975e+00  +2.217e+01  -3.012e+01
 +3110.0  -3.945e+00  +2.228e+01  -3.016e+01
 +3120.0  -4.046e+00  +2.185e+01  -2.994e+01
 +3130.0  -3.919e+00  +2.221e+01  -3.004e+01
 +3140.0  -3.832e+00  +2.219e+01  -2.986e+01
 +3150.0  -4.024e+00  +2.199e+01  -3.003e+01
 +3160.0  -3.900e+00  +2.224e+01  -3.004e+01
 +3170.0  -3.903e+00  +2.218e+01  -2.998e+01
 +3180.0  -3.927e+00  +2.214e+01  -2.999e+01
 +3190.0  -3.854e+00  +2.228e+01  -2.999e+01
 +3200.0  -4.033e+00  +2.212e+01  -3.019e+01
 +3210.0  -3.777e+00  +2.220e+01  -2.976e+01
 +3220.0  -3.890e+00  +2.218e+01  -2.996e+01
 +3230.0  -3.995e+00  +2.205e+01  -3.004e+01
 +3240.0  -4.022e+00  +2.208e+01  -3.012e+01
 +3250.0  -3.909e+00  +2.205e+01  -2.987e+01
 +3260.0  -3.996e+00  +2.222e+01  -3.021e+01
 +3270.0  -3.842e+00  +2.205e+01  -2.973e+01
 +3280.0  -3.986e+00  +2.216e+01  -3.013e+01
 +3290.0  -4.023e+00  +2.216e+01  -3.021e+01
 +3300.0  -3.952e+00  +2.213e+01  -3.004e+01
 +3310.0  -4.049e+00  +2.226e+01  -3.036e+01
 +3320.0  -3.922e+00  +2.222e+01  -3.007e+01
 +3330.0  -4.003e+00  +2.212e+01  -3.012e+01
 +3340.0  -4.068e+00  +2.199e+01  -3.012e+01
 +3350.0  -4.097e+00  +2.190e+01  -3.010e+01
 +3360.0  -4.001e+00  +2.228e+01  -3.029e+01
 +3370.0  -4.242e+00  +2.199e+01  -3.047e+01
 +3380.0  -3.861e+00  +2.224e+01  -2.996e+01
 +3390.0  -3.909e+00  +2.209e+01  -2.991e+01
 +3400.0  -4.168e+00  +2.190e+01  -3.024e+01
 +3410.0  -3.967e+00  +2.213e+01  -3.007e+01
 +3420.0  -4.080e+00  +2.218e+01  -3.034e+01
 +3430.0  -4.053e+00  +2.199e+01  -3.009e+01
 +3440.0  -4.032e+00  +2.204e+01  -3.010e+01
 +3450.0  -3.784e+00  +2.236e+01  -2.993e+01
 +3460.0  -4.030e+00  +2.210e+01  -3.016e+01
 +3470.0  -3.982e+00  +2.225e+01  -3.021e+01
 +3480.0  -3.946e+00  +2.212e+01  -3.001e+01
 +3490.0  -3.926e+00  +2.209e+01  -2.994e+01
 +3500.0  -3.985e+00  +2.226e+01  -3.023e+01
 +3510.0  -3.844e+00  +2.237e+01  -3.006e+01
 +3520.0  -4.107e+00  +2.209e+01  -3.031e+01
 +3530.0  -3.694e+00  +2.239e+01  -2.978e+01
 +3540.0  -3.758e+00  +2.249e+01  -3.001e+01
 +3550.0  -4.234e+00  +2.176e+01  -3.023e+01
 +3560.0  -4.115e+00  +2.194e+01  -3.017e+01
 +3570.0  -3.868e+00  +2.233e+01  -3.006e+01
 +3580.0  -3.938e+00  +2.227e+01  -3.014e+01
 +3590.0  -3.979e+00  +2.234e+01  -3.030e+01
 +3600.0  -3.891e+00  +2.225e+01  -3.003e+01
 +3610.0  -4.009e+00  +2.207e+01  -3.008e+01
 +3620.0  -4.022e+00  +2.207e+01  -3.011e+01
 +3630.0  -3.951e+00  +2.207e+01  -2.997e+01
 +3640.0  -4.138e+00  +2.197e+01  -3.025e+01
 +3650.0  -4.215e+00  +2.185e+01  -3.028e+01
 +3660.0  -4.040e+00  +2.219e+01  -3.027e+01
 +3670.0  -4.054e+00  +2.202e+01  -3.013e+01
 +3680.0  -3.975e+00  +2.197e+01  -2.992e+01
 +3690.0  -3.910e+00  +2.217e+01  -2.999e+01
 +3700.0  -3.835e+00  +2.227e+01  -2.994e+01
 +3710.0  -3.817e+00  +2.252e+01  -3.016e+01
 +3720.0  -3.936e+00  +2.222e+01  -3.009e+01
 +3730.0  -3.992e+00  +2.215e+01  -3.014e+01
 +3740.0  -3.708e+00  +2.239e+01  -2.980e+01
 +3750.0  -4.193e+00  +2.201e+01  -3.039e+01
 +3760.0  -4.109e+00  +2.206e+01  -3.028e+01
 +3770.0  -4.009e+00  +2.223e+01  -3.025e+01
 +3780.0  -3.996e+00  +2.237e+01  -3.036e+01
 +3790.0  -3.893e+00  +2.237e+01  -3.015e+01
 +3800.0  -3.893e+00  +2.214e+01  -2.992e+01


==> figs/ch10_ana/versus_integr/versus_integr_pos_h_m_part2.txt <==
    +0.0  +8.497e-01  +8.386e+00  -6.687e+00    +0.0  +8.497e-01  +8.386e+00  -6.687e+00
   +10.0  +8.039e-01  +8.354e+00  -6.746e+00   +10.0  +8.039e-01  +8.354e+00  -6.746e+00
   +20.0  +8.359e-01  +8.310e+00  -6.638e+00   +20.0  +8.359e-01  +8.310e+00  -6.638e+00
   +30.0  +8.536e-01  +8.322e+00  -6.615e+00   +30.0  +8.536e-01  +8.322e+00  -6.615e+00
   +40.0  +8.753e-01  +8.377e+00  -6.627e+00   +40.0  +8.753e-01  +8.377e+00  -6.627e+00
   +50.0  +8.798e-01  +8.368e+00  -6.608e+00   +50.0  +8.798e-01  +8.368e+00  -6.608e+00
   +60.0  +8.838e-01  +8.430e+00  -6.663e+00   +60.0  +8.838e-01  +8.430e+00  -6.663e+00
   +70.0  +8.693e-01  +8.446e+00  -6.708e+00   +70.0  +8.693e-01  +8.446e+00  -6.708e+00
   +80.0  +8.243e-01  +8.385e+00  -6.737e+00   +80.0  +8.243e-01  +8.385e+00  -6.737e+00
   +90.0  +8.323e-01  +8.363e+00  -6.698e+00   +90.0  +8.323e-01  +8.363e+00  -6.698e+00
  +100.0  +7.849e-01  +8.327e+00  -6.757e+00  +100.0  +7.849e-01  +8.327e+00  -6.757e+00
  +110.0  +9.803e-01  +8.782e+00  -6.821e+00  +110.0  +7.697e-01  +8.299e+00  -6.759e+00
  +120.0  +1.344e+00  +1.108e+01  -8.394e+00  +120.0  +9.227e-01  +9.544e+00  -7.698e+00
  +130.0  +1.348e+00  +1.391e+01  -1.122e+01  +130.0  +7.157e-01  +1.084e+01  -9.404e+00
  +140.0  +1.388e+00  +1.709e+01  -1.432e+01  +140.0  +5.449e-01  +1.219e+01  -1.110e+01
  +150.0  +1.493e+00  +2.088e+01  -1.790e+01  +150.0  +4.393e-01  +1.417e+01  -1.329e+01
  +160.0  +1.464e+00  +2.492e+01  -2.199e+01  +160.0  +2.004e-01  +1.643e+01  -1.603e+01
  +170.0  +1.274e+00  +2.887e+01  -2.632e+01  +170.0  -2.006e-01  +1.837e+01  -1.877e+01
  +180.0  +1.114e+00  +3.296e+01  -3.073e+01  +180.0  -5.714e-01  +2.053e+01  -2.167e+01
  +190.0  +3.404e-01  +3.644e+01  -3.576e+01  +190.0  -1.555e+00  +2.154e+01  -2.465e+01
  +200.0  +1.875e-01  +4.041e+01  -4.003e+01  +200.0  -1.919e+00  +2.274e+01  -2.658e+01
  +210.0  +1.078e+00  +4.534e+01  -4.319e+01  +210.0  -1.239e+00  +2.510e+01  -2.758e+01
  +220.0  +2.289e+00  +5.116e+01  -4.658e+01  +220.0  -2.387e-01  +2.841e+01  -2.889e+01
  +230.0  +2.781e+00  +5.585e+01  -5.029e+01  +230.0  +4.275e-02  +3.095e+01  -3.086e+01
  +240.0  +2.962e+00  +6.016e+01  -5.423e+01  +240.0  +1.335e-02  +3.323e+01  -3.320e+01
  +250.0  +3.323e+00  +6.368e+01  -5.703e+01  +250.0  +1.630e-01  +3.514e+01  -3.481e+01
  +260.0  +3.304e+00  +6.660e+01  -5.999e+01  +260.0  -6.609e-02  +3.685e+01  -3.699e+01
  +270.0  +3.637e+00  +7.006e+01  -6.279e+01  +270.0  +5.651e-02  +3.860e+01  -3.849e+01
  +280.0  +3.649e+00  +7.348e+01  -6.618e+01  +280.0  -1.419e-01  +4.027e+01  -4.055e+01
  +290.0  +3.281e+00  +7.649e+01  -6.993e+01  +290.0  -7.213e-01  +4.115e+01  -4.259e+01
  +300.0  +2.567e+00  +7.904e+01  -7.390e+01  +300.0  -1.645e+00  +4.137e+01  -4.466e+01
  +310.0  +1.793e+00  +8.197e+01  -7.838e+01  +310.0  -2.630e+00  +4.231e+01  -4.757e+01
  +320.0  +1.011e+00  +8.514e+01  -8.312e+01  +320.0  -3.623e+00  +4.313e+01  -5.037e+01
  +330.0  +3.477e-01  +8.901e+01  -8.832e+01  +330.0  -4.497e+00  +4.423e+01  -5.322e+01
  +340.0  -1.009e-01  +9.272e+01  -9.293e+01  +340.0  -5.156e+00  +4.521e+01  -5.552e+01
  +350.0  +2.668e-02  +9.696e+01  -9.691e+01  +350.0  -5.239e+00  +4.645e+01  -5.692e+01
  +360.0  +6.594e-01  +1.017e+02  -1.004e+02  +360.0  -4.817e+00  +4.882e+01  -5.846e+01
  +370.0  +1.459e+00  +1.058e+02  -1.028e+02  +370.0  -4.228e+00  +5.169e+01  -6.015e+01
  +380.0  +1.933e+00  +1.094e+02  -1.055e+02  +380.0  -3.964e+00  +5.391e+01  -6.184e+01
  +390.0  +2.155e+00  +1.125e+02  -1.082e+02  +390.0  -3.953e+00  +5.513e+01  -6.303e+01
  +400.0  +1.880e+00  +1.147e+02  -1.110e+02  +400.0  -4.439e+00  +5.549e+01  -6.437e+01
  +410.0  +1.300e+00  +1.166e+02  -1.140e+02  +410.0  -5.230e+00  +5.554e+01  -6.600e+01
  +420.0  +8.139e-01  +1.189e+02  -1.172e+02  +420.0  -5.926e+00  +5.544e+01  -6.730e+01
  +430.0  +1.890e-02  +1.212e+02  -1.212e+02  +430.0  -6.932e+00  +5.550e+01  -6.937e+01
  +440.0  -6.304e-01  +1.243e+02  -1.255e+02  +440.0  -7.792e+00  +5.648e+01  -7.206e+01
  +450.0  -1.653e+00  +1.269e+02  -1.302e+02  +450.0  -9.025e+00  +5.697e+01  -7.502e+01
  +460.0  -2.403e+00  +1.300e+02  -1.349e+02  +460.0  -9.985e+00  +5.735e+01  -7.732e+01
  +470.0  -2.632e+00  +1.334e+02  -1.386e+02  +470.0  -1.043e+01  +5.836e+01  -7.921e+01
  +480.0  -3.016e+00  +1.363e+02  -1.423e+02  +480.0  -1.102e+01  +5.945e+01  -8.149e+01
  +490.0  -3.232e+00  +1.392e+02  -1.456e+02  +490.0  -1.145e+01  +6.125e+01  -8.414e+01
  +500.0  -3.848e+00  +1.417e+02  -1.494e+02  +500.0  -1.227e+01  +6.274e+01  -8.729e+01
  +510.0  -3.959e+00  +1.453e+02  -1.532e+02  +510.0  -1.259e+01  +6.455e+01  -8.974e+01
  +520.0  -3.706e+00  +1.491e+02  -1.565e+02  +520.0  -1.255e+01  +6.602e+01  -9.112e+01
  +530.0  -3.623e+00  +1.520e+02  -1.593e+02  +530.0  -1.268e+01  +6.703e+01  -9.239e+01
  +540.0  -4.392e+00  +1.543e+02  -1.631e+02  +540.0  -1.366e+01  +6.765e+01  -9.497e+01
  +550.0  -5.621e+00  +1.564e+02  -1.676e+02  +550.0  -1.510e+01  +6.799e+01  -9.819e+01
  +560.0  -6.522e+00  +1.591e+02  -1.721e+02  +560.0  -1.621e+01  +6.889e+01  -1.013e+02
  +570.0  -6.501e+00  +1.633e+02  -1.763e+02  +570.0  -1.640e+01  +7.122e+01  -1.040e+02
  +580.0  -6.237e+00  +1.679e+02  -1.804e+02  +580.0  -1.635e+01  +7.377e+01  -1.065e+02
  +590.0  -6.400e+00  +1.717e+02  -1.845e+02  +590.0  -1.672e+01  +7.566e+01  -1.091e+02
  +600.0  -6.476e+00  +1.750e+02  -1.880e+02  +600.0  -1.701e+01  +7.699e+01  -1.110e+02
  +610.0  -6.024e+00  +1.791e+02  -1.911e+02  +610.0  -1.677e+01  +7.869e+01  -1.122e+02
  +620.0  -5.784e+00  +1.825e+02  -1.941e+02  +620.0  -1.674e+01  +8.015e+01  -1.136e+02
  +630.0  -5.692e+00  +1.857e+02  -1.971e+02  +630.0  -1.686e+01  +8.131e+01  -1.150e+02
  +640.0  -5.509e+00  +1.890e+02  -2.001e+02  +640.0  -1.688e+01  +8.248e+01  -1.162e+02
  +650.0  -5.623e+00  +1.925e+02  -2.037e+02  +650.0  -1.721e+01  +8.333e+01  -1.177e+02
  +660.0  -5.615e+00  +1.965e+02  -2.077e+02  +660.0  -1.741e+01  +8.424e+01  -1.191e+02
  +670.0  -5.217e+00  +2.005e+02  -2.109e+02  +670.0  -1.722e+01  +8.566e+01  -1.201e+02
  +680.0  -4.770e+00  +2.047e+02  -2.142e+02  +680.0  -1.699e+01  +8.741e+01  -1.214e+02
  +690.0  -4.400e+00  +2.094e+02  -2.182e+02  +690.0  -1.683e+01  +8.940e+01  -1.231e+02
  +700.0  -3.904e+00  +2.146e+02  -2.224e+02  +700.0  -1.654e+01  +9.162e+01  -1.247e+02
  +710.0  -3.555e+00  +2.194e+02  -2.265e+02  +710.0  -1.640e+01  +9.347e+01  -1.263e+02
  +720.0  -3.066e+00  +2.235e+02  -2.296e+02  +720.0  -1.613e+01  +9.513e+01  -1.274e+02
  +730.0  -2.564e+00  +2.274e+02  -2.326e+02  +730.0  -1.583e+01  +9.685e+01  -1.285e+02
  +740.0  -2.626e+00  +2.308e+02  -2.361e+02  +740.0  -1.611e+01  +9.859e+01  -1.308e+02
  +750.0  -2.077e+00  +2.348e+02  -2.389e+02  +750.0  -1.577e+01  +1.010e+02  -1.325e+02
  +760.0  -1.872e+00  +2.382e+02  -2.420e+02  +760.0  -1.577e+01  +1.032e+02  -1.348e+02
  +770.0  -1.689e+00  +2.419e+02  -2.453e+02  +770.0  -1.580e+01  +1.055e+02  -1.371e+02
  +780.0  -9.604e-01  +2.460e+02  -2.479e+02  +780.0  -1.528e+01  +1.075e+02  -1.381e+02
  +790.0  -4.721e-01  +2.496e+02  -2.506e+02  +790.0  -1.501e+01  +1.095e+02  -1.395e+02
  +800.0  +2.352e-01  +2.539e+02  -2.534e+02  +800.0  -1.451e+01  +1.119e+02  -1.409e+02
  +810.0  +5.084e-01  +2.582e+02  -2.572e+02  +810.0  -1.445e+01  +1.143e+02  -1.432e+02
  +820.0  +2.667e-01  +2.621e+02  -2.616e+02  +820.0  -1.490e+01  +1.162e+02  -1.460e+02
  +830.0  +2.091e-01  +2.661e+02  -2.657e+02  +830.0  -1.517e+01  +1.178e+02  -1.481e+02
  +840.0  +1.288e-01  +2.699e+02  -2.697e+02  +840.0  -1.546e+01  +1.193e+02  -1.502e+02
  +850.0  -3.159e-02  +2.732e+02  -2.733e+02  +850.0  -1.583e+01  +1.202e+02  -1.519e+02
  +860.0  +1.514e-01  +2.770e+02  -2.767e+02  +860.0  -1.586e+01  +1.219e+02  -1.536e+02
  +870.0  +3.421e-02  +2.806e+02  -2.806e+02  +870.0  -1.619e+01  +1.233e+02  -1.557e+02
  +880.0  +3.779e-01  +2.846e+02  -2.838e+02  +880.0  -1.605e+01  +1.251e+02  -1.572e+02
  +890.0  +7.117e-01  +2.884e+02  -2.869e+02  +890.0  -1.593e+01  +1.269e+02  -1.587e+02
  +900.0  +1.517e+00  +2.932e+02  -2.901e+02  +900.0  -1.533e+01  +1.289e+02  -1.596e+02
  +910.0  +1.742e+00  +2.973e+02  -2.938e+02  +910.0  -1.532e+01  +1.304e+02  -1.610e+02
  +920.0  +1.658e+00  +3.009e+02  -2.976e+02  +920.0  -1.562e+01  +1.316e+02  -1.628e+02
  +930.0  +1.913e+00  +3.050e+02  -3.012e+02  +930.0  -1.557e+01  +1.330e+02  -1.641e+02
  +940.0  +2.406e+00  +3.099e+02  -3.051e+02  +940.0  -1.529e+01  +1.348e+02  -1.654e+02
  +950.0  +2.402e+00  +3.142e+02  -3.094e+02  +950.0  -1.550e+01  +1.363e+02  -1.673e+02
  +960.0  +2.705e+00  +3.189e+02  -3.135e+02  +960.0  -1.541e+01  +1.385e+02  -1.693e+02
  +970.0  +2.478e+00  +3.230e+02  -3.181e+02  +970.0  -1.585e+01  +1.400e+02  -1.717e+02
  +980.0  +2.303e+00  +3.274e+02  -3.228e+02  +980.0  -1.623e+01  +1.422e+02  -1.747e+02
  +990.0  +1.785e+00  +3.312e+02  -3.276e+02  +990.0  -1.696e+01  +1.441e+02  -1.781e+02
 +1000.0  +1.006e+00  +3.344e+02  -3.324e+02 +1000.0  -1.795e+01  +1.455e+02  -1.814e+02


==> figs/ch10_ana/versus_integr/versus_integr_pos_hor_m_pc_part1.txt <==
    +0.0  +1.103e-02  +1.659e-02  +5.469e-03
   +10.0  +1.105e-02  +1.641e-02  +5.689e-03
   +20.0  +1.119e-02  +1.667e-02  +5.716e-03
   +30.0  +1.108e-02  +1.668e-02  +5.478e-03
   +40.0  +1.132e-02  +1.681e-02  +5.825e-03
   +50.0  +1.130e-02  +1.649e-02  +6.109e-03
   +60.0  +1.104e-02  +1.652e-02  +5.548e-03
   +70.0  +1.120e-02  +1.650e-02  +5.909e-03
   +80.0  +1.130e-02  +1.693e-02  +5.658e-03
   +90.0  +1.146e-02  +1.691e-02  +6.003e-03
  +100.0  +1.104e-02  +1.617e-02  +5.921e-03
  +110.0  +1.131e-02  +1.694e-02  +5.681e-03
  +120.0  +1.339e-02  +2.048e-02  +6.306e-03
  +130.0  +1.705e-02  +2.600e-02  +8.099e-03
  +140.0  +2.128e-02  +3.252e-02  +1.004e-02
  +150.0  +2.600e-02  +3.923e-02  +1.277e-02
  +160.0  +3.101e-02  +4.653e-02  +1.549e-02
  +170.0  +3.554e-02  +5.350e-02  +1.758e-02
  +180.0  +4.026e-02  +6.058e-02  +1.995e-02
  +190.0  +4.556e-02  +6.847e-02  +2.265e-02
  +200.0  +5.048e-02  +7.633e-02  +2.462e-02
  +210.0  +5.529e-02  +8.362e-02  +2.696e-02
  +220.0  +6.030e-02  +9.100e-02  +2.960e-02
  +230.0  +6.526e-02  +9.900e-02  +3.153e-02
  +240.0  +7.051e-02  +1.075e-01  +3.353e-02
  +250.0  +7.581e-02  +1.164e-01  +3.521e-02
  +260.0  +8.107e-02  +1.249e-01  +3.724e-02
  +270.0  +8.693e-02  +1.342e-01  +3.963e-02
  +280.0  +9.328e-02  +1.438e-01  +4.272e-02
  +290.0  +9.945e-02  +1.533e-01  +4.559e-02
  +300.0  +1.053e-01  +1.624e-01  +4.810e-02
  +310.0  +1.110e-01  +1.717e-01  +5.033e-02
  +320.0  +1.168e-01  +1.811e-01  +5.245e-02
  +330.0  +1.227e-01  +1.907e-01  +5.481e-02
  +340.0  +1.288e-01  +2.004e-01  +5.720e-02
  +350.0  +1.348e-01  +2.105e-01  +5.922e-02
  +360.0  +1.407e-01  +2.203e-01  +6.110e-02
  +370.0  +1.463e-01  +2.297e-01  +6.292e-02
  +380.0  +1.528e-01  +2.401e-01  +6.548e-02
  +390.0  +1.587e-01  +2.495e-01  +6.790e-02
  +400.0  +1.646e-01  +2.589e-01  +7.033e-02
  +410.0  +1.701e-01  +2.680e-01  +7.223e-02
  +420.0  +1.758e-01  +2.774e-01  +7.425e-02
  +430.0  +1.814e-01  +2.867e-01  +7.602e-02
  +440.0  +1.869e-01  +2.959e-01  +7.792e-02
  +450.0  +1.926e-01  +3.053e-01  +7.983e-02
  +460.0  +1.986e-01  +3.151e-01  +8.221e-02
  +470.0  +2.051e-01  +3.250e-01  +8.509e-02
  +480.0  +2.118e-01  +3.361e-01  +8.743e-02
  +490.0  +2.187e-01  +3.476e-01  +8.974e-02
  +500.0  +2.256e-01  +3.588e-01  +9.244e-02
  +510.0  +2.328e-01  +3.701e-01  +9.548e-02
  +520.0  +2.397e-01  +3.806e-01  +9.883e-02
  +530.0  +2.462e-01  +3.909e-01  +1.015e-01
  +540.0  +2.528e-01  +4.022e-01  +1.034e-01
  +550.0  +2.593e-01  +4.130e-01  +1.055e-01
  +560.0  +2.664e-01  +4.243e-01  +1.085e-01
  +570.0  +2.738e-01  +4.365e-01  +1.112e-01
  +580.0  +2.811e-01  +4.481e-01  +1.141e-01
  +590.0  +2.881e-01  +4.597e-01  +1.166e-01
  +600.0  +2.950e-01  +4.710e-01  +1.191e-01
  +610.0  +3.023e-01  +4.826e-01  +1.221e-01
  +620.0  +3.101e-01  +4.947e-01  +1.255e-01
  +630.0  +3.179e-01  +5.070e-01  +1.288e-01
  +640.0  +3.258e-01  +5.197e-01  +1.318e-01
  +650.0  +3.334e-01  +5.327e-01  +1.341e-01
  +660.0  +3.410e-01  +5.457e-01  +1.363e-01
  +670.0  +3.491e-01  +5.586e-01  +1.396e-01
  +680.0  +3.579e-01  +5.719e-01  +1.438e-01
  +690.0  +3.673e-01  +5.863e-01  +1.483e-01
  +700.0  +3.765e-01  +6.009e-01  +1.522e-01
  +710.0  +3.857e-01  +6.149e-01  +1.565e-01
  +720.0  +3.948e-01  +6.289e-01  +1.608e-01
  +730.0  +4.045e-01  +6.434e-01  +1.656e-01
  +740.0  +4.144e-01  +6.584e-01  +1.705e-01
  +750.0  +4.241e-01  +6.734e-01  +1.749e-01
  +760.0  +4.334e-01  +6.882e-01  +1.787e-01
  +770.0  +4.425e-01  +7.025e-01  +1.825e-01
  +780.0  +4.518e-01  +7.174e-01  +1.862e-01
  +790.0  +4.612e-01  +7.321e-01  +1.903e-01
  +800.0  +4.708e-01  +7.470e-01  +1.947e-01
  +810.0  +4.808e-01  +7.628e-01  +1.988e-01
  +820.0  +4.909e-01  +7.786e-01  +2.032e-01
  +830.0  +5.010e-01  +7.942e-01  +2.079e-01
  +840.0  +5.110e-01  +8.099e-01  +2.121e-01
  +850.0  +5.206e-01  +8.257e-01  +2.155e-01
  +860.0  +5.304e-01  +8.422e-01  +2.186e-01
  +870.0  +5.407e-01  +8.589e-01  +2.225e-01
  +880.0  +5.513e-01  +8.758e-01  +2.268e-01
  +890.0  +5.617e-01  +8.931e-01  +2.304e-01
  +900.0  +5.719e-01  +9.108e-01  +2.330e-01
  +910.0  +5.827e-01  +9.293e-01  +2.362e-01
  +920.0  +5.939e-01  +9.475e-01  +2.402e-01
  +930.0  +6.054e-01  +9.662e-01  +2.446e-01
  +940.0  +6.171e-01  +9.850e-01  +2.493e-01
  +950.0  +6.287e-01  +1.004e+00  +2.532e-01
  +960.0  +6.399e-01  +1.024e+00  +2.562e-01
  +970.0  +6.512e-01  +1.043e+00  +2.593e-01
  +980.0  +6.631e-01  +1.063e+00  +2.628e-01
  +990.0  +6.756e-01  +1.085e+00  +2.661e-01
 +1000.0  +6.882e-01  +1.107e+00  +2.695e-01
 +1010.0  +7.006e-01  +1.128e+00  +2.732e-01
 +1020.0  +7.128e-01  +1.149e+00  +2.765e-01
 +1030.0  +7.253e-01  +1.171e+00  +2.800e-01
 +1040.0  +7.377e-01  +1.192e+00  +2.832e-01
 +1050.0  +7.500e-01  +1.214e+00  +2.861e-01
 +1060.0  +7.619e-01  +1.235e+00  +2.885e-01
 +1070.0  +7.741e-01  +1.257e+00  +2.914e-01
 +1080.0  +7.867e-01  +1.279e+00  +2.946e-01
 +1090.0  +7.993e-01  +1.301e+00  +2.975e-01
 +1100.0  +8.117e-01  +1.323e+00  +3.001e-01
 +1110.0  +8.242e-01  +1.346e+00  +3.027e-01
 +1120.0  +8.371e-01  +1.369e+00  +3.052e-01
 +1130.0  +8.502e-01  +1.392e+00  +3.082e-01
 +1140.0  +8.632e-01  +1.415e+00  +3.109e-01
 +1150.0  +8.763e-01  +1.439e+00  +3.133e-01
 +1160.0  +8.895e-01  +1.464e+00  +3.151e-01
 +1170.0  +9.033e-01  +1.489e+00  +3.175e-01
 +1180.0  +9.171e-01  +1.515e+00  +3.191e-01
 +1190.0  +9.310e-01  +1.541e+00  +3.206e-01
 +1200.0  +9.449e-01  +1.567e+00  +3.222e-01
 +1210.0  +9.596e-01  +1.594e+00  +3.248e-01
 +1220.0  +9.743e-01  +1.621e+00  +3.275e-01
 +1230.0  +9.884e-01  +1.648e+00  +3.293e-01
 +1240.0  +1.003e+00  +1.676e+00  +3.307e-01
 +1250.0  +1.018e+00  +1.704e+00  +3.327e-01
 +1260.0  +1.034e+00  +1.732e+00  +3.355e-01
 +1270.0  +1.050e+00  +1.761e+00  +3.386e-01
 +1280.0  +1.065e+00  +1.790e+00  +3.406e-01
 +1290.0  +1.081e+00  +1.819e+00  +3.425e-01
 +1300.0  +1.096e+00  +1.848e+00  +3.451e-01
 +1310.0  +1.112e+00  +1.877e+00  +3.474e-01
 +1320.0  +1.128e+00  +1.907e+00  +3.494e-01
 +1330.0  +1.145e+00  +1.938e+00  +3.517e-01
 +1340.0  +1.162e+00  +1.969e+00  +3.540e-01
 +1350.0  +1.178e+00  +2.001e+00  +3.562e-01
 +1360.0  +1.196e+00  +2.033e+00  +3.586e-01
 +1370.0  +1.212e+00  +2.063e+00  +3.611e-01
 +1380.0  +1.229e+00  +2.094e+00  +3.635e-01
 +1390.0  +1.245e+00  +2.124e+00  +3.659e-01
 +1400.0  +1.262e+00  +2.155e+00  +3.687e-01
 +1410.0  +1.279e+00  +2.186e+00  +3.716e-01
 +1420.0  +1.296e+00  +2.217e+00  +3.744e-01
 +1430.0  +1.313e+00  +2.249e+00  +3.776e-01
 +1440.0  +1.331e+00  +2.281e+00  +3.814e-01
 +1450.0  +1.349e+00  +2.313e+00  +3.855e-01
 +1460.0  +1.367e+00  +2.344e+00  +3.899e-01
 +1470.0  +1.386e+00  +2.377e+00  +3.942e-01
 +1480.0  +1.404e+00  +2.410e+00  +3.985e-01
 +1490.0  +1.424e+00  +2.444e+00  +4.035e-01
 +1500.0  +1.443e+00  +2.478e+00  +4.081e-01
 +1510.0  +1.462e+00  +2.512e+00  +4.125e-01
 +1520.0  +1.481e+00  +2.545e+00  +4.164e-01
 +1530.0  +1.500e+00  +2.579e+00  +4.201e-01
 +1540.0  +1.518e+00  +2.613e+00  +4.235e-01
 +1550.0  +1.537e+00  +2.647e+00  +4.272e-01
 +1560.0  +1.557e+00  +2.682e+00  +4.316e-01
 +1570.0  +1.576e+00  +2.717e+00  +4.356e-01
 +1580.0  +1.596e+00  +2.752e+00  +4.397e-01
 +1590.0  +1.616e+00  +2.787e+00  +4.448e-01
 +1600.0  +1.636e+00  +2.822e+00  +4.500e-01
 +1610.0  +1.656e+00  +2.857e+00  +4.547e-01
 +1620.0  +1.676e+00  +2.892e+00  +4.602e-01
 +1630.0  +1.697e+00  +2.928e+00  +4.661e-01
 +1640.0  +1.718e+00  +2.965e+00  +4.720e-01
 +1650.0  +1.739e+00  +3.002e+00  +4.768e-01
 +1660.0  +1.760e+00  +3.039e+00  +4.820e-01
 +1670.0  +1.781e+00  +3.076e+00  +4.867e-01
 +1680.0  +1.802e+00  +3.113e+00  +4.909e-01
 +1690.0  +1.823e+00  +3.150e+00  +4.954e-01
 +1700.0  +1.844e+00  +3.188e+00  +5.004e-01
 +1710.0  +1.866e+00  +3.226e+00  +5.055e-01
 +1720.0  +1.887e+00  +3.264e+00  +5.109e-01
 +1730.0  +1.909e+00  +3.302e+00  +5.165e-01
 +1740.0  +1.931e+00  +3.340e+00  +5.217e-01
 +1750.0  +1.952e+00  +3.378e+00  +5.270e-01
 +1760.0  +1.974e+00  +3.416e+00  +5.324e-01
 +1770.0  +1.996e+00  +3.454e+00  +5.375e-01
 +1780.0  +2.017e+00  +3.492e+00  +5.430e-01
 +1790.0  +2.039e+00  +3.529e+00  +5.490e-01
 +1800.0  +2.062e+00  +3.568e+00  +5.553e-01
 +1810.0  +2.084e+00  +3.606e+00  +5.614e-01
 +1820.0  +2.106e+00  +3.644e+00  +5.674e-01
 +1830.0  +2.128e+00  +3.682e+00  +5.735e-01
 +1840.0  +2.150e+00  +3.721e+00  +5.797e-01
 +1850.0  +2.172e+00  +3.760e+00  +5.848e-01
 +1860.0  +2.195e+00  +3.799e+00  +5.907e-01
 +1870.0  +2.217e+00  +3.838e+00  +5.968e-01
 +1880.0  +2.240e+00  +3.877e+00  +6.028e-01
 +1890.0  +2.262e+00  +3.916e+00  +6.094e-01
 +1900.0  +2.285e+00  +3.954e+00  +6.163e-01
 +1910.0  +2.308e+00  +3.993e+00  +6.230e-01
 +1920.0  +2.331e+00  +4.032e+00  +6.301e-01
 +1930.0  +2.354e+00  +4.071e+00  +6.371e-01
 +1940.0  +2.377e+00  +4.110e+00  +6.440e-01
 +1950.0  +2.401e+00  +4.150e+00  +6.512e-01
 +1960.0  +2.425e+00  +4.190e+00  +6.591e-01
 +1970.0  +2.449e+00  +4.231e+00  +6.673e-01
 +1980.0  +2.473e+00  +4.272e+00  +6.748e-01
 +1990.0  +2.497e+00  +4.312e+00  +6.826e-01
 +2000.0  +2.522e+00  +4.353e+00  +6.904e-01
 +2010.0  +2.546e+00  +4.393e+00  +6.985e-01
 +2020.0  +2.570e+00  +4.433e+00  +7.064e-01
 +2030.0  +2.594e+00  +4.473e+00  +7.138e-01
 +2040.0  +2.617e+00  +4.514e+00  +7.214e-01
 +2050.0  +2.641e+00  +4.553e+00  +7.295e-01
 +2060.0  +2.665e+00  +4.593e+00  +7.373e-01
 +2070.0  +2.689e+00  +4.633e+00  +7.439e-01
 +2080.0  +2.712e+00  +4.674e+00  +7.512e-01
 +2090.0  +2.737e+00  +4.715e+00  +7.586e-01
 +2100.0  +2.761e+00  +4.756e+00  +7.663e-01
 +2110.0  +2.786e+00  +4.797e+00  +7.743e-01
 +2120.0  +2.811e+00  +4.839e+00  +7.825e-01
 +2130.0  +2.836e+00  +4.881e+00  +7.906e-01
 +2140.0  +2.861e+00  +4.923e+00  +7.984e-01
 +2150.0  +2.886e+00  +4.965e+00  +8.067e-01
 +2160.0  +2.911e+00  +5.006e+00  +8.155e-01
 +2170.0  +2.936e+00  +5.048e+00  +8.235e-01
 +2180.0  +2.961e+00  +5.090e+00  +8.316e-01
 +2190.0  +2.985e+00  +5.131e+00  +8.393e-01
 +2200.0  +3.009e+00  +5.172e+00  +8.467e-01
 +2210.0  +3.034e+00  +5.214e+00  +8.539e-01
 +2220.0  +3.059e+00  +5.257e+00  +8.613e-01
 +2230.0  +3.084e+00  +5.299e+00  +8.692e-01
 +2240.0  +3.110e+00  +5.342e+00  +8.769e-01
 +2250.0  +3.135e+00  +5.385e+00  +8.849e-01
 +2260.0  +3.160e+00  +5.427e+00  +8.924e-01
 +2270.0  +3.185e+00  +5.469e+00  +9.008e-01
 +2280.0  +3.210e+00  +5.510e+00  +9.099e-01
 +2290.0  +3.235e+00  +5.552e+00  +9.188e-01
 +2300.0  +3.261e+00  +5.593e+00  +9.279e-01
 +2310.0  +3.286e+00  +5.636e+00  +9.369e-01
 +2320.0  +3.312e+00  +5.679e+00  +9.446e-01
 +2330.0  +3.338e+00  +5.723e+00  +9.532e-01
 +2340.0  +3.364e+00  +5.766e+00  +9.615e-01
 +2350.0  +3.390e+00  +5.810e+00  +9.701e-01
 +2360.0  +3.416e+00  +5.853e+00  +9.787e-01
 +2370.0  +3.442e+00  +5.897e+00  +9.872e-01
 +2380.0  +3.468e+00  +5.940e+00  +9.956e-01
 +2390.0  +3.494e+00  +5.985e+00  +1.003e+00
 +2400.0  +3.519e+00  +6.028e+00  +1.010e+00
 +2410.0  +3.545e+00  +6.072e+00  +1.019e+00
 +2420.0  +3.572e+00  +6.116e+00  +1.028e+00
 +2430.0  +3.598e+00  +6.160e+00  +1.037e+00
 +2440.0  +3.625e+00  +6.204e+00  +1.045e+00
 +2450.0  +3.651e+00  +6.248e+00  +1.055e+00
 +2460.0  +3.678e+00  +6.292e+00  +1.063e+00
 +2470.0  +3.704e+00  +6.336e+00  +1.072e+00
 +2480.0  +3.731e+00  +6.379e+00  +1.082e+00
 +2490.0  +3.758e+00  +6.424e+00  +1.091e+00
 +2500.0  +3.785e+00  +6.468e+00  +1.102e+00
 +2510.0  +3.812e+00  +6.512e+00  +1.111e+00
 +2520.0  +3.839e+00  +6.557e+00  +1.121e+00
 +2530.0  +3.865e+00  +6.601e+00  +1.129e+00
 +2540.0  +3.892e+00  +6.646e+00  +1.138e+00
 +2550.0  +3.919e+00  +6.690e+00  +1.148e+00
 +2560.0  +3.947e+00  +6.734e+00  +1.159e+00
 +2570.0  +3.974e+00  +6.778e+00  +1.169e+00
 +2580.0  +4.001e+00  +6.822e+00  +1.179e+00
 +2590.0  +4.028e+00  +6.866e+00  +1.190e+00
 +2600.0  +4.056e+00  +6.910e+00  +1.201e+00
 +2610.0  +4.082e+00  +6.953e+00  +1.211e+00
 +2620.0  +4.108e+00  +6.997e+00  +1.220e+00
 +2630.0  +4.135e+00  +7.040e+00  +1.230e+00
 +2640.0  +4.162e+00  +7.085e+00  +1.240e+00
 +2650.0  +4.189e+00  +7.129e+00  +1.249e+00
 +2660.0  +4.216e+00  +7.174e+00  +1.258e+00
 +2670.0  +4.244e+00  +7.219e+00  +1.268e+00
 +2680.0  +4.271e+00  +7.265e+00  +1.277e+00
 +2690.0  +4.298e+00  +7.309e+00  +1.287e+00
 +2700.0  +4.325e+00  +7.354e+00  +1.297e+00
 +2710.0  +4.353e+00  +7.398e+00  +1.307e+00
 +2720.0  +4.380e+00  +7.443e+00  +1.317e+00
 +2730.0  +4.407e+00  +7.488e+00  +1.327e+00
 +2740.0  +4.435e+00  +7.533e+00  +1.337e+00
 +2750.0  +4.462e+00  +7.577e+00  +1.347e+00
 +2760.0  +4.490e+00  +7.622e+00  +1.357e+00
 +2770.0  +4.517e+00  +7.667e+00  +1.368e+00
 +2780.0  +4.545e+00  +7.712e+00  +1.378e+00
 +2790.0  +4.573e+00  +7.757e+00  +1.388e+00
 +2800.0  +4.600e+00  +7.802e+00  +1.398e+00
 +2810.0  +4.628e+00  +7.848e+00  +1.408e+00
 +2820.0  +4.656e+00  +7.894e+00  +1.418e+00
 +2830.0  +4.684e+00  +7.939e+00  +1.428e+00
 +2840.0  +4.711e+00  +7.985e+00  +1.438e+00
 +2850.0  +4.739e+00  +8.030e+00  +1.448e+00
 +2860.0  +4.766e+00  +8.075e+00  +1.458e+00
 +2870.0  +4.794e+00  +8.120e+00  +1.469e+00
 +2880.0  +4.823e+00  +8.166e+00  +1.480e+00
 +2890.0  +4.851e+00  +8.212e+00  +1.491e+00
 +2900.0  +4.879e+00  +8.257e+00  +1.502e+00
 +2910.0  +4.907e+00  +8.302e+00  +1.513e+00
 +2920.0  +4.935e+00  +8.348e+00  +1.523e+00
 +2930.0  +4.963e+00  +8.393e+00  +1.533e+00
 +2940.0  +4.990e+00  +8.438e+00  +1.543e+00
 +2950.0  +5.018e+00  +8.483e+00  +1.553e+00
 +2960.0  +5.046e+00  +8.528e+00  +1.563e+00
 +2970.0  +5.073e+00  +8.574e+00  +1.573e+00
 +2980.0  +5.101e+00  +8.621e+00  +1.582e+00
 +2990.0  +5.130e+00  +8.667e+00  +1.592e+00
 +3000.0  +5.158e+00  +8.714e+00  +1.602e+00
 +3010.0  +5.186e+00  +8.760e+00  +1.612e+00
 +3020.0  +5.214e+00  +8.806e+00  +1.622e+00
 +3030.0  +5.242e+00  +8.852e+00  +1.632e+00
 +3040.0  +5.271e+00  +8.898e+00  +1.643e+00
 +3050.0  +5.299e+00  +8.945e+00  +1.654e+00
 +3060.0  +5.328e+00  +8.991e+00  +1.665e+00
 +3070.0  +5.356e+00  +9.037e+00  +1.675e+00
 +3080.0  +5.384e+00  +9.083e+00  +1.685e+00
 +3090.0  +5.413e+00  +9.130e+00  +1.695e+00
 +3100.0  +5.441e+00  +9.176e+00  +1.705e+00
 +3110.0  +5.469e+00  +9.222e+00  +1.715e+00
 +3120.0  +5.497e+00  +9.268e+00  +1.725e+00
 +3130.0  +5.525e+00  +9.314e+00  +1.736e+00
 +3140.0  +5.552e+00  +9.359e+00  +1.746e+00
 +3150.0  +5.580e+00  +9.404e+00  +1.756e+00
 +3160.0  +5.607e+00  +9.449e+00  +1.766e+00
 +3170.0  +5.635e+00  +9.494e+00  +1.776e+00
 +3180.0  +5.663e+00  +9.540e+00  +1.786e+00
 +3190.0  +5.691e+00  +9.586e+00  +1.797e+00
 +3200.0  +5.719e+00  +9.631e+00  +1.807e+00
 +3210.0  +5.747e+00  +9.677e+00  +1.818e+00
 +3220.0  +5.776e+00  +9.723e+00  +1.828e+00
 +3230.0  +5.804e+00  +9.770e+00  +1.838e+00
 +3240.0  +5.833e+00  +9.818e+00  +1.848e+00
 +3250.0  +5.862e+00  +9.865e+00  +1.860e+00
 +3260.0  +5.891e+00  +9.912e+00  +1.870e+00
 +3270.0  +5.919e+00  +9.958e+00  +1.880e+00
 +3280.0  +5.947e+00  +1.001e+01  +1.889e+00
 +3290.0  +5.976e+00  +1.005e+01  +1.899e+00
 +3300.0  +6.004e+00  +1.010e+01  +1.910e+00
 +3310.0  +6.032e+00  +1.014e+01  +1.922e+00
 +3320.0  +6.061e+00  +1.019e+01  +1.933e+00
 +3330.0  +6.090e+00  +1.023e+01  +1.944e+00
 +3340.0  +6.118e+00  +1.028e+01  +1.956e+00
 +3350.0  +6.147e+00  +1.033e+01  +1.967e+00
 +3360.0  +6.175e+00  +1.037e+01  +1.977e+00
 +3370.0  +6.204e+00  +1.042e+01  +1.988e+00
 +3380.0  +6.233e+00  +1.047e+01  +1.999e+00
 +3390.0  +6.262e+00  +1.051e+01  +2.010e+00
 +3400.0  +6.290e+00  +1.056e+01  +2.020e+00
 +3410.0  +6.318e+00  +1.061e+01  +2.031e+00
 +3420.0  +6.346e+00  +1.065e+01  +2.041e+00
 +3430.0  +6.374e+00  +1.070e+01  +2.051e+00
 +3440.0  +6.402e+00  +1.074e+01  +2.061e+00
 +3450.0  +6.430e+00  +1.079e+01  +2.071e+00
 +3460.0  +6.459e+00  +1.084e+01  +2.082e+00
 +3470.0  +6.487e+00  +1.088e+01  +2.093e+00
 +3480.0  +6.516e+00  +1.093e+01  +2.103e+00
 +3490.0  +6.544e+00  +1.097e+01  +2.113e+00
 +3500.0  +6.572e+00  +1.102e+01  +2.123e+00
 +3510.0  +6.600e+00  +1.107e+01  +2.133e+00
 +3520.0  +6.629e+00  +1.111e+01  +2.143e+00
 +3530.0  +6.657e+00  +1.116e+01  +2.153e+00
 +3540.0  +6.685e+00  +1.121e+01  +2.164e+00
 +3550.0  +6.714e+00  +1.125e+01  +2.174e+00
 +3560.0  +6.742e+00  +1.130e+01  +2.184e+00
 +3570.0  +6.770e+00  +1.135e+01  +2.193e+00
 +3580.0  +6.798e+00  +1.139e+01  +2.204e+00
 +3590.0  +6.826e+00  +1.144e+01  +2.214e+00
 +3600.0  +6.854e+00  +1.148e+01  +2.225e+00
 +3610.0  +6.883e+00  +1.153e+01  +2.236e+00
 +3620.0  +6.911e+00  +1.158e+01  +2.246e+00
 +3630.0  +6.940e+00  +1.162e+01  +2.257e+00
 +3640.0  +6.968e+00  +1.167e+01  +2.268e+00
 +3650.0  +6.997e+00  +1.171e+01  +2.279e+00
 +3660.0  +7.025e+00  +1.176e+01  +2.289e+00
 +3670.0  +7.054e+00  +1.181e+01  +2.299e+00
 +3680.0  +7.082e+00  +1.185e+01  +2.310e+00
 +3690.0  +7.110e+00  +1.190e+01  +2.320e+00
 +3700.0  +7.137e+00  +1.195e+01  +2.329e+00
 +3710.0  +7.166e+00  +1.199e+01  +2.339e+00
 +3720.0  +7.195e+00  +1.204e+01  +2.351e+00
 +3730.0  +7.224e+00  +1.209e+01  +2.362e+00
 +3740.0  +7.253e+00  +1.213e+01  +2.372e+00
 +3750.0  +7.283e+00  +1.218e+01  +2.384e+00
 +3760.0  +7.311e+00  +1.223e+01  +2.395e+00
 +3770.0  +7.341e+00  +1.228e+01  +2.406e+00
 +3780.0  +7.370e+00  +1.232e+01  +2.418e+00
 +3790.0  +7.399e+00  +1.237e+01  +2.429e+00
 +3800.0  +7.428e+00  +1.242e+01  +2.440e+00


==> figs/ch10_ana/versus_integr/versus_integr_pos_hor_m_pc_part2.txt <==
    +0.0  +1.103e-02  +1.659e-02  +5.469e-03    +0.0  +1.103e-02  +1.659e-02  +5.469e-03
   +10.0  +1.105e-02  +1.641e-02  +5.689e-03   +10.0  +1.105e-02  +1.641e-02  +5.689e-03
   +20.0  +1.119e-02  +1.667e-02  +5.716e-03   +20.0  +1.119e-02  +1.667e-02  +5.716e-03
   +30.0  +1.108e-02  +1.668e-02  +5.478e-03   +30.0  +1.108e-02  +1.668e-02  +5.478e-03
   +40.0  +1.132e-02  +1.681e-02  +5.825e-03   +40.0  +1.132e-02  +1.681e-02  +5.825e-03
   +50.0  +1.130e-02  +1.649e-02  +6.109e-03   +50.0  +1.130e-02  +1.649e-02  +6.109e-03
   +60.0  +1.104e-02  +1.652e-02  +5.548e-03   +60.0  +1.104e-02  +1.652e-02  +5.548e-03
   +70.0  +1.120e-02  +1.650e-02  +5.909e-03   +70.0  +1.120e-02  +1.650e-02  +5.909e-03
   +80.0  +1.130e-02  +1.693e-02  +5.658e-03   +80.0  +1.130e-02  +1.693e-02  +5.658e-03
   +90.0  +1.146e-02  +1.691e-02  +6.003e-03   +90.0  +1.146e-02  +1.691e-02  +6.003e-03
  +100.0  +1.104e-02  +1.617e-02  +5.921e-03  +100.0  +1.104e-02  +1.617e-02  +5.921e-03
  +110.0  +1.113e-02  +1.627e-02  +5.988e-03  +110.0  +1.134e-02  +1.638e-02  +6.306e-03
  +120.0  +1.134e-02  +1.661e-02  +6.071e-03  +120.0  +1.221e-02  +1.785e-02  +6.562e-03
  +130.0  +1.183e-02  +1.750e-02  +6.158e-03  +130.0  +1.367e-02  +2.078e-02  +6.563e-03
  +140.0  +1.276e-02  +1.907e-02  +6.444e-03  +140.0  +1.608e-02  +2.468e-02  +7.475e-03
  +150.0  +1.418e-02  +2.150e-02  +6.862e-03  +150.0  +1.931e-02  +2.941e-02  +9.211e-03
  +160.0  +1.618e-02  +2.472e-02  +7.638e-03  +160.0  +2.312e-02  +3.498e-02  +1.126e-02
  +170.0  +1.875e-02  +2.868e-02  +8.825e-03  +170.0  +2.730e-02  +4.132e-02  +1.327e-02
  +180.0  +2.186e-02  +3.348e-02  +1.023e-02  +180.0  +3.198e-02  +4.844e-02  +1.551e-02
  +190.0  +2.553e-02  +3.923e-02  +1.182e-02  +190.0  +3.709e-02  +5.638e-02  +1.780e-02
  +200.0  +2.981e-02  +4.595e-02  +1.367e-02  +200.0  +4.276e-02  +6.517e-02  +2.034e-02
  +210.0  +3.462e-02  +5.359e-02  +1.566e-02  +210.0  +4.884e-02  +7.490e-02  +2.279e-02
  +220.0  +3.996e-02  +6.202e-02  +1.789e-02  +220.0  +5.532e-02  +8.548e-02  +2.516e-02
  +230.0  +4.575e-02  +7.122e-02  +2.027e-02  +230.0  +6.217e-02  +9.686e-02  +2.749e-02
  +240.0  +5.203e-02  +8.113e-02  +2.294e-02  +240.0  +6.947e-02  +1.090e-01  +2.991e-02
  +250.0  +5.888e-02  +9.179e-02  +2.597e-02  +250.0  +7.726e-02  +1.220e-01  +3.249e-02
  +260.0  +6.628e-02  +1.032e-01  +2.940e-02  +260.0  +8.567e-02  +1.359e-01  +3.543e-02
  +270.0  +7.412e-02  +1.152e-01  +3.304e-02  +270.0  +9.465e-02  +1.504e-01  +3.888e-02
  +280.0  +8.243e-02  +1.279e-01  +3.698e-02  +280.0  +1.041e-01  +1.656e-01  +4.265e-02
  +290.0  +9.123e-02  +1.412e-01  +4.124e-02  +290.0  +1.141e-01  +1.817e-01  +4.656e-02
  +300.0  +1.005e-01  +1.551e-01  +4.584e-02  +300.0  +1.247e-01  +1.986e-01  +5.072e-02
  +310.0  +1.102e-01  +1.696e-01  +5.079e-02  +310.0  +1.358e-01  +2.166e-01  +5.501e-02
  +320.0  +1.203e-01  +1.846e-01  +5.595e-02  +320.0  +1.474e-01  +2.355e-01  +5.931e-02
  +330.0  +1.308e-01  +2.003e-01  +6.125e-02  +330.0  +1.595e-01  +2.554e-01  +6.372e-02
  +340.0  +1.416e-01  +2.165e-01  +6.677e-02  +340.0  +1.723e-01  +2.763e-01  +6.833e-02
  +350.0  +1.529e-01  +2.332e-01  +7.256e-02  +350.0  +1.856e-01  +2.981e-01  +7.323e-02
  +360.0  +1.644e-01  +2.503e-01  +7.862e-02  +360.0  +1.996e-01  +3.208e-01  +7.833e-02
  +370.0  +1.764e-01  +2.678e-01  +8.492e-02  +370.0  +2.141e-01  +3.445e-01  +8.361e-02
  +380.0  +1.888e-01  +2.861e-01  +9.145e-02  +380.0  +2.293e-01  +3.693e-01  +8.924e-02
  +390.0  +2.016e-01  +3.050e-01  +9.816e-02  +390.0  +2.451e-01  +3.952e-01  +9.503e-02
  +400.0  +2.148e-01  +3.246e-01  +1.051e-01  +400.0  +2.616e-01  +4.222e-01  +1.011e-01
  +410.0  +2.285e-01  +3.448e-01  +1.122e-01  +410.0  +2.789e-01  +4.502e-01  +1.076e-01
  +420.0  +2.425e-01  +3.655e-01  +1.195e-01  +420.0  +2.968e-01  +4.792e-01  +1.144e-01
  +430.0  +2.569e-01  +3.868e-01  +1.270e-01  +430.0  +3.153e-01  +5.091e-01  +1.215e-01
  +440.0  +2.718e-01  +4.088e-01  +1.347e-01  +440.0  +3.346e-01  +5.399e-01  +1.293e-01
  +450.0  +2.871e-01  +4.315e-01  +1.427e-01  +450.0  +3.547e-01  +5.719e-01  +1.375e-01
  +460.0  +3.030e-01  +4.551e-01  +1.508e-01  +460.0  +3.755e-01  +6.051e-01  +1.460e-01
  +470.0  +3.194e-01  +4.796e-01  +1.592e-01  +470.0  +3.972e-01  +6.395e-01  +1.549e-01
  +480.0  +3.362e-01  +5.048e-01  +1.677e-01  +480.0  +4.196e-01  +6.751e-01  +1.642e-01
  +490.0  +3.535e-01  +5.308e-01  +1.762e-01  +490.0  +4.427e-01  +7.117e-01  +1.738e-01
  +500.0  +3.711e-01  +5.576e-01  +1.847e-01  +500.0  +4.666e-01  +7.494e-01  +1.838e-01
  +510.0  +3.893e-01  +5.854e-01  +1.932e-01  +510.0  +4.911e-01  +7.881e-01  +1.941e-01
  +520.0  +4.080e-01  +6.142e-01  +2.018e-01  +520.0  +5.162e-01  +8.279e-01  +2.046e-01
  +530.0  +4.272e-01  +6.437e-01  +2.106e-01  +530.0  +5.420e-01  +8.686e-01  +2.154e-01
  +540.0  +4.468e-01  +6.740e-01  +2.195e-01  +540.0  +5.686e-01  +9.106e-01  +2.266e-01
  +550.0  +4.669e-01  +7.052e-01  +2.285e-01  +550.0  +5.958e-01  +9.538e-01  +2.377e-01
  +560.0  +4.874e-01  +7.372e-01  +2.375e-01  +560.0  +6.235e-01  +9.981e-01  +2.489e-01
  +570.0  +5.083e-01  +7.701e-01  +2.465e-01  +570.0  +6.521e-01  +1.044e+00  +2.606e-01
  +580.0  +5.297e-01  +8.039e-01  +2.555e-01  +580.0  +6.820e-01  +1.090e+00  +2.740e-01
  +590.0  +5.515e-01  +8.385e-01  +2.646e-01  +590.0  +7.126e-01  +1.137e+00  +2.878e-01
  +600.0  +5.739e-01  +8.740e-01  +2.738e-01  +600.0  +7.440e-01  +1.186e+00  +3.019e-01
  +610.0  +5.968e-01  +9.105e-01  +2.831e-01  +610.0  +7.760e-01  +1.236e+00  +3.162e-01
  +620.0  +6.202e-01  +9.478e-01  +2.925e-01  +620.0  +8.085e-01  +1.286e+00  +3.308e-01
  +630.0  +6.441e-01  +9.862e-01  +3.020e-01  +630.0  +8.418e-01  +1.338e+00  +3.456e-01
  +640.0  +6.685e-01  +1.025e+00  +3.116e-01  +640.0  +8.755e-01  +1.390e+00  +3.607e-01
  +650.0  +6.935e-01  +1.066e+00  +3.214e-01  +650.0  +9.100e-01  +1.444e+00  +3.761e-01
  +660.0  +7.191e-01  +1.107e+00  +3.314e-01  +660.0  +9.450e-01  +1.498e+00  +3.917e-01
  +670.0  +7.452e-01  +1.149e+00  +3.414e-01  +670.0  +9.807e-01  +1.554e+00  +4.076e-01
  +680.0  +7.718e-01  +1.192e+00  +3.514e-01  +680.0  +1.017e+00  +1.610e+00  +4.239e-01
  +690.0  +7.989e-01  +1.236e+00  +3.614e-01  +690.0  +1.054e+00  +1.667e+00  +4.406e-01
  +700.0  +8.264e-01  +1.281e+00  +3.716e-01  +700.0  +1.092e+00  +1.726e+00  +4.574e-01
  +710.0  +8.545e-01  +1.327e+00  +3.817e-01  +710.0  +1.130e+00  +1.785e+00  +4.747e-01
  +720.0  +8.830e-01  +1.374e+00  +3.918e-01  +720.0  +1.169e+00  +1.845e+00  +4.925e-01
  +730.0  +9.120e-01  +1.422e+00  +4.018e-01  +730.0  +1.208e+00  +1.906e+00  +5.106e-01
  +740.0  +9.414e-01  +1.471e+00  +4.118e-01  +740.0  +1.249e+00  +1.968e+00  +5.291e-01
  +750.0  +9.713e-01  +1.521e+00  +4.217e-01  +750.0  +1.290e+00  +2.031e+00  +5.481e-01
  +760.0  +1.002e+00  +1.572e+00  +4.317e-01  +760.0  +1.332e+00  +2.096e+00  +5.674e-01
  +770.0  +1.033e+00  +1.624e+00  +4.419e-01  +770.0  +1.374e+00  +2.162e+00  +5.872e-01
  +780.0  +1.064e+00  +1.677e+00  +4.521e-01  +780.0  +1.418e+00  +2.228e+00  +6.074e-01
  +790.0  +1.097e+00  +1.731e+00  +4.624e-01  +790.0  +1.462e+00  +2.296e+00  +6.279e-01
  +800.0  +1.129e+00  +1.786e+00  +4.728e-01  +800.0  +1.506e+00  +2.364e+00  +6.488e-01
  +810.0  +1.162e+00  +1.842e+00  +4.833e-01  +810.0  +1.552e+00  +2.434e+00  +6.700e-01
  +820.0  +1.196e+00  +1.898e+00  +4.939e-01  +820.0  +1.598e+00  +2.504e+00  +6.916e-01
  +830.0  +1.231e+00  +1.956e+00  +5.046e-01  +830.0  +1.645e+00  +2.576e+00  +7.138e-01
  +840.0  +1.265e+00  +2.016e+00  +5.154e-01  +840.0  +1.692e+00  +2.648e+00  +7.369e-01
  +850.0  +1.301e+00  +2.076e+00  +5.263e-01  +850.0  +1.741e+00  +2.721e+00  +7.606e-01
  +860.0  +1.337e+00  +2.137e+00  +5.373e-01  +860.0  +1.790e+00  +2.795e+00  +7.848e-01
  +870.0  +1.374e+00  +2.199e+00  +5.485e-01  +870.0  +1.840e+00  +2.870e+00  +8.095e-01
  +880.0  +1.411e+00  +2.263e+00  +5.600e-01  +880.0  +1.890e+00  +2.946e+00  +8.345e-01
  +890.0  +1.450e+00  +2.327e+00  +5.717e-01  +890.0  +1.942e+00  +3.024e+00  +8.598e-01
  +900.0  +1.488e+00  +2.393e+00  +5.835e-01  +900.0  +1.994e+00  +3.102e+00  +8.854e-01
  +910.0  +1.528e+00  +2.460e+00  +5.955e-01  +910.0  +2.047e+00  +3.182e+00  +9.114e-01
  +920.0  +1.568e+00  +2.528e+00  +6.078e-01  +920.0  +2.100e+00  +3.262e+00  +9.376e-01
  +930.0  +1.609e+00  +2.597e+00  +6.203e-01  +930.0  +2.154e+00  +3.344e+00  +9.640e-01
  +940.0  +1.650e+00  +2.668e+00  +6.331e-01  +940.0  +2.209e+00  +3.427e+00  +9.905e-01
  +950.0  +1.693e+00  +2.739e+00  +6.463e-01  +950.0  +2.264e+00  +3.510e+00  +1.017e+00
  +960.0  +1.736e+00  +2.812e+00  +6.598e-01  +960.0  +2.320e+00  +3.595e+00  +1.044e+00
  +970.0  +1.780e+00  +2.886e+00  +6.737e-01  +970.0  +2.376e+00  +3.681e+00  +1.072e+00
  +980.0  +1.825e+00  +2.962e+00  +6.878e-01  +980.0  +2.433e+00  +3.767e+00  +1.099e+00
  +990.0  +1.870e+00  +3.038e+00  +7.022e-01  +990.0  +2.491e+00  +3.855e+00  +1.127e+00
 +1000.0  +1.916e+00  +3.116e+00  +7.168e-01 +1000.0  +2.550e+00  +3.944e+00  +1.156e+00


==> figs/ch10_ana/versus_mag/versus_mag_alter_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +6.892e-02  +1.147e-01  +2.317e-02  +7.123e-02  +1.174e-01  +2.510e-02
    +1.0  +6.923e-02  +1.158e-01  +2.269e-02  +6.851e-02  +1.150e-01  +2.202e-02  +7.076e-02  +1.178e-01  +2.376e-02
    +2.0  +7.204e-02  +1.193e-01  +2.476e-02  +7.133e-02  +1.183e-01  +2.433e-02  +7.344e-02  +1.216e-01  +2.533e-02
    +3.0  +7.378e-02  +1.240e-01  +2.358e-02  +7.312e-02  +1.229e-01  +2.333e-02  +7.530e-02  +1.263e-01  +2.434e-02
    +4.0  +7.319e-02  +1.235e-01  +2.287e-02  +7.246e-02  +1.224e-01  +2.253e-02  +7.484e-02  +1.258e-01  +2.387e-02
    +5.0  +7.405e-02  +1.295e-01  +1.859e-02  +7.327e-02  +1.283e-01  +1.820e-02  +7.593e-02  +1.318e-01  +2.008e-02
    +6.0  +7.770e-02  +1.357e-01  +1.969e-02  +7.696e-02  +1.346e-01  +1.937e-02  +7.958e-02  +1.379e-01  +2.130e-02
    +7.0  +7.646e-02  +1.330e-01  +1.995e-02  +7.564e-02  +1.318e-01  +1.947e-02  +7.837e-02  +1.354e-01  +2.138e-02
    +8.0  +7.648e-02  +1.333e-01  +1.968e-02  +7.550e-02  +1.321e-01  +1.888e-02  +7.846e-02  +1.356e-01  +2.129e-02
    +9.0  +8.327e-02  +1.429e-01  +2.360e-02  +8.228e-02  +1.418e-01  +2.275e-02  +8.513e-02  +1.453e-01  +2.498e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.273e-02  +1.467e-01  +1.873e-02  +8.554e-02  +1.504e-01  +2.070e-02
   +11.0  +8.680e-02  +1.510e-01  +2.257e-02  +8.582e-02  +1.499e-01  +2.175e-02  +8.869e-02  +1.533e-01  +2.407e-02
   +12.0  +8.647e-02  +1.498e-01  +2.319e-02  +8.554e-02  +1.484e-01  +2.266e-02  +8.833e-02  +1.521e-01  +2.452e-02
   +13.0  +8.739e-02  +1.496e-01  +2.524e-02  +8.646e-02  +1.484e-01  +2.448e-02  +8.921e-02  +1.515e-01  +2.692e-02
   +14.0  +8.474e-02  +1.496e-01  +1.991e-02  +8.378e-02  +1.484e-01  +1.917e-02  +8.659e-02  +1.517e-01  +2.146e-02
   +15.0  +8.131e-02  +1.452e-01  +1.739e-02  +8.042e-02  +1.440e-01  +1.683e-02  +8.311e-02  +1.474e-01  +1.886e-02
   +16.0  +8.309e-02  +1.482e-01  +1.799e-02  +8.217e-02  +1.471e-01  +1.729e-02  +8.483e-02  +1.501e-01  +1.957e-02
   +17.0  +8.260e-02  +1.506e-01  +1.456e-02  +8.162e-02  +1.495e-01  +1.376e-02  +8.460e-02  +1.525e-01  +1.666e-02
   +18.0  +8.576e-02  +1.547e-01  +1.679e-02  +8.497e-02  +1.534e-01  +1.652e-02  +8.743e-02  +1.567e-01  +1.815e-02
   +19.0  +8.154e-02  +1.474e-01  +1.562e-02  +8.065e-02  +1.462e-01  +1.511e-02  +8.321e-02  +1.495e-01  +1.694e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.609e-02  +1.370e-01  +1.518e-02  +7.890e-02  +1.405e-01  +1.727e-02
   +21.0  +7.809e-02  +1.410e-01  +1.514e-02  +7.713e-02  +1.397e-01  +1.458e-02  +7.994e-02  +1.435e-01  +1.640e-02
   +22.0  +7.627e-02  +1.389e-01  +1.362e-02  +7.541e-02  +1.378e-01  +1.303e-02  +7.788e-02  +1.409e-01  +1.481e-02
   +23.0  +7.442e-02  +1.310e-01  +1.781e-02  +7.356e-02  +1.299e-01  +1.720e-02  +7.621e-02  +1.332e-01  +1.923e-02
   +24.0  +7.461e-02  +1.268e-01  +2.242e-02  +7.369e-02  +1.256e-01  +2.175e-02  +7.658e-02  +1.291e-01  +2.402e-02
   +25.0  +7.840e-02  +1.311e-01  +2.568e-02  +7.747e-02  +1.301e-01  +2.481e-02  +8.032e-02  +1.332e-01  +2.742e-02
   +26.0  +8.244e-02  +1.371e-01  +2.777e-02  +8.159e-02  +1.358e-01  +2.738e-02  +8.422e-02  +1.397e-01  +2.875e-02
   +27.0  +8.388e-02  +1.382e-01  +2.953e-02  +8.315e-02  +1.372e-01  +2.908e-02  +8.537e-02  +1.404e-01  +3.031e-02
   +28.0  +8.557e-02  +1.450e-01  +2.615e-02  +8.479e-02  +1.440e-01  +2.554e-02  +8.724e-02  +1.473e-01  +2.715e-02
   +29.0  +8.556e-02  +1.442e-01  +2.695e-02  +8.488e-02  +1.431e-01  +2.664e-02  +8.704e-02  +1.465e-01  +2.758e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +8.931e-02  +1.513e-01  +2.728e-02  +9.146e-02  +1.541e-01  +2.880e-02
   +31.0  +9.166e-02  +1.554e-01  +2.788e-02  +9.104e-02  +1.546e-01  +2.750e-02  +9.294e-02  +1.574e-01  +2.848e-02
   +32.0  +9.055e-02  +1.474e-01  +3.366e-02  +8.994e-02  +1.468e-01  +3.307e-02  +9.192e-02  +1.491e-01  +3.471e-02
   +33.0  +8.829e-02  +1.439e-01  +3.271e-02  +8.758e-02  +1.431e-01  +3.202e-02  +8.987e-02  +1.457e-01  +3.399e-02
   +34.0  +8.768e-02  +1.434e-01  +3.194e-02  +8.701e-02  +1.429e-01  +3.114e-02  +8.906e-02  +1.450e-01  +3.310e-02
   +35.0  +8.640e-02  +1.454e-01  +2.735e-02  +8.552e-02  +1.449e-01  +2.619e-02  +8.816e-02  +1.471e-01  +2.919e-02
   +36.0  +8.691e-02  +1.460e-01  +2.782e-02  +8.602e-02  +1.454e-01  +2.667e-02  +8.867e-02  +1.476e-01  +2.975e-02
   +37.0  +8.324e-02  +1.417e-01  +2.477e-02  +8.236e-02  +1.408e-01  +2.391e-02  +8.494e-02  +1.434e-01  +2.644e-02
   +38.0  +8.492e-02  +1.469e-01  +2.295e-02  +8.416e-02  +1.458e-01  +2.249e-02  +8.650e-02  +1.486e-01  +2.436e-02
   +39.0  +8.689e-02  +1.505e-01  +2.331e-02  +8.614e-02  +1.494e-01  +2.294e-02  +8.843e-02  +1.524e-01  +2.446e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +8.728e-02  +1.496e-01  +2.497e-02  +8.940e-02  +1.522e-01  +2.657e-02
   +41.0  +8.859e-02  +1.476e-01  +2.957e-02  +8.799e-02  +1.466e-01  +2.943e-02  +8.982e-02  +1.495e-01  +3.012e-02
   +42.0  +8.646e-02  +1.432e-01  +2.970e-02  +8.589e-02  +1.419e-01  +2.990e-02  +8.781e-02  +1.455e-01  +3.008e-02
   +43.0  +8.996e-02  +1.523e-01  +2.766e-02  +8.940e-02  +1.509e-01  +2.789e-02  +9.126e-02  +1.547e-01  +2.785e-02
   +44.0  +8.972e-02  +1.521e-01  +2.736e-02  +8.904e-02  +1.507e-01  +2.736e-02  +9.135e-02  +1.545e-01  +2.823e-02
   +45.0  +8.860e-02  +1.502e-01  +2.699e-02  +8.786e-02  +1.491e-01  +2.664e-02  +9.031e-02  +1.524e-01  +2.818e-02
   +46.0  +9.107e-02  +1.555e-01  +2.664e-02  +9.040e-02  +1.546e-01  +2.619e-02  +9.268e-02  +1.574e-01  +2.792e-02
   +47.0  +9.692e-02  +1.640e-01  +2.981e-02  +9.652e-02  +1.631e-01  +2.989e-02  +9.807e-02  +1.660e-01  +3.017e-02
   +48.0  +9.751e-02  +1.699e-01  +2.512e-02  +9.688e-02  +1.690e-01  +2.480e-02  +9.902e-02  +1.719e-01  +2.610e-02
   +49.0  +9.818e-02  +1.723e-01  +2.402e-02  +9.757e-02  +1.713e-01  +2.384e-02  +9.970e-02  +1.746e-01  +2.481e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +9.703e-02  +1.716e-01  +2.250e-02  +9.891e-02  +1.751e-01  +2.277e-02
   +51.0  +1.012e-01  +1.794e-01  +2.297e-02  +1.003e-01  +1.781e-01  +2.261e-02  +1.029e-01  +1.820e-01  +2.390e-02
   +52.0  +1.039e-01  +1.822e-01  +2.559e-02  +1.031e-01  +1.809e-01  +2.532e-02  +1.057e-01  +1.848e-01  +2.662e-02
   +53.0  +1.082e-01  +1.879e-01  +2.843e-02  +1.075e-01  +1.867e-01  +2.827e-02  +1.096e-01  +1.902e-01  +2.906e-02
   +54.0  +1.059e-01  +1.878e-01  +2.398e-02  +1.050e-01  +1.868e-01  +2.323e-02  +1.077e-01  +1.898e-01  +2.564e-02
   +55.0  +1.013e-01  +1.832e-01  +1.943e-02  +1.002e-01  +1.821e-01  +1.825e-02  +1.032e-01  +1.851e-01  +2.132e-02
   +56.0  +9.922e-02  +1.787e-01  +1.978e-02  +9.804e-02  +1.773e-01  +1.879e-02  +1.013e-01  +1.811e-01  +2.146e-02
   +57.0  +9.531e-02  +1.713e-01  +1.935e-02  +9.424e-02  +1.698e-01  +1.866e-02  +9.728e-02  +1.738e-01  +2.076e-02
   +58.0  +9.358e-02  +1.658e-01  +2.132e-02  +9.257e-02  +1.643e-01  +2.079e-02  +9.547e-02  +1.684e-01  +2.255e-02
   +59.0  +9.350e-02  +1.639e-01  +2.311e-02  +9.236e-02  +1.624e-01  +2.233e-02  +9.569e-02  +1.665e-01  +2.485e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +9.322e-02  +1.630e-01  +2.343e-02  +9.650e-02  +1.672e-01  +2.576e-02
   +61.0  +9.548e-02  +1.665e-01  +2.447e-02  +9.452e-02  +1.654e-01  +2.366e-02  +9.745e-02  +1.686e-01  +2.628e-02
   +62.0  +9.546e-02  +1.687e-01  +2.220e-02  +9.444e-02  +1.674e-01  +2.153e-02  +9.779e-02  +1.712e-01  +2.439e-02
   +63.0  +9.203e-02  +1.669e-01  +1.721e-02  +9.076e-02  +1.652e-01  +1.633e-02  +9.476e-02  +1.698e-01  +1.970e-02
   +64.0  +9.342e-02  +1.648e-01  +2.203e-02  +9.238e-02  +1.636e-01  +2.119e-02  +9.586e-02  +1.673e-01  +2.439e-02
   +65.0  +9.416e-02  +1.655e-01  +2.283e-02  +9.317e-02  +1.640e-01  +2.231e-02  +9.647e-02  +1.684e-01  +2.450e-02
   +66.0  +9.594e-02  +1.697e-01  +2.216e-02  +9.501e-02  +1.681e-01  +2.192e-02  +9.801e-02  +1.729e-01  +2.312e-02
   +67.0  +9.261e-02  +1.649e-01  +2.028e-02  +9.132e-02  +1.634e-01  +1.922e-02  +9.514e-02  +1.680e-01  +2.226e-02
   +68.0  +9.213e-02  +1.664e-01  +1.789e-02  +9.110e-02  +1.650e-01  +1.724e-02  +9.429e-02  +1.690e-01  +1.955e-02
   +69.0  +9.551e-02  +1.678e-01  +2.320e-02  +9.423e-02  +1.665e-01  +2.198e-02  +9.786e-02  +1.704e-01  +2.533e-02
   +70.0  +9.303e-02  +1.668e-01  +1.924e-02  +9.179e-02  +1.652e-01  +1.834e-02  +9.540e-02  +1.696e-01  +2.119e-02
   +71.0  +9.570e-02  +1.740e-01  +1.744e-02  +9.450e-02  +1.726e-01  +1.643e-02  +9.800e-02  +1.764e-01  +1.961e-02
   +72.0  +9.587e-02  +1.694e-01  +2.234e-02  +9.470e-02  +1.680e-01  +2.137e-02  +9.819e-02  +1.719e-01  +2.453e-02
   +73.0  +9.879e-02  +1.737e-01  +2.385e-02  +9.784e-02  +1.724e-01  +2.325e-02  +1.007e-01  +1.762e-01  +2.520e-02
   +74.0  +9.911e-02  +1.738e-01  +2.438e-02  +9.823e-02  +1.723e-01  +2.417e-02  +1.009e-01  +1.765e-01  +2.535e-02
   +75.0  +9.846e-02  +1.716e-01  +2.528e-02  +9.767e-02  +1.697e-01  +2.560e-02  +1.002e-01  +1.748e-01  +2.557e-02
   +76.0  +9.337e-02  +1.653e-01  +2.144e-02  +9.244e-02  +1.634e-01  +2.149e-02  +9.529e-02  +1.685e-01  +2.205e-02
   +77.0  +8.571e-02  +1.538e-01  +1.758e-02  +8.492e-02  +1.519e-01  +1.796e-02  +8.749e-02  +1.573e-01  +1.764e-02
   +78.0  +8.342e-02  +1.485e-01  +1.829e-02  +8.256e-02  +1.467e-01  +1.843e-02  +8.535e-02  +1.520e-01  +1.874e-02
   +79.0  +8.417e-02  +1.521e-01  +1.621e-02  +8.365e-02  +1.507e-01  +1.660e-02  +8.564e-02  +1.549e-01  +1.637e-02
   +80.0  +8.519e-02  +1.561e-01  +1.424e-02  +8.445e-02  +1.546e-01  +1.433e-02  +8.733e-02  +1.595e-01  +1.517e-02
   +81.0  +8.760e-02  +1.579e-01  +1.726e-02  +8.670e-02  +1.564e-01  +1.696e-02  +8.968e-02  +1.613e-01  +1.802e-02
   +82.0  +8.632e-02  +1.529e-01  +1.972e-02  +8.544e-02  +1.515e-01  +1.937e-02  +8.840e-02  +1.558e-01  +2.102e-02
   +83.0  +8.278e-02  +1.447e-01  +2.085e-02  +8.199e-02  +1.432e-01  +2.078e-02  +8.504e-02  +1.479e-01  +2.216e-02
   +84.0  +8.073e-02  +1.422e-01  +1.924e-02  +8.015e-02  +1.407e-01  +1.956e-02  +8.241e-02  +1.456e-01  +1.919e-02
   +85.0  +8.578e-02  +1.503e-01  +2.130e-02  +8.484e-02  +1.490e-01  +2.074e-02  +8.797e-02  +1.533e-01  +2.269e-02
   +86.0  +8.646e-02  +1.501e-01  +2.284e-02  +8.564e-02  +1.489e-01  +2.242e-02  +8.857e-02  +1.531e-01  +2.407e-02
   +87.0  +8.886e-02  +1.529e-01  +2.482e-02  +8.788e-02  +1.516e-01  +2.417e-02  +9.127e-02  +1.560e-01  +2.655e-02
   +88.0  +9.062e-02  +1.535e-01  +2.773e-02  +8.968e-02  +1.520e-01  +2.732e-02  +9.304e-02  +1.570e-01  +2.909e-02
   +89.0  +9.043e-02  +1.494e-01  +3.149e-02  +8.949e-02  +1.481e-01  +3.090e-02  +9.309e-02  +1.525e-01  +3.370e-02
   +90.0  +9.171e-02  +1.512e-01  +3.226e-02  +9.057e-02  +1.496e-01  +3.159e-02  +9.438e-02  +1.549e-01  +3.383e-02
   +91.0  +9.152e-02  +1.493e-01  +3.375e-02  +9.028e-02  +1.478e-01  +3.275e-02  +9.440e-02  +1.528e-01  +3.596e-02
   +92.0  +9.197e-02  +1.481e-01  +3.585e-02  +9.055e-02  +1.470e-01  +3.414e-02  +9.495e-02  +1.511e-01  +3.879e-02
   +93.0  +9.065e-02  +1.439e-01  +3.744e-02  +8.938e-02  +1.430e-01  +3.580e-02  +9.336e-02  +1.466e-01  +4.008e-02
   +94.0  +9.286e-02  +1.491e-01  +3.664e-02  +9.143e-02  +1.482e-01  +3.468e-02  +9.586e-02  +1.517e-01  +4.000e-02
   +95.0  +9.352e-02  +1.499e-01  +3.718e-02  +9.244e-02  +1.492e-01  +3.570e-02  +9.586e-02  +1.524e-01  +3.936e-02
   +96.0  +8.929e-02  +1.459e-01  +3.272e-02  +8.818e-02  +1.446e-01  +3.178e-02  +9.189e-02  +1.495e-01  +3.425e-02
   +97.0  +8.380e-02  +1.370e-01  +3.058e-02  +8.263e-02  +1.359e-01  +2.936e-02  +8.647e-02  +1.403e-01  +3.263e-02
   +98.0  +8.617e-02  +1.406e-01  +3.178e-02  +8.527e-02  +1.395e-01  +3.106e-02  +8.857e-02  +1.434e-01  +3.372e-02
   +99.0  +8.318e-02  +1.402e-01  +2.620e-02  +8.208e-02  +1.394e-01  +2.474e-02  +8.567e-02  +1.427e-01  +2.862e-02
  +100.0  +8.477e-02  +1.451e-01  +2.442e-02  +8.380e-02  +1.444e-01  +2.315e-02  +8.706e-02  +1.473e-01  +2.686e-02
  +101.0  +9.386e-02  +1.588e-01  +2.893e-02  +9.332e-02  +1.578e-01  +2.884e-02  +9.549e-02  +1.613e-01  +2.972e-02
  +102.0  +8.771e-02  +1.478e-01  +2.766e-02  +8.733e-02  +1.469e-01  +2.777e-02  +8.918e-02  +1.502e-01  +2.822e-02
  +103.0  +8.622e-02  +1.464e-01  +2.603e-02  +8.591e-02  +1.455e-01  +2.630e-02  +8.786e-02  +1.490e-01  +2.675e-02
  +104.0  +8.994e-02  +1.506e-01  +2.931e-02  +8.919e-02  +1.497e-01  +2.867e-02  +9.238e-02  +1.528e-01  +3.193e-02
  +105.0  +8.968e-02  +1.473e-01  +3.210e-02  +8.879e-02  +1.461e-01  +3.147e-02  +9.208e-02  +1.498e-01  +3.432e-02
  +106.0  +8.889e-02  +1.513e-01  +2.645e-02  +8.794e-02  +1.504e-01  +2.548e-02  +9.106e-02  +1.536e-01  +2.851e-02
  +107.0  +9.363e-02  +1.569e-01  +3.034e-02  +9.264e-02  +1.563e-01  +2.902e-02  +9.592e-02  +1.589e-01  +3.294e-02
  +108.0  +9.893e-02  +1.663e-01  +3.153e-02  +9.821e-02  +1.654e-01  +3.101e-02  +1.007e-01  +1.686e-01  +3.282e-02
  +109.0  +9.550e-02  +1.618e-01  +2.919e-02  +9.515e-02  +1.607e-01  +2.955e-02  +9.710e-02  +1.642e-01  +2.995e-02
  +110.0  +9.525e-02  +1.600e-01  +3.049e-02  +9.465e-02  +1.591e-01  +3.017e-02  +9.732e-02  +1.623e-01  +3.231e-02
  +111.0  +9.734e-02  +1.663e-01  +2.836e-02  +9.689e-02  +1.653e-01  +2.853e-02  +9.907e-02  +1.688e-01  +2.931e-02
  +112.0  +9.879e-02  +1.691e-01  +2.845e-02  +9.842e-02  +1.686e-01  +2.822e-02  +1.003e-01  +1.708e-01  +2.976e-02
  +113.0  +9.774e-02  +1.702e-01  +2.532e-02  +9.748e-02  +1.697e-01  +2.528e-02  +9.878e-02  +1.716e-01  +2.596e-02
  +114.0  +9.553e-02  +1.633e-01  +2.781e-02  +9.507e-02  +1.624e-01  +2.777e-02  +9.715e-02  +1.654e-01  +2.891e-02
  +115.0  +9.842e-02  +1.777e-01  +1.910e-02  +9.758e-02  +1.765e-01  +1.870e-02  +1.009e-01  +1.804e-01  +2.137e-02
  +116.0  +9.758e-02  +1.767e-01  +1.848e-02  +9.728e-02  +1.756e-01  +1.897e-02  +9.948e-02  +1.791e-01  +1.982e-02
  +117.0  +1.060e-01  +1.883e-01  +2.368e-02  +1.056e-01  +1.877e-01  +2.356e-02  +1.073e-01  +1.901e-01  +2.457e-02
  +118.0  +1.105e-01  +1.925e-01  +2.842e-02  +1.103e-01  +1.917e-01  +2.885e-02  +1.115e-01  +1.949e-01  +2.816e-02
  +119.0  +1.101e-01  +1.868e-01  +3.335e-02  +1.099e-01  +1.860e-01  +3.379e-02  +1.112e-01  +1.890e-01  +3.340e-02
  +120.0  +1.087e-01  +1.843e-01  +3.323e-02  +1.081e-01  +1.833e-01  +3.288e-02  +1.104e-01  +1.866e-01  +3.419e-02
  +121.0  +1.085e-01  +1.820e-01  +3.498e-02  +1.082e-01  +1.811e-01  +3.534e-02  +1.094e-01  +1.841e-01  +3.462e-02
  +122.0  +1.094e-01  +1.791e-01  +3.967e-02  +1.090e-01  +1.783e-01  +3.958e-02  +1.105e-01  +1.812e-01  +3.978e-02
  +123.0  +1.063e-01  +1.802e-01  +3.239e-02  +1.058e-01  +1.794e-01  +3.218e-02  +1.077e-01  +1.821e-01  +3.333e-02
  +124.0  +1.115e-01  +1.902e-01  +3.281e-02  +1.111e-01  +1.890e-01  +3.321e-02  +1.130e-01  +1.924e-01  +3.351e-02
  +125.0  +1.032e-01  +1.741e-01  +3.235e-02  +1.025e-01  +1.736e-01  +3.143e-02  +1.049e-01  +1.755e-01  +3.431e-02
  +126.0  +1.016e-01  +1.731e-01  +3.013e-02  +1.012e-01  +1.724e-01  +3.004e-02  +1.034e-01  +1.748e-01  +3.195e-02
  +127.0  +1.007e-01  +1.683e-01  +3.304e-02  +9.976e-02  +1.673e-01  +3.225e-02  +1.029e-01  +1.706e-01  +3.525e-02
  +128.0  +1.024e-01  +1.691e-01  +3.575e-02  +1.017e-01  +1.682e-01  +3.514e-02  +1.041e-01  +1.710e-01  +3.709e-02
  +129.0  +1.032e-01  +1.735e-01  +3.280e-02  +1.026e-01  +1.723e-01  +3.286e-02  +1.049e-01  +1.755e-01  +3.426e-02
  +130.0  +9.970e-02  +1.684e-01  +3.100e-02  +9.901e-02  +1.670e-01  +3.107e-02  +1.015e-01  +1.713e-01  +3.165e-02
  +131.0  +9.832e-02  +1.716e-01  +2.503e-02  +9.745e-02  +1.704e-01  +2.446e-02  +1.003e-01  +1.736e-01  +2.690e-02
  +132.0  +9.913e-02  +1.637e-01  +3.458e-02  +9.832e-02  +1.624e-01  +3.424e-02  +1.012e-01  +1.658e-01  +3.663e-02
  +133.0  +9.882e-02  +1.640e-01  +3.361e-02  +9.780e-02  +1.625e-01  +3.307e-02  +1.015e-01  +1.669e-01  +3.608e-02
  +134.0  +1.004e-01  +1.690e-01  +3.169e-02  +9.930e-02  +1.676e-01  +3.096e-02  +1.033e-01  +1.716e-01  +3.505e-02
  +135.0  +9.912e-02  +1.639e-01  +3.435e-02  +9.756e-02  +1.624e-01  +3.268e-02  +1.025e-01  +1.671e-01  +3.789e-02
  +136.0  +9.923e-02  +1.685e-01  +2.998e-02  +9.774e-02  +1.669e-01  +2.860e-02  +1.027e-01  +1.720e-01  +3.328e-02
  +137.0  +1.014e-01  +1.731e-01  +2.980e-02  +9.975e-02  +1.710e-01  +2.851e-02  +1.053e-01  +1.775e-01  +3.304e-02
  +138.0  +1.073e-01  +1.694e-01  +4.517e-02  +1.055e-01  +1.674e-01  +4.353e-02  +1.115e-01  +1.739e-01  +4.915e-02
  +139.0  +1.084e-01  +1.722e-01  +4.470e-02  +1.066e-01  +1.703e-01  +4.290e-02  +1.128e-01  +1.770e-01  +4.861e-02
  +140.0  +1.053e-01  +1.688e-01  +4.180e-02  +1.034e-01  +1.663e-01  +4.040e-02  +1.097e-01  +1.746e-01  +4.484e-02
  +141.0  +1.053e-01  +1.728e-01  +3.787e-02  +1.036e-01  +1.704e-01  +3.683e-02  +1.094e-01  +1.785e-01  +4.026e-02
  +142.0  +1.014e-01  +1.696e-01  +3.320e-02  +9.940e-02  +1.675e-01  +3.126e-02  +1.059e-01  +1.751e-01  +3.662e-02
  +143.0  +9.940e-02  +1.694e-01  +2.940e-02  +9.742e-02  +1.669e-01  +2.797e-02  +1.042e-01  +1.759e-01  +3.237e-02
  +144.0  +1.103e-01  +1.870e-01  +3.366e-02  +1.083e-01  +1.848e-01  +3.190e-02  +1.153e-01  +1.929e-01  +3.776e-02
  +145.0  +1.055e-01  +1.769e-01  +3.418e-02  +1.035e-01  +1.743e-01  +3.278e-02  +1.106e-01  +1.835e-01  +3.756e-02
  +146.0  +1.019e-01  +1.719e-01  +3.190e-02  +9.943e-02  +1.694e-01  +2.942e-02  +1.078e-01  +1.785e-01  +3.715e-02
  +147.0  +1.063e-01  +1.829e-01  +2.973e-02  +1.041e-01  +1.807e-01  +2.744e-02  +1.123e-01  +1.896e-01  +3.496e-02
  +148.0  +1.014e-01  +1.691e-01  +3.362e-02  +9.899e-02  +1.670e-01  +3.098e-02  +1.073e-01  +1.759e-01  +3.869e-02
  +149.0  +9.972e-02  +1.724e-01  +2.708e-02  +9.720e-02  +1.698e-01  +2.464e-02  +1.063e-01  +1.794e-01  +3.309e-02
  +150.0  +1.023e-01  +1.672e-01  +3.738e-02  +9.968e-02  +1.650e-01  +3.431e-02  +1.089e-01  +1.739e-01  +4.396e-02
  +151.0  +1.089e-01  +1.783e-01  +3.944e-02  +1.061e-01  +1.763e-01  +3.597e-02  +1.153e-01  +1.846e-01  +4.590e-02
  +152.0  +1.056e-01  +1.751e-01  +3.603e-02  +1.029e-01  +1.725e-01  +3.324e-02  +1.121e-01  +1.825e-01  +4.174e-02
  +153.0  +9.726e-02  +1.670e-01  +2.753e-02  +9.433e-02  +1.639e-01  +2.480e-02  +1.044e-01  +1.756e-01  +3.325e-02
  +154.0  +1.015e-01  +1.741e-01  +2.890e-02  +9.884e-02  +1.709e-01  +2.678e-02  +1.083e-01  +1.831e-01  +3.347e-02
  +155.0  +9.674e-02  +1.689e-01  +2.460e-02  +9.409e-02  +1.655e-01  +2.264e-02  +1.037e-01  +1.783e-01  +2.919e-02
  +156.0  +9.761e-02  +1.709e-01  +2.432e-02  +9.477e-02  +1.674e-01  +2.210e-02  +1.048e-01  +1.808e-01  +2.885e-02
  +157.0  +9.679e-02  +1.632e-01  +3.037e-02  +9.429e-02  +1.600e-01  +2.853e-02  +1.036e-01  +1.733e-01  +3.402e-02
  +158.0  +9.785e-02  +1.616e-01  +3.409e-02  +9.474e-02  +1.580e-01  +3.151e-02  +1.059e-01  +1.720e-01  +3.970e-02
  +159.0  +9.938e-02  +1.622e-01  +3.653e-02  +9.619e-02  +1.587e-01  +3.365e-02  +1.074e-01  +1.728e-01  +4.203e-02
  +160.0  +9.334e-02  +1.594e-01  +2.732e-02  +8.978e-02  +1.553e-01  +2.424e-02  +1.024e-01  +1.709e-01  +3.404e-02
  +161.0  +9.542e-02  +1.563e-01  +3.457e-02  +9.186e-02  +1.521e-01  +3.160e-02  +1.042e-01  +1.684e-01  +3.989e-02
  +162.0  +9.879e-02  +1.598e-01  +3.779e-02  +9.512e-02  +1.556e-01  +3.463e-02  +1.077e-01  +1.723e-01  +4.314e-02
  +163.0  +9.290e-02  +1.533e-01  +3.249e-02  +8.890e-02  +1.488e-01  +2.896e-02  +1.021e-01  +1.671e-01  +3.717e-02
  +164.0  +9.358e-02  +1.479e-01  +3.925e-02  +8.994e-02  +1.436e-01  +3.628e-02  +1.025e-01  +1.615e-01  +4.353e-02
  +165.0  +9.495e-02  +1.548e-01  +3.508e-02  +9.192e-02  +1.511e-01  +3.275e-02  +1.031e-01  +1.673e-01  +3.899e-02
  +166.0  +1.051e-01  +1.724e-01  +3.778e-02  +1.020e-01  +1.690e-01  +3.509e-02  +1.133e-01  +1.836e-01  +4.290e-02
  +167.0  +1.078e-01  +1.803e-01  +3.526e-02  +1.051e-01  +1.774e-01  +3.272e-02  +1.157e-01  +1.904e-01  +4.093e-02
  +168.0  +1.093e-01  +1.844e-01  +3.417e-02  +1.065e-01  +1.809e-01  +3.210e-02  +1.182e-01  +1.960e-01  +4.036e-02
  +169.0  +1.129e-01  +1.800e-01  +4.571e-02  +1.102e-01  +1.774e-01  +4.303e-02  +1.214e-01  +1.902e-01  +5.257e-02
  +170.0  +1.162e-01  +1.843e-01  +4.815e-02  +1.133e-01  +1.818e-01  +4.475e-02  +1.255e-01  +1.942e-01  +5.672e-02
  +171.0  +1.169e-01  +1.898e-01  +4.408e-02  +1.134e-01  +1.867e-01  +4.003e-02  +1.269e-01  +2.009e-01  +5.288e-02
  +172.0  +1.132e-01  +1.834e-01  +4.306e-02  +1.100e-01  +1.805e-01  +3.946e-02  +1.227e-01  +1.946e-01  +5.083e-02
  +173.0  +1.146e-01  +1.908e-01  +3.847e-02  +1.113e-01  +1.879e-01  +3.478e-02  +1.245e-01  +2.019e-01  +4.721e-02
  +174.0  +1.141e-01  +1.925e-01  +3.576e-02  +1.106e-01  +1.891e-01  +3.213e-02  +1.245e-01  +2.048e-01  +4.419e-02
  +175.0  +1.106e-01  +1.881e-01  +3.301e-02  +1.072e-01  +1.848e-01  +2.964e-02  +1.212e-01  +2.006e-01  +4.186e-02
  +176.0  +1.068e-01  +1.770e-01  +3.650e-02  +1.039e-01  +1.740e-01  +3.388e-02  +1.173e-01  +1.888e-01  +4.571e-02
  +177.0  +1.080e-01  +1.747e-01  +4.127e-02  +1.033e-01  +1.705e-01  +3.606e-02  +1.210e-01  +1.899e-01  +5.215e-02
  +178.0  +1.054e-01  +1.718e-01  +3.896e-02  +1.013e-01  +1.678e-01  +3.474e-02  +1.173e-01  +1.869e-01  +4.774e-02
  +179.0  +1.102e-01  +1.808e-01  +3.964e-02  +1.057e-01  +1.767e-01  +3.480e-02  +1.228e-01  +1.965e-01  +4.914e-02
  +180.0  +1.097e-01  +1.849e-01  +3.445e-02  +1.051e-01  +1.803e-01  +2.992e-02  +1.224e-01  +2.017e-01  +4.319e-02
  +181.0  +1.137e-01  +1.923e-01  +3.508e-02  +1.091e-01  +1.878e-01  +3.053e-02  +1.264e-01  +2.087e-01  +4.409e-02
  +182.0  +1.165e-01  +1.959e-01  +3.710e-02  +1.123e-01  +1.916e-01  +3.286e-02  +1.290e-01  +2.110e-01  +4.691e-02
  +183.0  +1.129e-01  +1.884e-01  +3.743e-02  +1.082e-01  +1.831e-01  +3.333e-02  +1.269e-01  +2.062e-01  +4.752e-02
  +184.0  +1.106e-01  +1.870e-01  +3.409e-02  +1.057e-01  +1.814e-01  +2.994e-02  +1.249e-01  +2.060e-01  +4.380e-02
  +185.0  +1.101e-01  +1.839e-01  +3.634e-02  +1.050e-01  +1.780e-01  +3.212e-02  +1.247e-01  +2.039e-01  +4.543e-02
  +186.0  +1.125e-01  +1.847e-01  +4.027e-02  +1.067e-01  +1.784e-01  +3.502e-02  +1.279e-01  +2.062e-01  +4.966e-02
  +187.0  +1.176e-01  +1.906e-01  +4.466e-02  +1.124e-01  +1.845e-01  +4.039e-02  +1.325e-01  +2.116e-01  +5.349e-02
  +188.0  +1.194e-01  +1.956e-01  +4.320e-02  +1.141e-01  +1.890e-01  +3.915e-02  +1.342e-01  +2.173e-01  +5.106e-02
  +189.0  +1.220e-01  +1.982e-01  +4.580e-02  +1.167e-01  +1.921e-01  +4.120e-02  +1.372e-01  +2.197e-01  +5.464e-02
  +190.0  +1.237e-01  +2.054e-01  +4.195e-02  +1.176e-01  +1.992e-01  +3.601e-02  +1.403e-01  +2.273e-01  +5.321e-02
  +191.0  +1.200e-01  +2.062e-01  +3.374e-02  +1.142e-01  +1.993e-01  +2.908e-02  +1.370e-01  +2.296e-01  +4.440e-02
  +192.0  +1.199e-01  +2.042e-01  +3.547e-02  +1.143e-01  +1.980e-01  +3.065e-02  +1.368e-01  +2.265e-01  +4.704e-02
  +193.0  +1.206e-01  +2.068e-01  +3.441e-02  +1.150e-01  +2.002e-01  +2.990e-02  +1.371e-01  +2.296e-01  +4.448e-02
  +194.0  +1.228e-01  +2.151e-01  +3.045e-02  +1.176e-01  +2.085e-01  +2.678e-02  +1.391e-01  +2.379e-01  +4.021e-02
  +195.0  +1.269e-01  +2.173e-01  +3.641e-02  +1.213e-01  +2.113e-01  +3.140e-02  +1.437e-01  +2.391e-01  +4.836e-02
  +196.0  +1.274e-01  +2.171e-01  +3.764e-02  +1.221e-01  +2.109e-01  +3.335e-02  +1.444e-01  +2.393e-01  +4.951e-02
  +197.0  +1.283e-01  +2.176e-01  +3.898e-02  +1.230e-01  +2.116e-01  +3.432e-02  +1.451e-01  +2.398e-01  +5.039e-02
  +198.0  +1.268e-01  +2.115e-01  +4.215e-02  +1.211e-01  +2.053e-01  +3.681e-02  +1.446e-01  +2.346e-01  +5.455e-02
  +199.0  +1.275e-01  +2.134e-01  +4.171e-02  +1.224e-01  +2.075e-01  +3.724e-02  +1.450e-01  +2.358e-01  +5.427e-02
  +200.0  +1.250e-01  +2.082e-01  +4.187e-02  +1.187e-01  +2.020e-01  +3.540e-02  +1.446e-01  +2.314e-01  +5.779e-02
  +201.0  +1.285e-01  +2.104e-01  +4.647e-02  +1.225e-01  +2.044e-01  +4.060e-02  +1.473e-01  +2.338e-01  +6.094e-02
  +202.0  +1.237e-01  +2.042e-01  +4.313e-02  +1.176e-01  +1.981e-01  +3.701e-02  +1.428e-01  +2.272e-01  +5.851e-02
  +203.0  +1.200e-01  +1.910e-01  +4.888e-02  +1.137e-01  +1.848e-01  +4.258e-02  +1.389e-01  +2.158e-01  +6.200e-02
  +204.0  +1.204e-01  +1.908e-01  +4.991e-02  +1.136e-01  +1.843e-01  +4.294e-02  +1.404e-01  +2.168e-01  +6.397e-02
  +205.0  +1.212e-01  +1.949e-01  +4.752e-02  +1.145e-01  +1.886e-01  +4.031e-02  +1.411e-01  +2.203e-01  +6.188e-02
  +206.0  +1.195e-01  +1.883e-01  +5.071e-02  +1.129e-01  +1.822e-01  +4.363e-02  +1.393e-01  +2.135e-01  +6.513e-02
  +207.0  +1.269e-01  +1.994e-01  +5.440e-02  +1.204e-01  +1.935e-01  +4.741e-02  +1.458e-01  +2.239e-01  +6.778e-02
  +208.0  +1.221e-01  +1.920e-01  +5.225e-02  +1.150e-01  +1.850e-01  +4.497e-02  +1.430e-01  +2.193e-01  +6.673e-02
  +209.0  +1.245e-01  +2.020e-01  +4.693e-02  +1.180e-01  +1.947e-01  +4.125e-02  +1.448e-01  +2.291e-01  +6.056e-02
  +210.0  +1.243e-01  +2.055e-01  +4.305e-02  +1.177e-01  +1.976e-01  +3.787e-02  +1.448e-01  +2.338e-01  +5.573e-02
  +211.0  +1.262e-01  +2.057e-01  +4.667e-02  +1.191e-01  +1.974e-01  +4.075e-02  +1.475e-01  +2.349e-01  +6.014e-02
  +212.0  +1.283e-01  +2.087e-01  +4.791e-02  +1.209e-01  +1.997e-01  +4.216e-02  +1.499e-01  +2.397e-01  +6.008e-02
  +213.0  +1.280e-01  +2.136e-01  +4.242e-02  +1.213e-01  +2.041e-01  +3.856e-02  +1.486e-01  +2.450e-01  +5.212e-02
  +214.0  +1.317e-01  +2.134e-01  +5.002e-02  +1.254e-01  +2.046e-01  +4.631e-02  +1.518e-01  +2.439e-01  +5.958e-02
  +215.0  +1.315e-01  +2.158e-01  +4.712e-02  +1.246e-01  +2.066e-01  +4.264e-02  +1.534e-01  +2.470e-01  +5.984e-02
  +216.0  +1.316e-01  +2.204e-01  +4.276e-02  +1.250e-01  +2.113e-01  +3.874e-02  +1.530e-01  +2.513e-01  +5.474e-02
  +217.0  +1.339e-01  +2.271e-01  +4.074e-02  +1.268e-01  +2.175e-01  +3.616e-02  +1.558e-01  +2.593e-01  +5.238e-02
  +218.0  +1.306e-01  +2.212e-01  +3.996e-02  +1.230e-01  +2.104e-01  +3.566e-02  +1.529e-01  +2.557e-01  +5.010e-02
  +219.0  +1.279e-01  +2.132e-01  +4.262e-02  +1.203e-01  +2.023e-01  +3.818e-02  +1.502e-01  +2.485e-01  +5.186e-02
  +220.0  +1.222e-01  +2.130e-01  +3.137e-02  +1.140e-01  +2.011e-01  +2.691e-02  +1.460e-01  +2.500e-01  +4.208e-02
  +221.0  +1.277e-01  +2.149e-01  +4.055e-02  +1.194e-01  +2.036e-01  +3.524e-02  +1.516e-01  +2.511e-01  +5.216e-02
  +222.0  +1.280e-01  +2.151e-01  +4.097e-02  +1.196e-01  +2.033e-01  +3.580e-02  +1.520e-01  +2.520e-01  +5.206e-02
  +223.0  +1.312e-01  +2.218e-01  +4.061e-02  +1.227e-01  +2.106e-01  +3.484e-02  +1.553e-01  +2.574e-01  +5.328e-02
  +224.0  +1.322e-01  +2.190e-01  +4.532e-02  +1.232e-01  +2.078e-01  +3.858e-02  +1.580e-01  +2.549e-01  +6.117e-02
  +225.0  +1.357e-01  +2.253e-01  +4.603e-02  +1.266e-01  +2.147e-01  +3.855e-02  +1.616e-01  +2.600e-01  +6.322e-02
  +226.0  +1.390e-01  +2.303e-01  +4.774e-02  +1.302e-01  +2.204e-01  +3.994e-02  +1.647e-01  +2.635e-01  +6.591e-02
  +227.0  +1.383e-01  +2.256e-01  +5.097e-02  +1.298e-01  +2.158e-01  +4.369e-02  +1.635e-01  +2.589e-01  +6.820e-02
  +228.0  +1.396e-01  +2.254e-01  +5.384e-02  +1.308e-01  +2.156e-01  +4.602e-02  +1.651e-01  +2.594e-01  +7.088e-02
  +229.0  +1.426e-01  +2.327e-01  +5.250e-02  +1.337e-01  +2.229e-01  +4.453e-02  +1.689e-01  +2.666e-01  +7.122e-02
  +230.0  +1.394e-01  +2.245e-01  +5.425e-02  +1.305e-01  +2.153e-01  +4.581e-02  +1.657e-01  +2.581e-01  +7.343e-02
  +231.0  +1.402e-01  +2.219e-01  +5.864e-02  +1.311e-01  +2.124e-01  +4.974e-02  +1.675e-01  +2.565e-01  +7.856e-02
  +232.0  +1.359e-01  +2.172e-01  +5.462e-02  +1.268e-01  +2.078e-01  +4.588e-02  +1.631e-01  +2.522e-01  +7.394e-02
  +233.0  +1.345e-01  +2.119e-01  +5.714e-02  +1.257e-01  +2.023e-01  +4.904e-02  +1.620e-01  +2.475e-01  +7.652e-02
  +234.0  +1.361e-01  +2.141e-01  +5.809e-02  +1.272e-01  +2.042e-01  +5.017e-02  +1.642e-01  +2.499e-01  +7.843e-02
  +235.0  +1.315e-01  +2.049e-01  +5.802e-02  +1.223e-01  +1.942e-01  +5.038e-02  +1.603e-01  +2.427e-01  +7.793e-02
  +236.0  +1.293e-01  +2.026e-01  +5.599e-02  +1.198e-01  +1.923e-01  +4.732e-02  +1.587e-01  +2.400e-01  +7.744e-02
  +237.0  +1.316e-01  +2.064e-01  +5.688e-02  +1.223e-01  +1.961e-01  +4.855e-02  +1.604e-01  +2.434e-01  +7.740e-02
  +238.0  +1.282e-01  +1.996e-01  +5.673e-02  +1.184e-01  +1.885e-01  +4.836e-02  +1.588e-01  +2.384e-01  +7.909e-02
  +239.0  +1.260e-01  +1.972e-01  +5.490e-02  +1.163e-01  +1.854e-01  +4.714e-02  +1.565e-01  +2.375e-01  +7.541e-02
  +240.0  +1.253e-01  +1.954e-01  +5.525e-02  +1.151e-01  +1.830e-01  +4.713e-02  +1.572e-01  +2.369e-01  +7.750e-02
  +241.0  +1.230e-01  +1.915e-01  +5.462e-02  +1.130e-01  +1.809e-01  +4.509e-02  +1.543e-01  +2.301e-01  +7.842e-02
  +242.0  +1.190e-01  +1.877e-01  +5.032e-02  +1.084e-01  +1.770e-01  +3.983e-02  +1.509e-01  +2.277e-01  +7.405e-02
  +243.0  +1.197e-01  +1.892e-01  +5.014e-02  +1.090e-01  +1.783e-01  +3.974e-02  +1.521e-01  +2.293e-01  +7.494e-02
  +244.0  +1.189e-01  +1.904e-01  +4.734e-02  +1.080e-01  +1.795e-01  +3.647e-02  +1.515e-01  +2.304e-01  +7.249e-02
  +245.0  +1.245e-01  +1.974e-01  +5.165e-02  +1.140e-01  +1.853e-01  +4.278e-02  +1.570e-01  +2.393e-01  +7.475e-02
  +246.0  +1.279e-01  +2.023e-01  +5.354e-02  +1.173e-01  +1.893e-01  +4.526e-02  +1.603e-01  +2.458e-01  +7.487e-02
  +247.0  +1.279e-01  +1.988e-01  +5.696e-02  +1.178e-01  +1.859e-01  +4.960e-02  +1.595e-01  +2.419e-01  +7.703e-02
  +248.0  +1.266e-01  +1.998e-01  +5.341e-02  +1.158e-01  +1.854e-01  +4.623e-02  +1.597e-01  +2.461e-01  +7.332e-02
  +249.0  +1.299e-01  +2.048e-01  +5.509e-02  +1.191e-01  +1.898e-01  +4.841e-02  +1.622e-01  +2.522e-01  +7.221e-02
  +250.0  +1.269e-01  +1.974e-01  +5.632e-02  +1.172e-01  +1.822e-01  +5.221e-02  +1.582e-01  +2.458e-01  +7.070e-02
  +251.0  +1.299e-01  +2.052e-01  +5.455e-02  +1.203e-01  +1.909e-01  +4.967e-02  +1.613e-01  +2.507e-01  +7.175e-02
  +252.0  +1.264e-01  +1.988e-01  +5.395e-02  +1.167e-01  +1.836e-01  +4.987e-02  +1.581e-01  +2.463e-01  +6.981e-02
  +253.0  +1.275e-01  +2.047e-01  +5.042e-02  +1.178e-01  +1.897e-01  +4.584e-02  +1.583e-01  +2.515e-01  +6.507e-02
  +254.0  +1.299e-01  +2.057e-01  +5.412e-02  +1.195e-01  +1.902e-01  +4.874e-02  +1.616e-01  +2.544e-01  +6.889e-02
  +255.0  +1.287e-01  +2.028e-01  +5.453e-02  +1.192e-01  +1.874e-01  +5.093e-02  +1.592e-01  +2.510e-01  +6.743e-02
  +256.0  +1.256e-01  +1.971e-01  +5.409e-02  +1.151e-01  +1.811e-01  +4.909e-02  +1.579e-01  +2.471e-01  +6.874e-02
  +257.0  +1.258e-01  +2.011e-01  +5.043e-02  +1.152e-01  +1.853e-01  +4.499e-02  +1.588e-01  +2.495e-01  +6.802e-02
  +258.0  +1.263e-01  +2.048e-01  +4.769e-02  +1.164e-01  +1.889e-01  +4.403e-02  +1.586e-01  +2.532e-01  +6.400e-02
  +259.0  +1.203e-01  +1.929e-01  +4.772e-02  +1.097e-01  +1.761e-01  +4.335e-02  +1.526e-01  +2.437e-01  +6.159e-02
  +260.0  +1.196e-01  +1.949e-01  +4.428e-02  +1.086e-01  +1.790e-01  +3.818e-02  +1.519e-01  +2.448e-01  +5.913e-02
  +261.0  +1.241e-01  +2.054e-01  +4.279e-02  +1.136e-01  +1.900e-01  +3.716e-02  +1.556e-01  +2.539e-01  +5.730e-02
  +262.0  +1.236e-01  +2.035e-01  +4.362e-02  +1.129e-01  +1.884e-01  +3.752e-02  +1.565e-01  +2.506e-01  +6.232e-02
  +263.0  +1.226e-01  +1.959e-01  +4.930e-02  +1.110e-01  +1.812e-01  +4.081e-02  +1.555e-01  +2.443e-01  +6.668e-02
  +264.0  +1.225e-01  +2.019e-01  +4.315e-02  +1.108e-01  +1.868e-01  +3.479e-02  +1.557e-01  +2.500e-01  +6.149e-02
  +265.0  +1.208e-01  +1.940e-01  +4.764e-02  +1.085e-01  +1.788e-01  +3.821e-02  +1.550e-01  +2.431e-01  +6.685e-02
  +266.0  +1.236e-01  +2.042e-01  +4.296e-02  +1.127e-01  +1.903e-01  +3.505e-02  +1.568e-01  +2.500e-01  +6.363e-02
  +267.0  +1.207e-01  +1.918e-01  +4.959e-02  +1.093e-01  +1.777e-01  +4.078e-02  +1.541e-01  +2.392e-01  +6.889e-02
  +268.0  +1.227e-01  +1.939e-01  +5.137e-02  +1.118e-01  +1.807e-01  +4.290e-02  +1.554e-01  +2.399e-01  +7.089e-02
  +269.0  +1.206e-01  +1.913e-01  +5.000e-02  +1.094e-01  +1.775e-01  +4.123e-02  +1.540e-01  +2.384e-01  +6.962e-02
  +270.0  +1.262e-01  +1.949e-01  +5.745e-02  +1.146e-01  +1.816e-01  +4.767e-02  +1.588e-01  +2.418e-01  +7.589e-02
  +271.0  +1.264e-01  +1.975e-01  +5.536e-02  +1.153e-01  +1.836e-01  +4.706e-02  +1.591e-01  +2.455e-01  +7.274e-02
  +272.0  +1.268e-01  +2.001e-01  +5.344e-02  +1.159e-01  +1.862e-01  +4.565e-02  +1.605e-01  +2.464e-01  +7.460e-02
  +273.0  +1.237e-01  +1.994e-01  +4.795e-02  +1.134e-01  +1.865e-01  +4.040e-02  +1.569e-01  +2.432e-01  +7.062e-02
  +274.0  +1.235e-01  +1.993e-01  +4.769e-02  +1.129e-01  +1.860e-01  +3.984e-02  +1.575e-01  +2.436e-01  +7.136e-02
  +275.0  +1.213e-01  +1.989e-01  +4.379e-02  +1.115e-01  +1.863e-01  +3.670e-02  +1.549e-01  +2.414e-01  +6.847e-02
  +276.0  +1.214e-01  +1.960e-01  +4.671e-02  +1.121e-01  +1.837e-01  +4.043e-02  +1.541e-01  +2.376e-01  +7.069e-02
  +277.0  +1.201e-01  +1.954e-01  +4.473e-02  +1.113e-01  +1.839e-01  +3.862e-02  +1.520e-01  +2.360e-01  +6.794e-02
  +278.0  +1.213e-01  +1.959e-01  +4.668e-02  +1.126e-01  +1.849e-01  +4.019e-02  +1.506e-01  +2.359e-01  +6.524e-02
  +279.0  +1.206e-01  +1.987e-01  +4.244e-02  +1.120e-01  +1.885e-01  +3.552e-02  +1.502e-01  +2.374e-01  +6.294e-02
  +280.0  +1.261e-01  +2.072e-01  +4.498e-02  +1.169e-01  +1.962e-01  +3.766e-02  +1.559e-01  +2.473e-01  +6.445e-02
  +281.0  +1.300e-01  +2.151e-01  +4.484e-02  +1.210e-01  +2.058e-01  +3.622e-02  +1.594e-01  +2.512e-01  +6.756e-02
  +282.0  +1.316e-01  +2.121e-01  +5.113e-02  +1.226e-01  +2.028e-01  +4.237e-02  +1.603e-01  +2.488e-01  +7.184e-02
  +283.0  +1.369e-01  +2.174e-01  +5.633e-02  +1.281e-01  +2.077e-01  +4.853e-02  +1.644e-01  +2.553e-01  +7.359e-02
  +284.0  +1.332e-01  +2.144e-01  +5.189e-02  +1.252e-01  +2.060e-01  +4.451e-02  +1.610e-01  +2.489e-01  +7.297e-02
  +285.0  +1.341e-01  +2.158e-01  +5.238e-02  +1.253e-01  +2.056e-01  +4.506e-02  +1.633e-01  +2.540e-01  +7.247e-02
  +286.0  +1.357e-01  +2.142e-01  +5.721e-02  +1.270e-01  +2.042e-01  +4.980e-02  +1.642e-01  +2.523e-01  +7.615e-02
  +287.0  +1.314e-01  +2.086e-01  +5.412e-02  +1.232e-01  +1.982e-01  +4.818e-02  +1.601e-01  +2.481e-01  +7.212e-02
  +288.0  +1.331e-01  +2.130e-01  +5.321e-02  +1.244e-01  +2.036e-01  +4.513e-02  +1.616e-01  +2.500e-01  +7.330e-02
  +289.0  +1.254e-01  +2.048e-01  +4.602e-02  +1.159e-01  +1.946e-01  +3.710e-02  +1.556e-01  +2.442e-01  +6.707e-02
  +290.0  +1.285e-01  +2.074e-01  +4.959e-02  +1.180e-01  +1.972e-01  +3.889e-02  +1.591e-01  +2.472e-01  +7.099e-02
  +291.0  +1.272e-01  +2.084e-01  +4.594e-02  +1.171e-01  +1.969e-01  +3.721e-02  +1.577e-01  +2.507e-01  +6.467e-02
  +292.0  +1.236e-01  +2.036e-01  +4.367e-02  +1.133e-01  +1.914e-01  +3.509e-02  +1.548e-01  +2.472e-01  +6.245e-02
  +293.0  +1.254e-01  +2.100e-01  +4.080e-02  +1.152e-01  +1.981e-01  +3.219e-02  +1.562e-01  +2.521e-01  +6.040e-02
  +294.0  +1.233e-01  +2.077e-01  +3.891e-02  +1.134e-01  +1.951e-01  +3.180e-02  +1.543e-01  +2.521e-01  +5.651e-02
  +295.0  +1.297e-01  +2.141e-01  +4.533e-02  +1.205e-01  +2.020e-01  +3.897e-02  +1.588e-01  +2.565e-01  +6.104e-02
  +296.0  +1.316e-01  +2.154e-01  +4.789e-02  +1.226e-01  +2.023e-01  +4.294e-02  +1.612e-01  +2.599e-01  +6.256e-02
  +297.0  +1.350e-01  +2.126e-01  +5.741e-02  +1.261e-01  +2.000e-01  +5.215e-02  +1.636e-01  +2.569e-01  +7.029e-02
  +298.0  +1.371e-01  +2.212e-01  +5.307e-02  +1.288e-01  +2.091e-01  +4.848e-02  +1.650e-01  +2.637e-01  +6.630e-02
  +299.0  +1.419e-01  +2.257e-01  +5.815e-02  +1.342e-01  +2.139e-01  +5.449e-02  +1.679e-01  +2.674e-01  +6.844e-02
  +300.0  +1.422e-01  +2.264e-01  +5.796e-02  +1.338e-01  +2.143e-01  +5.343e-02  +1.700e-01  +2.688e-01  +7.116e-02
  +301.0  +1.455e-01  +2.354e-01  +5.564e-02  +1.367e-01  +2.235e-01  +4.990e-02  +1.745e-01  +2.757e-01  +7.340e-02
  +302.0  +1.462e-01  +2.394e-01  +5.312e-02  +1.378e-01  +2.276e-01  +4.796e-02  +1.742e-01  +2.802e-01  +6.815e-02
  +303.0  +1.489e-01  +2.448e-01  +5.292e-02  +1.401e-01  +2.327e-01  +4.755e-02  +1.778e-01  +2.850e-01  +7.058e-02
  +304.0  +1.473e-01  +2.429e-01  +5.174e-02  +1.380e-01  +2.306e-01  +4.548e-02  +1.772e-01  +2.830e-01  +7.142e-02
  +305.0  +1.457e-01  +2.388e-01  +5.263e-02  +1.368e-01  +2.273e-01  +4.624e-02  +1.746e-01  +2.788e-01  +7.036e-02
  +306.0  +1.495e-01  +2.462e-01  +5.290e-02  +1.402e-01  +2.337e-01  +4.666e-02  +1.785e-01  +2.883e-01  +6.870e-02
  +307.0  +1.487e-01  +2.474e-01  +4.996e-02  +1.399e-01  +2.355e-01  +4.437e-02  +1.765e-01  +2.885e-01  +6.449e-02
  +308.0  +1.529e-01  +2.489e-01  +5.690e-02  +1.446e-01  +2.367e-01  +5.245e-02  +1.804e-01  +2.908e-01  +7.000e-02
  +309.0  +1.454e-01  +2.418e-01  +4.894e-02  +1.377e-01  +2.286e-01  +4.682e-02  +1.739e-01  +2.851e-01  +6.271e-02
  +310.0  +1.407e-01  +2.351e-01  +4.631e-02  +1.320e-01  +2.218e-01  +4.221e-02  +1.710e-01  +2.787e-01  +6.337e-02
  +311.0  +1.429e-01  +2.393e-01  +4.651e-02  +1.348e-01  +2.255e-01  +4.406e-02  +1.723e-01  +2.826e-01  +6.197e-02
  +312.0  +1.389e-01  +2.297e-01  +4.800e-02  +1.300e-01  +2.161e-01  +4.392e-02  +1.693e-01  +2.736e-01  +6.487e-02
  +313.0  +1.345e-01  +2.203e-01  +4.867e-02  +1.237e-01  +2.064e-01  +4.094e-02  +1.674e-01  +2.650e-01  +6.986e-02
  +314.0  +1.310e-01  +2.193e-01  +4.274e-02  +1.215e-01  +2.060e-01  +3.700e-02  +1.630e-01  +2.645e-01  +6.138e-02
  +315.0  +1.309e-01  +2.134e-01  +4.836e-02  +1.221e-01  +2.006e-01  +4.363e-02  +1.615e-01  +2.577e-01  +6.525e-02
  +316.0  +1.315e-01  +2.128e-01  +5.015e-02  +1.227e-01  +2.007e-01  +4.463e-02  +1.607e-01  +2.562e-01  +6.517e-02
  +317.0  +1.302e-01  +2.094e-01  +5.105e-02  +1.204e-01  +1.980e-01  +4.287e-02  +1.607e-01  +2.519e-01  +6.953e-02
  +318.0  +1.304e-01  +2.154e-01  +4.536e-02  +1.201e-01  +2.033e-01  +3.685e-02  +1.630e-01  +2.574e-01  +6.849e-02
  +319.0  +1.355e-01  +2.206e-01  +5.038e-02  +1.264e-01  +2.092e-01  +4.357e-02  +1.649e-01  +2.619e-01  +6.793e-02
  +320.0  +1.311e-01  +2.172e-01  +4.511e-02  +1.213e-01  +2.055e-01  +3.700e-02  +1.614e-01  +2.589e-01  +6.394e-02
  +321.0  +1.250e-01  +2.089e-01  +4.117e-02  +1.161e-01  +1.962e-01  +3.595e-02  +1.553e-01  +2.524e-01  +5.828e-02
  +322.0  +1.273e-01  +2.164e-01  +3.812e-02  +1.193e-01  +2.050e-01  +3.354e-02  +1.559e-01  +2.574e-01  +5.435e-02
  +323.0  +1.295e-01  +2.165e-01  +4.253e-02  +1.222e-01  +2.059e-01  +3.846e-02  +1.563e-01  +2.556e-01  +5.710e-02
  +324.0  +1.292e-01  +2.105e-01  +4.792e-02  +1.214e-01  +1.991e-01  +4.361e-02  +1.560e-01  +2.523e-01  +5.974e-02
  +325.0  +1.253e-01  +2.027e-01  +4.799e-02  +1.178e-01  +1.917e-01  +4.388e-02  +1.514e-01  +2.454e-01  +5.740e-02
  +326.0  +1.316e-01  +2.097e-01  +5.351e-02  +1.237e-01  +1.994e-01  +4.800e-02  +1.582e-01  +2.502e-01  +6.618e-02
  +327.0  +1.311e-01  +2.132e-01  +4.897e-02  +1.232e-01  +2.022e-01  +4.409e-02  +1.581e-01  +2.551e-01  +6.103e-02
  +328.0  +1.291e-01  +2.111e-01  +4.703e-02  +1.213e-01  +2.006e-01  +4.208e-02  +1.568e-01  +2.517e-01  +6.197e-02
  +329.0  +1.310e-01  +2.092e-01  +5.279e-02  +1.234e-01  +1.976e-01  +4.924e-02  +1.592e-01  +2.516e-01  +6.687e-02
  +330.0  +1.312e-01  +2.090e-01  +5.337e-02  +1.228e-01  +1.984e-01  +4.729e-02  +1.597e-01  +2.507e-01  +6.858e-02
  +331.0  +1.301e-01  +2.060e-01  +5.424e-02  +1.219e-01  +1.950e-01  +4.874e-02  +1.584e-01  +2.479e-01  +6.885e-02
  +332.0  +1.353e-01  +2.131e-01  +5.758e-02  +1.278e-01  +2.024e-01  +5.313e-02  +1.625e-01  +2.549e-01  +7.008e-02
  +333.0  +1.279e-01  +2.065e-01  +4.931e-02  +1.196e-01  +1.945e-01  +4.469e-02  +1.574e-01  +2.499e-01  +6.488e-02
  +334.0  +1.296e-01  +2.062e-01  +5.295e-02  +1.220e-01  +1.952e-01  +4.887e-02  +1.566e-01  +2.489e-01  +6.427e-02
  +335.0  +1.340e-01  +2.117e-01  +5.622e-02  +1.263e-01  +2.002e-01  +5.244e-02  +1.616e-01  +2.543e-01  +6.891e-02
  +336.0  +1.265e-01  +2.076e-01  +4.533e-02  +1.187e-01  +1.943e-01  +4.307e-02  +1.564e-01  +2.540e-01  +5.891e-02
  +337.0  +1.290e-01  +2.053e-01  +5.272e-02  +1.215e-01  +1.925e-01  +5.048e-02  +1.569e-01  +2.509e-01  +6.302e-02
  +338.0  +1.239e-01  +2.001e-01  +4.775e-02  +1.167e-01  +1.866e-01  +4.691e-02  +1.520e-01  +2.473e-01  +5.671e-02
  +339.0  +1.326e-01  +2.088e-01  +5.645e-02  +1.257e-01  +1.958e-01  +5.558e-02  +1.600e-01  +2.548e-01  +6.515e-02
  +340.0  +1.314e-01  +2.103e-01  +5.258e-02  +1.240e-01  +1.974e-01  +5.064e-02  +1.597e-01  +2.553e-01  +6.400e-02
  +341.0  +1.362e-01  +2.149e-01  +5.745e-02  +1.287e-01  +2.032e-01  +5.418e-02  +1.639e-01  +2.571e-01  +7.073e-02
  +342.0  +1.365e-01  +2.178e-01  +5.521e-02  +1.283e-01  +2.062e-01  +5.038e-02  +1.658e-01  +2.607e-01  +7.098e-02
  +343.0  +1.381e-01  +2.203e-01  +5.596e-02  +1.312e-01  +2.090e-01  +5.347e-02  +1.655e-01  +2.617e-01  +6.934e-02
  +344.0  +1.339e-01  +2.148e-01  +5.293e-02  +1.269e-01  +2.033e-01  +5.036e-02  +1.611e-01  +2.570e-01  +6.517e-02
  +345.0  +1.339e-01  +2.166e-01  +5.118e-02  +1.266e-01  +2.053e-01  +4.801e-02  +1.629e-01  +2.578e-01  +6.801e-02
  +346.0  +1.362e-01  +2.195e-01  +5.297e-02  +1.287e-01  +2.096e-01  +4.785e-02  +1.641e-01  +2.588e-01  +6.947e-02
  +347.0  +1.373e-01  +2.220e-01  +5.259e-02  +1.294e-01  +2.113e-01  +4.735e-02  +1.662e-01  +2.624e-01  +6.994e-02
  +348.0  +1.409e-01  +2.247e-01  +5.719e-02  +1.327e-01  +2.141e-01  +5.134e-02  +1.708e-01  +2.644e-01  +7.723e-02
  +349.0  +1.359e-01  +2.179e-01  +5.400e-02  +1.275e-01  +2.080e-01  +4.703e-02  +1.664e-01  +2.572e-01  +7.559e-02
  +350.0  +1.382e-01  +2.192e-01  +5.726e-02  +1.292e-01  +2.075e-01  +5.088e-02  +1.697e-01  +2.618e-01  +7.755e-02
  +351.0  +1.393e-01  +2.172e-01  +6.148e-02  +1.309e-01  +2.060e-01  +5.584e-02  +1.702e-01  +2.586e-01  +8.185e-02
  +352.0  +1.409e-01  +2.174e-01  +6.448e-02  +1.324e-01  +2.080e-01  +5.676e-02  +1.710e-01  +2.567e-01  +8.538e-02
  +353.0  +1.406e-01  +2.141e-01  +6.705e-02  +1.320e-01  +2.038e-01  +6.016e-02  +1.710e-01  +2.550e-01  +8.703e-02
  +354.0  +1.364e-01  +2.064e-01  +6.642e-02  +1.284e-01  +1.955e-01  +6.130e-02  +1.663e-01  +2.498e-01  +8.283e-02
  +355.0  +1.293e-01  +1.971e-01  +6.149e-02  +1.202e-01  +1.865e-01  +5.398e-02  +1.610e-01  +2.404e-01  +8.159e-02
  +356.0  +1.344e-01  +2.047e-01  +6.415e-02  +1.247e-01  +1.937e-01  +5.569e-02  +1.661e-01  +2.493e-01  +8.286e-02
  +357.0  +1.335e-01  +2.096e-01  +5.731e-02  +1.239e-01  +1.991e-01  +4.874e-02  +1.646e-01  +2.517e-01  +7.739e-02
  +358.0  +1.336e-01  +2.045e-01  +6.267e-02  +1.243e-01  +1.948e-01  +5.372e-02  +1.639e-01  +2.464e-01  +8.131e-02
  +359.0  +1.381e-01  +2.147e-01  +6.162e-02  +1.290e-01  +2.036e-01  +5.447e-02  +1.678e-01  +2.585e-01  +7.721e-02
  +360.0  +1.331e-01  +2.081e-01  +5.810e-02  +1.240e-01  +1.972e-01  +5.072e-02  +1.630e-01  +2.520e-01  +7.394e-02
  +361.0  +1.354e-01  +2.097e-01  +6.110e-02  +1.261e-01  +1.983e-01  +5.387e-02  +1.651e-01  +2.550e-01  +7.532e-02
  +362.0  +1.303e-01  +2.035e-01  +5.717e-02  +1.216e-01  +1.932e-01  +5.007e-02  +1.592e-01  +2.469e-01  +7.145e-02
  +363.0  +1.273e-01  +2.025e-01  +5.198e-02  +1.177e-01  +1.923e-01  +4.304e-02  +1.578e-01  +2.457e-01  +6.976e-02
  +364.0  +1.290e-01  +2.033e-01  +5.475e-02  +1.201e-01  +1.940e-01  +4.618e-02  +1.583e-01  +2.436e-01  +7.306e-02
  +365.0  +1.313e-01  +2.067e-01  +5.597e-02  +1.229e-01  +1.975e-01  +4.818e-02  +1.605e-01  +2.461e-01  +7.493e-02
  +366.0  +1.315e-01  +2.080e-01  +5.498e-02  +1.229e-01  +1.998e-01  +4.600e-02  +1.603e-01  +2.451e-01  +7.541e-02
  +367.0  +1.399e-01  +2.206e-01  +5.928e-02  +1.313e-01  +2.114e-01  +5.116e-02  +1.684e-01  +2.598e-01  +7.697e-02
  +368.0  +1.420e-01  +2.252e-01  +5.884e-02  +1.333e-01  +2.163e-01  +5.033e-02  +1.703e-01  +2.637e-01  +7.686e-02
  +369.0  +1.415e-01  +2.196e-01  +6.330e-02  +1.326e-01  +2.117e-01  +5.345e-02  +1.690e-01  +2.569e-01  +8.111e-02
  +370.0  +1.384e-01  +2.109e-01  +6.580e-02  +1.295e-01  +2.036e-01  +5.537e-02  +1.658e-01  +2.480e-01  +8.354e-02
  +371.0  +1.387e-01  +2.124e-01  +6.489e-02  +1.299e-01  +2.055e-01  +5.423e-02  +1.658e-01  +2.478e-01  +8.381e-02
  +372.0  +1.344e-01  +2.114e-01  +5.733e-02  +1.259e-01  +2.024e-01  +4.932e-02  +1.627e-01  +2.521e-01  +7.337e-02
  +373.0  +1.348e-01  +2.089e-01  +6.069e-02  +1.266e-01  +1.998e-01  +5.333e-02  +1.615e-01  +2.495e-01  +7.342e-02
  +374.0  +1.278e-01  +2.010e-01  +5.464e-02  +1.187e-01  +1.917e-01  +4.565e-02  +1.572e-01  +2.418e-01  +7.261e-02
  +375.0  +1.258e-01  +1.958e-01  +5.571e-02  +1.169e-01  +1.867e-01  +4.714e-02  +1.553e-01  +2.369e-01  +7.365e-02
  +376.0  +1.283e-01  +2.006e-01  +5.603e-02  +1.189e-01  +1.919e-01  +4.587e-02  +1.579e-01  +2.407e-01  +7.507e-02
  +377.0  +1.314e-01  +2.019e-01  +6.086e-02  +1.220e-01  +1.932e-01  +5.093e-02  +1.614e-01  +2.413e-01  +8.153e-02
  +378.0  +1.296e-01  +2.015e-01  +5.773e-02  +1.217e-01  +1.916e-01  +5.170e-02  +1.577e-01  +2.433e-01  +7.217e-02
  +379.0  +1.275e-01  +1.971e-01  +5.794e-02  +1.189e-01  +1.882e-01  +4.964e-02  +1.565e-01  +2.377e-01  +7.530e-02
  +380.0  +1.317e-01  +2.039e-01  +5.954e-02  +1.236e-01  +1.953e-01  +5.189e-02  +1.590e-01  +2.437e-01  +7.436e-02
  +381.0  +1.303e-01  +2.078e-01  +5.280e-02  +1.225e-01  +1.993e-01  +4.568e-02  +1.580e-01  +2.463e-01  +6.965e-02
  +382.0  +1.305e-01  +2.093e-01  +5.166e-02  +1.228e-01  +1.992e-01  +4.646e-02  +1.591e-01  +2.503e-01  +6.794e-02
  +383.0  +1.330e-01  +2.129e-01  +5.300e-02  +1.253e-01  +2.028e-01  +4.785e-02  +1.610e-01  +2.542e-01  +6.788e-02
  +384.0  +1.348e-01  +2.126e-01  +5.701e-02  +1.271e-01  +2.023e-01  +5.185e-02  +1.633e-01  +2.551e-01  +7.143e-02
  +385.0  +1.326e-01  +2.068e-01  +5.841e-02  +1.253e-01  +1.968e-01  +5.373e-02  +1.606e-01  +2.486e-01  +7.250e-02
  +386.0  +1.339e-01  +2.104e-01  +5.734e-02  +1.264e-01  +2.010e-01  +5.174e-02  +1.615e-01  +2.513e-01  +7.174e-02
  +387.0  +1.349e-01  +2.111e-01  +5.860e-02  +1.268e-01  +2.011e-01  +5.257e-02  +1.636e-01  +2.532e-01  +7.407e-02
  +388.0  +1.302e-01  +2.071e-01  +5.328e-02  +1.218e-01  +1.959e-01  +4.779e-02  +1.601e-01  +2.519e-01  +6.821e-02
  +389.0  +1.326e-01  +2.087e-01  +5.643e-02  +1.242e-01  +1.978e-01  +5.057e-02  +1.623e-01  +2.526e-01  +7.207e-02
  +390.0  +1.320e-01  +2.020e-01  +6.194e-02  +1.231e-01  +1.920e-01  +5.415e-02  +1.629e-01  +2.450e-01  +8.073e-02
  +391.0  +1.327e-01  +2.079e-01  +5.756e-02  +1.237e-01  +1.961e-01  +5.122e-02  +1.640e-01  +2.535e-01  +7.437e-02
  +392.0  +1.312e-01  +2.086e-01  +5.373e-02  +1.226e-01  +1.981e-01  +4.705e-02  +1.624e-01  +2.504e-01  +7.446e-02
  +393.0  +1.352e-01  +2.081e-01  +6.236e-02  +1.271e-01  +1.974e-01  +5.671e-02  +1.652e-01  +2.502e-01  +8.009e-02
  +394.0  +1.305e-01  +2.055e-01  +5.557e-02  +1.227e-01  +1.955e-01  +4.993e-02  +1.604e-01  +2.470e-01  +7.378e-02
  +395.0  +1.298e-01  +2.020e-01  +5.763e-02  +1.210e-01  +1.921e-01  +4.981e-02  +1.614e-01  +2.439e-01  +7.893e-02
  +396.0  +1.284e-01  +1.995e-01  +5.740e-02  +1.197e-01  +1.891e-01  +5.038e-02  +1.593e-01  +2.419e-01  +7.665e-02
  +397.0  +1.304e-01  +2.014e-01  +5.942e-02  +1.222e-01  +1.911e-01  +5.327e-02  +1.610e-01  +2.443e-01  +7.764e-02
  +398.0  +1.293e-01  +2.024e-01  +5.619e-02  +1.206e-01  +1.930e-01  +4.816e-02  +1.590e-01  +2.447e-01  +7.332e-02
  +399.0  +1.339e-01  +2.162e-01  +5.168e-02  +1.255e-01  +2.067e-01  +4.418e-02  +1.640e-01  +2.569e-01  +7.105e-02
  +400.0  +1.357e-01  +2.162e-01  +5.521e-02  +1.279e-01  +2.067e-01  +4.916e-02  +1.647e-01  +2.568e-01  +7.267e-02
  +401.0  +1.346e-01  +2.098e-01  +5.935e-02  +1.271e-01  +2.001e-01  +5.401e-02  +1.634e-01  +2.510e-01  +7.588e-02
  +402.0  +1.396e-01  +2.196e-01  +5.955e-02  +1.317e-01  +2.092e-01  +5.413e-02  +1.689e-01  +2.618e-01  +7.596e-02
  +403.0  +1.374e-01  +2.167e-01  +5.806e-02  +1.292e-01  +2.068e-01  +5.152e-02  +1.666e-01  +2.575e-01  +7.576e-02
  +404.0  +1.380e-01  +2.232e-01  +5.274e-02  +1.292e-01  +2.138e-01  +4.451e-02  +1.697e-01  +2.618e-01  +7.758e-02
  +405.0  +1.351e-01  +2.168e-01  +5.347e-02  +1.260e-01  +2.076e-01  +4.436e-02  +1.672e-01  +2.552e-01  +7.929e-02
  +406.0  +1.387e-01  +2.285e-01  +4.893e-02  +1.287e-01  +2.189e-01  +3.855e-02  +1.723e-01  +2.669e-01  +7.771e-02
  +407.0  +1.358e-01  +2.205e-01  +5.100e-02  +1.264e-01  +2.119e-01  +4.084e-02  +1.680e-01  +2.580e-01  +7.802e-02
  +408.0  +1.397e-01  +2.254e-01  +5.403e-02  +1.298e-01  +2.160e-01  +4.369e-02  +1.728e-01  +2.646e-01  +8.104e-02
  +409.0  +1.320e-01  +2.186e-01  +4.535e-02  +1.213e-01  +2.074e-01  +3.515e-02  +1.663e-01  +2.625e-01  +7.015e-02
  +410.0  +1.354e-01  +2.215e-01  +4.935e-02  +1.257e-01  +2.100e-01  +4.143e-02  +1.672e-01  +2.660e-01  +6.842e-02
  +411.0  +1.341e-01  +2.207e-01  +4.748e-02  +1.251e-01  +2.097e-01  +4.054e-02  +1.655e-01  +2.645e-01  +6.653e-02
  +412.0  +1.356e-01  +2.222e-01  +4.899e-02  +1.263e-01  +2.116e-01  +4.107e-02  +1.678e-01  +2.652e-01  +7.040e-02
  +413.0  +1.372e-01  +2.252e-01  +4.918e-02  +1.286e-01  +2.147e-01  +4.250e-02  +1.668e-01  +2.679e-01  +6.577e-02
  +414.0  +1.357e-01  +2.210e-01  +5.048e-02  +1.279e-01  +2.100e-01  +4.573e-02  +1.638e-01  +2.650e-01  +6.251e-02
  +415.0  +1.341e-01  +2.192e-01  +4.893e-02  +1.247e-01  +2.098e-01  +3.951e-02  +1.640e-01  +2.613e-01  +6.678e-02
  +416.0  +1.340e-01  +2.181e-01  +4.980e-02  +1.243e-01  +2.081e-01  +4.037e-02  +1.648e-01  +2.613e-01  +6.821e-02
  +417.0  +1.376e-01  +2.269e-01  +4.837e-02  +1.283e-01  +2.186e-01  +3.798e-02  +1.681e-01  +2.651e-01  +7.105e-02
  +418.0  +1.360e-01  +2.263e-01  +4.566e-02  +1.266e-01  +2.182e-01  +3.499e-02  +1.658e-01  +2.648e-01  +6.678e-02
  +419.0  +1.381e-01  +2.236e-01  +5.261e-02  +1.289e-01  +2.160e-01  +4.183e-02  +1.668e-01  +2.619e-01  +7.173e-02
  +420.0  +1.367e-01  +2.256e-01  +4.787e-02  +1.285e-01  +2.173e-01  +3.981e-02  +1.649e-01  +2.643e-01  +6.555e-02
  +421.0  +1.409e-01  +2.336e-01  +4.827e-02  +1.326e-01  +2.252e-01  +4.000e-02  +1.695e-01  +2.704e-01  +6.872e-02
  +422.0  +1.409e-01  +2.357e-01  +4.604e-02  +1.332e-01  +2.270e-01  +3.937e-02  +1.688e-01  +2.727e-01  +6.484e-02
  +423.0  +1.405e-01  +2.364e-01  +4.466e-02  +1.321e-01  +2.272e-01  +3.708e-02  +1.687e-01  +2.748e-01  +6.258e-02
  +424.0  +1.364e-01  +2.322e-01  +4.069e-02  +1.282e-01  +2.225e-01  +3.398e-02  +1.663e-01  +2.720e-01  +6.054e-02
  +425.0  +1.384e-01  +2.342e-01  +4.255e-02  +1.294e-01  +2.247e-01  +3.408e-02  +1.692e-01  +2.741e-01  +6.435e-02
  +426.0  +1.417e-01  +2.372e-01  +4.629e-02  +1.331e-01  +2.278e-01  +3.831e-02  +1.712e-01  +2.765e-01  +6.598e-02
  +427.0  +1.399e-01  +2.372e-01  +4.257e-02  +1.314e-01  +2.279e-01  +3.490e-02  +1.689e-01  +2.763e-01  +6.155e-02
  +428.0  +1.345e-01  +2.333e-01  +3.563e-02  +1.263e-01  +2.232e-01  +2.931e-02  +1.637e-01  +2.737e-01  +5.365e-02
  +429.0  +1.349e-01  +2.307e-01  +3.909e-02  +1.276e-01  +2.213e-01  +3.385e-02  +1.634e-01  +2.698e-01  +5.691e-02
  +430.0  +1.306e-01  +2.300e-01  +3.119e-02  +1.236e-01  +2.207e-01  +2.660e-02  +1.578e-01  +2.693e-01  +4.637e-02
  +431.0  +1.322e-01  +2.285e-01  +3.587e-02  +1.254e-01  +2.190e-01  +3.182e-02  +1.592e-01  +2.679e-01  +5.053e-02
  +432.0  +1.322e-01  +2.307e-01  +3.365e-02  +1.244e-01  +2.212e-01  +2.765e-02  +1.603e-01  +2.691e-01  +5.150e-02
  +433.0  +1.344e-01  +2.346e-01  +3.412e-02  +1.268e-01  +2.254e-01  +2.817e-02  +1.619e-01  +2.725e-01  +5.135e-02
  +434.0  +1.390e-01  +2.420e-01  +3.598e-02  +1.310e-01  +2.326e-01  +2.938e-02  +1.677e-01  +2.798e-01  +5.567e-02
  +435.0  +1.395e-01  +2.459e-01  +3.308e-02  +1.318e-01  +2.362e-01  +2.732e-02  +1.684e-01  +2.828e-01  +5.404e-02
  +436.0  +1.370e-01  +2.369e-01  +3.718e-02  +1.296e-01  +2.276e-01  +3.164e-02  +1.657e-01  +2.757e-01  +5.556e-02
  +437.0  +1.373e-01  +2.404e-01  +3.422e-02  +1.296e-01  +2.304e-01  +2.878e-02  +1.668e-01  +2.785e-01  +5.509e-02
  +438.0  +1.365e-01  +2.351e-01  +3.795e-02  +1.286e-01  +2.252e-01  +3.202e-02  +1.661e-01  +2.736e-01  +5.858e-02
  +439.0  +1.352e-01  +2.302e-01  +4.014e-02  +1.273e-01  +2.206e-01  +3.406e-02  +1.640e-01  +2.686e-01  +5.937e-02
  +440.0  +1.319e-01  +2.217e-01  +4.210e-02  +1.238e-01  +2.117e-01  +3.584e-02  +1.618e-01  +2.602e-01  +6.337e-02
  +441.0  +1.283e-01  +2.137e-01  +4.282e-02  +1.198e-01  +2.033e-01  +3.637e-02  +1.599e-01  +2.542e-01  +6.548e-02
  +442.0  +1.276e-01  +2.092e-01  +4.600e-02  +1.177e-01  +1.981e-01  +3.729e-02  +1.605e-01  +2.520e-01  +6.904e-02
  +443.0  +1.339e-01  +2.205e-01  +4.732e-02  +1.245e-01  +2.094e-01  +3.951e-02  +1.659e-01  +2.618e-01  +7.003e-02
  +444.0  +1.336e-01  +2.123e-01  +5.482e-02  +1.237e-01  +2.006e-01  +4.688e-02  +1.660e-01  +2.559e-01  +7.600e-02
  +445.0  +1.308e-01  +2.101e-01  +5.140e-02  +1.218e-01  +1.986e-01  +4.496e-02  +1.625e-01  +2.527e-01  +7.239e-02
  +446.0  +1.310e-01  +2.098e-01  +5.225e-02  +1.212e-01  +1.980e-01  +4.435e-02  +1.643e-01  +2.534e-01  +7.526e-02
  +447.0  +1.380e-01  +2.205e-01  +5.540e-02  +1.276e-01  +2.097e-01  +4.546e-02  +1.707e-01  +2.607e-01  +8.077e-02
  +448.0  +1.325e-01  +2.121e-01  +5.290e-02  +1.213e-01  +2.011e-01  +4.151e-02  +1.667e-01  +2.551e-01  +7.839e-02
  +449.0  +1.346e-01  +2.101e-01  +5.925e-02  +1.235e-01  +1.987e-01  +4.842e-02  +1.676e-01  +2.537e-01  +8.157e-02
  +450.0  +1.325e-01  +2.087e-01  +5.626e-02  +1.221e-01  +1.973e-01  +4.678e-02  +1.643e-01  +2.512e-01  +7.737e-02
  +451.0  +1.299e-01  +2.062e-01  +5.368e-02  +1.188e-01  +1.954e-01  +4.216e-02  +1.646e-01  +2.487e-01  +8.043e-02
  +452.0  +1.307e-01  +2.088e-01  +5.268e-02  +1.204e-01  +1.981e-01  +4.269e-02  +1.644e-01  +2.498e-01  +7.893e-02
  +453.0  +1.273e-01  +2.046e-01  +5.009e-02  +1.167e-01  +1.933e-01  +4.014e-02  +1.605e-01  +2.474e-01  +7.364e-02
  +454.0  +1.271e-01  +1.986e-01  +5.557e-02  +1.168e-01  +1.876e-01  +4.595e-02  +1.598e-01  +2.413e-01  +7.833e-02
  +455.0  +1.281e-01  +1.973e-01  +5.889e-02  +1.178e-01  +1.866e-01  +4.895e-02  +1.605e-01  +2.415e-01  +7.944e-02
  +456.0  +1.321e-01  +2.023e-01  +6.193e-02  +1.220e-01  +1.932e-01  +5.078e-02  +1.645e-01  +2.427e-01  +8.627e-02
  +457.0  +1.326e-01  +2.053e-01  +5.991e-02  +1.226e-01  +1.958e-01  +4.949e-02  +1.649e-01  +2.458e-01  +8.395e-02
  +458.0  +1.276e-01  +1.983e-01  +5.688e-02  +1.171e-01  +1.876e-01  +4.656e-02  +1.612e-01  +2.412e-01  +8.120e-02
  +459.0  +1.265e-01  +1.975e-01  +5.547e-02  +1.156e-01  +1.860e-01  +4.524e-02  +1.603e-01  +2.418e-01  +7.868e-02
  +460.0  +1.274e-01  +1.975e-01  +5.742e-02  +1.169e-01  +1.869e-01  +4.689e-02  +1.611e-01  +2.396e-01  +8.261e-02
  +461.0  +1.332e-01  +2.065e-01  +6.005e-02  +1.231e-01  +1.961e-01  +5.008e-02  +1.665e-01  +2.480e-01  +8.500e-02
  +462.0  +1.296e-01  +2.029e-01  +5.624e-02  +1.199e-01  +1.919e-01  +4.794e-02  +1.615e-01  +2.458e-01  +7.718e-02
  +463.0  +1.272e-01  +1.994e-01  +5.508e-02  +1.170e-01  +1.887e-01  +4.533e-02  +1.602e-01  +2.414e-01  +7.905e-02
  +464.0  +1.307e-01  +2.042e-01  +5.713e-02  +1.204e-01  +1.933e-01  +4.755e-02  +1.631e-01  +2.468e-01  +7.950e-02
  +465.0  +1.277e-01  +2.058e-01  +4.964e-02  +1.177e-01  +1.944e-01  +4.104e-02  +1.605e-01  +2.475e-01  +7.341e-02
  +466.0  +1.265e-01  +2.065e-01  +4.659e-02  +1.155e-01  +1.963e-01  +3.477e-02  +1.606e-01  +2.460e-01  +7.515e-02
  +467.0  +1.278e-01  +2.060e-01  +4.954e-02  +1.182e-01  +1.969e-01  +3.955e-02  +1.605e-01  +2.437e-01  +7.725e-02
  +468.0  +1.265e-01  +2.021e-01  +5.092e-02  +1.167e-01  +1.930e-01  +4.035e-02  +1.598e-01  +2.401e-01  +7.947e-02
  +469.0  +1.235e-01  +1.986e-01  +4.852e-02  +1.132e-01  +1.884e-01  +3.796e-02  +1.583e-01  +2.388e-01  +7.779e-02
  +470.0  +1.218e-01  +1.973e-01  +4.629e-02  +1.116e-01  +1.876e-01  +3.553e-02  +1.560e-01  +2.372e-01  +7.489e-02
  +471.0  +1.236e-01  +1.990e-01  +4.820e-02  +1.131e-01  +1.888e-01  +3.732e-02  +1.584e-01  +2.396e-01  +7.714e-02
  +472.0  +1.251e-01  +1.987e-01  +5.148e-02  +1.152e-01  +1.907e-01  +3.966e-02  +1.580e-01  +2.382e-01  +7.783e-02
  +473.0  +1.243e-01  +1.957e-01  +5.290e-02  +1.150e-01  +1.872e-01  +4.285e-02  +1.561e-01  +2.357e-01  +7.654e-02
  +474.0  +1.229e-01  +1.990e-01  +4.688e-02  +1.123e-01  +1.915e-01  +3.306e-02  +1.568e-01  +2.370e-01  +7.658e-02
  +475.0  +1.220e-01  +1.959e-01  +4.812e-02  +1.109e-01  +1.872e-01  +3.472e-02  +1.559e-01  +2.372e-01  +7.465e-02
  +476.0  +1.269e-01  +2.070e-01  +4.675e-02  +1.162e-01  +1.984e-01  +3.405e-02  +1.599e-01  +2.462e-01  +7.363e-02
  +477.0  +1.301e-01  +2.089e-01  +5.127e-02  +1.195e-01  +2.002e-01  +3.890e-02  +1.640e-01  +2.479e-01  +8.010e-02
  +478.0  +1.319e-01  +2.139e-01  +4.996e-02  +1.209e-01  +2.048e-01  +3.702e-02  +1.660e-01  +2.534e-01  +7.850e-02
  +479.0  +1.360e-01  +2.166e-01  +5.543e-02  +1.249e-01  +2.077e-01  +4.206e-02  +1.701e-01  +2.565e-01  +8.371e-02
  +480.0  +1.347e-01  +2.170e-01  +5.243e-02  +1.233e-01  +2.067e-01  +3.990e-02  +1.696e-01  +2.586e-01  +8.067e-02
  +481.0  +1.356e-01  +2.179e-01  +5.324e-02  +1.244e-01  +2.073e-01  +4.151e-02  +1.703e-01  +2.605e-01  +8.021e-02
  +482.0  +1.380e-01  +2.209e-01  +5.508e-02  +1.269e-01  +2.094e-01  +4.441e-02  +1.732e-01  +2.661e-01  +8.026e-02
  +483.0  +1.393e-01  +2.190e-01  +5.950e-02  +1.287e-01  +2.080e-01  +4.948e-02  +1.727e-01  +2.643e-01  +8.118e-02
  +484.0  +1.387e-01  +2.180e-01  +5.935e-02  +1.278e-01  +2.066e-01  +4.911e-02  +1.730e-01  +2.642e-01  +8.178e-02
  +485.0  +1.367e-01  +2.183e-01  +5.512e-02  +1.258e-01  +2.067e-01  +4.489e-02  +1.716e-01  +2.642e-01  +7.894e-02
  +486.0  +1.425e-01  +2.227e-01  +6.237e-02  +1.308e-01  +2.127e-01  +4.899e-02  +1.770e-01  +2.662e-01  +8.785e-02
  +487.0  +1.388e-01  +2.214e-01  +5.626e-02  +1.277e-01  +2.119e-01  +4.348e-02  +1.736e-01  +2.640e-01  +8.317e-02
  +488.0  +1.369e-01  +2.180e-01  +5.569e-02  +1.258e-01  +2.075e-01  +4.411e-02  +1.730e-01  +2.621e-01  +8.378e-02
  +489.0  +1.403e-01  +2.198e-01  +6.071e-02  +1.294e-01  +2.087e-01  +5.007e-02  +1.760e-01  +2.650e-01  +8.703e-02
  +490.0  +1.350e-01  +2.194e-01  +5.064e-02  +1.243e-01  +2.076e-01  +4.097e-02  +1.712e-01  +2.658e-01  +7.667e-02
  +491.0  +1.321e-01  +2.133e-01  +5.093e-02  +1.216e-01  +2.015e-01  +4.163e-02  +1.682e-01  +2.598e-01  +7.646e-02
  +492.0  +1.302e-01  +2.112e-01  +4.923e-02  +1.204e-01  +1.994e-01  +4.145e-02  +1.654e-01  +2.581e-01  +7.281e-02
  +493.0  +1.282e-01  +2.027e-01  +5.371e-02  +1.173e-01  +1.896e-01  +4.502e-02  +1.649e-01  +2.516e-01  +7.814e-02
  +494.0  +1.279e-01  +2.024e-01  +5.345e-02  +1.163e-01  +1.890e-01  +4.352e-02  +1.651e-01  +2.520e-01  +7.810e-02
  +495.0  +1.308e-01  +2.024e-01  +5.911e-02  +1.190e-01  +1.886e-01  +4.933e-02  +1.679e-01  +2.532e-01  +8.258e-02
  +496.0  +1.280e-01  +2.009e-01  +5.510e-02  +1.154e-01  +1.878e-01  +4.310e-02  +1.667e-01  +2.494e-01  +8.400e-02
  +497.0  +1.250e-01  +2.011e-01  +4.899e-02  +1.130e-01  +1.877e-01  +3.826e-02  +1.639e-01  +2.489e-01  +7.890e-02
  +498.0  +1.252e-01  +2.008e-01  +4.970e-02  +1.134e-01  +1.870e-01  +3.975e-02  +1.640e-01  +2.499e-01  +7.818e-02
  +499.0  +1.247e-01  +1.983e-01  +5.105e-02  +1.121e-01  +1.841e-01  +4.006e-02  +1.628e-01  +2.485e-01  +7.710e-02
  +500.0  +1.279e-01  +2.056e-01  +5.026e-02  +1.157e-01  +1.911e-01  +4.030e-02  +1.655e-01  +2.563e-01  +7.479e-02


==> figs/ch10_ana/versus_mag/versus_mag_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +6.892e-02  +1.147e-01  +2.317e-02  +7.123e-02  +1.174e-01  +2.510e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.273e-02  +1.467e-01  +1.873e-02  +8.554e-02  +1.504e-01  +2.070e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.609e-02  +1.370e-01  +1.518e-02  +7.890e-02  +1.405e-01  +1.727e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +8.931e-02  +1.513e-01  +2.728e-02  +9.146e-02  +1.541e-01  +2.880e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +8.728e-02  +1.496e-01  +2.497e-02  +8.940e-02  +1.522e-01  +2.657e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +9.703e-02  +1.716e-01  +2.250e-02  +9.891e-02  +1.751e-01  +2.277e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +9.322e-02  +1.630e-01  +2.343e-02  +9.650e-02  +1.672e-01  +2.576e-02
   +70.0  +9.310e-02  +1.671e-01  +1.911e-02  +9.186e-02  +1.655e-01  +1.822e-02  +9.547e-02  +1.699e-01  +2.105e-02
   +80.0  +8.533e-02  +1.567e-01  +1.392e-02  +8.458e-02  +1.551e-01  +1.403e-02  +8.746e-02  +1.601e-01  +1.485e-02
   +90.0  +9.191e-02  +1.516e-01  +3.226e-02  +9.078e-02  +1.499e-01  +3.161e-02  +9.457e-02  +1.553e-01  +3.381e-02
  +100.0  +8.506e-02  +1.458e-01  +2.431e-02  +8.408e-02  +1.451e-01  +2.307e-02  +8.734e-02  +1.480e-01  +2.672e-02
  +110.0  +9.555e-02  +1.603e-01  +3.084e-02  +9.496e-02  +1.593e-01  +3.058e-02  +9.760e-02  +1.626e-01  +3.258e-02
  +120.0  +1.094e-01  +1.852e-01  +3.348e-02  +1.087e-01  +1.843e-01  +3.317e-02  +1.110e-01  +1.876e-01  +3.441e-02
  +130.0  +1.001e-01  +1.701e-01  +3.006e-02  +9.941e-02  +1.687e-01  +3.015e-02  +1.019e-01  +1.730e-01  +3.069e-02
  +140.0  +1.057e-01  +1.699e-01  +4.150e-02  +1.037e-01  +1.673e-01  +4.014e-02  +1.101e-01  +1.757e-01  +4.452e-02
  +150.0  +1.026e-01  +1.667e-01  +3.843e-02  +9.995e-02  +1.645e-01  +3.542e-02  +1.091e-01  +1.734e-01  +4.487e-02
  +160.0  +9.488e-02  +1.615e-01  +2.829e-02  +9.135e-02  +1.574e-01  +2.525e-02  +1.039e-01  +1.728e-01  +3.497e-02
  +170.0  +1.149e-01  +1.841e-01  +4.566e-02  +1.118e-01  +1.816e-01  +4.201e-02  +1.241e-01  +1.938e-01  +5.439e-02
  +180.0  +1.082e-01  +1.870e-01  +2.941e-02  +1.029e-01  +1.822e-01  +2.346e-02  +1.221e-01  +2.037e-01  +4.042e-02
  +190.0  +1.194e-01  +1.967e-01  +4.220e-02  +1.132e-01  +1.903e-01  +3.621e-02  +1.357e-01  +2.181e-01  +5.335e-02
  +200.0  +1.196e-01  +1.940e-01  +4.513e-02  +1.132e-01  +1.871e-01  +3.935e-02  +1.387e-01  +2.183e-01  +5.911e-02
  +210.0  +1.147e-01  +1.887e-01  +4.078e-02  +1.075e-01  +1.793e-01  +3.579e-02  +1.364e-01  +2.196e-01  +5.315e-02
  +220.0  +1.166e-01  +1.938e-01  +3.942e-02  +1.072e-01  +1.808e-01  +3.367e-02  +1.433e-01  +2.341e-01  +5.249e-02
  +230.0  +1.246e-01  +2.035e-01  +4.576e-02  +1.144e-01  +1.884e-01  +4.036e-02  +1.541e-01  +2.494e-01  +5.881e-02
  +240.0  +1.269e-01  +2.098e-01  +4.390e-02  +1.161e-01  +1.947e-01  +3.745e-02  +1.590e-01  +2.582e-01  +5.976e-02
  +250.0  +1.311e-01  +2.119e-01  +5.027e-02  +1.192e-01  +1.953e-01  +4.310e-02  +1.660e-01  +2.650e-01  +6.696e-02
  +260.0  +1.385e-01  +2.240e-01  +5.299e-02  +1.257e-01  +2.060e-01  +4.547e-02  +1.749e-01  +2.799e-01  +6.983e-02
  +270.0  +1.370e-01  +2.146e-01  +5.935e-02  +1.251e-01  +1.990e-01  +5.119e-02  +1.721e-01  +2.695e-01  +7.459e-02
  +280.0  +1.341e-01  +2.238e-01  +4.442e-02  +1.212e-01  +2.073e-01  +3.505e-02  +1.717e-01  +2.806e-01  +6.268e-02
  +290.0  +1.348e-01  +2.250e-01  +4.460e-02  +1.227e-01  +2.087e-01  +3.677e-02  +1.714e-01  +2.838e-01  +5.901e-02
  +300.0  +1.400e-01  +2.342e-01  +4.580e-02  +1.278e-01  +2.155e-01  +4.002e-02  +1.786e-01  +2.961e-01  +6.117e-02
  +310.0  +1.311e-01  +2.286e-01  +3.361e-02  +1.167e-01  +2.086e-01  +2.485e-02  +1.754e-01  +2.945e-01  +5.630e-02
  +320.0  +1.424e-01  +2.407e-01  +4.406e-02  +1.284e-01  +2.210e-01  +3.592e-02  +1.844e-01  +3.079e-01  +6.091e-02
  +330.0  +1.405e-01  +2.352e-01  +4.584e-02  +1.252e-01  +2.146e-01  +3.580e-02  +1.854e-01  +3.055e-01  +6.536e-02
  +340.0  +1.481e-01  +2.481e-01  +4.811e-02  +1.314e-01  +2.257e-01  +3.708e-02  +1.957e-01  +3.218e-01  +6.968e-02
  +350.0  +1.476e-01  +2.517e-01  +4.346e-02  +1.311e-01  +2.301e-01  +3.207e-02  +1.962e-01  +3.238e-01  +6.864e-02
  +360.0  +1.541e-01  +2.501e-01  +5.806e-02  +1.381e-01  +2.245e-01  +5.164e-02  +2.038e-01  +3.309e-01  +7.672e-02
  +370.0  +1.626e-01  +2.602e-01  +6.511e-02  +1.432e-01  +2.322e-01  +5.424e-02  +2.155e-01  +3.457e-01  +8.536e-02
  +380.0  +1.570e-01  +2.581e-01  +5.585e-02  +1.379e-01  +2.305e-01  +4.534e-02  +2.089e-01  +3.430e-01  +7.488e-02
  +390.0  +1.539e-01  +2.583e-01  +4.937e-02  +1.344e-01  +2.301e-01  +3.861e-02  +2.078e-01  +3.429e-01  +7.261e-02
  +400.0  +1.608e-01  +2.704e-01  +5.118e-02  +1.431e-01  +2.418e-01  +4.448e-02  +2.116e-01  +3.580e-01  +6.512e-02
  +410.0  +1.560e-01  +2.613e-01  +5.072e-02  +1.378e-01  +2.328e-01  +4.283e-02  +2.084e-01  +3.522e-01  +6.461e-02
  +420.0  +1.534e-01  +2.691e-01  +3.768e-02  +1.369e-01  +2.428e-01  +3.097e-02  +2.040e-01  +3.543e-01  +5.373e-02
  +430.0  +1.493e-01  +2.497e-01  +4.900e-02  +1.317e-01  +2.267e-01  +3.659e-02  +2.008e-01  +3.317e-01  +6.990e-02
  +440.0  +1.515e-01  +2.582e-01  +4.482e-02  +1.336e-01  +2.310e-01  +3.625e-02  +2.023e-01  +3.484e-01  +5.629e-02
  +450.0  +1.581e-01  +2.652e-01  +5.099e-02  +1.394e-01  +2.390e-01  +3.986e-02  +2.116e-01  +3.505e-01  +7.271e-02
  +460.0  +1.546e-01  +2.558e-01  +5.333e-02  +1.352e-01  +2.297e-01  +4.083e-02  +2.081e-01  +3.433e-01  +7.290e-02
  +470.0  +1.541e-01  +2.575e-01  +5.063e-02  +1.353e-01  +2.307e-01  +3.993e-02  +2.069e-01  +3.462e-01  +6.756e-02
  +480.0  +1.533e-01  +2.518e-01  +5.487e-02  +1.341e-01  +2.240e-01  +4.421e-02  +2.060e-01  +3.435e-01  +6.860e-02
  +490.0  +1.441e-01  +2.465e-01  +4.168e-02  +1.256e-01  +2.204e-01  +3.089e-02  +1.986e-01  +3.358e-01  +6.152e-02
  +500.0  +1.503e-01  +2.550e-01  +4.561e-02  +1.310e-01  +2.252e-01  +3.691e-02  +2.040e-01  +3.500e-01  +5.797e-02
  +510.0  +1.442e-01  +2.428e-01  +4.562e-02  +1.243e-01  +2.161e-01  +3.250e-02  +1.998e-01  +3.344e-01  +6.512e-02
  +520.0  +1.459e-01  +2.557e-01  +3.609e-02  +1.276e-01  +2.263e-01  +2.886e-02  +2.001e-01  +3.515e-01  +4.869e-02
  +530.0  +1.562e-01  +3.091e-01  +3.281e-03  +1.383e-01  +2.828e-01  -6.267e-03  +2.100e-01  +3.953e-01  +2.476e-02
  +540.0  +1.569e-01  +3.108e-01  +3.065e-03  +1.421e-01  +2.877e-01  -3.506e-03  +2.054e-01  +3.919e-01  +1.882e-02
  +550.0  +1.568e-01  +3.000e-01  +1.363e-02  +1.388e-01  +2.777e-01  -1.708e-04  +2.101e-01  +3.791e-01  +4.118e-02
  +560.0  +1.492e-01  +2.810e-01  +1.733e-02  +1.335e-01  +2.604e-01  +6.520e-03  +2.001e-01  +3.597e-01  +4.045e-02
  +570.0  +1.496e-01  +2.721e-01  +2.711e-02  +1.330e-01  +2.466e-01  +1.933e-02  +2.018e-01  +3.619e-01  +4.172e-02
  +580.0  +1.600e-01  +2.903e-01  +2.972e-02  +1.436e-01  +2.654e-01  +2.180e-02  +2.114e-01  +3.770e-01  +4.587e-02
  +590.0  +1.571e-01  +2.821e-01  +3.202e-02  +1.403e-01  +2.565e-01  +2.419e-02  +2.085e-01  +3.719e-01  +4.513e-02
  +600.0  +1.505e-01  +2.660e-01  +3.496e-02  +1.316e-01  +2.420e-01  +2.127e-02  +2.027e-01  +3.526e-01  +5.291e-02
  +610.0  +1.572e-01  +2.669e-01  +4.746e-02  +1.394e-01  +2.425e-01  +3.631e-02  +2.077e-01  +3.543e-01  +6.099e-02
  +620.0  +1.550e-01  +2.696e-01  +4.047e-02  +1.370e-01  +2.422e-01  +3.184e-02  +2.080e-01  +3.625e-01  +5.348e-02
  +630.0  +1.572e-01  +2.772e-01  +3.724e-02  +1.409e-01  +2.531e-01  +2.878e-02  +2.077e-01  +3.621e-01  +5.318e-02
  +640.0  +1.588e-01  +2.753e-01  +4.217e-02  +1.411e-01  +2.491e-01  +3.312e-02  +2.110e-01  +3.642e-01  +5.780e-02
  +650.0  +1.514e-01  +2.621e-01  +4.074e-02  +1.319e-01  +2.330e-01  +3.074e-02  +2.052e-01  +3.577e-01  +5.276e-02
  +660.0  +1.484e-01  +2.568e-01  +3.996e-02  +1.306e-01  +2.314e-01  +2.990e-02  +1.992e-01  +3.469e-01  +5.146e-02
  +670.0  +1.733e-01  +2.939e-01  +5.277e-02  +1.545e-01  +2.645e-01  +4.460e-02  +2.249e-01  +3.891e-01  +6.060e-02
  +680.0  +1.770e-01  +3.048e-01  +4.921e-02  +1.579e-01  +2.735e-01  +4.237e-02  +2.273e-01  +4.005e-01  +5.415e-02
  +690.0  +1.678e-01  +2.808e-01  +5.479e-02  +1.477e-01  +2.539e-01  +4.150e-02  +2.195e-01  +3.714e-01  +6.768e-02
  +700.0  +1.673e-01  +2.821e-01  +5.249e-02  +1.479e-01  +2.564e-01  +3.937e-02  +2.208e-01  +3.720e-01  +6.962e-02
  +710.0  +1.644e-01  +2.762e-01  +5.260e-02  +1.465e-01  +2.494e-01  +4.363e-02  +2.164e-01  +3.683e-01  +6.440e-02
  +720.0  +1.580e-01  +2.719e-01  +4.399e-02  +1.391e-01  +2.455e-01  +3.273e-02  +2.085e-01  +3.635e-01  +5.349e-02
  +730.0  +1.738e-01  +2.978e-01  +4.987e-02  +1.557e-01  +2.721e-01  +3.936e-02  +2.230e-01  +3.861e-01  +5.985e-02
  +740.0  +1.663e-01  +3.013e-01  +3.117e-02  +1.482e-01  +2.758e-01  +2.053e-02  +2.170e-01  +3.898e-01  +4.420e-02
  +750.0  +1.784e-01  +3.289e-01  +2.788e-02  +1.589e-01  +3.030e-01  +1.473e-02  +2.314e-01  +4.147e-01  +4.811e-02
  +760.0  +1.668e-01  +3.201e-01  +1.356e-02  +1.497e-01  +2.992e-01  +2.431e-04  +2.195e-01  +3.953e-01  +4.369e-02
  +770.0  +1.654e-01  +2.887e-01  +4.196e-02  +1.463e-01  +2.664e-01  +2.627e-02  +2.175e-01  +3.690e-01  +6.600e-02
  +780.0  +1.549e-01  +2.714e-01  +3.828e-02  +1.337e-01  +2.438e-01  +2.362e-02  +2.105e-01  +3.632e-01  +5.784e-02
  +790.0  +1.690e-01  +2.765e-01  +6.154e-02  +1.488e-01  +2.511e-01  +4.659e-02  +2.234e-01  +3.667e-01  +8.016e-02
  +800.0  +1.658e-01  +2.687e-01  +6.298e-02  +1.457e-01  +2.448e-01  +4.661e-02  +2.205e-01  +3.550e-01  +8.601e-02
  +810.0  +1.669e-01  +2.923e-01  +4.147e-02  +1.472e-01  +2.651e-01  +2.934e-02  +2.197e-01  +3.799e-01  +5.955e-02
  +820.0  +1.661e-01  +3.007e-01  +3.140e-02  +1.460e-01  +2.728e-01  +1.915e-02  +2.189e-01  +3.884e-01  +4.943e-02
  +830.0  +1.673e-01  +2.989e-01  +3.567e-02  +1.494e-01  +2.713e-01  +2.739e-02  +2.186e-01  +3.864e-01  +5.078e-02
  +840.0  +1.595e-01  +2.852e-01  +3.393e-02  +1.395e-01  +2.560e-01  +2.307e-02  +2.150e-01  +3.771e-01  +5.300e-02
  +850.0  +1.729e-01  +2.984e-01  +4.732e-02  +1.538e-01  +2.721e-01  +3.553e-02  +2.256e-01  +3.850e-01  +6.619e-02
  +860.0  +1.729e-01  +2.989e-01  +4.693e-02  +1.560e-01  +2.774e-01  +3.463e-02  +2.222e-01  +3.764e-01  +6.792e-02
  +870.0  +1.602e-01  +2.808e-01  +3.961e-02  +1.428e-01  +2.590e-01  +2.668e-02  +2.101e-01  +3.613e-01  +5.901e-02
  +880.0  +1.590e-01  +2.883e-01  +2.974e-02  +1.431e-01  +2.674e-01  +1.868e-02  +2.079e-01  +3.673e-01  +4.857e-02
  +890.0  +1.506e-01  +2.708e-01  +3.037e-02  +1.310e-01  +2.442e-01  +1.783e-02  +2.035e-01  +3.598e-01  +4.712e-02
  +900.0  +1.530e-01  +2.697e-01  +3.642e-02  +1.312e-01  +2.417e-01  +2.075e-02  +2.108e-01  +3.621e-01  +5.949e-02
  +910.0  +1.566e-01  +2.928e-01  +2.036e-02  +1.383e-01  +2.659e-01  +1.069e-02  +2.106e-01  +3.799e-01  +4.127e-02
  +920.0  +1.579e-01  +2.823e-01  +3.362e-02  +1.386e-01  +2.594e-01  +1.782e-02  +2.085e-01  +3.659e-01  +5.116e-02
  +930.0  +1.502e-01  +2.865e-01  +1.398e-02  +1.336e-01  +2.619e-01  +5.262e-03  +2.026e-01  +3.712e-01  +3.401e-02
  +940.0  +1.543e-01  +2.743e-01  +3.440e-02  +1.369e-01  +2.483e-01  +2.541e-02  +2.054e-01  +3.600e-01  +5.066e-02
  +950.0  +1.542e-01  +2.777e-01  +3.058e-02  +1.358e-01  +2.485e-01  +2.304e-02  +2.065e-01  +3.688e-01  +4.422e-02
  +960.0  +1.522e-01  +2.662e-01  +3.829e-02  +1.329e-01  +2.391e-01  +2.670e-02  +2.040e-01  +3.550e-01  +5.301e-02
  +970.0  +1.494e-01  +2.569e-01  +4.184e-02  +1.294e-01  +2.294e-01  +2.942e-02  +2.035e-01  +3.493e-01  +5.775e-02
  +980.0  +1.485e-01  +2.489e-01  +4.807e-02  +1.307e-01  +2.216e-01  +3.970e-02  +2.020e-01  +3.410e-01  +6.290e-02
  +990.0  +1.497e-01  +2.551e-01  +4.433e-02  +1.321e-01  +2.301e-01  +3.409e-02  +2.040e-01  +3.441e-01  +6.385e-02
 +1000.0  +1.603e-01  +2.719e-01  +4.877e-02  +1.396e-01  +2.428e-01  +3.654e-02  +2.151e-01  +3.663e-01  +6.397e-02
 +1010.0  +1.518e-01  +2.577e-01  +4.592e-02  +1.321e-01  +2.312e-01  +3.307e-02  +2.058e-01  +3.488e-01  +6.285e-02
 +1020.0  +1.550e-01  +2.634e-01  +4.648e-02  +1.344e-01  +2.352e-01  +3.358e-02  +2.093e-01  +3.570e-01  +6.166e-02
 +1030.0  +1.560e-01  +2.620e-01  +4.992e-02  +1.368e-01  +2.343e-01  +3.929e-02  +2.113e-01  +3.553e-01  +6.733e-02
 +1040.0  +1.472e-01  +2.491e-01  +4.526e-02  +1.266e-01  +2.218e-01  +3.128e-02  +2.031e-01  +3.446e-01  +6.165e-02
 +1050.0  +1.576e-01  +2.585e-01  +5.676e-02  +1.354e-01  +2.273e-01  +4.355e-02  +2.138e-01  +3.578e-01  +6.986e-02
 +1060.0  +1.528e-01  +2.498e-01  +5.570e-02  +1.312e-01  +2.187e-01  +4.376e-02  +2.089e-01  +3.486e-01  +6.916e-02
 +1070.0  +1.466e-01  +2.440e-01  +4.914e-02  +1.271e-01  +2.117e-01  +4.256e-02  +2.018e-01  +3.462e-01  +5.732e-02
 +1080.0  +1.592e-01  +2.686e-01  +4.984e-02  +1.379e-01  +2.391e-01  +3.672e-02  +2.163e-01  +3.630e-01  +6.964e-02
 +1090.0  +1.475e-01  +2.455e-01  +4.958e-02  +1.271e-01  +2.190e-01  +3.524e-02  +2.028e-01  +3.395e-01  +6.616e-02
 +1100.0  +1.478e-01  +2.423e-01  +5.327e-02  +1.273e-01  +2.160e-01  +3.853e-02  +2.033e-01  +3.362e-01  +7.044e-02
 +1110.0  +1.421e-01  +2.516e-01  +3.264e-02  +1.236e-01  +2.252e-01  +2.191e-02  +1.955e-01  +3.448e-01  +4.621e-02
 +1120.0  +1.462e-01  +2.487e-01  +4.363e-02  +1.257e-01  +2.183e-01  +3.305e-02  +2.022e-01  +3.471e-01  +5.723e-02
 +1130.0  +1.502e-01  +2.494e-01  +5.088e-02  +1.303e-01  +2.180e-01  +4.267e-02  +2.061e-01  +3.507e-01  +6.147e-02
 +1140.0  +1.624e-01  +2.685e-01  +5.639e-02  +1.423e-01  +2.367e-01  +4.798e-02  +2.153e-01  +3.694e-01  +6.124e-02
 +1150.0  +1.604e-01  +2.702e-01  +5.051e-02  +1.394e-01  +2.383e-01  +4.050e-02  +2.135e-01  +3.691e-01  +5.803e-02
 +1160.0  +1.582e-01  +2.645e-01  +5.202e-02  +1.390e-01  +2.318e-01  +4.625e-02  +2.112e-01  +3.662e-01  +5.627e-02
 +1170.0  +1.709e-01  +2.807e-01  +6.102e-02  +1.514e-01  +2.481e-01  +5.472e-02  +2.224e-01  +3.810e-01  +6.380e-02
 +1180.0  +1.638e-01  +2.861e-01  +4.150e-02  +1.463e-01  +2.547e-01  +3.783e-02  +2.144e-01  +3.848e-01  +4.406e-02
 +1190.0  +1.554e-01  +2.606e-01  +5.015e-02  +1.343e-01  +2.306e-01  +3.794e-02  +2.099e-01  +3.585e-01  +6.133e-02
 +1200.0  +1.539e-01  +2.537e-01  +5.412e-02  +1.321e-01  +2.233e-01  +4.100e-02  +2.109e-01  +3.534e-01  +6.844e-02
 +1210.0  +1.533e-01  +2.358e-01  +7.084e-02  +1.318e-01  +2.062e-01  +5.734e-02  +2.104e-01  +3.359e-01  +8.492e-02
 +1220.0  +1.444e-01  +2.477e-01  +4.098e-02  +1.235e-01  +2.182e-01  +2.871e-02  +2.009e-01  +3.483e-01  +5.356e-02
 +1230.0  +1.518e-01  +2.569e-01  +4.676e-02  +1.314e-01  +2.281e-01  +3.462e-02  +2.080e-01  +3.545e-01  +6.145e-02
 +1240.0  +1.494e-01  +2.621e-01  +3.670e-02  +1.286e-01  +2.342e-01  +2.302e-02  +2.044e-01  +3.577e-01  +5.121e-02
 +1250.0  +1.592e-01  +2.705e-01  +4.782e-02  +1.382e-01  +2.414e-01  +3.496e-02  +2.137e-01  +3.662e-01  +6.118e-02
 +1260.0  +1.707e-01  +2.793e-01  +6.212e-02  +1.491e-01  +2.486e-01  +4.966e-02  +2.252e-01  +3.793e-01  +7.116e-02
 +1270.0  +1.765e-01  +3.041e-01  +4.899e-02  +1.566e-01  +2.712e-01  +4.214e-02  +2.305e-01  +4.040e-01  +5.706e-02
 +1280.0  +1.580e-01  +2.610e-01  +5.506e-02  +1.364e-01  +2.240e-01  +4.878e-02  +2.143e-01  +3.704e-01  +5.831e-02
 +1290.0  +1.435e-01  +2.547e-01  +3.235e-02  +1.205e-01  +2.191e-01  +2.180e-02  +2.032e-01  +3.639e-01  +4.250e-02
 +1300.0  +1.525e-01  +2.617e-01  +4.326e-02  +1.316e-01  +2.278e-01  +3.547e-02  +2.085e-01  +3.668e-01  +5.014e-02
 +1310.0  +1.568e-01  +2.638e-01  +4.977e-02  +1.360e-01  +2.258e-01  +4.612e-02  +2.117e-01  +3.734e-01  +4.998e-02
 +1320.0  +1.513e-01  +2.649e-01  +3.773e-02  +1.308e-01  +2.285e-01  +3.316e-02  +2.061e-01  +3.717e-01  +4.049e-02
 +1330.0  +1.424e-01  +2.478e-01  +3.704e-02  +1.216e-01  +2.156e-01  +2.760e-02  +1.988e-01  +3.500e-01  +4.756e-02
 +1340.0  +1.420e-01  +2.371e-01  +4.691e-02  +1.227e-01  +2.090e-01  +3.649e-02  +1.976e-01  +3.381e-01  +5.710e-02
 +1350.0  +1.481e-01  +2.570e-01  +3.913e-02  +1.272e-01  +2.235e-01  +3.082e-02  +2.064e-01  +3.615e-01  +5.125e-02
 +1360.0  +1.482e-01  +2.591e-01  +3.735e-02  +1.282e-01  +2.284e-01  +2.789e-02  +2.048e-01  +3.598e-01  +4.990e-02
 +1370.0  +1.588e-01  +2.692e-01  +4.834e-02  +1.369e-01  +2.388e-01  +3.498e-02  +2.164e-01  +3.692e-01  +6.350e-02
 +1380.0  +1.532e-01  +2.634e-01  +4.297e-02  +1.328e-01  +2.332e-01  +3.249e-02  +2.090e-01  +3.633e-01  +5.468e-02
 +1390.0  +1.476e-01  +2.713e-01  +2.387e-02  +1.274e-01  +2.420e-01  +1.286e-02  +2.044e-01  +3.653e-01  +4.339e-02
 +1400.0  +1.530e-01  +2.641e-01  +4.185e-02  +1.328e-01  +2.364e-01  +2.923e-02  +2.090e-01  +3.597e-01  +5.818e-02
 +1410.0  +1.596e-01  +2.707e-01  +4.854e-02  +1.378e-01  +2.420e-01  +3.356e-02  +2.167e-01  +3.663e-01  +6.708e-02
 +1420.0  +1.623e-01  +2.728e-01  +5.172e-02  +1.396e-01  +2.409e-01  +3.837e-02  +2.208e-01  +3.758e-01  +6.580e-02
 +1430.0  +1.606e-01  +2.697e-01  +5.151e-02  +1.395e-01  +2.404e-01  +3.863e-02  +2.186e-01  +3.677e-01  +6.955e-02
 +1440.0  +1.538e-01  +2.585e-01  +4.911e-02  +1.305e-01  +2.290e-01  +3.203e-02  +2.138e-01  +3.564e-01  +7.118e-02
 +1450.0  +1.504e-01  +2.532e-01  +4.768e-02  +1.290e-01  +2.250e-01  +3.295e-02  +2.108e-01  +3.503e-01  +7.135e-02
 +1460.0  +1.519e-01  +2.762e-01  +2.771e-02  +1.334e-01  +2.525e-01  +1.425e-02  +2.070e-01  +3.641e-01  +5.002e-02
 +1470.0  +1.497e-01  +2.684e-01  +3.114e-02  +1.301e-01  +2.417e-01  +1.862e-02  +2.074e-01  +3.647e-01  +5.016e-02
 +1480.0  +1.377e-01  +2.443e-01  +3.110e-02  +1.184e-01  +2.159e-01  +2.088e-02  +1.919e-01  +3.428e-01  +4.099e-02
 +1490.0  +1.479e-01  +2.552e-01  +4.061e-02  +1.278e-01  +2.256e-01  +2.992e-02  +2.013e-01  +3.544e-01  +4.814e-02
 +1500.0  +1.548e-01  +2.676e-01  +4.208e-02  +1.336e-01  +2.427e-01  +2.439e-02  +2.109e-01  +3.595e-01  +6.222e-02
 +1510.0  +1.478e-01  +2.596e-01  +3.613e-02  +1.279e-01  +2.353e-01  +2.054e-02  +2.021e-01  +3.520e-01  +5.218e-02
 +1520.0  +1.486e-01  +2.593e-01  +3.783e-02  +1.272e-01  +2.282e-01  +2.628e-02  +2.063e-01  +3.622e-01  +5.044e-02
 +1530.0  +1.470e-01  +2.542e-01  +3.980e-02  +1.279e-01  +2.262e-01  +2.957e-02  +2.051e-01  +3.542e-01  +5.597e-02
 +1540.0  +1.545e-01  +2.705e-01  +3.855e-02  +1.348e-01  +2.444e-01  +2.518e-02  +2.098e-01  +3.622e-01  +5.747e-02
 +1550.0  +1.509e-01  +2.692e-01  +3.258e-02  +1.303e-01  +2.409e-01  +1.971e-02  +2.100e-01  +3.650e-01  +5.497e-02
 +1560.0  +1.491e-01  +2.654e-01  +3.278e-02  +1.317e-01  +2.362e-01  +2.715e-02  +2.024e-01  +3.634e-01  +4.136e-02
 +1570.0  +1.587e-01  +2.832e-01  +3.417e-02  +1.389e-01  +2.544e-01  +2.348e-02  +2.129e-01  +3.801e-01  +4.578e-02
 +1580.0  +1.655e-01  +2.819e-01  +4.916e-02  +1.458e-01  +2.543e-01  +3.718e-02  +2.212e-01  +3.767e-01  +6.562e-02
 +1590.0  +1.724e-01  +2.860e-01  +5.885e-02  +1.502e-01  +2.542e-01  +4.625e-02  +2.297e-01  +3.868e-01  +7.258e-02
 +1600.0  +1.586e-01  +2.659e-01  +5.130e-02  +1.354e-01  +2.339e-01  +3.683e-02  +2.149e-01  +3.662e-01  +6.357e-02
 +1610.0  +1.518e-01  +2.489e-01  +5.472e-02  +1.303e-01  +2.191e-01  +4.142e-02  +2.074e-01  +3.503e-01  +6.456e-02
 +1620.0  +1.551e-01  +2.560e-01  +5.426e-02  +1.330e-01  +2.220e-01  +4.398e-02  +2.125e-01  +3.621e-01  +6.289e-02
 +1630.0  +1.641e-01  +2.735e-01  +5.457e-02  +1.424e-01  +2.420e-01  +4.277e-02  +2.218e-01  +3.739e-01  +6.979e-02
 +1640.0  +1.678e-01  +2.714e-01  +6.423e-02  +1.447e-01  +2.373e-01  +5.214e-02  +2.264e-01  +3.769e-01  +7.592e-02
 +1650.0  +1.653e-01  +2.698e-01  +6.089e-02  +1.432e-01  +2.393e-01  +4.714e-02  +2.242e-01  +3.719e-01  +7.655e-02
 +1660.0  +1.586e-01  +2.694e-01  +4.776e-02  +1.371e-01  +2.358e-01  +3.846e-02  +2.164e-01  +3.754e-01  +5.740e-02
 +1670.0  +1.593e-01  +2.726e-01  +4.603e-02  +1.393e-01  +2.433e-01  +3.525e-02  +2.179e-01  +3.711e-01  +6.464e-02
 +1680.0  +1.558e-01  +2.592e-01  +5.240e-02  +1.372e-01  +2.318e-01  +4.270e-02  +2.082e-01  +3.567e-01  +5.963e-02
 +1690.0  +1.560e-01  +2.539e-01  +5.799e-02  +1.369e-01  +2.268e-01  +4.704e-02  +2.091e-01  +3.526e-01  +6.563e-02
 +1700.0  +1.539e-01  +2.592e-01  +4.865e-02  +1.334e-01  +2.308e-01  +3.591e-02  +2.090e-01  +3.558e-01  +6.214e-02
 +1710.0  +1.411e-01  +2.444e-01  +3.790e-02  +1.228e-01  +2.158e-01  +2.982e-02  +1.942e-01  +3.430e-01  +4.539e-02
 +1720.0  +1.492e-01  +2.617e-01  +3.667e-02  +1.310e-01  +2.315e-01  +3.055e-02  +1.998e-01  +3.623e-01  +3.742e-02
 +1730.0  +1.437e-01  +2.442e-01  +4.319e-02  +1.243e-01  +2.181e-01  +3.039e-02  +1.964e-01  +3.411e-01  +5.170e-02
 +1740.0  +1.572e-01  +2.540e-01  +6.034e-02  +1.358e-01  +2.224e-01  +4.925e-02  +2.134e-01  +3.580e-01  +6.871e-02
 +1750.0  +1.600e-01  +2.740e-01  +4.590e-02  +1.390e-01  +2.415e-01  +3.641e-02  +2.158e-01  +3.776e-01  +5.395e-02
 +1760.0  +1.663e-01  +2.777e-01  +5.481e-02  +1.457e-01  +2.486e-01  +4.290e-02  +2.227e-01  +3.781e-01  +6.729e-02
 +1770.0  +1.677e-01  +2.777e-01  +5.778e-02  +1.457e-01  +2.460e-01  +4.534e-02  +2.266e-01  +3.830e-01  +7.020e-02
 +1780.0  +1.672e-01  +2.763e-01  +5.797e-02  +1.461e-01  +2.483e-01  +4.396e-02  +2.255e-01  +3.743e-01  +7.662e-02
 +1790.0  +1.594e-01  +2.617e-01  +5.712e-02  +1.400e-01  +2.348e-01  +4.515e-02  +2.147e-01  +3.566e-01  +7.269e-02
 +1800.0  +1.609e-01  +2.713e-01  +5.039e-02  +1.428e-01  +2.477e-01  +3.793e-02  +2.114e-01  +3.615e-01  +6.128e-02
 +1810.0  +1.557e-01  +2.588e-01  +5.256e-02  +1.380e-01  +2.314e-01  +4.457e-02  +2.084e-01  +3.530e-01  +6.387e-02
 +1820.0  +1.557e-01  +2.578e-01  +5.355e-02  +1.363e-01  +2.288e-01  +4.386e-02  +2.089e-01  +3.581e-01  +5.969e-02
 +1830.0  +1.555e-01  +2.448e-01  +6.618e-02  +1.376e-01  +2.192e-01  +5.603e-02  +2.077e-01  +3.429e-01  +7.257e-02
 +1840.0  +1.524e-01  +2.503e-01  +5.459e-02  +1.332e-01  +2.210e-01  +4.535e-02  +2.061e-01  +3.534e-01  +5.887e-02
 +1850.0  +1.463e-01  +2.482e-01  +4.433e-02  +1.264e-01  +2.112e-01  +4.156e-02  +2.021e-01  +3.578e-01  +4.638e-02
 +1860.0  +1.383e-01  +2.426e-01  +3.396e-02  +1.200e-01  +2.130e-01  +2.688e-02  +1.923e-01  +3.430e-01  +4.161e-02
 +1870.0  +1.450e-01  +2.476e-01  +4.240e-02  +1.291e-01  +2.220e-01  +3.631e-02  +1.932e-01  +3.409e-01  +4.557e-02
 +1880.0  +1.500e-01  +2.634e-01  +3.657e-02  +1.313e-01  +2.340e-01  +2.867e-02  +2.031e-01  +3.612e-01  +4.505e-02
 +1890.0  +1.544e-01  +2.677e-01  +4.107e-02  +1.345e-01  +2.386e-01  +3.037e-02  +2.120e-01  +3.678e-01  +5.623e-02
 +1900.0  +1.613e-01  +2.886e-01  +3.401e-02  +1.399e-01  +2.578e-01  +2.196e-02  +2.168e-01  +3.892e-01  +4.439e-02
 +1910.0  +1.492e-01  +2.697e-01  +2.871e-02  +1.286e-01  +2.404e-01  +1.683e-02  +2.063e-01  +3.710e-01  +4.163e-02
 +1920.0  +1.454e-01  +2.503e-01  +4.060e-02  +1.267e-01  +2.218e-01  +3.153e-02  +2.018e-01  +3.516e-01  +5.204e-02
 +1930.0  +1.488e-01  +2.615e-01  +3.605e-02  +1.301e-01  +2.308e-01  +2.937e-02  +2.039e-01  +3.619e-01  +4.603e-02
 +1940.0  +1.444e-01  +2.532e-01  +3.551e-02  +1.256e-01  +2.241e-01  +2.709e-02  +1.996e-01  +3.523e-01  +4.680e-02
 +1950.0  +1.430e-01  +2.353e-01  +5.075e-02  +1.245e-01  +2.054e-01  +4.365e-02  +1.961e-01  +3.381e-01  +5.422e-02
 +1960.0  +1.697e-01  +2.669e-01  +7.255e-02  +1.485e-01  +2.356e-01  +6.147e-02  +2.245e-01  +3.692e-01  +7.977e-02
 +1970.0  +1.705e-01  +2.720e-01  +6.901e-02  +1.519e-01  +2.424e-01  +6.149e-02  +2.211e-01  +3.724e-01  +6.974e-02
 +1980.0  +1.559e-01  +2.558e-01  +5.602e-02  +1.370e-01  +2.261e-01  +4.796e-02  +2.078e-01  +3.558e-01  +5.976e-02
 +1990.0  +1.529e-01  +2.561e-01  +4.967e-02  +1.334e-01  +2.243e-01  +4.248e-02  +2.052e-01  +3.602e-01  +5.027e-02
 +2000.0  +1.452e-01  +2.376e-01  +5.271e-02  +1.240e-01  +2.039e-01  +4.411e-02  +2.036e-01  +3.454e-01  +6.170e-02
 +2010.0  +1.425e-01  +2.462e-01  +3.870e-02  +1.221e-01  +2.109e-01  +3.337e-02  +1.986e-01  +3.542e-01  +4.301e-02
 +2020.0  +1.541e-01  +2.457e-01  +6.255e-02  +1.350e-01  +2.142e-01  +5.590e-02  +2.085e-01  +3.523e-01  +6.475e-02
 +2030.0  +1.477e-01  +2.412e-01  +5.412e-02  +1.255e-01  +2.108e-01  +4.010e-02  +2.059e-01  +3.462e-01  +6.560e-02
 +2040.0  +1.540e-01  +2.530e-01  +5.502e-02  +1.338e-01  +2.211e-01  +4.653e-02  +2.132e-01  +3.590e-01  +6.739e-02
 +2050.0  +1.587e-01  +2.670e-01  +5.032e-02  +1.370e-01  +2.322e-01  +4.172e-02  +2.168e-01  +3.741e-01  +5.956e-02
 +2060.0  +1.459e-01  +2.531e-01  +3.874e-02  +1.249e-01  +2.226e-01  +2.728e-02  +2.024e-01  +3.555e-01  +4.932e-02
 +2070.0  +1.583e-01  +2.579e-01  +5.875e-02  +1.362e-01  +2.267e-01  +4.562e-02  +2.154e-01  +3.579e-01  +7.288e-02
 +2080.0  +1.496e-01  +2.535e-01  +4.571e-02  +1.289e-01  +2.258e-01  +3.198e-02  +2.063e-01  +3.523e-01  +6.036e-02
 +2090.0  +1.481e-01  +2.547e-01  +4.160e-02  +1.283e-01  +2.237e-01  +3.297e-02  +2.056e-01  +3.572e-01  +5.398e-02
 +2100.0  +1.392e-01  +2.426e-01  +3.583e-02  +1.214e-01  +2.132e-01  +2.971e-02  +1.952e-01  +3.448e-01  +4.566e-02
 +2110.0  +1.481e-01  +2.551e-01  +4.100e-02  +1.284e-01  +2.265e-01  +3.035e-02  +2.053e-01  +3.559e-01  +5.479e-02
 +2120.0  +1.485e-01  +2.575e-01  +3.944e-02  +1.277e-01  +2.267e-01  +2.857e-02  +2.070e-01  +3.592e-01  +5.475e-02
 +2130.0  +1.575e-01  +2.574e-01  +5.757e-02  +1.360e-01  +2.284e-01  +4.368e-02  +2.150e-01  +3.571e-01  +7.296e-02
 +2140.0  +1.574e-01  +2.572e-01  +5.768e-02  +1.358e-01  +2.266e-01  +4.508e-02  +2.140e-01  +3.605e-01  +6.749e-02
 +2150.0  +1.520e-01  +2.633e-01  +4.065e-02  +1.327e-01  +2.343e-01  +3.110e-02  +2.067e-01  +3.624e-01  +5.108e-02
 +2160.0  +1.474e-01  +2.545e-01  +4.038e-02  +1.264e-01  +2.244e-01  +2.834e-02  +2.048e-01  +3.556e-01  +5.405e-02
 +2170.0  +1.589e-01  +2.692e-01  +4.867e-02  +1.390e-01  +2.421e-01  +3.582e-02  +2.147e-01  +3.670e-01  +6.232e-02
 +2180.0  +1.586e-01  +2.710e-01  +4.620e-02  +1.389e-01  +2.413e-01  +3.646e-02  +2.117e-01  +3.718e-01  +5.150e-02
 +2190.0  +1.496e-01  +2.654e-01  +3.379e-02  +1.308e-01  +2.371e-01  +2.436e-02  +2.045e-01  +3.630e-01  +4.609e-02
 +2200.0  +1.608e-01  +2.762e-01  +4.536e-02  +1.420e-01  +2.472e-01  +3.676e-02  +2.152e-01  +3.764e-01  +5.405e-02
 +2210.0  +1.561e-01  +2.627e-01  +4.944e-02  +1.359e-01  +2.313e-01  +4.062e-02  +2.124e-01  +3.673e-01  +5.752e-02
 +2220.0  +1.491e-01  +2.556e-01  +4.265e-02  +1.267e-01  +2.210e-01  +3.249e-02  +2.071e-01  +3.621e-01  +5.209e-02
 +2230.0  +1.570e-01  +2.584e-01  +5.551e-02  +1.367e-01  +2.237e-01  +4.968e-02  +2.131e-01  +3.643e-01  +6.189e-02
 +2240.0  +1.536e-01  +2.644e-01  +4.288e-02  +1.324e-01  +2.333e-01  +3.160e-02  +2.097e-01  +3.640e-01  +5.538e-02
 +2250.0  +1.517e-01  +2.614e-01  +4.196e-02  +1.319e-01  +2.339e-01  +2.995e-02  +2.069e-01  +3.570e-01  +5.690e-02
 +2260.0  +1.571e-01  +2.717e-01  +4.244e-02  +1.349e-01  +2.412e-01  +2.855e-02  +2.145e-01  +3.694e-01  +5.963e-02
 +2270.0  +1.674e-01  +2.845e-01  +5.042e-02  +1.481e-01  +2.534e-01  +4.283e-02  +2.221e-01  +3.849e-01  +5.922e-02
 +2280.0  +1.582e-01  +2.711e-01  +4.526e-02  +1.392e-01  +2.423e-01  +3.614e-02  +2.122e-01  +3.673e-01  +5.716e-02
 +2290.0  +1.646e-01  +2.860e-01  +4.315e-02  +1.462e-01  +2.576e-01  +3.475e-02  +2.187e-01  +3.789e-01  +5.846e-02
 +2300.0  +1.606e-01  +2.685e-01  +5.263e-02  +1.443e-01  +2.400e-01  +4.859e-02  +2.127e-01  +3.641e-01  +6.130e-02
 +2310.0  +1.610e-01  +2.592e-01  +6.288e-02  +1.436e-01  +2.333e-01  +5.402e-02  +2.111e-01  +3.567e-01  +6.559e-02
 +2320.0  +1.538e-01  +2.634e-01  +4.426e-02  +1.343e-01  +2.359e-01  +3.274e-02  +2.053e-01  +3.604e-01  +5.027e-02
 +2330.0  +1.565e-01  +2.657e-01  +4.736e-02  +1.361e-01  +2.335e-01  +3.861e-02  +2.113e-01  +3.681e-01  +5.449e-02
 +2340.0  +1.516e-01  +2.727e-01  +3.046e-02  +1.341e-01  +2.411e-01  +2.718e-02  +2.017e-01  +3.707e-01  +3.271e-02
 +2350.0  +1.561e-01  +2.742e-01  +3.808e-02  +1.406e-01  +2.449e-01  +3.620e-02  +2.081e-01  +3.691e-01  +4.710e-02
 +2360.0  +1.553e-01  +2.635e-01  +4.708e-02  +1.355e-01  +2.319e-01  +3.915e-02  +2.102e-01  +3.660e-01  +5.435e-02
 +2370.0  +1.549e-01  +2.564e-01  +5.342e-02  +1.354e-01  +2.237e-01  +4.699e-02  +2.091e-01  +3.630e-01  +5.525e-02
 +2380.0  +1.573e-01  +2.674e-01  +4.711e-02  +1.373e-01  +2.345e-01  +4.006e-02  +2.131e-01  +3.720e-01  +5.412e-02
 +2390.0  +1.551e-01  +2.666e-01  +4.355e-02  +1.342e-01  +2.311e-01  +3.732e-02  +2.111e-01  +3.766e-01  +4.549e-02
 +2400.0  +1.476e-01  +2.500e-01  +4.512e-02  +1.268e-01  +2.146e-01  +3.907e-02  +2.039e-01  +3.599e-01  +4.783e-02
 +2410.0  +1.671e-01  +2.722e-01  +6.208e-02  +1.461e-01  +2.406e-01  +5.150e-02  +2.232e-01  +3.749e-01  +7.147e-02
 +2420.0  +1.689e-01  +2.762e-01  +6.151e-02  +1.501e-01  +2.471e-01  +5.302e-02  +2.203e-01  +3.749e-01  +6.570e-02
 +2430.0  +1.504e-01  +2.508e-01  +4.990e-02  +1.309e-01  +2.150e-01  +4.689e-02  +2.047e-01  +3.575e-01  +5.181e-02
 +2440.0  +1.442e-01  +2.505e-01  +3.792e-02  +1.245e-01  +2.183e-01  +3.075e-02  +2.004e-01  +3.552e-01  +4.549e-02
 +2450.0  +1.534e-01  +2.583e-01  +4.852e-02  +1.346e-01  +2.276e-01  +4.160e-02  +2.100e-01  +3.590e-01  +6.091e-02
 +2460.0  +1.612e-01  +2.670e-01  +5.550e-02  +1.403e-01  +2.389e-01  +4.169e-02  +2.168e-01  +3.647e-01  +6.884e-02
 +2470.0  +1.585e-01  +2.701e-01  +4.690e-02  +1.362e-01  +2.401e-01  +3.223e-02  +2.160e-01  +3.677e-01  +6.428e-02
 +2480.0  +1.605e-01  +2.706e-01  +5.033e-02  +1.399e-01  +2.374e-01  +4.250e-02  +2.156e-01  +3.749e-01  +5.621e-02
 +2490.0  +1.653e-01  +2.883e-01  +4.229e-02  +1.459e-01  +2.557e-01  +3.611e-02  +2.190e-01  +3.907e-01  +4.733e-02
 +2500.0  +1.607e-01  +2.824e-01  +3.896e-02  +1.393e-01  +2.473e-01  +3.130e-02  +2.193e-01  +3.884e-01  +5.012e-02
 +2510.0  +1.645e-01  +2.725e-01  +5.637e-02  +1.412e-01  +2.375e-01  +4.497e-02  +2.229e-01  +3.816e-01  +6.408e-02
 +2520.0  +1.589e-01  +2.643e-01  +5.352e-02  +1.382e-01  +2.287e-01  +4.773e-02  +2.141e-01  +3.751e-01  +5.301e-02
 +2530.0  +1.634e-01  +2.676e-01  +5.922e-02  +1.423e-01  +2.320e-01  +5.251e-02  +2.178e-01  +3.752e-01  +6.034e-02
 +2540.0  +1.676e-01  +2.690e-01  +6.620e-02  +1.469e-01  +2.384e-01  +5.545e-02  +2.212e-01  +3.717e-01  +7.077e-02
 +2550.0  +1.620e-01  +2.612e-01  +6.276e-02  +1.412e-01  +2.237e-01  +5.869e-02  +2.173e-01  +3.741e-01  +6.046e-02
 +2560.0  +1.580e-01  +2.624e-01  +5.358e-02  +1.363e-01  +2.239e-01  +4.866e-02  +2.149e-01  +3.745e-01  +5.526e-02
 +2570.0  +1.611e-01  +2.717e-01  +5.050e-02  +1.391e-01  +2.355e-01  +4.269e-02  +2.177e-01  +3.801e-01  +5.520e-02
 +2580.0  +1.506e-01  +2.547e-01  +4.657e-02  +1.286e-01  +2.155e-01  +4.165e-02  +2.079e-01  +3.630e-01  +5.281e-02
 +2590.0  +1.616e-01  +2.747e-01  +4.851e-02  +1.384e-01  +2.353e-01  +4.160e-02  +2.196e-01  +3.828e-01  +5.630e-02
 +2600.0  +1.443e-01  +2.501e-01  +3.849e-02  +1.245e-01  +2.154e-01  +3.362e-02  +1.963e-01  +3.553e-01  +3.729e-02
 +2610.0  +1.463e-01  +2.426e-01  +5.005e-02  +1.248e-01  +2.024e-01  +4.725e-02  +2.010e-01  +3.557e-01  +4.632e-02
 +2620.0  +1.464e-01  +2.442e-01  +4.867e-02  +1.245e-01  +2.054e-01  +4.350e-02  +2.018e-01  +3.567e-01  +4.694e-02
 +2630.0  +1.556e-01  +2.547e-01  +5.652e-02  +1.341e-01  +2.207e-01  +4.745e-02  +2.106e-01  +3.605e-01  +6.078e-02
 +2640.0  +1.647e-01  +2.747e-01  +5.468e-02  +1.457e-01  +2.408e-01  +5.064e-02  +2.136e-01  +3.773e-01  +4.993e-02
 +2650.0  +1.567e-01  +2.825e-01  +3.090e-02  +1.360e-01  +2.484e-01  +2.368e-02  +2.100e-01  +3.851e-01  +3.501e-02
 +2660.0  +1.685e-01  +2.789e-01  +5.807e-02  +1.460e-01  +2.468e-01  +4.532e-02  +2.239e-01  +3.811e-01  +6.670e-02
 +2670.0  +1.724e-01  +2.923e-01  +5.255e-02  +1.513e-01  +2.615e-01  +4.108e-02  +2.290e-01  +3.910e-01  +6.709e-02
 +2680.0  +1.658e-01  +2.802e-01  +5.140e-02  +1.438e-01  +2.489e-01  +3.873e-02  +2.230e-01  +3.805e-01  +6.554e-02
 +2690.0  +1.602e-01  +2.731e-01  +4.724e-02  +1.389e-01  +2.408e-01  +3.704e-02  +2.163e-01  +3.761e-01  +5.662e-02
 +2700.0  +1.632e-01  +2.818e-01  +4.449e-02  +1.423e-01  +2.502e-01  +3.439e-02  +2.201e-01  +3.827e-01  +5.741e-02
 +2710.0  +1.551e-01  +2.678e-01  +4.236e-02  +1.328e-01  +2.363e-01  +2.938e-02  +2.135e-01  +3.702e-01  +5.670e-02
 +2720.0  +1.586e-01  +2.662e-01  +5.100e-02  +1.360e-01  +2.295e-01  +4.242e-02  +2.176e-01  +3.753e-01  +5.991e-02
 +2730.0  +1.521e-01  +2.537e-01  +5.060e-02  +1.302e-01  +2.186e-01  +4.185e-02  +2.096e-01  +3.635e-01  +5.570e-02
 +2740.0  +1.549e-01  +2.663e-01  +4.347e-02  +1.361e-01  +2.353e-01  +3.689e-02  +2.085e-01  +3.689e-01  +4.805e-02
 +2750.0  +1.629e-01  +2.866e-01  +3.909e-02  +1.462e-01  +2.579e-01  +3.454e-02  +2.142e-01  +3.848e-01  +4.356e-02
 +2760.0  +1.644e-01  +2.811e-01  +4.778e-02  +1.443e-01  +2.483e-01  +4.039e-02  +2.204e-01  +3.855e-01  +5.536e-02
 +2770.0  +1.586e-01  +2.682e-01  +4.903e-02  +1.376e-01  +2.331e-01  +4.213e-02  +2.156e-01  +3.761e-01  +5.516e-02
 +2780.0  +1.583e-01  +2.635e-01  +5.303e-02  +1.384e-01  +2.268e-01  +4.995e-02  +2.108e-01  +3.742e-01  +4.751e-02
 +2790.0  +1.512e-01  +2.588e-01  +4.365e-02  +1.316e-01  +2.238e-01  +3.936e-02  +2.016e-01  +3.644e-01  +3.878e-02
 +2800.0  +1.478e-01  +2.529e-01  +4.270e-02  +1.274e-01  +2.186e-01  +3.630e-02  +2.028e-01  +3.592e-01  +4.632e-02
 +2810.0  +1.567e-01  +2.700e-01  +4.344e-02  +1.372e-01  +2.405e-01  +3.400e-02  +2.103e-01  +3.672e-01  +5.344e-02
 +2820.0  +1.425e-01  +2.457e-01  +3.921e-02  +1.240e-01  +2.125e-01  +3.555e-02  +1.953e-01  +3.518e-01  +3.880e-02
 +2830.0  +1.432e-01  +2.403e-01  +4.610e-02  +1.231e-01  +2.062e-01  +3.994e-02  +1.960e-01  +3.483e-01  +4.364e-02
 +2840.0  +1.476e-01  +2.464e-01  +4.876e-02  +1.284e-01  +2.116e-01  +4.524e-02  +2.024e-01  +3.549e-01  +4.998e-02
 +2850.0  +1.418e-01  +2.409e-01  +4.275e-02  +1.255e-01  +2.069e-01  +4.417e-02  +1.941e-01  +3.478e-01  +4.047e-02
 +2860.0  +1.491e-01  +2.544e-01  +4.386e-02  +1.298e-01  +2.228e-01  +3.676e-02  +2.035e-01  +3.591e-01  +4.781e-02
 +2870.0  +1.545e-01  +2.531e-01  +5.594e-02  +1.336e-01  +2.211e-01  +4.603e-02  +2.114e-01  +3.572e-01  +6.556e-02
 +2880.0  +1.553e-01  +2.654e-01  +4.515e-02  +1.340e-01  +2.324e-01  +3.557e-02  +2.111e-01  +3.700e-01  +5.218e-02
 +2890.0  +1.583e-01  +2.576e-01  +5.902e-02  +1.396e-01  +2.276e-01  +5.150e-02  +2.108e-01  +3.577e-01  +6.381e-02
 +2900.0  +1.518e-01  +2.586e-01  +4.500e-02  +1.342e-01  +2.277e-01  +4.058e-02  +2.036e-01  +3.592e-01  +4.811e-02
 +2910.0  +1.377e-01  +2.358e-01  +3.965e-02  +1.190e-01  +2.041e-01  +3.399e-02  +1.937e-01  +3.405e-01  +4.683e-02
 +2920.0  +1.449e-01  +2.445e-01  +4.520e-02  +1.246e-01  +2.139e-01  +3.525e-02  +1.992e-01  +3.481e-01  +5.039e-02
 +2930.0  +1.446e-01  +2.512e-01  +3.800e-02  +1.284e-01  +2.192e-01  +3.761e-02  +1.943e-01  +3.541e-01  +3.445e-02
 +2940.0  +1.547e-01  +2.621e-01  +4.729e-02  +1.364e-01  +2.305e-01  +4.222e-02  +2.071e-01  +3.652e-01  +4.889e-02
 +2950.0  +1.570e-01  +2.706e-01  +4.341e-02  +1.378e-01  +2.414e-01  +3.408e-02  +2.122e-01  +3.711e-01  +5.340e-02
 +2960.0  +1.597e-01  +2.725e-01  +4.698e-02  +1.416e-01  +2.479e-01  +3.529e-02  +2.131e-01  +3.675e-01  +5.871e-02
 +2970.0  +1.518e-01  +2.610e-01  +4.268e-02  +1.328e-01  +2.338e-01  +3.171e-02  +2.037e-01  +3.581e-01  +4.933e-02
 +2980.0  +1.589e-01  +2.700e-01  +4.767e-02  +1.380e-01  +2.395e-01  +3.643e-02  +2.159e-01  +3.722e-01  +5.967e-02
 +2990.0  +1.459e-01  +2.465e-01  +4.535e-02  +1.258e-01  +2.132e-01  +3.832e-02  +2.024e-01  +3.526e-01  +5.215e-02
 +3000.0  +1.536e-01  +2.528e-01  +5.429e-02  +1.339e-01  +2.232e-01  +4.466e-02  +2.089e-01  +3.546e-01  +6.324e-02
 +3010.0  +1.610e-01  +2.803e-01  +4.175e-02  +1.411e-01  +2.487e-01  +3.347e-02  +2.173e-01  +3.793e-01  +5.540e-02
 +3020.0  +1.583e-01  +2.791e-01  +3.743e-02  +1.367e-01  +2.455e-01  +2.788e-02  +2.149e-01  +3.802e-01  +4.951e-02
 +3030.0  +1.509e-01  +2.543e-01  +4.739e-02  +1.322e-01  +2.259e-01  +3.862e-02  +2.036e-01  +3.544e-01  +5.277e-02
 +3040.0  +1.686e-01  +2.851e-01  +5.201e-02  +1.497e-01  +2.555e-01  +4.387e-02  +2.223e-01  +3.826e-01  +6.194e-02
 +3050.0  +1.720e-01  +2.885e-01  +5.557e-02  +1.525e-01  +2.555e-01  +4.943e-02  +2.267e-01  +3.894e-01  +6.391e-02
 +3060.0  +1.617e-01  +2.619e-01  +6.142e-02  +1.417e-01  +2.290e-01  +5.442e-02  +2.181e-01  +3.662e-01  +6.995e-02
 +3070.0  +1.523e-01  +2.500e-01  +5.463e-02  +1.339e-01  +2.182e-01  +4.964e-02  +2.046e-01  +3.546e-01  +5.461e-02
 +3080.0  +1.488e-01  +2.581e-01  +3.938e-02  +1.309e-01  +2.256e-01  +3.616e-02  +2.025e-01  +3.616e-01  +4.351e-02
 +3090.0  +1.628e-01  +2.861e-01  +3.945e-02  +1.433e-01  +2.563e-01  +3.028e-02  +2.180e-01  +3.829e-01  +5.303e-02
 +3100.0  +1.620e-01  +2.759e-01  +4.810e-02  +1.404e-01  +2.429e-01  +3.781e-02  +2.191e-01  +3.797e-01  +5.851e-02
 +3110.0  +1.622e-01  +2.787e-01  +4.561e-02  +1.411e-01  +2.474e-01  +3.475e-02  +2.169e-01  +3.804e-01  +5.335e-02
 +3120.0  +1.632e-01  +2.772e-01  +4.906e-02  +1.444e-01  +2.473e-01  +4.159e-02  +2.145e-01  +3.773e-01  +5.174e-02
 +3130.0  +1.656e-01  +2.861e-01  +4.518e-02  +1.483e-01  +2.570e-01  +3.963e-02  +2.180e-01  +3.839e-01  +5.213e-02
 +3140.0  +1.621e-01  +2.772e-01  +4.702e-02  +1.456e-01  +2.449e-01  +4.621e-02  +2.125e-01  +3.752e-01  +4.982e-02
 +3150.0  +1.589e-01  +2.536e-01  +6.412e-02  +1.405e-01  +2.227e-01  +5.826e-02  +2.104e-01  +3.549e-01  +6.594e-02
 +3160.0  +1.505e-01  +2.503e-01  +5.083e-02  +1.323e-01  +2.165e-01  +4.806e-02  +2.032e-01  +3.586e-01  +4.786e-02
 +3170.0  +1.543e-01  +2.458e-01  +6.282e-02  +1.344e-01  +2.147e-01  +5.407e-02  +2.070e-01  +3.533e-01  +6.077e-02
 +3180.0  +1.559e-01  +2.659e-01  +4.584e-02  +1.385e-01  +2.348e-01  +4.224e-02  +2.076e-01  +3.684e-01  +4.676e-02
 +3190.0  +1.561e-01  +2.605e-01  +5.169e-02  +1.356e-01  +2.290e-01  +4.222e-02  +2.103e-01  +3.640e-01  +5.657e-02
 +3200.0  +1.551e-01  +2.598e-01  +5.053e-02  +1.349e-01  +2.262e-01  +4.359e-02  +2.098e-01  +3.634e-01  +5.619e-02
 +3210.0  +1.610e-01  +2.627e-01  +5.926e-02  +1.410e-01  +2.313e-01  +5.067e-02  +2.165e-01  +3.671e-01  +6.599e-02
 +3220.0  +1.661e-01  +2.767e-01  +5.552e-02  +1.463e-01  +2.463e-01  +4.619e-02  +2.205e-01  +3.747e-01  +6.627e-02
 +3230.0  +1.607e-01  +2.728e-01  +4.853e-02  +1.420e-01  +2.440e-01  +3.995e-02  +2.131e-01  +3.698e-01  +5.647e-02
 +3240.0  +1.665e-01  +2.768e-01  +5.620e-02  +1.460e-01  +2.444e-01  +4.768e-02  +2.202e-01  +3.796e-01  +6.080e-02
 +3250.0  +1.645e-01  +2.576e-01  +7.133e-02  +1.413e-01  +2.240e-01  +5.871e-02  +2.229e-01  +3.626e-01  +8.323e-02
 +3260.0  +1.541e-01  +2.594e-01  +4.876e-02  +1.341e-01  +2.254e-01  +4.280e-02  +2.078e-01  +3.626e-01  +5.302e-02
 +3270.0  +1.611e-01  +2.655e-01  +5.673e-02  +1.416e-01  +2.304e-01  +5.285e-02  +2.122e-01  +3.712e-01  +5.313e-02
 +3280.0  +1.577e-01  +2.548e-01  +6.068e-02  +1.402e-01  +2.214e-01  +5.894e-02  +2.082e-01  +3.586e-01  +5.785e-02
 +3290.0  +1.493e-01  +2.410e-01  +5.767e-02  +1.303e-01  +2.053e-01  +5.534e-02  +2.050e-01  +3.513e-01  +5.866e-02
 +3300.0  +1.562e-01  +2.593e-01  +5.314e-02  +1.375e-01  +2.261e-01  +4.879e-02  +2.097e-01  +3.642e-01  +5.516e-02
 +3310.0  +1.526e-01  +2.543e-01  +5.087e-02  +1.328e-01  +2.217e-01  +4.398e-02  +2.071e-01  +3.588e-01  +5.536e-02
 +3320.0  +1.480e-01  +2.455e-01  +5.057e-02  +1.294e-01  +2.119e-01  +4.695e-02  +1.999e-01  +3.522e-01  +4.774e-02
 +3330.0  +1.682e-01  +2.722e-01  +6.417e-02  +1.477e-01  +2.399e-01  +5.548e-02  +2.223e-01  +3.752e-01  +6.941e-02
 +3340.0  +1.601e-01  +2.522e-01  +6.799e-02  +1.409e-01  +2.249e-01  +5.697e-02  +2.141e-01  +3.538e-01  +7.439e-02
 +3350.0  +1.568e-01  +2.608e-01  +5.280e-02  +1.375e-01  +2.272e-01  +4.782e-02  +2.095e-01  +3.663e-01  +5.279e-02
 +3360.0  +1.683e-01  +2.770e-01  +5.962e-02  +1.510e-01  +2.438e-01  +5.810e-02  +2.169e-01  +3.789e-01  +5.495e-02
 +3370.0  +1.673e-01  +2.706e-01  +6.392e-02  +1.479e-01  +2.401e-01  +5.560e-02  +2.203e-01  +3.704e-01  +7.015e-02
 +3380.0  +1.608e-01  +2.656e-01  +5.611e-02  +1.414e-01  +2.354e-01  +4.733e-02  +2.131e-01  +3.647e-01  +6.145e-02
 +3390.0  +1.474e-01  +2.469e-01  +4.788e-02  +1.299e-01  +2.170e-01  +4.286e-02  +1.965e-01  +3.464e-01  +4.650e-02
 +3400.0  +1.559e-01  +2.527e-01  +5.897e-02  +1.363e-01  +2.213e-01  +5.131e-02  +2.082e-01  +3.550e-01  +6.145e-02
 +3410.0  +1.411e-01  +2.389e-01  +4.324e-02  +1.221e-01  +2.098e-01  +3.451e-02  +1.981e-01  +3.402e-01  +5.591e-02
 +3420.0  +1.500e-01  +2.471e-01  +5.290e-02  +1.316e-01  +2.153e-01  +4.800e-02  +2.016e-01  +3.515e-01  +5.176e-02
 +3430.0  +1.545e-01  +2.539e-01  +5.514e-02  +1.354e-01  +2.186e-01  +5.209e-02  +2.091e-01  +3.616e-01  +5.652e-02
 +3440.0  +1.461e-01  +2.470e-01  +4.524e-02  +1.297e-01  +2.172e-01  +4.217e-02  +1.973e-01  +3.472e-01  +4.745e-02
 +3450.0  +1.431e-01  +2.385e-01  +4.762e-02  +1.237e-01  +2.106e-01  +3.676e-02  +1.957e-01  +3.372e-01  +5.426e-02
 +3460.0  +1.519e-01  +2.436e-01  +6.016e-02  +1.329e-01  +2.131e-01  +5.258e-02  +2.066e-01  +3.458e-01  +6.737e-02
 +3470.0  +1.541e-01  +2.559e-01  +5.235e-02  +1.349e-01  +2.241e-01  +4.570e-02  +2.079e-01  +3.621e-01  +5.381e-02
 +3480.0  +1.506e-01  +2.566e-01  +4.466e-02  +1.307e-01  +2.256e-01  +3.578e-02  +2.039e-01  +3.589e-01  +4.896e-02
 +3490.0  +1.577e-01  +2.777e-01  +3.771e-02  +1.387e-01  +2.499e-01  +2.744e-02  +2.115e-01  +3.713e-01  +5.179e-02
 +3500.0  +1.598e-01  +2.717e-01  +4.786e-02  +1.410e-01  +2.432e-01  +3.877e-02  +2.143e-01  +3.669e-01  +6.166e-02
 +3510.0  +1.646e-01  +2.672e-01  +6.194e-02  +1.454e-01  +2.376e-01  +5.314e-02  +2.173e-01  +3.675e-01  +6.717e-02
 +3520.0  +1.746e-01  +2.894e-01  +5.984e-02  +1.574e-01  +2.605e-01  +5.423e-02  +2.266e-01  +3.876e-01  +6.548e-02
 +3530.0  +1.586e-01  +2.708e-01  +4.631e-02  +1.407e-01  +2.414e-01  +3.999e-02  +2.120e-01  +3.721e-01  +5.182e-02
 +3540.0  +1.693e-01  +2.739e-01  +6.480e-02  +1.516e-01  +2.442e-01  +5.902e-02  +2.183e-01  +3.747e-01  +6.192e-02
 +3550.0  +1.691e-01  +2.800e-01  +5.830e-02  +1.483e-01  +2.456e-01  +5.097e-02  +2.237e-01  +3.873e-01  +6.020e-02
 +3560.0  +1.663e-01  +2.760e-01  +5.663e-02  +1.453e-01  +2.434e-01  +4.707e-02  +2.210e-01  +3.808e-01  +6.124e-02
 +3570.0  +1.648e-01  +2.806e-01  +4.909e-02  +1.466e-01  +2.489e-01  +4.443e-02  +2.178e-01  +3.825e-01  +5.300e-02
 +3580.0  +1.562e-01  +2.770e-01  +3.538e-02  +1.364e-01  +2.431e-01  +2.970e-02  +2.102e-01  +3.830e-01  +3.747e-02
 +3590.0  +1.651e-01  +2.786e-01  +5.162e-02  +1.446e-01  +2.458e-01  +4.345e-02  +2.213e-01  +3.817e-01  +6.089e-02
 +3600.0  +1.634e-01  +2.764e-01  +5.036e-02  +1.426e-01  +2.423e-01  +4.277e-02  +2.178e-01  +3.796e-01  +5.588e-02
 +3610.0  +1.627e-01  +2.779e-01  +4.760e-02  +1.444e-01  +2.519e-01  +3.682e-02  +2.151e-01  +3.700e-01  +6.015e-02
 +3620.0  +1.641e-01  +2.795e-01  +4.866e-02  +1.486e-01  +2.543e-01  +4.300e-02  +2.113e-01  +3.677e-01  +5.482e-02
 +3630.0  +1.502e-01  +2.519e-01  +4.863e-02  +1.303e-01  +2.176e-01  +4.300e-02  +2.032e-01  +3.579e-01  +4.847e-02
 +3640.0  +1.569e-01  +2.681e-01  +4.576e-02  +1.371e-01  +2.334e-01  +4.070e-02  +2.123e-01  +3.719e-01  +5.260e-02
 +3650.0  +1.591e-01  +2.703e-01  +4.784e-02  +1.407e-01  +2.397e-01  +4.169e-02  +2.115e-01  +3.708e-01  +5.212e-02
 +3660.0  +1.657e-01  +2.893e-01  +4.218e-02  +1.466e-01  +2.591e-01  +3.418e-02  +2.185e-01  +3.860e-01  +5.092e-02
 +3670.0  +1.606e-01  +2.791e-01  +4.222e-02  +1.418e-01  +2.505e-01  +3.309e-02  +2.137e-01  +3.747e-01  +5.265e-02
 +3680.0  +1.668e-01  +2.842e-01  +4.944e-02  +1.501e-01  +2.542e-01  +4.591e-02  +2.156e-01  +3.805e-01  +5.072e-02
 +3690.0  +1.549e-01  +2.732e-01  +3.660e-02  +1.405e-01  +2.498e-01  +3.117e-02  +2.011e-01  +3.608e-01  +4.143e-02
 +3700.0  +1.685e-01  +2.887e-01  +4.832e-02  +1.499e-01  +2.591e-01  +4.072e-02  +2.206e-01  +3.844e-01  +5.673e-02
 +3710.0  +1.571e-01  +2.731e-01  +4.110e-02  +1.385e-01  +2.399e-01  +3.717e-02  +2.101e-01  +3.769e-01  +4.344e-02
 +3720.0  +1.588e-01  +2.680e-01  +4.964e-02  +1.388e-01  +2.364e-01  +4.120e-02  +2.140e-01  +3.707e-01  +5.736e-02
 +3730.0  +1.627e-01  +2.729e-01  +5.245e-02  +1.426e-01  +2.440e-01  +4.119e-02  +2.178e-01  +3.706e-01  +6.504e-02
 +3740.0  +1.486e-01  +2.590e-01  +3.818e-02  +1.317e-01  +2.258e-01  +3.768e-02  +2.013e-01  +3.639e-01  +3.872e-02
 +3750.0  +1.531e-01  +2.600e-01  +4.615e-02  +1.370e-01  +2.331e-01  +4.087e-02  +2.025e-01  +3.567e-01  +4.827e-02
 +3760.0  +1.442e-01  +2.442e-01  +4.431e-02  +1.245e-01  +2.098e-01  +3.916e-02  +1.993e-01  +3.514e-01  +4.723e-02
 +3770.0  +1.575e-01  +2.595e-01  +5.548e-02  +1.385e-01  +2.264e-01  +5.060e-02  +2.127e-01  +3.631e-01  +6.231e-02
 +3780.0  +1.590e-01  +2.521e-01  +6.584e-02  +1.400e-01  +2.235e-01  +5.651e-02  +2.134e-01  +3.517e-01  +7.508e-02
 +3790.0  +1.619e-01  +2.703e-01  +5.347e-02  +1.438e-01  +2.393e-01  +4.844e-02  +2.139e-01  +3.694e-01  +5.835e-02
 +3800.0  +1.623e-01  +2.763e-01  +4.832e-02  +1.443e-01  +2.435e-01  +4.521e-02  +2.160e-01  +3.786e-01  +5.338e-02


==> figs/ch10_ana/versus_vtasb/versus_vtasb_alter_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +6.962e-02  +1.152e-01  +2.405e-02  +6.999e-02  +1.167e-01  +2.327e-02
    +1.0  +6.923e-02  +1.158e-01  +2.269e-02  +6.916e-02  +1.156e-01  +2.271e-02  +6.952e-02  +1.166e-01  +2.245e-02
    +2.0  +7.204e-02  +1.193e-01  +2.476e-02  +7.195e-02  +1.188e-01  +2.510e-02  +7.231e-02  +1.204e-01  +2.421e-02
    +3.0  +7.378e-02  +1.240e-01  +2.358e-02  +7.355e-02  +1.236e-01  +2.345e-02  +7.426e-02  +1.251e-01  +2.345e-02
    +4.0  +7.319e-02  +1.235e-01  +2.287e-02  +7.304e-02  +1.231e-01  +2.296e-02  +7.354e-02  +1.244e-01  +2.273e-02
    +5.0  +7.405e-02  +1.295e-01  +1.859e-02  +7.403e-02  +1.293e-01  +1.877e-02  +7.444e-02  +1.306e-01  +1.832e-02
    +6.0  +7.770e-02  +1.357e-01  +1.969e-02  +7.762e-02  +1.355e-01  +1.976e-02  +7.810e-02  +1.369e-01  +1.926e-02
    +7.0  +7.646e-02  +1.330e-01  +1.995e-02  +7.646e-02  +1.331e-01  +1.985e-02  +7.686e-02  +1.340e-01  +1.971e-02
    +8.0  +7.648e-02  +1.333e-01  +1.968e-02  +7.657e-02  +1.332e-01  +1.990e-02  +7.683e-02  +1.348e-01  +1.891e-02
    +9.0  +8.327e-02  +1.429e-01  +2.360e-02  +8.292e-02  +1.424e-01  +2.342e-02  +8.384e-02  +1.447e-01  +2.298e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.353e-02  +1.477e-01  +1.933e-02  +8.426e-02  +1.495e-01  +1.906e-02
   +11.0  +8.680e-02  +1.510e-01  +2.257e-02  +8.707e-02  +1.512e-01  +2.291e-02  +8.700e-02  +1.521e-01  +2.188e-02
   +12.0  +8.647e-02  +1.498e-01  +2.319e-02  +8.659e-02  +1.498e-01  +2.342e-02  +8.668e-02  +1.505e-01  +2.285e-02
   +13.0  +8.739e-02  +1.496e-01  +2.524e-02  +8.702e-02  +1.495e-01  +2.458e-02  +8.794e-02  +1.505e-01  +2.543e-02
   +14.0  +8.474e-02  +1.496e-01  +1.991e-02  +8.461e-02  +1.497e-01  +1.956e-02  +8.524e-02  +1.504e-01  +2.004e-02
   +15.0  +8.131e-02  +1.452e-01  +1.739e-02  +8.152e-02  +1.455e-01  +1.757e-02  +8.152e-02  +1.458e-01  +1.724e-02
   +16.0  +8.309e-02  +1.482e-01  +1.799e-02  +8.319e-02  +1.485e-01  +1.784e-02  +8.322e-02  +1.487e-01  +1.772e-02
   +17.0  +8.260e-02  +1.506e-01  +1.456e-02  +8.268e-02  +1.505e-01  +1.489e-02  +8.279e-02  +1.517e-01  +1.386e-02
   +18.0  +8.576e-02  +1.547e-01  +1.679e-02  +8.582e-02  +1.548e-01  +1.686e-02  +8.609e-02  +1.559e-01  +1.630e-02
   +19.0  +8.154e-02  +1.474e-01  +1.562e-02  +8.155e-02  +1.474e-01  +1.569e-02  +8.201e-02  +1.490e-01  +1.500e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.698e-02  +1.381e-01  +1.583e-02  +7.744e-02  +1.399e-01  +1.501e-02
   +21.0  +7.809e-02  +1.410e-01  +1.514e-02  +7.816e-02  +1.405e-01  +1.583e-02  +7.833e-02  +1.426e-01  +1.406e-02
   +22.0  +7.627e-02  +1.389e-01  +1.362e-02  +7.663e-02  +1.388e-01  +1.450e-02  +7.629e-02  +1.402e-01  +1.236e-02
   +23.0  +7.442e-02  +1.310e-01  +1.781e-02  +7.452e-02  +1.305e-01  +1.855e-02  +7.462e-02  +1.328e-01  +1.640e-02
   +24.0  +7.461e-02  +1.268e-01  +2.242e-02  +7.473e-02  +1.264e-01  +2.302e-02  +7.486e-02  +1.286e-01  +2.113e-02
   +25.0  +7.840e-02  +1.311e-01  +2.568e-02  +7.840e-02  +1.309e-01  +2.587e-02  +7.870e-02  +1.323e-01  +2.508e-02
   +26.0  +8.244e-02  +1.371e-01  +2.777e-02  +8.225e-02  +1.360e-01  +2.851e-02  +8.286e-02  +1.392e-01  +2.651e-02
   +27.0  +8.388e-02  +1.382e-01  +2.953e-02  +8.354e-02  +1.368e-01  +3.025e-02  +8.449e-02  +1.408e-01  +2.815e-02
   +28.0  +8.557e-02  +1.450e-01  +2.615e-02  +8.528e-02  +1.436e-01  +2.700e-02  +8.625e-02  +1.472e-01  +2.529e-02
   +29.0  +8.556e-02  +1.442e-01  +2.695e-02  +8.498e-02  +1.427e-01  +2.727e-02  +8.642e-02  +1.464e-01  +2.641e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +8.949e-02  +1.510e-01  +2.797e-02  +9.073e-02  +1.540e-01  +2.749e-02
   +31.0  +9.166e-02  +1.554e-01  +2.788e-02  +9.109e-02  +1.543e-01  +2.789e-02  +9.236e-02  +1.571e-01  +2.758e-02
   +32.0  +9.055e-02  +1.474e-01  +3.366e-02  +8.965e-02  +1.464e-01  +3.288e-02  +9.167e-02  +1.492e-01  +3.412e-02
   +33.0  +8.829e-02  +1.439e-01  +3.271e-02  +8.740e-02  +1.428e-01  +3.202e-02  +8.939e-02  +1.454e-01  +3.338e-02
   +34.0  +8.768e-02  +1.434e-01  +3.194e-02  +8.698e-02  +1.424e-01  +3.152e-02  +8.858e-02  +1.448e-01  +3.233e-02
   +35.0  +8.640e-02  +1.454e-01  +2.735e-02  +8.588e-02  +1.445e-01  +2.722e-02  +8.709e-02  +1.467e-01  +2.745e-02
   +36.0  +8.691e-02  +1.460e-01  +2.782e-02  +8.634e-02  +1.447e-01  +2.797e-02  +8.749e-02  +1.473e-01  +2.769e-02
   +37.0  +8.324e-02  +1.417e-01  +2.477e-02  +8.254e-02  +1.405e-01  +2.456e-02  +8.405e-02  +1.432e-01  +2.491e-02
   +38.0  +8.492e-02  +1.469e-01  +2.295e-02  +8.431e-02  +1.455e-01  +2.312e-02  +8.575e-02  +1.486e-01  +2.290e-02
   +39.0  +8.689e-02  +1.505e-01  +2.331e-02  +8.625e-02  +1.489e-01  +2.356e-02  +8.780e-02  +1.526e-01  +2.300e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +8.703e-02  +1.489e-01  +2.515e-02  +8.907e-02  +1.528e-01  +2.532e-02
   +41.0  +8.859e-02  +1.476e-01  +2.957e-02  +8.835e-02  +1.469e-01  +2.976e-02  +8.922e-02  +1.491e-01  +2.935e-02
   +42.0  +8.646e-02  +1.432e-01  +2.970e-02  +8.598e-02  +1.421e-01  +2.983e-02  +8.706e-02  +1.448e-01  +2.936e-02
   +43.0  +8.996e-02  +1.523e-01  +2.766e-02  +8.969e-02  +1.512e-01  +2.815e-02  +9.056e-02  +1.542e-01  +2.692e-02
   +44.0  +8.972e-02  +1.521e-01  +2.736e-02  +8.921e-02  +1.513e-01  +2.712e-02  +9.051e-02  +1.536e-01  +2.745e-02
   +45.0  +8.860e-02  +1.502e-01  +2.699e-02  +8.809e-02  +1.491e-01  +2.713e-02  +8.944e-02  +1.524e-01  +2.650e-02
   +46.0  +9.107e-02  +1.555e-01  +2.664e-02  +9.081e-02  +1.543e-01  +2.728e-02  +9.171e-02  +1.577e-01  +2.569e-02
   +47.0  +9.692e-02  +1.640e-01  +2.981e-02  +9.654e-02  +1.629e-01  +3.016e-02  +9.757e-02  +1.660e-01  +2.912e-02
   +48.0  +9.751e-02  +1.699e-01  +2.512e-02  +9.718e-02  +1.690e-01  +2.541e-02  +9.811e-02  +1.717e-01  +2.451e-02
   +49.0  +9.818e-02  +1.723e-01  +2.402e-02  +9.794e-02  +1.708e-01  +2.504e-02  +9.863e-02  +1.746e-01  +2.265e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +9.749e-02  +1.717e-01  +2.330e-02  +9.811e-02  +1.753e-01  +2.095e-02
   +51.0  +1.012e-01  +1.794e-01  +2.297e-02  +1.012e-01  +1.786e-01  +2.382e-02  +1.015e-01  +1.813e-01  +2.180e-02
   +52.0  +1.039e-01  +1.822e-01  +2.559e-02  +1.037e-01  +1.816e-01  +2.575e-02  +1.046e-01  +1.843e-01  +2.486e-02
   +53.0  +1.082e-01  +1.879e-01  +2.843e-02  +1.083e-01  +1.875e-01  +2.913e-02  +1.085e-01  +1.896e-01  +2.735e-02
   +54.0  +1.059e-01  +1.878e-01  +2.398e-02  +1.055e-01  +1.869e-01  +2.419e-02  +1.067e-01  +1.899e-01  +2.346e-02
   +55.0  +1.013e-01  +1.832e-01  +1.943e-02  +1.010e-01  +1.820e-01  +2.000e-02  +1.020e-01  +1.857e-01  +1.830e-02
   +56.0  +9.922e-02  +1.787e-01  +1.978e-02  +9.903e-02  +1.781e-01  +1.998e-02  +9.982e-02  +1.806e-01  +1.907e-02
   +57.0  +9.531e-02  +1.713e-01  +1.935e-02  +9.543e-02  +1.714e-01  +1.944e-02  +9.573e-02  +1.727e-01  +1.879e-02
   +58.0  +9.358e-02  +1.658e-01  +2.132e-02  +9.353e-02  +1.661e-01  +2.098e-02  +9.402e-02  +1.671e-01  +2.090e-02
   +59.0  +9.350e-02  +1.639e-01  +2.311e-02  +9.352e-02  +1.639e-01  +2.317e-02  +9.376e-02  +1.650e-01  +2.251e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +9.457e-02  +1.645e-01  +2.464e-02  +9.440e-02  +1.658e-01  +2.303e-02
   +61.0  +9.548e-02  +1.665e-01  +2.447e-02  +9.528e-02  +1.660e-01  +2.459e-02  +9.600e-02  +1.681e-01  +2.389e-02
   +62.0  +9.546e-02  +1.687e-01  +2.220e-02  +9.538e-02  +1.681e-01  +2.266e-02  +9.600e-02  +1.703e-01  +2.168e-02
   +63.0  +9.203e-02  +1.669e-01  +1.721e-02  +9.178e-02  +1.657e-01  +1.789e-02  +9.259e-02  +1.683e-01  +1.688e-02
   +64.0  +9.342e-02  +1.648e-01  +2.203e-02  +9.332e-02  +1.641e-01  +2.251e-02  +9.374e-02  +1.658e-01  +2.166e-02
   +65.0  +9.416e-02  +1.655e-01  +2.283e-02  +9.428e-02  +1.649e-01  +2.362e-02  +9.424e-02  +1.662e-01  +2.226e-02
   +66.0  +9.594e-02  +1.697e-01  +2.216e-02  +9.578e-02  +1.688e-01  +2.273e-02  +9.628e-02  +1.709e-01  +2.171e-02
   +67.0  +9.261e-02  +1.649e-01  +2.028e-02  +9.255e-02  +1.642e-01  +2.088e-02  +9.285e-02  +1.661e-01  +1.961e-02
   +68.0  +9.213e-02  +1.664e-01  +1.789e-02  +9.188e-02  +1.655e-01  +1.823e-02  +9.261e-02  +1.678e-01  +1.745e-02
   +69.0  +9.551e-02  +1.678e-01  +2.320e-02  +9.551e-02  +1.674e-01  +2.367e-02  +9.557e-02  +1.685e-01  +2.266e-02
   +70.0  +9.303e-02  +1.668e-01  +1.924e-02  +9.314e-02  +1.665e-01  +1.977e-02  +9.309e-02  +1.676e-01  +1.862e-02
   +71.0  +9.570e-02  +1.740e-01  +1.744e-02  +9.624e-02  +1.741e-01  +1.840e-02  +9.556e-02  +1.745e-01  +1.658e-02
   +72.0  +9.587e-02  +1.694e-01  +2.234e-02  +9.600e-02  +1.692e-01  +2.281e-02  +9.588e-02  +1.698e-01  +2.194e-02
   +73.0  +9.879e-02  +1.737e-01  +2.385e-02  +9.894e-02  +1.732e-01  +2.465e-02  +9.874e-02  +1.743e-01  +2.321e-02
   +74.0  +9.911e-02  +1.738e-01  +2.438e-02  +9.909e-02  +1.730e-01  +2.519e-02  +9.928e-02  +1.750e-01  +2.359e-02
   +75.0  +9.846e-02  +1.716e-01  +2.528e-02  +9.857e-02  +1.712e-01  +2.594e-02  +9.857e-02  +1.726e-01  +2.457e-02
   +76.0  +9.337e-02  +1.653e-01  +2.144e-02  +9.374e-02  +1.654e-01  +2.207e-02  +9.311e-02  +1.655e-01  +2.072e-02
   +77.0  +8.571e-02  +1.538e-01  +1.758e-02  +8.557e-02  +1.536e-01  +1.752e-02  +8.586e-02  +1.544e-01  +1.734e-02
   +78.0  +8.342e-02  +1.485e-01  +1.829e-02  +8.338e-02  +1.481e-01  +1.865e-02  +8.359e-02  +1.493e-01  +1.783e-02
   +79.0  +8.417e-02  +1.521e-01  +1.621e-02  +8.438e-02  +1.519e-01  +1.690e-02  +8.419e-02  +1.527e-01  +1.572e-02
   +80.0  +8.519e-02  +1.561e-01  +1.424e-02  +8.504e-02  +1.551e-01  +1.497e-02  +8.556e-02  +1.572e-01  +1.393e-02
   +81.0  +8.760e-02  +1.579e-01  +1.726e-02  +8.738e-02  +1.572e-01  +1.760e-02  +8.814e-02  +1.590e-01  +1.725e-02
   +82.0  +8.632e-02  +1.529e-01  +1.972e-02  +8.650e-02  +1.529e-01  +2.008e-02  +8.659e-02  +1.533e-01  +1.990e-02
   +83.0  +8.278e-02  +1.447e-01  +2.085e-02  +8.290e-02  +1.448e-01  +2.096e-02  +8.282e-02  +1.447e-01  +2.098e-02
   +84.0  +8.073e-02  +1.422e-01  +1.924e-02  +8.115e-02  +1.418e-01  +2.049e-02  +8.047e-02  +1.426e-01  +1.832e-02
   +85.0  +8.578e-02  +1.503e-01  +2.130e-02  +8.557e-02  +1.493e-01  +2.185e-02  +8.615e-02  +1.515e-01  +2.081e-02
   +86.0  +8.646e-02  +1.501e-01  +2.284e-02  +8.658e-02  +1.498e-01  +2.333e-02  +8.665e-02  +1.510e-01  +2.232e-02
   +87.0  +8.886e-02  +1.529e-01  +2.482e-02  +8.875e-02  +1.528e-01  +2.470e-02  +8.924e-02  +1.537e-01  +2.476e-02
   +88.0  +9.062e-02  +1.535e-01  +2.773e-02  +9.073e-02  +1.537e-01  +2.781e-02  +9.077e-02  +1.544e-01  +2.716e-02
   +89.0  +9.043e-02  +1.494e-01  +3.149e-02  +9.067e-02  +1.496e-01  +3.175e-02  +9.049e-02  +1.500e-01  +3.095e-02
   +90.0  +9.171e-02  +1.512e-01  +3.226e-02  +9.176e-02  +1.510e-01  +3.249e-02  +9.194e-02  +1.518e-01  +3.205e-02
   +91.0  +9.152e-02  +1.493e-01  +3.375e-02  +9.169e-02  +1.494e-01  +3.393e-02  +9.161e-02  +1.498e-01  +3.345e-02
   +92.0  +9.197e-02  +1.481e-01  +3.585e-02  +9.180e-02  +1.478e-01  +3.582e-02  +9.215e-02  +1.485e-01  +3.583e-02
   +93.0  +9.065e-02  +1.439e-01  +3.744e-02  +9.034e-02  +1.435e-01  +3.720e-02  +9.102e-02  +1.446e-01  +3.746e-02
   +94.0  +9.286e-02  +1.491e-01  +3.664e-02  +9.247e-02  +1.482e-01  +3.678e-02  +9.329e-02  +1.504e-01  +3.619e-02
   +95.0  +9.352e-02  +1.499e-01  +3.718e-02  +9.320e-02  +1.487e-01  +3.766e-02  +9.395e-02  +1.512e-01  +3.671e-02
   +96.0  +8.929e-02  +1.459e-01  +3.272e-02  +8.884e-02  +1.447e-01  +3.297e-02  +8.979e-02  +1.472e-01  +3.238e-02
   +97.0  +8.380e-02  +1.370e-01  +3.058e-02  +8.341e-02  +1.360e-01  +3.080e-02  +8.426e-02  +1.382e-01  +3.032e-02
   +98.0  +8.617e-02  +1.406e-01  +3.178e-02  +8.561e-02  +1.397e-01  +3.151e-02  +8.656e-02  +1.413e-01  +3.186e-02
   +99.0  +8.318e-02  +1.402e-01  +2.620e-02  +8.272e-02  +1.393e-01  +2.618e-02  +8.360e-02  +1.409e-01  +2.630e-02
  +100.0  +8.477e-02  +1.451e-01  +2.442e-02  +8.430e-02  +1.439e-01  +2.474e-02  +8.521e-02  +1.461e-01  +2.428e-02
  +101.0  +9.386e-02  +1.588e-01  +2.893e-02  +9.250e-02  +1.565e-01  +2.853e-02  +9.478e-02  +1.604e-01  +2.914e-02
  +102.0  +8.771e-02  +1.478e-01  +2.766e-02  +8.725e-02  +1.470e-01  +2.751e-02  +8.803e-02  +1.485e-01  +2.754e-02
  +103.0  +8.622e-02  +1.464e-01  +2.603e-02  +8.488e-02  +1.441e-01  +2.563e-02  +8.788e-02  +1.490e-01  +2.676e-02
  +104.0  +8.994e-02  +1.506e-01  +2.931e-02  +8.837e-02  +1.481e-01  +2.862e-02  +9.086e-02  +1.519e-01  +2.978e-02
  +105.0  +8.968e-02  +1.473e-01  +3.210e-02  +8.887e-02  +1.460e-01  +3.171e-02  +9.099e-02  +1.490e-01  +3.294e-02
  +106.0  +8.889e-02  +1.513e-01  +2.645e-02  +8.700e-02  +1.488e-01  +2.517e-02  +9.073e-02  +1.536e-01  +2.791e-02
  +107.0  +9.363e-02  +1.569e-01  +3.034e-02  +9.182e-02  +1.545e-01  +2.909e-02  +9.468e-02  +1.583e-01  +3.107e-02
  +108.0  +9.893e-02  +1.663e-01  +3.153e-02  +9.755e-02  +1.644e-01  +3.068e-02  +1.002e-01  +1.687e-01  +3.168e-02
  +109.0  +9.550e-02  +1.618e-01  +2.919e-02  +9.505e-02  +1.608e-01  +2.930e-02  +9.620e-02  +1.637e-01  +2.867e-02
  +110.0  +9.525e-02  +1.600e-01  +3.049e-02  +9.371e-02  +1.577e-01  +2.970e-02  +9.675e-02  +1.627e-01  +3.084e-02
  +111.0  +9.734e-02  +1.663e-01  +2.836e-02  +9.648e-02  +1.654e-01  +2.756e-02  +9.761e-02  +1.673e-01  +2.787e-02
  +112.0  +9.879e-02  +1.691e-01  +2.845e-02  +9.839e-02  +1.685e-01  +2.825e-02  +9.970e-02  +1.706e-01  +2.882e-02
  +113.0  +9.774e-02  +1.702e-01  +2.532e-02  +9.711e-02  +1.695e-01  +2.476e-02  +9.919e-02  +1.719e-01  +2.647e-02
  +114.0  +9.553e-02  +1.633e-01  +2.781e-02  +9.457e-02  +1.625e-01  +2.668e-02  +9.660e-02  +1.651e-01  +2.808e-02
  +115.0  +9.842e-02  +1.777e-01  +1.910e-02  +9.840e-02  +1.769e-01  +1.995e-02  +9.881e-02  +1.800e-01  +1.766e-02
  +116.0  +9.758e-02  +1.767e-01  +1.848e-02  +9.618e-02  +1.749e-01  +1.742e-02  +9.944e-02  +1.795e-01  +1.932e-02
  +117.0  +1.060e-01  +1.883e-01  +2.368e-02  +1.046e-01  +1.856e-01  +2.365e-02  +1.066e-01  +1.907e-01  +2.249e-02
  +118.0  +1.105e-01  +1.925e-01  +2.842e-02  +1.105e-01  +1.928e-01  +2.810e-02  +1.118e-01  +1.957e-01  +2.786e-02
  +119.0  +1.101e-01  +1.868e-01  +3.335e-02  +1.080e-01  +1.841e-01  +3.187e-02  +1.123e-01  +1.910e-01  +3.358e-02
  +120.0  +1.087e-01  +1.843e-01  +3.323e-02  +1.075e-01  +1.807e-01  +3.432e-02  +1.098e-01  +1.878e-01  +3.186e-02
  +121.0  +1.085e-01  +1.820e-01  +3.498e-02  +1.076e-01  +1.814e-01  +3.376e-02  +1.110e-01  +1.866e-01  +3.544e-02
  +122.0  +1.094e-01  +1.791e-01  +3.967e-02  +1.085e-01  +1.784e-01  +3.858e-02  +1.107e-01  +1.813e-01  +4.005e-02
  +123.0  +1.063e-01  +1.802e-01  +3.239e-02  +1.052e-01  +1.786e-01  +3.181e-02  +1.084e-01  +1.852e-01  +3.154e-02
  +124.0  +1.115e-01  +1.902e-01  +3.281e-02  +1.091e-01  +1.863e-01  +3.203e-02  +1.138e-01  +1.950e-01  +3.251e-02
  +125.0  +1.032e-01  +1.741e-01  +3.235e-02  +1.023e-01  +1.731e-01  +3.157e-02  +1.053e-01  +1.784e-01  +3.229e-02
  +126.0  +1.016e-01  +1.731e-01  +3.013e-02  +9.991e-02  +1.701e-01  +2.976e-02  +1.046e-01  +1.800e-01  +2.919e-02
  +127.0  +1.007e-01  +1.683e-01  +3.304e-02  +9.903e-02  +1.663e-01  +3.178e-02  +1.034e-01  +1.718e-01  +3.490e-02
  +128.0  +1.024e-01  +1.691e-01  +3.575e-02  +1.011e-01  +1.681e-01  +3.412e-02  +1.049e-01  +1.734e-01  +3.631e-02
  +129.0  +1.032e-01  +1.735e-01  +3.280e-02  +1.021e-01  +1.720e-01  +3.221e-02  +1.048e-01  +1.774e-01  +3.228e-02
  +130.0  +9.970e-02  +1.684e-01  +3.100e-02  +9.952e-02  +1.680e-01  +3.101e-02  +1.009e-01  +1.719e-01  +3.003e-02
  +131.0  +9.832e-02  +1.716e-01  +2.503e-02  +9.759e-02  +1.692e-01  +2.598e-02  +1.004e-01  +1.772e-01  +2.354e-02
  +132.0  +9.913e-02  +1.637e-01  +3.458e-02  +9.771e-02  +1.627e-01  +3.269e-02  +1.009e-01  +1.670e-01  +3.481e-02
  +133.0  +9.882e-02  +1.640e-01  +3.361e-02  +9.856e-02  +1.637e-01  +3.345e-02  +1.003e-01  +1.686e-01  +3.202e-02
  +134.0  +1.004e-01  +1.690e-01  +3.169e-02  +9.932e-02  +1.681e-01  +3.056e-02  +1.030e-01  +1.742e-01  +3.175e-02
  +135.0  +9.912e-02  +1.639e-01  +3.435e-02  +9.859e-02  +1.627e-01  +3.447e-02  +1.009e-01  +1.685e-01  +3.327e-02
  +136.0  +9.923e-02  +1.685e-01  +2.998e-02  +9.929e-02  +1.670e-01  +3.157e-02  +1.015e-01  +1.743e-01  +2.862e-02
  +137.0  +1.014e-01  +1.731e-01  +2.980e-02  +1.016e-01  +1.716e-01  +3.158e-02  +1.030e-01  +1.770e-01  +2.909e-02
  +138.0  +1.073e-01  +1.694e-01  +4.517e-02  +1.082e-01  +1.704e-01  +4.607e-02  +1.088e-01  +1.717e-01  +4.591e-02
  +139.0  +1.084e-01  +1.722e-01  +4.470e-02  +1.084e-01  +1.702e-01  +4.654e-02  +1.095e-01  +1.765e-01  +4.246e-02
  +140.0  +1.053e-01  +1.688e-01  +4.180e-02  +1.046e-01  +1.688e-01  +4.049e-02  +1.074e-01  +1.725e-01  +4.226e-02
  +141.0  +1.053e-01  +1.728e-01  +3.787e-02  +1.044e-01  +1.713e-01  +3.749e-02  +1.082e-01  +1.804e-01  +3.606e-02
  +142.0  +1.014e-01  +1.696e-01  +3.320e-02  +1.017e-01  +1.695e-01  +3.388e-02  +1.023e-01  +1.728e-01  +3.176e-02
  +143.0  +9.940e-02  +1.694e-01  +2.940e-02  +9.862e-02  +1.675e-01  +2.972e-02  +1.027e-01  +1.770e-01  +2.836e-02
  +144.0  +1.103e-01  +1.870e-01  +3.366e-02  +1.087e-01  +1.842e-01  +3.325e-02  +1.130e-01  +1.934e-01  +3.249e-02
  +145.0  +1.055e-01  +1.769e-01  +3.418e-02  +1.051e-01  +1.765e-01  +3.368e-02  +1.082e-01  +1.823e-01  +3.401e-02
  +146.0  +1.019e-01  +1.719e-01  +3.190e-02  +1.004e-01  +1.691e-01  +3.171e-02  +1.060e-01  +1.813e-01  +3.069e-02
  +147.0  +1.063e-01  +1.829e-01  +2.973e-02  +1.055e-01  +1.802e-01  +3.077e-02  +1.095e-01  +1.894e-01  +2.953e-02
  +148.0  +1.014e-01  +1.691e-01  +3.362e-02  +1.012e-01  +1.672e-01  +3.513e-02  +1.042e-01  +1.771e-01  +3.126e-02
  +149.0  +9.972e-02  +1.724e-01  +2.708e-02  +9.885e-02  +1.688e-01  +2.893e-02  +1.024e-01  +1.804e-01  +2.443e-02
  +150.0  +1.023e-01  +1.672e-01  +3.738e-02  +1.010e-01  +1.660e-01  +3.602e-02  +1.051e-01  +1.739e-01  +3.622e-02
  +151.0  +1.089e-01  +1.783e-01  +3.944e-02  +1.067e-01  +1.750e-01  +3.838e-02  +1.134e-01  +1.879e-01  +3.901e-02
  +152.0  +1.056e-01  +1.751e-01  +3.603e-02  +1.047e-01  +1.728e-01  +3.661e-02  +1.091e-01  +1.823e-01  +3.595e-02
  +153.0  +9.726e-02  +1.670e-01  +2.753e-02  +9.667e-02  +1.651e-01  +2.826e-02  +1.015e-01  +1.754e-01  +2.760e-02
  +154.0  +1.015e-01  +1.741e-01  +2.890e-02  +9.983e-02  +1.728e-01  +2.681e-02  +1.045e-01  +1.803e-01  +2.872e-02
  +155.0  +9.674e-02  +1.689e-01  +2.460e-02  +9.671e-02  +1.695e-01  +2.392e-02  +9.992e-02  +1.746e-01  +2.518e-02
  +156.0  +9.761e-02  +1.709e-01  +2.432e-02  +9.678e-02  +1.700e-01  +2.355e-02  +1.012e-01  +1.803e-01  +2.207e-02
  +157.0  +9.679e-02  +1.632e-01  +3.037e-02  +9.645e-02  +1.632e-01  +2.968e-02  +9.943e-02  +1.698e-01  +2.906e-02
  +158.0  +9.785e-02  +1.616e-01  +3.409e-02  +9.707e-02  +1.612e-01  +3.296e-02  +1.020e-01  +1.711e-01  +3.292e-02
  +159.0  +9.938e-02  +1.622e-01  +3.653e-02  +9.798e-02  +1.612e-01  +3.475e-02  +1.040e-01  +1.719e-01  +3.612e-02
  +160.0  +9.334e-02  +1.594e-01  +2.732e-02  +9.334e-02  +1.587e-01  +2.802e-02  +9.680e-02  +1.690e-01  +2.463e-02
  +161.0  +9.542e-02  +1.563e-01  +3.457e-02  +9.540e-02  +1.563e-01  +3.450e-02  +9.933e-02  +1.657e-01  +3.299e-02
  +162.0  +9.879e-02  +1.598e-01  +3.779e-02  +9.873e-02  +1.599e-01  +3.750e-02  +1.019e-01  +1.679e-01  +3.594e-02
  +163.0  +9.290e-02  +1.533e-01  +3.249e-02  +9.172e-02  +1.544e-01  +2.905e-02  +9.739e-02  +1.638e-01  +3.099e-02
  +164.0  +9.358e-02  +1.479e-01  +3.925e-02  +9.271e-02  +1.498e-01  +3.560e-02  +9.684e-02  +1.564e-01  +3.728e-02
  +165.0  +9.495e-02  +1.548e-01  +3.508e-02  +9.435e-02  +1.573e-01  +3.139e-02  +9.884e-02  +1.630e-01  +3.468e-02
  +166.0  +1.051e-01  +1.724e-01  +3.778e-02  +1.042e-01  +1.732e-01  +3.516e-02  +1.096e-01  +1.820e-01  +3.720e-02
  +167.0  +1.078e-01  +1.803e-01  +3.526e-02  +1.058e-01  +1.781e-01  +3.362e-02  +1.127e-01  +1.909e-01  +3.451e-02
  +168.0  +1.093e-01  +1.844e-01  +3.417e-02  +1.074e-01  +1.818e-01  +3.290e-02  +1.142e-01  +1.954e-01  +3.297e-02
  +169.0  +1.129e-01  +1.800e-01  +4.571e-02  +1.116e-01  +1.795e-01  +4.381e-02  +1.170e-01  +1.912e-01  +4.269e-02
  +170.0  +1.162e-01  +1.843e-01  +4.815e-02  +1.135e-01  +1.817e-01  +4.522e-02  +1.220e-01  +1.969e-01  +4.716e-02
  +171.0  +1.169e-01  +1.898e-01  +4.408e-02  +1.150e-01  +1.871e-01  +4.287e-02  +1.217e-01  +2.015e-01  +4.198e-02
  +172.0  +1.132e-01  +1.834e-01  +4.306e-02  +1.112e-01  +1.790e-01  +4.344e-02  +1.176e-01  +1.971e-01  +3.808e-02
  +173.0  +1.146e-01  +1.908e-01  +3.847e-02  +1.132e-01  +1.862e-01  +4.013e-02  +1.194e-01  +2.037e-01  +3.511e-02
  +174.0  +1.141e-01  +1.925e-01  +3.576e-02  +1.115e-01  +1.873e-01  +3.577e-02  +1.184e-01  +2.041e-01  +3.279e-02
  +175.0  +1.106e-01  +1.881e-01  +3.301e-02  +1.081e-01  +1.824e-01  +3.373e-02  +1.149e-01  +2.015e-01  +2.841e-02
  +176.0  +1.068e-01  +1.770e-01  +3.650e-02  +1.047e-01  +1.724e-01  +3.689e-02  +1.119e-01  +1.903e-01  +3.356e-02
  +177.0  +1.080e-01  +1.747e-01  +4.127e-02  +1.051e-01  +1.688e-01  +4.129e-02  +1.139e-01  +1.895e-01  +3.837e-02
  +178.0  +1.054e-01  +1.718e-01  +3.896e-02  +1.024e-01  +1.657e-01  +3.912e-02  +1.108e-01  +1.859e-01  +3.573e-02
  +179.0  +1.102e-01  +1.808e-01  +3.964e-02  +1.062e-01  +1.733e-01  +3.918e-02  +1.159e-01  +1.949e-01  +3.700e-02
  +180.0  +1.097e-01  +1.849e-01  +3.445e-02  +1.081e-01  +1.772e-01  +3.898e-02  +1.137e-01  +1.984e-01  +2.905e-02
  +181.0  +1.137e-01  +1.923e-01  +3.508e-02  +1.103e-01  +1.854e-01  +3.515e-02  +1.190e-01  +2.051e-01  +3.292e-02
  +182.0  +1.165e-01  +1.959e-01  +3.710e-02  +1.126e-01  +1.884e-01  +3.684e-02  +1.222e-01  +2.089e-01  +3.541e-02
  +183.0  +1.129e-01  +1.884e-01  +3.743e-02  +1.092e-01  +1.821e-01  +3.638e-02  +1.191e-01  +2.023e-01  +3.583e-02
  +184.0  +1.106e-01  +1.870e-01  +3.409e-02  +1.051e-01  +1.784e-01  +3.186e-02  +1.187e-01  +2.026e-01  +3.480e-02
  +185.0  +1.101e-01  +1.839e-01  +3.634e-02  +1.054e-01  +1.752e-01  +3.555e-02  +1.170e-01  +1.971e-01  +3.695e-02
  +186.0  +1.125e-01  +1.847e-01  +4.027e-02  +1.076e-01  +1.763e-01  +3.889e-02  +1.195e-01  +1.993e-01  +3.983e-02
  +187.0  +1.176e-01  +1.906e-01  +4.466e-02  +1.129e-01  +1.799e-01  +4.595e-02  +1.245e-01  +2.085e-01  +4.038e-02
  +188.0  +1.194e-01  +1.956e-01  +4.320e-02  +1.157e-01  +1.858e-01  +4.556e-02  +1.251e-01  +2.105e-01  +3.974e-02
  +189.0  +1.220e-01  +1.982e-01  +4.580e-02  +1.183e-01  +1.861e-01  +5.054e-02  +1.284e-01  +2.208e-01  +3.603e-02
  +190.0  +1.237e-01  +2.054e-01  +4.195e-02  +1.186e-01  +1.899e-01  +4.734e-02  +1.296e-01  +2.222e-01  +3.699e-02
  +191.0  +1.200e-01  +2.062e-01  +3.374e-02  +1.163e-01  +1.961e-01  +3.661e-02  +1.265e-01  +2.222e-01  +3.082e-02
  +192.0  +1.199e-01  +2.042e-01  +3.547e-02  +1.156e-01  +1.947e-01  +3.648e-02  +1.271e-01  +2.200e-01  +3.410e-02
  +193.0  +1.206e-01  +2.068e-01  +3.441e-02  +1.147e-01  +1.930e-01  +3.643e-02  +1.280e-01  +2.255e-01  +3.055e-02
  +194.0  +1.228e-01  +2.151e-01  +3.045e-02  +1.174e-01  +2.022e-01  +3.250e-02  +1.309e-01  +2.326e-01  +2.915e-02
  +195.0  +1.269e-01  +2.173e-01  +3.641e-02  +1.222e-01  +2.037e-01  +4.076e-02  +1.349e-01  +2.367e-01  +3.323e-02
  +196.0  +1.274e-01  +2.171e-01  +3.764e-02  +1.218e-01  +2.017e-01  +4.184e-02  +1.350e-01  +2.375e-01  +3.249e-02
  +197.0  +1.283e-01  +2.176e-01  +3.898e-02  +1.219e-01  +2.026e-01  +4.118e-02  +1.362e-01  +2.364e-01  +3.600e-02
  +198.0  +1.268e-01  +2.115e-01  +4.215e-02  +1.197e-01  +1.982e-01  +4.125e-02  +1.354e-01  +2.315e-01  +3.939e-02
  +199.0  +1.275e-01  +2.134e-01  +4.171e-02  +1.203e-01  +1.986e-01  +4.210e-02  +1.352e-01  +2.321e-01  +3.834e-02
  +200.0  +1.250e-01  +2.082e-01  +4.187e-02  +1.183e-01  +1.947e-01  +4.189e-02  +1.339e-01  +2.271e-01  +4.081e-02
  +201.0  +1.285e-01  +2.104e-01  +4.647e-02  +1.200e-01  +1.959e-01  +4.416e-02  +1.382e-01  +2.299e-01  +4.650e-02
  +202.0  +1.237e-01  +2.042e-01  +4.313e-02  +1.174e-01  +1.925e-01  +4.229e-02  +1.318e-01  +2.207e-01  +4.301e-02
  +203.0  +1.200e-01  +1.910e-01  +4.888e-02  +1.127e-01  +1.791e-01  +4.626e-02  +1.295e-01  +2.094e-01  +4.952e-02
  +204.0  +1.204e-01  +1.908e-01  +4.991e-02  +1.138e-01  +1.797e-01  +4.801e-02  +1.278e-01  +2.085e-01  +4.718e-02
  +205.0  +1.212e-01  +1.949e-01  +4.752e-02  +1.136e-01  +1.818e-01  +4.533e-02  +1.295e-01  +2.124e-01  +4.652e-02
  +206.0  +1.195e-01  +1.883e-01  +5.071e-02  +1.113e-01  +1.750e-01  +4.763e-02  +1.276e-01  +2.068e-01  +4.839e-02
  +207.0  +1.269e-01  +1.994e-01  +5.440e-02  +1.189e-01  +1.868e-01  +5.092e-02  +1.350e-01  +2.182e-01  +5.173e-02
  +208.0  +1.221e-01  +1.920e-01  +5.225e-02  +1.154e-01  +1.799e-01  +5.086e-02  +1.297e-01  +2.105e-01  +4.884e-02
  +209.0  +1.245e-01  +2.020e-01  +4.693e-02  +1.172e-01  +1.894e-01  +4.501e-02  +1.334e-01  +2.205e-01  +4.625e-02
  +210.0  +1.243e-01  +2.055e-01  +4.305e-02  +1.187e-01  +1.933e-01  +4.418e-02  +1.315e-01  +2.225e-01  +4.044e-02
  +211.0  +1.262e-01  +2.057e-01  +4.667e-02  +1.197e-01  +1.905e-01  +4.896e-02  +1.349e-01  +2.261e-01  +4.372e-02
  +212.0  +1.283e-01  +2.087e-01  +4.791e-02  +1.214e-01  +1.929e-01  +4.984e-02  +1.356e-01  +2.295e-01  +4.165e-02
  +213.0  +1.280e-01  +2.136e-01  +4.242e-02  +1.218e-01  +2.000e-01  +4.365e-02  +1.368e-01  +2.300e-01  +4.364e-02
  +214.0  +1.317e-01  +2.134e-01  +5.002e-02  +1.256e-01  +1.988e-01  +5.231e-02  +1.411e-01  +2.346e-01  +4.747e-02
  +215.0  +1.315e-01  +2.158e-01  +4.712e-02  +1.237e-01  +1.985e-01  +4.880e-02  +1.406e-01  +2.363e-01  +4.494e-02
  +216.0  +1.316e-01  +2.204e-01  +4.276e-02  +1.219e-01  +2.003e-01  +4.354e-02  +1.429e-01  +2.442e-01  +4.167e-02
  +217.0  +1.339e-01  +2.271e-01  +4.074e-02  +1.227e-01  +2.069e-01  +3.841e-02  +1.457e-01  +2.500e-01  +4.139e-02
  +218.0  +1.306e-01  +2.212e-01  +3.996e-02  +1.204e-01  +2.028e-01  +3.799e-02  +1.424e-01  +2.451e-01  +3.974e-02
  +219.0  +1.279e-01  +2.132e-01  +4.262e-02  +1.181e-01  +1.960e-01  +4.018e-02  +1.398e-01  +2.352e-01  +4.434e-02
  +220.0  +1.222e-01  +2.130e-01  +3.137e-02  +1.145e-01  +1.977e-01  +3.131e-02  +1.330e-01  +2.304e-01  +3.559e-02
  +221.0  +1.277e-01  +2.149e-01  +4.055e-02  +1.211e-01  +2.016e-01  +4.054e-02  +1.375e-01  +2.323e-01  +4.269e-02
  +222.0  +1.280e-01  +2.151e-01  +4.097e-02  +1.222e-01  +2.025e-01  +4.186e-02  +1.365e-01  +2.315e-01  +4.149e-02
  +223.0  +1.312e-01  +2.218e-01  +4.061e-02  +1.241e-01  +2.077e-01  +4.041e-02  +1.397e-01  +2.377e-01  +4.171e-02
  +224.0  +1.322e-01  +2.190e-01  +4.532e-02  +1.259e-01  +2.062e-01  +4.559e-02  +1.412e-01  +2.358e-01  +4.668e-02
  +225.0  +1.357e-01  +2.253e-01  +4.603e-02  +1.295e-01  +2.098e-01  +4.914e-02  +1.440e-01  +2.431e-01  +4.504e-02
  +226.0  +1.390e-01  +2.303e-01  +4.774e-02  +1.320e-01  +2.129e-01  +5.107e-02  +1.477e-01  +2.475e-01  +4.784e-02
  +227.0  +1.383e-01  +2.256e-01  +5.097e-02  +1.313e-01  +2.104e-01  +5.220e-02  +1.461e-01  +2.431e-01  +4.898e-02
  +228.0  +1.396e-01  +2.254e-01  +5.384e-02  +1.318e-01  +2.106e-01  +5.294e-02  +1.493e-01  +2.440e-01  +5.454e-02
  +229.0  +1.426e-01  +2.327e-01  +5.250e-02  +1.344e-01  +2.165e-01  +5.236e-02  +1.515e-01  +2.502e-01  +5.276e-02
  +230.0  +1.394e-01  +2.245e-01  +5.425e-02  +1.296e-01  +2.054e-01  +5.371e-02  +1.506e-01  +2.432e-01  +5.798e-02
  +231.0  +1.402e-01  +2.219e-01  +5.864e-02  +1.298e-01  +2.053e-01  +5.435e-02  +1.514e-01  +2.412e-01  +6.161e-02
  +232.0  +1.359e-01  +2.172e-01  +5.462e-02  +1.251e-01  +2.021e-01  +4.809e-02  +1.489e-01  +2.383e-01  +5.955e-02
  +233.0  +1.345e-01  +2.119e-01  +5.714e-02  +1.238e-01  +1.955e-01  +5.216e-02  +1.459e-01  +2.316e-01  +6.009e-02
  +234.0  +1.361e-01  +2.141e-01  +5.809e-02  +1.272e-01  +2.000e-01  +5.446e-02  +1.470e-01  +2.331e-01  +6.082e-02
  +235.0  +1.315e-01  +2.049e-01  +5.802e-02  +1.219e-01  +1.894e-01  +5.446e-02  +1.435e-01  +2.256e-01  +6.150e-02
  +236.0  +1.293e-01  +2.026e-01  +5.599e-02  +1.212e-01  +1.880e-01  +5.430e-02  +1.393e-01  +2.225e-01  +5.607e-02
  +237.0  +1.316e-01  +2.064e-01  +5.688e-02  +1.222e-01  +1.926e-01  +5.174e-02  +1.437e-01  +2.260e-01  +6.144e-02
  +238.0  +1.282e-01  +1.996e-01  +5.673e-02  +1.197e-01  +1.864e-01  +5.309e-02  +1.386e-01  +2.186e-01  +5.853e-02
  +239.0  +1.260e-01  +1.972e-01  +5.490e-02  +1.185e-01  +1.837e-01  +5.334e-02  +1.372e-01  +2.172e-01  +5.720e-02
  +240.0  +1.253e-01  +1.954e-01  +5.525e-02  +1.180e-01  +1.826e-01  +5.332e-02  +1.362e-01  +2.148e-01  +5.757e-02
  +241.0  +1.230e-01  +1.915e-01  +5.462e-02  +1.144e-01  +1.741e-01  +5.471e-02  +1.327e-01  +2.136e-01  +5.186e-02
  +242.0  +1.190e-01  +1.877e-01  +5.032e-02  +1.120e-01  +1.728e-01  +5.126e-02  +1.298e-01  +2.106e-01  +4.904e-02
  +243.0  +1.197e-01  +1.892e-01  +5.014e-02  +1.112e-01  +1.705e-01  +5.179e-02  +1.304e-01  +2.146e-01  +4.621e-02
  +244.0  +1.189e-01  +1.904e-01  +4.734e-02  +1.119e-01  +1.734e-01  +5.052e-02  +1.297e-01  +2.151e-01  +4.430e-02
  +245.0  +1.245e-01  +1.974e-01  +5.165e-02  +1.162e-01  +1.800e-01  +5.233e-02  +1.344e-01  +2.180e-01  +5.081e-02
  +246.0  +1.279e-01  +2.023e-01  +5.354e-02  +1.207e-01  +1.868e-01  +5.455e-02  +1.382e-01  +2.243e-01  +5.207e-02
  +247.0  +1.279e-01  +1.988e-01  +5.696e-02  +1.218e-01  +1.881e-01  +5.540e-02  +1.398e-01  +2.216e-01  +5.786e-02
  +248.0  +1.266e-01  +1.998e-01  +5.341e-02  +1.210e-01  +1.875e-01  +5.440e-02  +1.356e-01  +2.165e-01  +5.469e-02
  +249.0  +1.299e-01  +2.048e-01  +5.509e-02  +1.239e-01  +1.926e-01  +5.517e-02  +1.393e-01  +2.238e-01  +5.483e-02
  +250.0  +1.269e-01  +1.974e-01  +5.632e-02  +1.219e-01  +1.896e-01  +5.416e-02  +1.370e-01  +2.146e-01  +5.948e-02
  +251.0  +1.299e-01  +2.052e-01  +5.455e-02  +1.222e-01  +1.932e-01  +5.115e-02  +1.422e-01  +2.248e-01  +5.972e-02
  +252.0  +1.264e-01  +1.988e-01  +5.395e-02  +1.190e-01  +1.886e-01  +4.954e-02  +1.388e-01  +2.182e-01  +5.938e-02
  +253.0  +1.275e-01  +2.047e-01  +5.042e-02  +1.216e-01  +1.960e-01  +4.720e-02  +1.371e-01  +2.185e-01  +5.557e-02
  +254.0  +1.299e-01  +2.057e-01  +5.412e-02  +1.242e-01  +1.995e-01  +4.884e-02  +1.399e-01  +2.178e-01  +6.208e-02
  +255.0  +1.287e-01  +2.028e-01  +5.453e-02  +1.236e-01  +1.961e-01  +5.120e-02  +1.369e-01  +2.160e-01  +5.776e-02
  +256.0  +1.256e-01  +1.971e-01  +5.409e-02  +1.212e-01  +1.900e-01  +5.249e-02  +1.353e-01  +2.140e-01  +5.666e-02
  +257.0  +1.258e-01  +2.011e-01  +5.043e-02  +1.202e-01  +1.933e-01  +4.720e-02  +1.347e-01  +2.174e-01  +5.196e-02
  +258.0  +1.263e-01  +2.048e-01  +4.769e-02  +1.235e-01  +1.993e-01  +4.768e-02  +1.354e-01  +2.205e-01  +5.033e-02
  +259.0  +1.203e-01  +1.929e-01  +4.772e-02  +1.184e-01  +1.894e-01  +4.735e-02  +1.271e-01  +2.055e-01  +4.869e-02
  +260.0  +1.196e-01  +1.949e-01  +4.428e-02  +1.167e-01  +1.909e-01  +4.249e-02  +1.275e-01  +2.072e-01  +4.774e-02
  +261.0  +1.241e-01  +2.054e-01  +4.279e-02  +1.180e-01  +1.983e-01  +3.774e-02  +1.319e-01  +2.167e-01  +4.713e-02
  +262.0  +1.236e-01  +2.035e-01  +4.362e-02  +1.191e-01  +1.977e-01  +4.054e-02  +1.317e-01  +2.157e-01  +4.757e-02
  +263.0  +1.226e-01  +1.959e-01  +4.930e-02  +1.184e-01  +1.902e-01  +4.669e-02  +1.315e-01  +2.107e-01  +5.230e-02
  +264.0  +1.225e-01  +2.019e-01  +4.315e-02  +1.198e-01  +1.960e-01  +4.357e-02  +1.300e-01  +2.132e-01  +4.695e-02
  +265.0  +1.208e-01  +1.940e-01  +4.764e-02  +1.182e-01  +1.885e-01  +4.779e-02  +1.295e-01  +2.112e-01  +4.778e-02
  +266.0  +1.236e-01  +2.042e-01  +4.296e-02  +1.203e-01  +1.969e-01  +4.361e-02  +1.305e-01  +2.153e-01  +4.565e-02
  +267.0  +1.207e-01  +1.918e-01  +4.959e-02  +1.192e-01  +1.885e-01  +4.990e-02  +1.279e-01  +2.048e-01  +5.092e-02
  +268.0  +1.227e-01  +1.939e-01  +5.137e-02  +1.202e-01  +1.880e-01  +5.249e-02  +1.318e-01  +2.111e-01  +5.245e-02
  +269.0  +1.206e-01  +1.913e-01  +5.000e-02  +1.168e-01  +1.846e-01  +4.903e-02  +1.270e-01  +2.023e-01  +5.164e-02
  +270.0  +1.262e-01  +1.949e-01  +5.745e-02  +1.234e-01  +1.914e-01  +5.534e-02  +1.318e-01  +2.083e-01  +5.526e-02
  +271.0  +1.264e-01  +1.975e-01  +5.536e-02  +1.224e-01  +1.922e-01  +5.255e-02  +1.339e-01  +2.129e-01  +5.496e-02
  +272.0  +1.268e-01  +2.001e-01  +5.344e-02  +1.212e-01  +1.924e-01  +4.998e-02  +1.354e-01  +2.180e-01  +5.287e-02
  +273.0  +1.237e-01  +1.994e-01  +4.795e-02  +1.194e-01  +1.914e-01  +4.747e-02  +1.332e-01  +2.169e-01  +4.942e-02
  +274.0  +1.235e-01  +1.993e-01  +4.769e-02  +1.169e-01  +1.877e-01  +4.607e-02  +1.329e-01  +2.160e-01  +4.972e-02
  +275.0  +1.213e-01  +1.989e-01  +4.379e-02  +1.160e-01  +1.901e-01  +4.187e-02  +1.314e-01  +2.162e-01  +4.672e-02
  +276.0  +1.214e-01  +1.960e-01  +4.671e-02  +1.175e-01  +1.893e-01  +4.570e-02  +1.310e-01  +2.130e-01  +4.894e-02
  +277.0  +1.201e-01  +1.954e-01  +4.473e-02  +1.166e-01  +1.865e-01  +4.672e-02  +1.318e-01  +2.145e-01  +4.908e-02
  +278.0  +1.213e-01  +1.959e-01  +4.668e-02  +1.140e-01  +1.837e-01  +4.433e-02  +1.308e-01  +2.148e-01  +4.680e-02
  +279.0  +1.206e-01  +1.987e-01  +4.244e-02  +1.152e-01  +1.883e-01  +4.213e-02  +1.321e-01  +2.184e-01  +4.582e-02
  +280.0  +1.261e-01  +2.072e-01  +4.498e-02  +1.185e-01  +1.946e-01  +4.244e-02  +1.393e-01  +2.277e-01  +5.094e-02
  +281.0  +1.300e-01  +2.151e-01  +4.484e-02  +1.224e-01  +2.013e-01  +4.353e-02  +1.414e-01  +2.349e-01  +4.786e-02
  +282.0  +1.316e-01  +2.121e-01  +5.113e-02  +1.249e-01  +1.983e-01  +5.148e-02  +1.441e-01  +2.345e-01  +5.376e-02
  +283.0  +1.369e-01  +2.174e-01  +5.633e-02  +1.286e-01  +2.037e-01  +5.343e-02  +1.477e-01  +2.387e-01  +5.679e-02
  +284.0  +1.332e-01  +2.144e-01  +5.189e-02  +1.267e-01  +2.007e-01  +5.284e-02  +1.454e-01  +2.374e-01  +5.342e-02
  +285.0  +1.341e-01  +2.158e-01  +5.238e-02  +1.275e-01  +2.032e-01  +5.175e-02  +1.453e-01  +2.368e-01  +5.385e-02
  +286.0  +1.357e-01  +2.142e-01  +5.721e-02  +1.264e-01  +1.966e-01  +5.614e-02  +1.472e-01  +2.379e-01  +5.647e-02
  +287.0  +1.314e-01  +2.086e-01  +5.412e-02  +1.227e-01  +1.920e-01  +5.344e-02  +1.435e-01  +2.332e-01  +5.377e-02
  +288.0  +1.331e-01  +2.130e-01  +5.321e-02  +1.228e-01  +1.899e-01  +5.574e-02  +1.456e-01  +2.386e-01  +5.270e-02
  +289.0  +1.254e-01  +2.048e-01  +4.602e-02  +1.156e-01  +1.850e-01  +4.627e-02  +1.385e-01  +2.307e-01  +4.639e-02
  +290.0  +1.285e-01  +2.074e-01  +4.959e-02  +1.181e-01  +1.872e-01  +4.898e-02  +1.407e-01  +2.314e-01  +5.006e-02
  +291.0  +1.272e-01  +2.084e-01  +4.594e-02  +1.174e-01  +1.875e-01  +4.734e-02  +1.397e-01  +2.346e-01  +4.481e-02
  +292.0  +1.236e-01  +2.036e-01  +4.367e-02  +1.133e-01  +1.821e-01  +4.454e-02  +1.364e-01  +2.305e-01  +4.237e-02
  +293.0  +1.254e-01  +2.100e-01  +4.080e-02  +1.152e-01  +1.863e-01  +4.420e-02  +1.383e-01  +2.431e-01  +3.344e-02
  +294.0  +1.233e-01  +2.077e-01  +3.891e-02  +1.126e-01  +1.831e-01  +4.219e-02  +1.369e-01  +2.323e-01  +4.145e-02
  +295.0  +1.297e-01  +2.141e-01  +4.533e-02  +1.166e-01  +1.896e-01  +4.361e-02  +1.439e-01  +2.402e-01  +4.757e-02
  +296.0  +1.316e-01  +2.154e-01  +4.789e-02  +1.235e-01  +1.995e-01  +4.756e-02  +1.442e-01  +2.426e-01  +4.575e-02
  +297.0  +1.350e-01  +2.126e-01  +5.741e-02  +1.253e-01  +1.974e-01  +5.322e-02  +1.484e-01  +2.400e-01  +5.685e-02
  +298.0  +1.371e-01  +2.212e-01  +5.307e-02  +1.274e-01  +2.067e-01  +4.820e-02  +1.505e-01  +2.475e-01  +5.357e-02
  +299.0  +1.419e-01  +2.257e-01  +5.815e-02  +1.314e-01  +2.097e-01  +5.309e-02  +1.567e-01  +2.529e-01  +6.053e-02
  +300.0  +1.422e-01  +2.264e-01  +5.796e-02  +1.310e-01  +2.111e-01  +5.087e-02  +1.557e-01  +2.522e-01  +5.930e-02
  +301.0  +1.455e-01  +2.354e-01  +5.564e-02  +1.315e-01  +2.146e-01  +4.845e-02  +1.582e-01  +2.580e-01  +5.844e-02
  +302.0  +1.462e-01  +2.394e-01  +5.312e-02  +1.351e-01  +2.228e-01  +4.750e-02  +1.594e-01  +2.641e-01  +5.481e-02
  +303.0  +1.489e-01  +2.448e-01  +5.292e-02  +1.359e-01  +2.254e-01  +4.632e-02  +1.624e-01  +2.698e-01  +5.496e-02
  +304.0  +1.473e-01  +2.429e-01  +5.174e-02  +1.347e-01  +2.235e-01  +4.589e-02  +1.591e-01  +2.660e-01  +5.221e-02
  +305.0  +1.457e-01  +2.388e-01  +5.263e-02  +1.331e-01  +2.163e-01  +4.983e-02  +1.598e-01  +2.667e-01  +5.285e-02
  +306.0  +1.495e-01  +2.462e-01  +5.290e-02  +1.383e-01  +2.269e-01  +4.967e-02  +1.623e-01  +2.702e-01  +5.443e-02
  +307.0  +1.487e-01  +2.474e-01  +4.996e-02  +1.364e-01  +2.271e-01  +4.569e-02  +1.605e-01  +2.728e-01  +4.808e-02
  +308.0  +1.529e-01  +2.489e-01  +5.690e-02  +1.407e-01  +2.294e-01  +5.208e-02  +1.638e-01  +2.733e-01  +5.433e-02
  +309.0  +1.454e-01  +2.418e-01  +4.894e-02  +1.367e-01  +2.244e-01  +4.904e-02  +1.560e-01  +2.661e-01  +4.595e-02
  +310.0  +1.407e-01  +2.351e-01  +4.631e-02  +1.308e-01  +2.167e-01  +4.498e-02  +1.526e-01  +2.595e-01  +4.562e-02
  +311.0  +1.429e-01  +2.393e-01  +4.651e-02  +1.311e-01  +2.182e-01  +4.401e-02  +1.554e-01  +2.640e-01  +4.679e-02
  +312.0  +1.389e-01  +2.297e-01  +4.800e-02  +1.289e-01  +2.106e-01  +4.707e-02  +1.500e-01  +2.530e-01  +4.695e-02
  +313.0  +1.345e-01  +2.203e-01  +4.867e-02  +1.279e-01  +2.044e-01  +5.147e-02  +1.445e-01  +2.461e-01  +4.297e-02
  +314.0  +1.310e-01  +2.193e-01  +4.274e-02  +1.228e-01  +2.020e-01  +4.373e-02  +1.446e-01  +2.436e-01  +4.571e-02
  +315.0  +1.309e-01  +2.134e-01  +4.836e-02  +1.229e-01  +1.963e-01  +4.948e-02  +1.435e-01  +2.362e-01  +5.074e-02
  +316.0  +1.315e-01  +2.128e-01  +5.015e-02  +1.232e-01  +1.932e-01  +5.325e-02  +1.413e-01  +2.345e-01  +4.799e-02
  +317.0  +1.302e-01  +2.094e-01  +5.105e-02  +1.244e-01  +1.965e-01  +5.232e-02  +1.410e-01  +2.337e-01  +4.833e-02
  +318.0  +1.304e-01  +2.154e-01  +4.536e-02  +1.250e-01  +2.003e-01  +4.966e-02  +1.405e-01  +2.383e-01  +4.276e-02
  +319.0  +1.355e-01  +2.206e-01  +5.038e-02  +1.264e-01  +2.047e-01  +4.807e-02  +1.453e-01  +2.424e-01  +4.817e-02
  +320.0  +1.311e-01  +2.172e-01  +4.511e-02  +1.215e-01  +1.981e-01  +4.480e-02  +1.432e-01  +2.430e-01  +4.341e-02
  +321.0  +1.250e-01  +2.089e-01  +4.117e-02  +1.151e-01  +1.909e-01  +3.928e-02  +1.396e-01  +2.353e-01  +4.400e-02
  +322.0  +1.273e-01  +2.164e-01  +3.812e-02  +1.140e-01  +1.927e-01  +3.535e-02  +1.430e-01  +2.411e-01  +4.488e-02
  +323.0  +1.295e-01  +2.165e-01  +4.253e-02  +1.163e-01  +1.952e-01  +3.745e-02  +1.468e-01  +2.426e-01  +5.102e-02
  +324.0  +1.292e-01  +2.105e-01  +4.792e-02  +1.173e-01  +1.934e-01  +4.127e-02  +1.457e-01  +2.366e-01  +5.484e-02
  +325.0  +1.253e-01  +2.027e-01  +4.799e-02  +1.134e-01  +1.852e-01  +4.164e-02  +1.406e-01  +2.309e-01  +5.026e-02
  +326.0  +1.316e-01  +2.097e-01  +5.351e-02  +1.194e-01  +1.921e-01  +4.673e-02  +1.468e-01  +2.376e-01  +5.612e-02
  +327.0  +1.311e-01  +2.132e-01  +4.897e-02  +1.214e-01  +1.975e-01  +4.527e-02  +1.442e-01  +2.402e-01  +4.826e-02
  +328.0  +1.291e-01  +2.111e-01  +4.703e-02  +1.217e-01  +1.952e-01  +4.818e-02  +1.434e-01  +2.392e-01  +4.771e-02
  +329.0  +1.310e-01  +2.092e-01  +5.279e-02  +1.228e-01  +1.938e-01  +5.188e-02  +1.447e-01  +2.367e-01  +5.266e-02
  +330.0  +1.312e-01  +2.090e-01  +5.337e-02  +1.246e-01  +1.932e-01  +5.591e-02  +1.434e-01  +2.356e-01  +5.120e-02
  +331.0  +1.301e-01  +2.060e-01  +5.424e-02  +1.219e-01  +1.894e-01  +5.442e-02  +1.439e-01  +2.339e-01  +5.401e-02
  +332.0  +1.353e-01  +2.131e-01  +5.758e-02  +1.286e-01  +1.971e-01  +6.010e-02  +1.471e-01  +2.387e-01  +5.545e-02
  +333.0  +1.279e-01  +2.065e-01  +4.931e-02  +1.229e-01  +1.908e-01  +5.503e-02  +1.382e-01  +2.308e-01  +4.562e-02
  +334.0  +1.296e-01  +2.062e-01  +5.295e-02  +1.236e-01  +1.909e-01  +5.642e-02  +1.428e-01  +2.319e-01  +5.361e-02
  +335.0  +1.340e-01  +2.117e-01  +5.622e-02  +1.266e-01  +1.964e-01  +5.674e-02  +1.451e-01  +2.349e-01  +5.528e-02
  +336.0  +1.265e-01  +2.076e-01  +4.533e-02  +1.206e-01  +1.933e-01  +4.783e-02  +1.373e-01  +2.285e-01  +4.608e-02
  +337.0  +1.290e-01  +2.053e-01  +5.272e-02  +1.230e-01  +1.946e-01  +5.143e-02  +1.385e-01  +2.242e-01  +5.274e-02
  +338.0  +1.239e-01  +2.001e-01  +4.775e-02  +1.227e-01  +1.939e-01  +5.153e-02  +1.335e-01  +2.185e-01  +4.849e-02
  +339.0  +1.326e-01  +2.088e-01  +5.645e-02  +1.279e-01  +2.013e-01  +5.449e-02  +1.427e-01  +2.253e-01  +6.013e-02
  +340.0  +1.314e-01  +2.103e-01  +5.258e-02  +1.282e-01  +2.009e-01  +5.553e-02  +1.382e-01  +2.233e-01  +5.314e-02
  +341.0  +1.362e-01  +2.149e-01  +5.745e-02  +1.320e-01  +2.011e-01  +6.295e-02  +1.432e-01  +2.336e-01  +5.288e-02
  +342.0  +1.365e-01  +2.178e-01  +5.521e-02  +1.335e-01  +2.084e-01  +5.865e-02  +1.440e-01  +2.345e-01  +5.344e-02
  +343.0  +1.381e-01  +2.203e-01  +5.596e-02  +1.330e-01  +2.092e-01  +5.673e-02  +1.444e-01  +2.371e-01  +5.167e-02
  +344.0  +1.339e-01  +2.148e-01  +5.293e-02  +1.287e-01  +2.043e-01  +5.314e-02  +1.415e-01  +2.331e-01  +4.987e-02
  +345.0  +1.339e-01  +2.166e-01  +5.118e-02  +1.262e-01  +2.058e-01  +4.650e-02  +1.398e-01  +2.315e-01  +4.813e-02
  +346.0  +1.362e-01  +2.195e-01  +5.297e-02  +1.299e-01  +2.089e-01  +5.091e-02  +1.420e-01  +2.341e-01  +4.994e-02
  +347.0  +1.373e-01  +2.220e-01  +5.259e-02  +1.324e-01  +2.107e-01  +5.413e-02  +1.441e-01  +2.366e-01  +5.159e-02
  +348.0  +1.409e-01  +2.247e-01  +5.719e-02  +1.345e-01  +2.134e-01  +5.549e-02  +1.482e-01  +2.376e-01  +5.869e-02
  +349.0  +1.359e-01  +2.179e-01  +5.400e-02  +1.303e-01  +2.077e-01  +5.298e-02  +1.416e-01  +2.317e-01  +5.154e-02
  +350.0  +1.382e-01  +2.192e-01  +5.726e-02  +1.322e-01  +2.086e-01  +5.582e-02  +1.458e-01  +2.307e-01  +6.083e-02
  +351.0  +1.393e-01  +2.172e-01  +6.148e-02  +1.334e-01  +2.091e-01  +5.757e-02  +1.466e-01  +2.306e-01  +6.253e-02
  +352.0  +1.409e-01  +2.174e-01  +6.448e-02  +1.342e-01  +2.105e-01  +5.791e-02  +1.503e-01  +2.337e-01  +6.691e-02
  +353.0  +1.406e-01  +2.141e-01  +6.705e-02  +1.318e-01  +2.022e-01  +6.143e-02  +1.486e-01  +2.262e-01  +7.093e-02
  +354.0  +1.364e-01  +2.064e-01  +6.642e-02  +1.295e-01  +2.019e-01  +5.711e-02  +1.440e-01  +2.200e-01  +6.800e-02
  +355.0  +1.293e-01  +1.971e-01  +6.149e-02  +1.246e-01  +1.941e-01  +5.502e-02  +1.363e-01  +2.085e-01  +6.423e-02
  +356.0  +1.344e-01  +2.047e-01  +6.415e-02  +1.281e-01  +1.988e-01  +5.744e-02  +1.423e-01  +2.172e-01  +6.730e-02
  +357.0  +1.335e-01  +2.096e-01  +5.731e-02  +1.287e-01  +2.028e-01  +5.455e-02  +1.428e-01  +2.235e-01  +6.216e-02
  +358.0  +1.336e-01  +2.045e-01  +6.267e-02  +1.284e-01  +1.996e-01  +5.726e-02  +1.402e-01  +2.166e-01  +6.385e-02
  +359.0  +1.381e-01  +2.147e-01  +6.162e-02  +1.320e-01  +2.067e-01  +5.739e-02  +1.473e-01  +2.314e-01  +6.314e-02
  +360.0  +1.331e-01  +2.081e-01  +5.810e-02  +1.274e-01  +2.010e-01  +5.378e-02  +1.414e-01  +2.201e-01  +6.262e-02
  +361.0  +1.354e-01  +2.097e-01  +6.110e-02  +1.322e-01  +2.012e-01  +6.319e-02  +1.423e-01  +2.233e-01  +6.130e-02
  +362.0  +1.303e-01  +2.035e-01  +5.717e-02  +1.294e-01  +2.013e-01  +5.745e-02  +1.387e-01  +2.187e-01  +5.865e-02
  +363.0  +1.273e-01  +2.025e-01  +5.198e-02  +1.265e-01  +1.985e-01  +5.448e-02  +1.363e-01  +2.151e-01  +5.755e-02
  +364.0  +1.290e-01  +2.033e-01  +5.475e-02  +1.256e-01  +1.988e-01  +5.247e-02  +1.384e-01  +2.186e-01  +5.830e-02
  +365.0  +1.313e-01  +2.067e-01  +5.597e-02  +1.281e-01  +2.007e-01  +5.552e-02  +1.387e-01  +2.196e-01  +5.784e-02
  +366.0  +1.315e-01  +2.080e-01  +5.498e-02  +1.269e-01  +2.018e-01  +5.199e-02  +1.417e-01  +2.244e-01  +5.904e-02
  +367.0  +1.399e-01  +2.206e-01  +5.928e-02  +1.344e-01  +2.126e-01  +5.621e-02  +1.492e-01  +2.369e-01  +6.152e-02
  +368.0  +1.420e-01  +2.252e-01  +5.884e-02  +1.375e-01  +2.159e-01  +5.914e-02  +1.516e-01  +2.394e-01  +6.387e-02
  +369.0  +1.415e-01  +2.196e-01  +6.330e-02  +1.373e-01  +2.116e-01  +6.298e-02  +1.503e-01  +2.340e-01  +6.661e-02
  +370.0  +1.384e-01  +2.109e-01  +6.580e-02  +1.326e-01  +2.032e-01  +6.210e-02  +1.486e-01  +2.236e-01  +7.361e-02
  +371.0  +1.387e-01  +2.124e-01  +6.489e-02  +1.314e-01  +2.015e-01  +6.142e-02  +1.484e-01  +2.265e-01  +7.019e-02
  +372.0  +1.344e-01  +2.114e-01  +5.733e-02  +1.297e-01  +2.030e-01  +5.647e-02  +1.475e-01  +2.276e-01  +6.727e-02
  +373.0  +1.348e-01  +2.089e-01  +6.069e-02  +1.299e-01  +1.983e-01  +6.153e-02  +1.450e-01  +2.244e-01  +6.560e-02
  +374.0  +1.278e-01  +2.010e-01  +5.464e-02  +1.239e-01  +1.905e-01  +5.731e-02  +1.374e-01  +2.192e-01  +5.555e-02
  +375.0  +1.258e-01  +1.958e-01  +5.571e-02  +1.193e-01  +1.846e-01  +5.405e-02  +1.360e-01  +2.138e-01  +5.814e-02
  +376.0  +1.283e-01  +2.006e-01  +5.603e-02  +1.223e-01  +1.896e-01  +5.498e-02  +1.387e-01  +2.192e-01  +5.814e-02
  +377.0  +1.314e-01  +2.019e-01  +6.086e-02  +1.264e-01  +1.931e-01  +5.968e-02  +1.413e-01  +2.188e-01  +6.376e-02
  +378.0  +1.296e-01  +2.015e-01  +5.773e-02  +1.226e-01  +1.920e-01  +5.324e-02  +1.407e-01  +2.190e-01  +6.238e-02
  +379.0  +1.275e-01  +1.971e-01  +5.794e-02  +1.204e-01  +1.890e-01  +5.187e-02  +1.372e-01  +2.144e-01  +5.988e-02
  +380.0  +1.317e-01  +2.039e-01  +5.954e-02  +1.258e-01  +2.013e-01  +5.032e-02  +1.413e-01  +2.185e-01  +6.418e-02
  +381.0  +1.303e-01  +2.078e-01  +5.280e-02  +1.251e-01  +2.079e-01  +4.225e-02  +1.395e-01  +2.192e-01  +5.983e-02
  +382.0  +1.305e-01  +2.093e-01  +5.166e-02  +1.266e-01  +2.108e-01  +4.239e-02  +1.400e-01  +2.185e-01  +6.152e-02
  +383.0  +1.330e-01  +2.129e-01  +5.300e-02  +1.254e-01  +2.022e-01  +4.862e-02  +1.413e-01  +2.236e-01  +5.891e-02
  +384.0  +1.348e-01  +2.126e-01  +5.701e-02  +1.275e-01  +2.029e-01  +5.204e-02  +1.435e-01  +2.260e-01  +6.099e-02
  +385.0  +1.326e-01  +2.068e-01  +5.841e-02  +1.265e-01  +2.030e-01  +5.003e-02  +1.426e-01  +2.233e-01  +6.189e-02
  +386.0  +1.339e-01  +2.104e-01  +5.734e-02  +1.264e-01  +2.072e-01  +4.554e-02  +1.438e-01  +2.253e-01  +6.226e-02
  +387.0  +1.349e-01  +2.111e-01  +5.860e-02  +1.278e-01  +2.050e-01  +5.069e-02  +1.444e-01  +2.250e-01  +6.386e-02
  +388.0  +1.302e-01  +2.071e-01  +5.328e-02  +1.248e-01  +2.041e-01  +4.545e-02  +1.409e-01  +2.236e-01  +5.817e-02
  +389.0  +1.326e-01  +2.087e-01  +5.643e-02  +1.255e-01  +2.032e-01  +4.786e-02  +1.425e-01  +2.245e-01  +6.045e-02
  +390.0  +1.320e-01  +2.020e-01  +6.194e-02  +1.257e-01  +1.963e-01  +5.502e-02  +1.418e-01  +2.200e-01  +6.361e-02
  +391.0  +1.327e-01  +2.079e-01  +5.756e-02  +1.262e-01  +2.016e-01  +5.085e-02  +1.441e-01  +2.255e-01  +6.278e-02
  +392.0  +1.312e-01  +2.086e-01  +5.373e-02  +1.248e-01  +2.020e-01  +4.760e-02  +1.413e-01  +2.265e-01  +5.615e-02
  +393.0  +1.352e-01  +2.081e-01  +6.236e-02  +1.253e-01  +1.968e-01  +5.378e-02  +1.468e-01  +2.293e-01  +6.438e-02
  +394.0  +1.305e-01  +2.055e-01  +5.557e-02  +1.232e-01  +1.961e-01  +5.023e-02  +1.437e-01  +2.287e-01  +5.876e-02
  +395.0  +1.298e-01  +2.020e-01  +5.763e-02  +1.231e-01  +1.943e-01  +5.193e-02  +1.406e-01  +2.216e-01  +5.958e-02
  +396.0  +1.284e-01  +1.995e-01  +5.740e-02  +1.206e-01  +1.935e-01  +4.763e-02  +1.404e-01  +2.159e-01  +6.493e-02
  +397.0  +1.304e-01  +2.014e-01  +5.942e-02  +1.249e-01  +1.986e-01  +5.120e-02  +1.400e-01  +2.169e-01  +6.308e-02
  +398.0  +1.293e-01  +2.024e-01  +5.619e-02  +1.235e-01  +1.956e-01  +5.142e-02  +1.421e-01  +2.214e-01  +6.276e-02
  +399.0  +1.339e-01  +2.162e-01  +5.168e-02  +1.254e-01  +2.023e-01  +4.859e-02  +1.457e-01  +2.332e-01  +5.813e-02
  +400.0  +1.357e-01  +2.162e-01  +5.521e-02  +1.299e-01  +2.096e-01  +5.009e-02  +1.470e-01  +2.325e-01  +6.155e-02
  +401.0  +1.346e-01  +2.098e-01  +5.935e-02  +1.285e-01  +2.020e-01  +5.508e-02  +1.449e-01  +2.283e-01  +6.150e-02
  +402.0  +1.396e-01  +2.196e-01  +5.955e-02  +1.308e-01  +2.081e-01  +5.346e-02  +1.491e-01  +2.342e-01  +6.399e-02
  +403.0  +1.374e-01  +2.167e-01  +5.806e-02  +1.281e-01  +2.081e-01  +4.817e-02  +1.470e-01  +2.303e-01  +6.365e-02
  +404.0  +1.380e-01  +2.232e-01  +5.274e-02  +1.324e-01  +2.155e-01  +4.940e-02  +1.469e-01  +2.358e-01  +5.790e-02
  +405.0  +1.351e-01  +2.168e-01  +5.347e-02  +1.301e-01  +2.110e-01  +4.931e-02  +1.444e-01  +2.324e-01  +5.635e-02
  +406.0  +1.387e-01  +2.285e-01  +4.893e-02  +1.340e-01  +2.226e-01  +4.526e-02  +1.487e-01  +2.422e-01  +5.517e-02
  +407.0  +1.358e-01  +2.205e-01  +5.100e-02  +1.313e-01  +2.145e-01  +4.797e-02  +1.461e-01  +2.353e-01  +5.694e-02
  +408.0  +1.397e-01  +2.254e-01  +5.403e-02  +1.330e-01  +2.153e-01  +5.081e-02  +1.503e-01  +2.412e-01  +5.953e-02
  +409.0  +1.320e-01  +2.186e-01  +4.535e-02  +1.286e-01  +2.129e-01  +4.441e-02  +1.412e-01  +2.305e-01  +5.193e-02
  +410.0  +1.354e-01  +2.215e-01  +4.935e-02  +1.304e-01  +2.142e-01  +4.668e-02  +1.446e-01  +2.343e-01  +5.481e-02
  +411.0  +1.341e-01  +2.207e-01  +4.748e-02  +1.284e-01  +2.114e-01  +4.545e-02  +1.426e-01  +2.324e-01  +5.268e-02
  +412.0  +1.356e-01  +2.222e-01  +4.899e-02  +1.297e-01  +2.127e-01  +4.672e-02  +1.463e-01  +2.382e-01  +5.443e-02
  +413.0  +1.372e-01  +2.252e-01  +4.918e-02  +1.318e-01  +2.145e-01  +4.911e-02  +1.461e-01  +2.382e-01  +5.394e-02
  +414.0  +1.357e-01  +2.210e-01  +5.048e-02  +1.312e-01  +2.141e-01  +4.824e-02  +1.451e-01  +2.331e-01  +5.713e-02
  +415.0  +1.341e-01  +2.192e-01  +4.893e-02  +1.286e-01  +2.112e-01  +4.596e-02  +1.450e-01  +2.334e-01  +5.659e-02
  +416.0  +1.340e-01  +2.181e-01  +4.980e-02  +1.282e-01  +2.083e-01  +4.810e-02  +1.439e-01  +2.301e-01  +5.760e-02
  +417.0  +1.376e-01  +2.269e-01  +4.837e-02  +1.328e-01  +2.202e-01  +4.543e-02  +1.461e-01  +2.363e-01  +5.587e-02
  +418.0  +1.360e-01  +2.263e-01  +4.566e-02  +1.315e-01  +2.177e-01  +4.525e-02  +1.439e-01  +2.369e-01  +5.087e-02
  +419.0  +1.381e-01  +2.236e-01  +5.261e-02  +1.329e-01  +2.154e-01  +5.034e-02  +1.475e-01  +2.357e-01  +5.926e-02
  +420.0  +1.367e-01  +2.256e-01  +4.787e-02  +1.307e-01  +2.170e-01  +4.440e-02  +1.477e-01  +2.379e-01  +5.745e-02
  +421.0  +1.409e-01  +2.336e-01  +4.827e-02  +1.372e-01  +2.252e-01  +4.918e-02  +1.480e-01  +2.425e-01  +5.342e-02
  +422.0  +1.409e-01  +2.357e-01  +4.604e-02  +1.385e-01  +2.259e-01  +5.113e-02  +1.472e-01  +2.461e-01  +4.826e-02
  +423.0  +1.405e-01  +2.364e-01  +4.466e-02  +1.372e-01  +2.273e-01  +4.715e-02  +1.466e-01  +2.500e-01  +4.318e-02
  +424.0  +1.364e-01  +2.322e-01  +4.069e-02  +1.356e-01  +2.259e-01  +4.534e-02  +1.463e-01  +2.470e-01  +4.553e-02
  +425.0  +1.384e-01  +2.342e-01  +4.255e-02  +1.344e-01  +2.250e-01  +4.384e-02  +1.466e-01  +2.477e-01  +4.544e-02
  +426.0  +1.417e-01  +2.372e-01  +4.629e-02  +1.367e-01  +2.282e-01  +4.527e-02  +1.503e-01  +2.486e-01  +5.197e-02
  +427.0  +1.399e-01  +2.372e-01  +4.257e-02  +1.341e-01  +2.287e-01  +3.950e-02  +1.510e-01  +2.499e-01  +5.204e-02
  +428.0  +1.345e-01  +2.333e-01  +3.563e-02  +1.285e-01  +2.244e-01  +3.249e-02  +1.418e-01  +2.434e-01  +4.017e-02
  +429.0  +1.349e-01  +2.307e-01  +3.909e-02  +1.305e-01  +2.250e-01  +3.602e-02  +1.415e-01  +2.397e-01  +4.340e-02
  +430.0  +1.306e-01  +2.300e-01  +3.119e-02  +1.302e-01  +2.276e-01  +3.287e-02  +1.354e-01  +2.367e-01  +3.410e-02
  +431.0  +1.322e-01  +2.285e-01  +3.587e-02  +1.293e-01  +2.230e-01  +3.567e-02  +1.368e-01  +2.378e-01  +3.579e-02
  +432.0  +1.322e-01  +2.307e-01  +3.365e-02  +1.307e-01  +2.239e-01  +3.749e-02  +1.363e-01  +2.385e-01  +3.407e-02
  +433.0  +1.344e-01  +2.346e-01  +3.412e-02  +1.348e-01  +2.310e-01  +3.859e-02  +1.387e-01  +2.421e-01  +3.531e-02
  +434.0  +1.390e-01  +2.420e-01  +3.598e-02  +1.357e-01  +2.323e-01  +3.915e-02  +1.415e-01  +2.455e-01  +3.747e-02
  +435.0  +1.395e-01  +2.459e-01  +3.308e-02  +1.372e-01  +2.364e-01  +3.810e-02  +1.468e-01  +2.559e-01  +3.764e-02
  +436.0  +1.370e-01  +2.369e-01  +3.718e-02  +1.347e-01  +2.294e-01  +3.994e-02  +1.459e-01  +2.501e-01  +4.167e-02
  +437.0  +1.373e-01  +2.404e-01  +3.422e-02  +1.357e-01  +2.299e-01  +4.159e-02  +1.413e-01  +2.475e-01  +3.509e-02
  +438.0  +1.365e-01  +2.351e-01  +3.795e-02  +1.351e-01  +2.262e-01  +4.406e-02  +1.425e-01  +2.456e-01  +3.946e-02
  +439.0  +1.352e-01  +2.302e-01  +4.014e-02  +1.320e-01  +2.204e-01  +4.372e-02  +1.413e-01  +2.401e-01  +4.260e-02
  +440.0  +1.319e-01  +2.217e-01  +4.210e-02  +1.291e-01  +2.120e-01  +4.612e-02  +1.379e-01  +2.326e-01  +4.327e-02
  +441.0  +1.283e-01  +2.137e-01  +4.282e-02  +1.244e-01  +2.056e-01  +4.314e-02  +1.360e-01  +2.235e-01  +4.841e-02
  +442.0  +1.276e-01  +2.092e-01  +4.600e-02  +1.234e-01  +2.008e-01  +4.593e-02  +1.354e-01  +2.186e-01  +5.214e-02
  +443.0  +1.339e-01  +2.205e-01  +4.732e-02  +1.273e-01  +2.078e-01  +4.669e-02  +1.423e-01  +2.322e-01  +5.247e-02
  +444.0  +1.336e-01  +2.123e-01  +5.482e-02  +1.262e-01  +2.010e-01  +5.150e-02  +1.398e-01  +2.230e-01  +5.665e-02
  +445.0  +1.308e-01  +2.101e-01  +5.140e-02  +1.233e-01  +1.993e-01  +4.735e-02  +1.398e-01  +2.236e-01  +5.602e-02
  +446.0  +1.310e-01  +2.098e-01  +5.225e-02  +1.231e-01  +1.979e-01  +4.827e-02  +1.392e-01  +2.215e-01  +5.685e-02
  +447.0  +1.380e-01  +2.205e-01  +5.540e-02  +1.303e-01  +2.096e-01  +5.100e-02  +1.464e-01  +2.304e-01  +6.234e-02
  +448.0  +1.325e-01  +2.121e-01  +5.290e-02  +1.266e-01  +2.019e-01  +5.119e-02  +1.406e-01  +2.247e-01  +5.648e-02
  +449.0  +1.346e-01  +2.101e-01  +5.925e-02  +1.275e-01  +1.990e-01  +5.610e-02  +1.428e-01  +2.244e-01  +6.123e-02
  +450.0  +1.325e-01  +2.087e-01  +5.626e-02  +1.253e-01  +2.003e-01  +5.039e-02  +1.405e-01  +2.212e-01  +5.989e-02
  +451.0  +1.299e-01  +2.062e-01  +5.368e-02  +1.235e-01  +1.986e-01  +4.850e-02  +1.369e-01  +2.194e-01  +5.438e-02
  +452.0  +1.307e-01  +2.088e-01  +5.268e-02  +1.238e-01  +1.998e-01  +4.778e-02  +1.379e-01  +2.188e-01  +5.691e-02
  +453.0  +1.273e-01  +2.046e-01  +5.009e-02  +1.225e-01  +1.958e-01  +4.914e-02  +1.346e-01  +2.141e-01  +5.512e-02
  +454.0  +1.271e-01  +1.986e-01  +5.557e-02  +1.239e-01  +1.927e-01  +5.517e-02  +1.350e-01  +2.110e-01  +5.899e-02
  +455.0  +1.281e-01  +1.973e-01  +5.889e-02  +1.242e-01  +1.909e-01  +5.752e-02  +1.361e-01  +2.118e-01  +6.051e-02
  +456.0  +1.321e-01  +2.023e-01  +6.193e-02  +1.301e-01  +2.009e-01  +5.934e-02  +1.377e-01  +2.152e-01  +6.029e-02
  +457.0  +1.326e-01  +2.053e-01  +5.991e-02  +1.287e-01  +1.996e-01  +5.786e-02  +1.392e-01  +2.180e-01  +6.036e-02
  +458.0  +1.276e-01  +1.983e-01  +5.688e-02  +1.258e-01  +1.930e-01  +5.860e-02  +1.340e-01  +2.105e-01  +5.745e-02
  +459.0  +1.265e-01  +1.975e-01  +5.547e-02  +1.239e-01  +1.918e-01  +5.603e-02  +1.335e-01  +2.116e-01  +5.530e-02
  +460.0  +1.274e-01  +1.975e-01  +5.742e-02  +1.252e-01  +1.916e-01  +5.876e-02  +1.331e-01  +2.109e-01  +5.522e-02
  +461.0  +1.332e-01  +2.065e-01  +6.005e-02  +1.293e-01  +2.007e-01  +5.804e-02  +1.388e-01  +2.188e-01  +5.866e-02
  +462.0  +1.296e-01  +2.029e-01  +5.624e-02  +1.258e-01  +1.970e-01  +5.451e-02  +1.342e-01  +2.149e-01  +5.349e-02
  +463.0  +1.272e-01  +1.994e-01  +5.508e-02  +1.234e-01  +1.936e-01  +5.327e-02  +1.326e-01  +2.137e-01  +5.157e-02
  +464.0  +1.307e-01  +2.042e-01  +5.713e-02  +1.271e-01  +1.999e-01  +5.416e-02  +1.370e-01  +2.172e-01  +5.688e-02
  +465.0  +1.277e-01  +2.058e-01  +4.964e-02  +1.223e-01  +2.002e-01  +4.426e-02  +1.362e-01  +2.169e-01  +5.546e-02
  +466.0  +1.265e-01  +2.065e-01  +4.659e-02  +1.190e-01  +1.995e-01  +3.839e-02  +1.357e-01  +2.201e-01  +5.118e-02
  +467.0  +1.278e-01  +2.060e-01  +4.954e-02  +1.204e-01  +2.003e-01  +4.058e-02  +1.351e-01  +2.173e-01  +5.289e-02
  +468.0  +1.265e-01  +2.021e-01  +5.092e-02  +1.196e-01  +1.961e-01  +4.306e-02  +1.350e-01  +2.172e-01  +5.284e-02
  +469.0  +1.235e-01  +1.986e-01  +4.852e-02  +1.191e-01  +1.937e-01  +4.453e-02  +1.310e-01  +2.115e-01  +5.047e-02
  +470.0  +1.218e-01  +1.973e-01  +4.629e-02  +1.176e-01  +1.931e-01  +4.220e-02  +1.314e-01  +2.128e-01  +4.990e-02
  +471.0  +1.236e-01  +1.990e-01  +4.820e-02  +1.181e-01  +1.930e-01  +4.330e-02  +1.333e-01  +2.145e-01  +5.209e-02
  +472.0  +1.251e-01  +1.987e-01  +5.148e-02  +1.193e-01  +1.912e-01  +4.730e-02  +1.334e-01  +2.125e-01  +5.427e-02
  +473.0  +1.243e-01  +1.957e-01  +5.290e-02  +1.186e-01  +1.886e-01  +4.859e-02  +1.342e-01  +2.141e-01  +5.422e-02
  +474.0  +1.229e-01  +1.990e-01  +4.688e-02  +1.182e-01  +1.910e-01  +4.535e-02  +1.291e-01  +2.142e-01  +4.390e-02
  +475.0  +1.220e-01  +1.959e-01  +4.812e-02  +1.167e-01  +1.893e-01  +4.414e-02  +1.288e-01  +2.097e-01  +4.802e-02
  +476.0  +1.269e-01  +2.070e-01  +4.675e-02  +1.202e-01  +1.993e-01  +4.099e-02  +1.344e-01  +2.214e-01  +4.742e-02
  +477.0  +1.301e-01  +2.089e-01  +5.127e-02  +1.218e-01  +2.000e-01  +4.353e-02  +1.374e-01  +2.241e-01  +5.079e-02
  +478.0  +1.319e-01  +2.139e-01  +4.996e-02  +1.232e-01  +2.058e-01  +4.059e-02  +1.403e-01  +2.310e-01  +4.963e-02
  +479.0  +1.360e-01  +2.166e-01  +5.543e-02  +1.278e-01  +2.083e-01  +4.723e-02  +1.437e-01  +2.305e-01  +5.693e-02
  +480.0  +1.347e-01  +2.170e-01  +5.243e-02  +1.271e-01  +2.097e-01  +4.450e-02  +1.434e-01  +2.328e-01  +5.410e-02
  +481.0  +1.356e-01  +2.179e-01  +5.324e-02  +1.269e-01  +2.074e-01  +4.637e-02  +1.464e-01  +2.359e-01  +5.682e-02
  +482.0  +1.380e-01  +2.209e-01  +5.508e-02  +1.299e-01  +2.096e-01  +5.024e-02  +1.481e-01  +2.393e-01  +5.690e-02
  +483.0  +1.393e-01  +2.190e-01  +5.950e-02  +1.321e-01  +2.099e-01  +5.429e-02  +1.481e-01  +2.362e-01  +6.007e-02
  +484.0  +1.387e-01  +2.180e-01  +5.935e-02  +1.311e-01  +2.098e-01  +5.240e-02  +1.478e-01  +2.365e-01  +5.901e-02
  +485.0  +1.367e-01  +2.183e-01  +5.512e-02  +1.324e-01  +2.089e-01  +5.586e-02  +1.485e-01  +2.449e-01  +5.219e-02
  +486.0  +1.425e-01  +2.227e-01  +6.237e-02  +1.336e-01  +2.061e-01  +6.111e-02  +1.504e-01  +2.428e-01  +5.814e-02
  +487.0  +1.388e-01  +2.214e-01  +5.626e-02  +1.330e-01  +2.090e-01  +5.708e-02  +1.475e-01  +2.419e-01  +5.307e-02
  +488.0  +1.369e-01  +2.180e-01  +5.569e-02  +1.315e-01  +2.046e-01  +5.835e-02  +1.449e-01  +2.375e-01  +5.234e-02
  +489.0  +1.403e-01  +2.198e-01  +6.071e-02  +1.363e-01  +2.064e-01  +6.610e-02  +1.490e-01  +2.401e-01  +5.784e-02
  +490.0  +1.350e-01  +2.194e-01  +5.064e-02  +1.298e-01  +2.051e-01  +5.445e-02  +1.459e-01  +2.394e-01  +5.246e-02
  +491.0  +1.321e-01  +2.133e-01  +5.093e-02  +1.260e-01  +2.012e-01  +5.079e-02  +1.431e-01  +2.351e-01  +5.116e-02
  +492.0  +1.302e-01  +2.112e-01  +4.923e-02  +1.234e-01  +1.968e-01  +4.993e-02  +1.411e-01  +2.308e-01  +5.137e-02
  +493.0  +1.282e-01  +2.027e-01  +5.371e-02  +1.229e-01  +1.904e-01  +5.548e-02  +1.381e-01  +2.244e-01  +5.172e-02
  +494.0  +1.279e-01  +2.024e-01  +5.345e-02  +1.212e-01  +1.886e-01  +5.373e-02  +1.394e-01  +2.258e-01  +5.298e-02
  +495.0  +1.308e-01  +2.024e-01  +5.911e-02  +1.236e-01  +1.872e-01  +5.999e-02  +1.414e-01  +2.237e-01  +5.908e-02
  +496.0  +1.280e-01  +2.009e-01  +5.510e-02  +1.216e-01  +1.868e-01  +5.636e-02  +1.362e-01  +2.237e-01  +4.882e-02
  +497.0  +1.250e-01  +2.011e-01  +4.899e-02  +1.206e-01  +1.912e-01  +5.009e-02  +1.346e-01  +2.246e-01  +4.462e-02
  +498.0  +1.252e-01  +2.008e-01  +4.970e-02  +1.188e-01  +1.891e-01  +4.855e-02  +1.359e-01  +2.233e-01  +4.853e-02
  +499.0  +1.247e-01  +1.983e-01  +5.105e-02  +1.184e-01  +1.865e-01  +5.022e-02  +1.338e-01  +2.205e-01  +4.714e-02
  +500.0  +1.279e-01  +2.056e-01  +5.026e-02  +1.221e-01  +1.922e-01  +5.197e-02  +1.377e-01  +2.282e-01  +4.710e-02


==> figs/ch10_ana/versus_vtasb/versus_vtasb_alter_pos_hor_m_pc.txt <==
    +0.0  +1.103e-02  +1.659e-02  +5.469e-03  +1.103e-02  +1.659e-02  +5.469e-03  +1.103e-02  +1.659e-02  +5.469e-03
    +1.0  +1.077e-02  +1.633e-02  +5.207e-03  +1.077e-02  +1.633e-02  +5.207e-03  +1.077e-02  +1.633e-02  +5.207e-03
    +2.0  +1.117e-02  +1.668e-02  +5.671e-03  +1.117e-02  +1.668e-02  +5.671e-03  +1.117e-02  +1.668e-02  +5.671e-03
    +3.0  +1.102e-02  +1.645e-02  +5.605e-03  +1.102e-02  +1.645e-02  +5.605e-03  +1.102e-02  +1.645e-02  +5.605e-03
    +4.0  +1.106e-02  +1.683e-02  +5.277e-03  +1.106e-02  +1.683e-02  +5.277e-03  +1.106e-02  +1.683e-02  +5.277e-03
    +5.0  +1.102e-02  +1.616e-02  +5.885e-03  +1.102e-02  +1.616e-02  +5.885e-03  +1.102e-02  +1.616e-02  +5.885e-03
    +6.0  +1.097e-02  +1.664e-02  +5.302e-03  +1.097e-02  +1.664e-02  +5.302e-03  +1.097e-02  +1.664e-02  +5.302e-03
    +7.0  +1.100e-02  +1.647e-02  +5.536e-03  +1.100e-02  +1.647e-02  +5.536e-03  +1.100e-02  +1.647e-02  +5.536e-03
    +8.0  +1.120e-02  +1.685e-02  +5.560e-03  +1.120e-02  +1.685e-02  +5.560e-03  +1.120e-02  +1.685e-02  +5.560e-03
    +9.0  +1.106e-02  +1.638e-02  +5.754e-03  +1.106e-02  +1.638e-02  +5.754e-03  +1.106e-02  +1.638e-02  +5.754e-03
   +10.0  +1.105e-02  +1.641e-02  +5.689e-03  +1.105e-02  +1.641e-02  +5.689e-03  +1.105e-02  +1.641e-02  +5.689e-03
   +11.0  +1.083e-02  +1.647e-02  +5.198e-03  +1.083e-02  +1.647e-02  +5.198e-03  +1.083e-02  +1.647e-02  +5.198e-03
   +12.0  +1.132e-02  +1.690e-02  +5.742e-03  +1.132e-02  +1.690e-02  +5.742e-03  +1.132e-02  +1.690e-02  +5.742e-03
   +13.0  +1.112e-02  +1.648e-02  +5.758e-03  +1.112e-02  +1.648e-02  +5.758e-03  +1.112e-02  +1.648e-02  +5.758e-03
   +14.0  +1.103e-02  +1.657e-02  +5.494e-03  +1.103e-02  +1.657e-02  +5.494e-03  +1.103e-02  +1.657e-02  +5.494e-03
   +15.0  +1.127e-02  +1.669e-02  +5.843e-03  +1.127e-02  +1.669e-02  +5.843e-03  +1.127e-02  +1.669e-02  +5.843e-03
   +16.0  +1.101e-02  +1.647e-02  +5.552e-03  +1.101e-02  +1.647e-02  +5.552e-03  +1.101e-02  +1.647e-02  +5.552e-03
   +17.0  +1.122e-02  +1.632e-02  +6.118e-03  +1.122e-02  +1.632e-02  +6.118e-03  +1.122e-02  +1.632e-02  +6.118e-03
   +18.0  +1.138e-02  +1.642e-02  +6.334e-03  +1.138e-02  +1.642e-02  +6.334e-03  +1.138e-02  +1.642e-02  +6.334e-03
   +19.0  +1.120e-02  +1.670e-02  +5.700e-03  +1.120e-02  +1.670e-02  +5.700e-03  +1.120e-02  +1.670e-02  +5.700e-03
   +20.0  +1.119e-02  +1.667e-02  +5.716e-03  +1.119e-02  +1.667e-02  +5.716e-03  +1.119e-02  +1.667e-02  +5.716e-03
   +21.0  +1.165e-02  +1.723e-02  +6.073e-03  +1.165e-02  +1.723e-02  +6.073e-03  +1.165e-02  +1.723e-02  +6.073e-03
   +22.0  +1.116e-02  +1.650e-02  +5.813e-03  +1.116e-02  +1.650e-02  +5.813e-03  +1.116e-02  +1.650e-02  +5.813e-03
   +23.0  +1.130e-02  +1.671e-02  +5.896e-03  +1.130e-02  +1.671e-02  +5.896e-03  +1.130e-02  +1.671e-02  +5.896e-03
   +24.0  +1.157e-02  +1.682e-02  +6.315e-03  +1.157e-02  +1.682e-02  +6.315e-03  +1.157e-02  +1.682e-02  +6.315e-03
   +25.0  +1.104e-02  +1.618e-02  +5.900e-03  +1.104e-02  +1.618e-02  +5.900e-03  +1.104e-02  +1.618e-02  +5.900e-03
   +26.0  +1.108e-02  +1.673e-02  +5.443e-03  +1.108e-02  +1.673e-02  +5.443e-03  +1.108e-02  +1.673e-02  +5.443e-03
   +27.0  +1.099e-02  +1.622e-02  +5.758e-03  +1.099e-02  +1.622e-02  +5.758e-03  +1.099e-02  +1.622e-02  +5.758e-03
   +28.0  +1.139e-02  +1.661e-02  +6.172e-03  +1.139e-02  +1.661e-02  +6.172e-03  +1.139e-02  +1.661e-02  +6.172e-03
   +29.0  +1.120e-02  +1.655e-02  +5.849e-03  +1.120e-02  +1.655e-02  +5.849e-03  +1.120e-02  +1.655e-02  +5.849e-03
   +30.0  +1.108e-02  +1.668e-02  +5.478e-03  +1.108e-02  +1.668e-02  +5.478e-03  +1.108e-02  +1.668e-02  +5.478e-03
   +31.0  +1.091e-02  +1.621e-02  +5.616e-03  +1.091e-02  +1.621e-02  +5.616e-03  +1.091e-02  +1.621e-02  +5.616e-03
   +32.0  +1.122e-02  +1.683e-02  +5.618e-03  +1.122e-02  +1.683e-02  +5.618e-03  +1.122e-02  +1.683e-02  +5.618e-03
   +33.0  +1.097e-02  +1.626e-02  +5.673e-03  +1.097e-02  +1.626e-02  +5.673e-03  +1.097e-02  +1.626e-02  +5.673e-03
   +34.0  +1.122e-02  +1.652e-02  +5.909e-03  +1.122e-02  +1.652e-02  +5.909e-03  +1.122e-02  +1.652e-02  +5.909e-03
   +35.0  +1.132e-02  +1.664e-02  +6.006e-03  +1.132e-02  +1.664e-02  +6.006e-03  +1.132e-02  +1.664e-02  +6.006e-03
   +36.0  +1.133e-02  +1.646e-02  +6.197e-03  +1.133e-02  +1.646e-02  +6.197e-03  +1.133e-02  +1.646e-02  +6.197e-03
   +37.0  +1.144e-02  +1.671e-02  +6.165e-03  +1.144e-02  +1.671e-02  +6.165e-03  +1.144e-02  +1.671e-02  +6.165e-03
   +38.0  +1.127e-02  +1.672e-02  +5.814e-03  +1.127e-02  +1.672e-02  +5.814e-03  +1.127e-02  +1.672e-02  +5.814e-03
   +39.0  +1.081e-02  +1.621e-02  +5.413e-03  +1.081e-02  +1.621e-02  +5.413e-03  +1.081e-02  +1.621e-02  +5.413e-03
   +40.0  +1.132e-02  +1.681e-02  +5.825e-03  +1.132e-02  +1.681e-02  +5.825e-03  +1.132e-02  +1.681e-02  +5.825e-03
   +41.0  +1.110e-02  +1.635e-02  +5.855e-03  +1.110e-02  +1.635e-02  +5.855e-03  +1.110e-02  +1.635e-02  +5.855e-03
   +42.0  +1.114e-02  +1.638e-02  +5.899e-03  +1.114e-02  +1.638e-02  +5.899e-03  +1.114e-02  +1.638e-02  +5.899e-03
   +43.0  +1.087e-02  +1.605e-02  +5.696e-03  +1.087e-02  +1.605e-02  +5.696e-03  +1.087e-02  +1.605e-02  +5.696e-03
   +44.0  +1.100e-02  +1.640e-02  +5.613e-03  +1.100e-02  +1.640e-02  +5.613e-03  +1.100e-02  +1.640e-02  +5.613e-03
   +45.0  +1.092e-02  +1.606e-02  +5.779e-03  +1.092e-02  +1.606e-02  +5.779e-03  +1.092e-02  +1.606e-02  +5.779e-03
   +46.0  +1.071e-02  +1.619e-02  +5.224e-03  +1.071e-02  +1.619e-02  +5.224e-03  +1.071e-02  +1.619e-02  +5.224e-03
   +47.0  +1.087e-02  +1.628e-02  +5.461e-03  +1.087e-02  +1.628e-02  +5.461e-03  +1.087e-02  +1.628e-02  +5.461e-03
   +48.0  +1.141e-02  +1.702e-02  +5.800e-03  +1.141e-02  +1.702e-02  +5.800e-03  +1.141e-02  +1.702e-02  +5.800e-03
   +49.0  +1.108e-02  +1.640e-02  +5.751e-03  +1.108e-02  +1.640e-02  +5.751e-03  +1.108e-02  +1.640e-02  +5.751e-03
   +50.0  +1.130e-02  +1.649e-02  +6.109e-03  +1.130e-02  +1.649e-02  +6.109e-03  +1.130e-02  +1.649e-02  +6.109e-03
   +51.0  +1.113e-02  +1.671e-02  +5.561e-03  +1.113e-02  +1.671e-02  +5.561e-03  +1.113e-02  +1.671e-02  +5.561e-03
   +52.0  +1.118e-02  +1.667e-02  +5.698e-03  +1.118e-02  +1.667e-02  +5.698e-03  +1.118e-02  +1.667e-02  +5.698e-03
   +53.0  +1.081e-02  +1.608e-02  +5.536e-03  +1.081e-02  +1.608e-02  +5.536e-03  +1.081e-02  +1.608e-02  +5.536e-03
   +54.0  +1.121e-02  +1.660e-02  +5.814e-03  +1.121e-02  +1.660e-02  +5.814e-03  +1.121e-02  +1.660e-02  +5.814e-03
   +55.0  +1.128e-02  +1.663e-02  +5.929e-03  +1.128e-02  +1.663e-02  +5.929e-03  +1.128e-02  +1.663e-02  +5.929e-03
   +56.0  +1.113e-02  +1.647e-02  +5.797e-03  +1.113e-02  +1.647e-02  +5.797e-03  +1.113e-02  +1.647e-02  +5.797e-03
   +57.0  +1.121e-02  +1.651e-02  +5.912e-03  +1.121e-02  +1.651e-02  +5.912e-03  +1.121e-02  +1.651e-02  +5.912e-03
   +58.0  +1.107e-02  +1.630e-02  +5.842e-03  +1.107e-02  +1.630e-02  +5.842e-03  +1.107e-02  +1.630e-02  +5.842e-03
   +59.0  +1.063e-02  +1.619e-02  +5.060e-03  +1.063e-02  +1.619e-02  +5.060e-03  +1.063e-02  +1.619e-02  +5.060e-03
   +60.0  +1.104e-02  +1.652e-02  +5.548e-03  +1.104e-02  +1.652e-02  +5.548e-03  +1.104e-02  +1.652e-02  +5.548e-03
   +61.0  +1.097e-02  +1.627e-02  +5.668e-03  +1.097e-02  +1.627e-02  +5.668e-03  +1.097e-02  +1.627e-02  +5.668e-03
   +62.0  +1.103e-02  +1.653e-02  +5.518e-03  +1.103e-02  +1.653e-02  +5.518e-03  +1.103e-02  +1.653e-02  +5.518e-03
   +63.0  +1.081e-02  +1.639e-02  +5.231e-03  +1.081e-02  +1.639e-02  +5.231e-03  +1.081e-02  +1.639e-02  +5.231e-03
   +64.0  +1.093e-02  +1.606e-02  +5.809e-03  +1.093e-02  +1.606e-02  +5.809e-03  +1.093e-02  +1.606e-02  +5.809e-03
   +65.0  +1.138e-02  +1.670e-02  +6.058e-03  +1.138e-02  +1.670e-02  +6.058e-03  +1.138e-02  +1.670e-02  +6.058e-03
   +66.0  +1.111e-02  +1.661e-02  +5.614e-03  +1.111e-02  +1.661e-02  +5.614e-03  +1.111e-02  +1.661e-02  +5.614e-03
   +67.0  +1.121e-02  +1.672e-02  +5.707e-03  +1.121e-02  +1.672e-02  +5.707e-03  +1.121e-02  +1.672e-02  +5.707e-03
   +68.0  +1.136e-02  +1.660e-02  +6.126e-03  +1.136e-02  +1.660e-02  +6.126e-03  +1.136e-02  +1.660e-02  +6.126e-03
   +69.0  +1.100e-02  +1.619e-02  +5.809e-03  +1.100e-02  +1.619e-02  +5.809e-03  +1.100e-02  +1.619e-02  +5.809e-03
   +70.0  +1.120e-02  +1.650e-02  +5.909e-03  +1.120e-02  +1.650e-02  +5.909e-03  +1.120e-02  +1.650e-02  +5.909e-03
   +71.0  +1.137e-02  +1.682e-02  +5.910e-03  +1.137e-02  +1.682e-02  +5.910e-03  +1.137e-02  +1.682e-02  +5.910e-03
   +72.0  +1.079e-02  +1.586e-02  +5.719e-03  +1.079e-02  +1.586e-02  +5.719e-03  +1.079e-02  +1.586e-02  +5.719e-03
   +73.0  +1.087e-02  +1.626e-02  +5.493e-03  +1.087e-02  +1.626e-02  +5.493e-03  +1.087e-02  +1.626e-02  +5.493e-03
   +74.0  +1.144e-02  +1.698e-02  +5.903e-03  +1.144e-02  +1.698e-02  +5.903e-03  +1.144e-02  +1.698e-02  +5.903e-03
   +75.0  +1.092e-02  +1.648e-02  +5.361e-03  +1.092e-02  +1.648e-02  +5.361e-03  +1.092e-02  +1.648e-02  +5.361e-03
   +76.0  +1.106e-02  +1.653e-02  +5.583e-03  +1.106e-02  +1.653e-02  +5.583e-03  +1.106e-02  +1.653e-02  +5.583e-03
   +77.0  +1.090e-02  +1.630e-02  +5.509e-03  +1.090e-02  +1.630e-02  +5.509e-03  +1.090e-02  +1.630e-02  +5.509e-03
   +78.0  +1.113e-02  +1.655e-02  +5.707e-03  +1.113e-02  +1.655e-02  +5.707e-03  +1.113e-02  +1.655e-02  +5.707e-03
   +79.0  +1.109e-02  +1.642e-02  +5.766e-03  +1.109e-02  +1.642e-02  +5.766e-03  +1.109e-02  +1.642e-02  +5.766e-03
   +80.0  +1.130e-02  +1.693e-02  +5.658e-03  +1.130e-02  +1.693e-02  +5.658e-03  +1.130e-02  +1.693e-02  +5.658e-03
   +81.0  +1.091e-02  +1.606e-02  +5.761e-03  +1.091e-02  +1.606e-02  +5.761e-03  +1.091e-02  +1.606e-02  +5.761e-03
   +82.0  +1.093e-02  +1.647e-02  +5.389e-03  +1.093e-02  +1.647e-02  +5.389e-03  +1.093e-02  +1.647e-02  +5.389e-03
   +83.0  +1.148e-02  +1.682e-02  +6.147e-03  +1.148e-02  +1.682e-02  +6.147e-03  +1.148e-02  +1.682e-02  +6.147e-03
   +84.0  +1.132e-02  +1.679e-02  +5.857e-03  +1.132e-02  +1.679e-02  +5.857e-03  +1.132e-02  +1.679e-02  +5.857e-03
   +85.0  +1.095e-02  +1.612e-02  +5.783e-03  +1.095e-02  +1.612e-02  +5.783e-03  +1.095e-02  +1.612e-02  +5.783e-03
   +86.0  +1.122e-02  +1.683e-02  +5.603e-03  +1.122e-02  +1.683e-02  +5.603e-03  +1.122e-02  +1.683e-02  +5.603e-03
   +87.0  +1.097e-02  +1.638e-02  +5.554e-03  +1.097e-02  +1.638e-02  +5.554e-03  +1.097e-02  +1.638e-02  +5.554e-03
   +88.0  +1.109e-02  +1.638e-02  +5.797e-03  +1.109e-02  +1.638e-02  +5.797e-03  +1.109e-02  +1.638e-02  +5.797e-03
   +89.0  +1.082e-02  +1.616e-02  +5.486e-03  +1.082e-02  +1.616e-02  +5.486e-03  +1.082e-02  +1.616e-02  +5.486e-03
   +90.0  +1.146e-02  +1.691e-02  +6.003e-03  +1.146e-02  +1.691e-02  +6.003e-03  +1.146e-02  +1.691e-02  +6.003e-03
   +91.0  +1.081e-02  +1.610e-02  +5.520e-03  +1.081e-02  +1.610e-02  +5.520e-03  +1.081e-02  +1.610e-02  +5.520e-03
   +92.0  +1.157e-02  +1.670e-02  +6.440e-03  +1.157e-02  +1.670e-02  +6.440e-03  +1.157e-02  +1.670e-02  +6.440e-03
   +93.0  +1.122e-02  +1.682e-02  +5.623e-03  +1.122e-02  +1.682e-02  +5.623e-03  +1.122e-02  +1.682e-02  +5.623e-03
   +94.0  +1.099e-02  +1.628e-02  +5.699e-03  +1.099e-02  +1.628e-02  +5.699e-03  +1.099e-02  +1.628e-02  +5.699e-03
   +95.0  +1.123e-02  +1.663e-02  +5.822e-03  +1.123e-02  +1.663e-02  +5.822e-03  +1.123e-02  +1.663e-02  +5.822e-03
   +96.0  +1.085e-02  +1.627e-02  +5.423e-03  +1.085e-02  +1.627e-02  +5.423e-03  +1.085e-02  +1.627e-02  +5.423e-03
   +97.0  +1.094e-02  +1.631e-02  +5.580e-03  +1.094e-02  +1.631e-02  +5.580e-03  +1.094e-02  +1.631e-02  +5.580e-03
   +98.0  +1.115e-02  +1.642e-02  +5.886e-03  +1.115e-02  +1.642e-02  +5.886e-03  +1.115e-02  +1.642e-02  +5.886e-03
   +99.0  +1.093e-02  +1.634e-02  +5.513e-03  +1.093e-02  +1.634e-02  +5.513e-03  +1.093e-02  +1.634e-02  +5.513e-03
  +100.0  +1.104e-02  +1.617e-02  +5.921e-03  +1.104e-02  +1.617e-02  +5.921e-03  +1.104e-02  +1.617e-02  +5.921e-03
  +101.0  +1.105e-02  +1.617e-02  +5.936e-03  +1.105e-02  +1.617e-02  +5.937e-03  +1.105e-02  +1.617e-02  +5.936e-03
  +102.0  +1.109e-02  +1.622e-02  +5.949e-03  +1.108e-02  +1.621e-02  +5.948e-03  +1.109e-02  +1.623e-02  +5.951e-03
  +103.0  +1.110e-02  +1.626e-02  +5.932e-03  +1.109e-02  +1.625e-02  +5.937e-03  +1.109e-02  +1.626e-02  +5.929e-03
  +104.0  +1.111e-02  +1.632e-02  +5.905e-03  +1.111e-02  +1.631e-02  +5.910e-03  +1.111e-02  +1.633e-02  +5.905e-03
  +105.0  +1.113e-02  +1.638e-02  +5.872e-03  +1.112e-02  +1.637e-02  +5.876e-03  +1.113e-02  +1.639e-02  +5.867e-03
  +106.0  +1.114e-02  +1.645e-02  +5.831e-03  +1.114e-02  +1.643e-02  +5.841e-03  +1.114e-02  +1.646e-02  +5.824e-03
  +107.0  +1.117e-02  +1.656e-02  +5.773e-03  +1.116e-02  +1.654e-02  +5.785e-03  +1.116e-02  +1.657e-02  +5.761e-03
  +108.0  +1.120e-02  +1.667e-02  +5.720e-03  +1.119e-02  +1.665e-02  +5.731e-03  +1.120e-02  +1.668e-02  +5.712e-03
  +109.0  +1.124e-02  +1.679e-02  +5.681e-03  +1.123e-02  +1.677e-02  +5.693e-03  +1.124e-02  +1.681e-02  +5.671e-03
  +110.0  +1.131e-02  +1.693e-02  +5.687e-03  +1.130e-02  +1.691e-02  +5.694e-03  +1.131e-02  +1.695e-02  +5.679e-03
  +111.0  +1.140e-02  +1.713e-02  +5.684e-03  +1.140e-02  +1.711e-02  +5.686e-03  +1.141e-02  +1.714e-02  +5.684e-03
  +112.0  +1.153e-02  +1.737e-02  +5.686e-03  +1.152e-02  +1.735e-02  +5.686e-03  +1.153e-02  +1.738e-02  +5.685e-03
  +113.0  +1.166e-02  +1.764e-02  +5.681e-03  +1.165e-02  +1.761e-02  +5.681e-03  +1.166e-02  +1.765e-02  +5.679e-03
  +114.0  +1.182e-02  +1.792e-02  +5.708e-03  +1.181e-02  +1.790e-02  +5.713e-03  +1.182e-02  +1.794e-02  +5.704e-03
  +115.0  +1.202e-02  +1.824e-02  +5.792e-03  +1.201e-02  +1.822e-02  +5.794e-03  +1.202e-02  +1.825e-02  +5.789e-03
  +116.0  +1.225e-02  +1.861e-02  +5.888e-03  +1.224e-02  +1.859e-02  +5.886e-03  +1.225e-02  +1.862e-02  +5.886e-03
  +117.0  +1.250e-02  +1.902e-02  +5.987e-03  +1.249e-02  +1.900e-02  +5.980e-03  +1.251e-02  +1.902e-02  +5.992e-03
  +118.0  +1.277e-02  +1.947e-02  +6.068e-03  +1.276e-02  +1.945e-02  +6.062e-03  +1.277e-02  +1.948e-02  +6.071e-03
  +119.0  +1.307e-02  +1.997e-02  +6.170e-03  +1.306e-02  +1.995e-02  +6.165e-03  +1.307e-02  +1.997e-02  +6.174e-03
  +120.0  +1.339e-02  +2.047e-02  +6.308e-03  +1.338e-02  +2.046e-02  +6.305e-03  +1.339e-02  +2.047e-02  +6.306e-03
  +121.0  +1.373e-02  +2.100e-02  +6.465e-03  +1.372e-02  +2.098e-02  +6.456e-03  +1.373e-02  +2.100e-02  +6.466e-03
  +122.0  +1.409e-02  +2.152e-02  +6.648e-03  +1.407e-02  +2.151e-02  +6.632e-03  +1.409e-02  +2.152e-02  +6.656e-03
  +123.0  +1.446e-02  +2.207e-02  +6.849e-03  +1.444e-02  +2.205e-02  +6.830e-03  +1.446e-02  +2.207e-02  +6.855e-03
  +124.0  +1.483e-02  +2.261e-02  +7.042e-03  +1.481e-02  +2.260e-02  +7.018e-03  +1.483e-02  +2.261e-02  +7.051e-03
  +125.0  +1.518e-02  +2.315e-02  +7.213e-03  +1.517e-02  +2.314e-02  +7.195e-03  +1.519e-02  +2.316e-02  +7.222e-03
  +126.0  +1.555e-02  +2.370e-02  +7.404e-03  +1.553e-02  +2.368e-02  +7.390e-03  +1.555e-02  +2.370e-02  +7.406e-03
  +127.0  +1.591e-02  +2.424e-02  +7.582e-03  +1.590e-02  +2.423e-02  +7.569e-03  +1.591e-02  +2.424e-02  +7.578e-03
  +128.0  +1.627e-02  +2.481e-02  +7.739e-03  +1.626e-02  +2.479e-02  +7.728e-03  +1.627e-02  +2.481e-02  +7.735e-03
  +129.0  +1.665e-02  +2.539e-02  +7.911e-03  +1.664e-02  +2.537e-02  +7.902e-03  +1.664e-02  +2.538e-02  +7.904e-03
  +130.0  +1.703e-02  +2.598e-02  +8.089e-03  +1.702e-02  +2.597e-02  +8.079e-03  +1.703e-02  +2.597e-02  +8.084e-03
  +131.0  +1.743e-02  +2.660e-02  +8.267e-03  +1.742e-02  +2.659e-02  +8.253e-03  +1.743e-02  +2.659e-02  +8.268e-03
  +132.0  +1.785e-02  +2.724e-02  +8.468e-03  +1.784e-02  +2.723e-02  +8.444e-03  +1.785e-02  +2.722e-02  +8.478e-03
  +133.0  +1.829e-02  +2.789e-02  +8.680e-03  +1.827e-02  +2.789e-02  +8.650e-03  +1.829e-02  +2.788e-02  +8.695e-03
  +134.0  +1.871e-02  +2.853e-02  +8.889e-03  +1.870e-02  +2.853e-02  +8.859e-03  +1.871e-02  +2.851e-02  +8.906e-03
  +135.0  +1.913e-02  +2.916e-02  +9.107e-03  +1.912e-02  +2.916e-02  +9.076e-03  +1.913e-02  +2.914e-02  +9.125e-03
  +136.0  +1.956e-02  +2.980e-02  +9.310e-03  +1.955e-02  +2.982e-02  +9.278e-03  +1.955e-02  +2.978e-02  +9.323e-03
  +137.0  +1.998e-02  +3.048e-02  +9.485e-03  +1.998e-02  +3.050e-02  +9.458e-03  +1.997e-02  +3.045e-02  +9.496e-03
  +138.0  +2.040e-02  +3.115e-02  +9.647e-03  +2.040e-02  +3.117e-02  +9.624e-03  +2.039e-02  +3.112e-02  +9.654e-03
  +139.0  +2.083e-02  +3.182e-02  +9.844e-03  +2.083e-02  +3.184e-02  +9.814e-03  +2.082e-02  +3.179e-02  +9.851e-03
  +140.0  +2.125e-02  +3.248e-02  +1.002e-02  +2.125e-02  +3.251e-02  +9.991e-03  +2.125e-02  +3.246e-02  +1.004e-02
  +141.0  +2.168e-02  +3.313e-02  +1.024e-02  +2.168e-02  +3.315e-02  +1.020e-02  +2.168e-02  +3.310e-02  +1.026e-02
  +142.0  +2.213e-02  +3.379e-02  +1.047e-02  +2.212e-02  +3.382e-02  +1.042e-02  +2.214e-02  +3.377e-02  +1.050e-02
  +143.0  +2.258e-02  +3.446e-02  +1.070e-02  +2.256e-02  +3.449e-02  +1.063e-02  +2.259e-02  +3.444e-02  +1.074e-02
  +144.0  +2.303e-02  +3.513e-02  +1.094e-02  +2.301e-02  +3.516e-02  +1.086e-02  +2.305e-02  +3.512e-02  +1.099e-02
  +145.0  +2.349e-02  +3.580e-02  +1.118e-02  +2.346e-02  +3.582e-02  +1.110e-02  +2.351e-02  +3.580e-02  +1.123e-02
  +146.0  +2.395e-02  +3.644e-02  +1.146e-02  +2.392e-02  +3.645e-02  +1.138e-02  +2.399e-02  +3.646e-02  +1.152e-02
  +147.0  +2.444e-02  +3.711e-02  +1.178e-02  +2.440e-02  +3.712e-02  +1.168e-02  +2.448e-02  +3.713e-02  +1.183e-02
  +148.0  +2.495e-02  +3.780e-02  +1.210e-02  +2.490e-02  +3.781e-02  +1.200e-02  +2.500e-02  +3.784e-02  +1.215e-02
  +149.0  +2.547e-02  +3.851e-02  +1.243e-02  +2.542e-02  +3.851e-02  +1.232e-02  +2.554e-02  +3.857e-02  +1.250e-02
  +150.0  +2.599e-02  +3.922e-02  +1.276e-02  +2.593e-02  +3.921e-02  +1.264e-02  +2.607e-02  +3.930e-02  +1.283e-02
  +151.0  +2.652e-02  +3.993e-02  +1.312e-02  +2.644e-02  +3.990e-02  +1.298e-02  +2.661e-02  +4.003e-02  +1.319e-02
  +152.0  +2.705e-02  +4.064e-02  +1.347e-02  +2.696e-02  +4.062e-02  +1.330e-02  +2.716e-02  +4.076e-02  +1.356e-02
  +153.0  +2.756e-02  +4.138e-02  +1.375e-02  +2.745e-02  +4.134e-02  +1.356e-02  +2.769e-02  +4.152e-02  +1.385e-02
  +154.0  +2.807e-02  +4.214e-02  +1.401e-02  +2.795e-02  +4.208e-02  +1.381e-02  +2.821e-02  +4.231e-02  +1.412e-02
  +155.0  +2.858e-02  +4.287e-02  +1.428e-02  +2.843e-02  +4.280e-02  +1.407e-02  +2.874e-02  +4.307e-02  +1.441e-02
  +156.0  +2.909e-02  +4.363e-02  +1.454e-02  +2.893e-02  +4.355e-02  +1.430e-02  +2.927e-02  +4.386e-02  +1.469e-02
  +157.0  +2.958e-02  +4.436e-02  +1.479e-02  +2.940e-02  +4.428e-02  +1.453e-02  +2.978e-02  +4.460e-02  +1.495e-02
  +158.0  +3.007e-02  +4.511e-02  +1.503e-02  +2.988e-02  +4.501e-02  +1.475e-02  +3.029e-02  +4.537e-02  +1.520e-02
  +159.0  +3.055e-02  +4.584e-02  +1.526e-02  +3.034e-02  +4.573e-02  +1.496e-02  +3.079e-02  +4.614e-02  +1.545e-02
  +160.0  +3.101e-02  +4.656e-02  +1.547e-02  +3.079e-02  +4.642e-02  +1.516e-02  +3.128e-02  +4.689e-02  +1.566e-02
  +161.0  +3.146e-02  +4.726e-02  +1.565e-02  +3.123e-02  +4.712e-02  +1.533e-02  +3.174e-02  +4.763e-02  +1.585e-02
  +162.0  +3.190e-02  +4.795e-02  +1.584e-02  +3.165e-02  +4.780e-02  +1.551e-02  +3.219e-02  +4.833e-02  +1.605e-02
  +163.0  +3.233e-02  +4.863e-02  +1.603e-02  +3.208e-02  +4.848e-02  +1.568e-02  +3.265e-02  +4.905e-02  +1.625e-02
  +164.0  +3.278e-02  +4.932e-02  +1.624e-02  +3.251e-02  +4.916e-02  +1.587e-02  +3.311e-02  +4.976e-02  +1.647e-02
  +165.0  +3.322e-02  +5.000e-02  +1.645e-02  +3.295e-02  +4.982e-02  +1.607e-02  +3.358e-02  +5.047e-02  +1.669e-02
  +166.0  +3.369e-02  +5.069e-02  +1.669e-02  +3.340e-02  +5.051e-02  +1.628e-02  +3.407e-02  +5.119e-02  +1.695e-02
  +167.0  +3.415e-02  +5.140e-02  +1.691e-02  +3.385e-02  +5.121e-02  +1.648e-02  +3.457e-02  +5.191e-02  +1.722e-02
  +168.0  +3.461e-02  +5.211e-02  +1.712e-02  +3.429e-02  +5.192e-02  +1.667e-02  +3.505e-02  +5.264e-02  +1.747e-02
  +169.0  +3.509e-02  +5.282e-02  +1.736e-02  +3.475e-02  +5.262e-02  +1.688e-02  +3.556e-02  +5.339e-02  +1.773e-02
  +170.0  +3.558e-02  +5.355e-02  +1.761e-02  +3.523e-02  +5.334e-02  +1.711e-02  +3.608e-02  +5.416e-02  +1.799e-02
  +171.0  +3.607e-02  +5.427e-02  +1.788e-02  +3.570e-02  +5.405e-02  +1.735e-02  +3.660e-02  +5.491e-02  +1.829e-02
  +172.0  +3.656e-02  +5.498e-02  +1.814e-02  +3.617e-02  +5.476e-02  +1.757e-02  +3.712e-02  +5.565e-02  +1.859e-02
  +173.0  +3.704e-02  +5.573e-02  +1.836e-02  +3.663e-02  +5.550e-02  +1.777e-02  +3.763e-02  +5.643e-02  +1.884e-02
  +174.0  +3.754e-02  +5.647e-02  +1.860e-02  +3.710e-02  +5.622e-02  +1.798e-02  +3.816e-02  +5.721e-02  +1.912e-02
  +175.0  +3.801e-02  +5.718e-02  +1.884e-02  +3.756e-02  +5.692e-02  +1.820e-02  +3.868e-02  +5.797e-02  +1.939e-02
  +176.0  +3.849e-02  +5.792e-02  +1.906e-02  +3.801e-02  +5.763e-02  +1.839e-02  +3.919e-02  +5.874e-02  +1.964e-02
  +177.0  +3.895e-02  +5.860e-02  +1.929e-02  +3.845e-02  +5.831e-02  +1.859e-02  +3.969e-02  +5.947e-02  +1.992e-02
  +178.0  +3.941e-02  +5.929e-02  +1.953e-02  +3.889e-02  +5.899e-02  +1.879e-02  +4.019e-02  +6.019e-02  +2.019e-02
  +179.0  +3.990e-02  +6.000e-02  +1.980e-02  +3.935e-02  +5.968e-02  +1.901e-02  +4.072e-02  +6.093e-02  +2.051e-02
  +180.0  +4.038e-02  +6.072e-02  +2.005e-02  +3.980e-02  +6.039e-02  +1.922e-02  +4.125e-02  +6.170e-02  +2.081e-02
  +181.0  +4.087e-02  +6.147e-02  +2.026e-02  +4.027e-02  +6.113e-02  +1.940e-02  +4.178e-02  +6.250e-02  +2.106e-02
  +182.0  +4.139e-02  +6.227e-02  +2.051e-02  +4.076e-02  +6.190e-02  +1.961e-02  +4.234e-02  +6.334e-02  +2.134e-02
  +183.0  +4.190e-02  +6.308e-02  +2.072e-02  +4.125e-02  +6.271e-02  +1.979e-02  +4.290e-02  +6.420e-02  +2.159e-02
  +184.0  +4.242e-02  +6.390e-02  +2.094e-02  +4.173e-02  +6.350e-02  +1.997e-02  +4.346e-02  +6.508e-02  +2.185e-02
  +185.0  +4.295e-02  +6.474e-02  +2.116e-02  +4.225e-02  +6.432e-02  +2.017e-02  +4.403e-02  +6.597e-02  +2.209e-02
  +186.0  +4.351e-02  +6.556e-02  +2.146e-02  +4.278e-02  +6.512e-02  +2.043e-02  +4.463e-02  +6.685e-02  +2.241e-02
  +187.0  +4.407e-02  +6.638e-02  +2.177e-02  +4.331e-02  +6.591e-02  +2.071e-02  +4.524e-02  +6.774e-02  +2.274e-02
  +188.0  +4.463e-02  +6.722e-02  +2.205e-02  +4.384e-02  +6.673e-02  +2.096e-02  +4.584e-02  +6.864e-02  +2.303e-02
  +189.0  +4.516e-02  +6.805e-02  +2.228e-02  +4.435e-02  +6.752e-02  +2.118e-02  +4.641e-02  +6.954e-02  +2.327e-02
  +190.0  +4.569e-02  +6.887e-02  +2.250e-02  +4.487e-02  +6.831e-02  +2.142e-02  +4.697e-02  +7.043e-02  +2.350e-02
  +191.0  +4.623e-02  +6.973e-02  +2.272e-02  +4.541e-02  +6.912e-02  +2.169e-02  +4.754e-02  +7.135e-02  +2.373e-02
  +192.0  +4.677e-02  +7.059e-02  +2.295e-02  +4.595e-02  +6.993e-02  +2.197e-02  +4.813e-02  +7.230e-02  +2.397e-02
  +193.0  +4.729e-02  +7.143e-02  +2.316e-02  +4.646e-02  +7.071e-02  +2.222e-02  +4.871e-02  +7.322e-02  +2.420e-02
  +194.0  +4.782e-02  +7.228e-02  +2.337e-02  +4.698e-02  +7.149e-02  +2.246e-02  +4.929e-02  +7.416e-02  +2.442e-02
  +195.0  +4.835e-02  +7.311e-02  +2.359e-02  +4.749e-02  +7.226e-02  +2.272e-02  +4.986e-02  +7.507e-02  +2.465e-02
  +196.0  +4.889e-02  +7.393e-02  +2.384e-02  +4.801e-02  +7.303e-02  +2.299e-02  +5.045e-02  +7.599e-02  +2.492e-02
  +197.0  +4.942e-02  +7.477e-02  +2.407e-02  +4.853e-02  +7.380e-02  +2.326e-02  +5.104e-02  +7.691e-02  +2.517e-02
  +198.0  +4.993e-02  +7.558e-02  +2.428e-02  +4.903e-02  +7.455e-02  +2.350e-02  +5.160e-02  +7.782e-02  +2.538e-02
  +199.0  +5.043e-02  +7.639e-02  +2.448e-02  +4.952e-02  +7.530e-02  +2.374e-02  +5.216e-02  +7.873e-02  +2.559e-02
  +200.0  +5.095e-02  +7.718e-02  +2.473e-02  +5.003e-02  +7.604e-02  +2.401e-02  +5.273e-02  +7.961e-02  +2.585e-02
  +201.0  +5.149e-02  +7.798e-02  +2.499e-02  +5.054e-02  +7.677e-02  +2.431e-02  +5.332e-02  +8.051e-02  +2.612e-02
  +202.0  +5.203e-02  +7.880e-02  +2.527e-02  +5.107e-02  +7.753e-02  +2.460e-02  +5.393e-02  +8.143e-02  +2.643e-02
  +203.0  +5.262e-02  +7.964e-02  +2.559e-02  +5.162e-02  +7.831e-02  +2.493e-02  +5.458e-02  +8.238e-02  +2.677e-02
  +204.0  +5.320e-02  +8.047e-02  +2.593e-02  +5.217e-02  +7.908e-02  +2.527e-02  +5.521e-02  +8.332e-02  +2.711e-02
  +205.0  +5.378e-02  +8.131e-02  +2.625e-02  +5.272e-02  +7.986e-02  +2.559e-02  +5.586e-02  +8.426e-02  +2.746e-02
  +206.0  +5.436e-02  +8.217e-02  +2.655e-02  +5.327e-02  +8.066e-02  +2.588e-02  +5.649e-02  +8.523e-02  +2.776e-02
  +207.0  +5.495e-02  +8.306e-02  +2.684e-02  +5.382e-02  +8.148e-02  +2.616e-02  +5.715e-02  +8.623e-02  +2.808e-02
  +208.0  +5.553e-02  +8.393e-02  +2.713e-02  +5.436e-02  +8.227e-02  +2.645e-02  +5.780e-02  +8.722e-02  +2.838e-02
  +209.0  +5.612e-02  +8.479e-02  +2.746e-02  +5.492e-02  +8.307e-02  +2.677e-02  +5.846e-02  +8.820e-02  +2.872e-02
  +210.0  +5.671e-02  +8.563e-02  +2.778e-02  +5.547e-02  +8.384e-02  +2.710e-02  +5.911e-02  +8.916e-02  +2.906e-02
  +211.0  +5.728e-02  +8.645e-02  +2.810e-02  +5.601e-02  +8.459e-02  +2.742e-02  +5.975e-02  +9.009e-02  +2.940e-02
  +212.0  +5.785e-02  +8.729e-02  +2.841e-02  +5.653e-02  +8.535e-02  +2.772e-02  +6.040e-02  +9.106e-02  +2.974e-02
  +213.0  +5.841e-02  +8.812e-02  +2.869e-02  +5.705e-02  +8.611e-02  +2.799e-02  +6.104e-02  +9.201e-02  +3.006e-02
  +214.0  +5.895e-02  +8.895e-02  +2.896e-02  +5.755e-02  +8.686e-02  +2.825e-02  +6.166e-02  +9.296e-02  +3.037e-02
  +215.0  +5.952e-02  +8.978e-02  +2.926e-02  +5.807e-02  +8.762e-02  +2.851e-02  +6.231e-02  +9.390e-02  +3.071e-02
  +216.0  +6.010e-02  +9.065e-02  +2.954e-02  +5.859e-02  +8.843e-02  +2.875e-02  +6.297e-02  +9.490e-02  +3.104e-02
  +217.0  +6.066e-02  +9.148e-02  +2.983e-02  +5.909e-02  +8.918e-02  +2.900e-02  +6.362e-02  +9.588e-02  +3.136e-02
  +218.0  +6.121e-02  +9.227e-02  +3.014e-02  +5.958e-02  +8.990e-02  +2.927e-02  +6.425e-02  +9.681e-02  +3.169e-02
  +219.0  +6.178e-02  +9.310e-02  +3.045e-02  +6.009e-02  +9.066e-02  +2.953e-02  +6.489e-02  +9.778e-02  +3.201e-02
  +220.0  +6.234e-02  +9.395e-02  +3.074e-02  +6.060e-02  +9.142e-02  +2.978e-02  +6.554e-02  +9.877e-02  +3.231e-02
  +221.0  +6.293e-02  +9.483e-02  +3.102e-02  +6.113e-02  +9.222e-02  +3.004e-02  +6.620e-02  +9.980e-02  +3.259e-02
  +222.0  +6.349e-02  +9.573e-02  +3.125e-02  +6.164e-02  +9.303e-02  +3.025e-02  +6.684e-02  +1.009e-01  +3.282e-02
  +223.0  +6.405e-02  +9.662e-02  +3.147e-02  +6.214e-02  +9.382e-02  +3.045e-02  +6.748e-02  +1.019e-01  +3.303e-02
  +224.0  +6.459e-02  +9.749e-02  +3.168e-02  +6.263e-02  +9.460e-02  +3.065e-02  +6.810e-02  +1.029e-01  +3.325e-02
  +225.0  +6.512e-02  +9.833e-02  +3.190e-02  +6.310e-02  +9.535e-02  +3.085e-02  +6.871e-02  +1.039e-01  +3.349e-02
  +226.0  +6.564e-02  +9.919e-02  +3.210e-02  +6.358e-02  +9.612e-02  +3.104e-02  +6.932e-02  +1.050e-01  +3.369e-02
  +227.0  +6.617e-02  +1.001e-01  +3.227e-02  +6.406e-02  +9.689e-02  +3.123e-02  +6.994e-02  +1.060e-01  +3.389e-02
  +228.0  +6.672e-02  +1.010e-01  +3.248e-02  +6.456e-02  +9.770e-02  +3.143e-02  +7.057e-02  +1.070e-01  +3.410e-02
  +229.0  +6.727e-02  +1.019e-01  +3.269e-02  +6.506e-02  +9.850e-02  +3.161e-02  +7.120e-02  +1.081e-01  +3.432e-02
  +230.0  +6.780e-02  +1.027e-01  +3.287e-02  +6.552e-02  +9.928e-02  +3.177e-02  +7.182e-02  +1.091e-01  +3.452e-02
  +231.0  +6.833e-02  +1.036e-01  +3.306e-02  +6.598e-02  +1.000e-01  +3.192e-02  +7.244e-02  +1.101e-01  +3.474e-02
  +232.0  +6.883e-02  +1.044e-01  +3.322e-02  +6.642e-02  +1.008e-01  +3.204e-02  +7.304e-02  +1.112e-01  +3.492e-02
  +233.0  +6.934e-02  +1.053e-01  +3.338e-02  +6.686e-02  +1.015e-01  +3.218e-02  +7.365e-02  +1.122e-01  +3.511e-02
  +234.0  +6.985e-02  +1.062e-01  +3.352e-02  +6.730e-02  +1.023e-01  +3.229e-02  +7.425e-02  +1.133e-01  +3.525e-02
  +235.0  +7.037e-02  +1.070e-01  +3.369e-02  +6.775e-02  +1.031e-01  +3.241e-02  +7.485e-02  +1.143e-01  +3.542e-02
  +236.0  +7.089e-02  +1.079e-01  +3.387e-02  +6.821e-02  +1.039e-01  +3.256e-02  +7.547e-02  +1.153e-01  +3.561e-02
  +237.0  +7.143e-02  +1.088e-01  +3.408e-02  +6.868e-02  +1.046e-01  +3.272e-02  +7.609e-02  +1.164e-01  +3.581e-02
  +238.0  +7.198e-02  +1.096e-01  +3.431e-02  +6.915e-02  +1.054e-01  +3.289e-02  +7.672e-02  +1.174e-01  +3.603e-02
  +239.0  +7.252e-02  +1.105e-01  +3.456e-02  +6.962e-02  +1.062e-01  +3.307e-02  +7.735e-02  +1.184e-01  +3.626e-02
  +240.0  +7.306e-02  +1.113e-01  +3.481e-02  +7.008e-02  +1.069e-01  +3.324e-02  +7.797e-02  +1.194e-01  +3.651e-02
  +241.0  +7.361e-02  +1.121e-01  +3.507e-02  +7.054e-02  +1.077e-01  +3.342e-02  +7.861e-02  +1.204e-01  +3.677e-02
  +242.0  +7.415e-02  +1.130e-01  +3.534e-02  +7.100e-02  +1.084e-01  +3.361e-02  +7.925e-02  +1.214e-01  +3.705e-02
  +243.0  +7.469e-02  +1.138e-01  +3.559e-02  +7.147e-02  +1.091e-01  +3.380e-02  +7.987e-02  +1.225e-01  +3.729e-02
  +244.0  +7.523e-02  +1.146e-01  +3.582e-02  +7.193e-02  +1.099e-01  +3.397e-02  +8.050e-02  +1.235e-01  +3.752e-02
  +245.0  +7.575e-02  +1.155e-01  +3.604e-02  +7.239e-02  +1.106e-01  +3.414e-02  +8.110e-02  +1.245e-01  +3.773e-02
  +246.0  +7.629e-02  +1.163e-01  +3.626e-02  +7.286e-02  +1.114e-01  +3.433e-02  +8.173e-02  +1.255e-01  +3.797e-02
  +247.0  +7.684e-02  +1.172e-01  +3.650e-02  +7.334e-02  +1.122e-01  +3.453e-02  +8.237e-02  +1.265e-01  +3.823e-02
  +248.0  +7.738e-02  +1.180e-01  +3.673e-02  +7.381e-02  +1.129e-01  +3.473e-02  +8.301e-02  +1.275e-01  +3.848e-02
  +249.0  +7.790e-02  +1.189e-01  +3.693e-02  +7.427e-02  +1.136e-01  +3.490e-02  +8.362e-02  +1.285e-01  +3.872e-02
  +250.0  +7.843e-02  +1.197e-01  +3.715e-02  +7.474e-02  +1.144e-01  +3.509e-02  +8.425e-02  +1.295e-01  +3.895e-02
  +251.0  +7.895e-02  +1.206e-01  +3.735e-02  +7.520e-02  +1.151e-01  +3.526e-02  +8.486e-02  +1.306e-01  +3.917e-02
  +252.0  +7.947e-02  +1.214e-01  +3.753e-02  +7.564e-02  +1.159e-01  +3.540e-02  +8.546e-02  +1.316e-01  +3.937e-02
  +253.0  +7.998e-02  +1.222e-01  +3.773e-02  +7.610e-02  +1.166e-01  +3.557e-02  +8.606e-02  +1.326e-01  +3.957e-02
  +254.0  +8.051e-02  +1.231e-01  +3.796e-02  +7.659e-02  +1.174e-01  +3.580e-02  +8.668e-02  +1.336e-01  +3.980e-02
  +255.0  +8.104e-02  +1.239e-01  +3.819e-02  +7.707e-02  +1.181e-01  +3.605e-02  +8.729e-02  +1.345e-01  +4.003e-02
  +256.0  +8.158e-02  +1.247e-01  +3.840e-02  +7.756e-02  +1.188e-01  +3.628e-02  +8.791e-02  +1.356e-01  +4.024e-02
  +257.0  +8.210e-02  +1.256e-01  +3.862e-02  +7.804e-02  +1.196e-01  +3.651e-02  +8.852e-02  +1.366e-01  +4.046e-02
  +258.0  +8.263e-02  +1.264e-01  +3.882e-02  +7.853e-02  +1.203e-01  +3.676e-02  +8.914e-02  +1.376e-01  +4.068e-02
  +259.0  +8.315e-02  +1.273e-01  +3.903e-02  +7.902e-02  +1.210e-01  +3.703e-02  +8.974e-02  +1.386e-01  +4.089e-02
  +260.0  +8.367e-02  +1.281e-01  +3.926e-02  +7.949e-02  +1.217e-01  +3.729e-02  +9.034e-02  +1.396e-01  +4.111e-02
  +261.0  +8.417e-02  +1.289e-01  +3.946e-02  +7.995e-02  +1.224e-01  +3.753e-02  +9.094e-02  +1.406e-01  +4.132e-02
  +262.0  +8.466e-02  +1.297e-01  +3.965e-02  +8.040e-02  +1.230e-01  +3.776e-02  +9.152e-02  +1.415e-01  +4.150e-02
  +263.0  +8.515e-02  +1.305e-01  +3.982e-02  +8.085e-02  +1.237e-01  +3.798e-02  +9.210e-02  +1.425e-01  +4.166e-02
  +264.0  +8.566e-02  +1.313e-01  +4.001e-02  +8.130e-02  +1.244e-01  +3.819e-02  +9.269e-02  +1.435e-01  +4.186e-02
  +265.0  +8.616e-02  +1.321e-01  +4.021e-02  +8.175e-02  +1.251e-01  +3.840e-02  +9.329e-02  +1.445e-01  +4.207e-02
  +266.0  +8.666e-02  +1.329e-01  +4.039e-02  +8.219e-02  +1.258e-01  +3.860e-02  +9.388e-02  +1.455e-01  +4.227e-02
  +267.0  +8.717e-02  +1.338e-01  +4.059e-02  +8.264e-02  +1.265e-01  +3.879e-02  +9.450e-02  +1.465e-01  +4.250e-02
  +268.0  +8.773e-02  +1.347e-01  +4.081e-02  +8.314e-02  +1.273e-01  +3.901e-02  +9.516e-02  +1.476e-01  +4.274e-02
  +269.0  +8.832e-02  +1.356e-01  +4.106e-02  +8.366e-02  +1.281e-01  +3.925e-02  +9.585e-02  +1.487e-01  +4.302e-02
  +270.0  +8.892e-02  +1.365e-01  +4.129e-02  +8.420e-02  +1.289e-01  +3.950e-02  +9.654e-02  +1.498e-01  +4.328e-02
  +271.0  +8.951e-02  +1.375e-01  +4.155e-02  +8.472e-02  +1.297e-01  +3.974e-02  +9.724e-02  +1.509e-01  +4.355e-02
  +272.0  +9.010e-02  +1.384e-01  +4.179e-02  +8.524e-02  +1.305e-01  +3.997e-02  +9.792e-02  +1.520e-01  +4.380e-02
  +273.0  +9.069e-02  +1.393e-01  +4.204e-02  +8.575e-02  +1.313e-01  +4.021e-02  +9.861e-02  +1.531e-01  +4.407e-02
  +274.0  +9.126e-02  +1.402e-01  +4.229e-02  +8.626e-02  +1.321e-01  +4.045e-02  +9.928e-02  +1.542e-01  +4.432e-02
  +275.0  +9.185e-02  +1.412e-01  +4.254e-02  +8.677e-02  +1.328e-01  +4.070e-02  +9.996e-02  +1.553e-01  +4.458e-02
  +276.0  +9.242e-02  +1.420e-01  +4.279e-02  +8.727e-02  +1.336e-01  +4.096e-02  +1.006e-01  +1.564e-01  +4.482e-02
  +277.0  +9.299e-02  +1.429e-01  +4.305e-02  +8.778e-02  +1.343e-01  +4.123e-02  +1.013e-01  +1.575e-01  +4.507e-02
  +278.0  +9.353e-02  +1.438e-01  +4.330e-02  +8.826e-02  +1.351e-01  +4.147e-02  +1.019e-01  +1.585e-01  +4.531e-02
  +279.0  +9.409e-02  +1.446e-01  +4.356e-02  +8.876e-02  +1.358e-01  +4.171e-02  +1.025e-01  +1.595e-01  +4.555e-02
  +280.0  +9.467e-02  +1.455e-01  +4.383e-02  +8.927e-02  +1.366e-01  +4.196e-02  +1.032e-01  +1.606e-01  +4.578e-02
  +281.0  +9.524e-02  +1.464e-01  +4.409e-02  +8.977e-02  +1.373e-01  +4.220e-02  +1.038e-01  +1.616e-01  +4.601e-02
  +282.0  +9.579e-02  +1.473e-01  +4.432e-02  +9.026e-02  +1.381e-01  +4.244e-02  +1.045e-01  +1.627e-01  +4.622e-02
  +283.0  +9.634e-02  +1.481e-01  +4.456e-02  +9.076e-02  +1.388e-01  +4.269e-02  +1.051e-01  +1.637e-01  +4.643e-02
  +284.0  +9.688e-02  +1.490e-01  +4.477e-02  +9.124e-02  +1.396e-01  +4.293e-02  +1.057e-01  +1.648e-01  +4.663e-02
  +285.0  +9.739e-02  +1.498e-01  +4.497e-02  +9.170e-02  +1.403e-01  +4.313e-02  +1.063e-01  +1.658e-01  +4.683e-02
  +286.0  +9.788e-02  +1.506e-01  +4.514e-02  +9.213e-02  +1.409e-01  +4.331e-02  +1.069e-01  +1.668e-01  +4.702e-02
  +287.0  +9.839e-02  +1.514e-01  +4.534e-02  +9.257e-02  +1.416e-01  +4.351e-02  +1.075e-01  +1.678e-01  +4.721e-02
  +288.0  +9.890e-02  +1.522e-01  +4.556e-02  +9.300e-02  +1.423e-01  +4.373e-02  +1.081e-01  +1.688e-01  +4.745e-02
  +289.0  +9.940e-02  +1.530e-01  +4.581e-02  +9.344e-02  +1.429e-01  +4.396e-02  +1.087e-01  +1.697e-01  +4.773e-02
  +290.0  +9.992e-02  +1.538e-01  +4.605e-02  +9.388e-02  +1.436e-01  +4.421e-02  +1.093e-01  +1.707e-01  +4.800e-02
  +291.0  +1.004e-01  +1.546e-01  +4.627e-02  +9.431e-02  +1.442e-01  +4.442e-02  +1.100e-01  +1.716e-01  +4.826e-02
  +292.0  +1.009e-01  +1.553e-01  +4.649e-02  +9.473e-02  +1.448e-01  +4.462e-02  +1.106e-01  +1.726e-01  +4.851e-02
  +293.0  +1.014e-01  +1.561e-01  +4.672e-02  +9.516e-02  +1.455e-01  +4.483e-02  +1.112e-01  +1.736e-01  +4.875e-02
  +294.0  +1.019e-01  +1.570e-01  +4.692e-02  +9.560e-02  +1.462e-01  +4.502e-02  +1.118e-01  +1.746e-01  +4.898e-02
  +295.0  +1.025e-01  +1.578e-01  +4.711e-02  +9.604e-02  +1.469e-01  +4.521e-02  +1.124e-01  +1.757e-01  +4.920e-02
  +296.0  +1.030e-01  +1.586e-01  +4.734e-02  +9.648e-02  +1.475e-01  +4.542e-02  +1.131e-01  +1.767e-01  +4.945e-02
  +297.0  +1.035e-01  +1.594e-01  +4.757e-02  +9.693e-02  +1.482e-01  +4.565e-02  +1.137e-01  +1.777e-01  +4.970e-02
  +298.0  +1.040e-01  +1.602e-01  +4.783e-02  +9.738e-02  +1.489e-01  +4.589e-02  +1.143e-01  +1.787e-01  +4.997e-02
  +299.0  +1.046e-01  +1.610e-01  +4.809e-02  +9.783e-02  +1.495e-01  +4.613e-02  +1.150e-01  +1.797e-01  +5.024e-02
  +300.0  +1.051e-01  +1.618e-01  +4.834e-02  +9.829e-02  +1.502e-01  +4.637e-02  +1.156e-01  +1.807e-01  +5.048e-02
  +301.0  +1.056e-01  +1.627e-01  +4.858e-02  +9.875e-02  +1.509e-01  +4.662e-02  +1.162e-01  +1.817e-01  +5.072e-02
  +302.0  +1.061e-01  +1.635e-01  +4.881e-02  +9.919e-02  +1.515e-01  +4.683e-02  +1.168e-01  +1.827e-01  +5.097e-02
  +303.0  +1.066e-01  +1.642e-01  +4.906e-02  +9.963e-02  +1.522e-01  +4.706e-02  +1.174e-01  +1.836e-01  +5.125e-02
  +304.0  +1.072e-01  +1.650e-01  +4.935e-02  +1.001e-01  +1.529e-01  +4.732e-02  +1.181e-01  +1.846e-01  +5.153e-02
  +305.0  +1.077e-01  +1.657e-01  +4.965e-02  +1.006e-01  +1.535e-01  +4.758e-02  +1.187e-01  +1.855e-01  +5.185e-02
  +306.0  +1.082e-01  +1.665e-01  +4.993e-02  +1.010e-01  +1.542e-01  +4.781e-02  +1.193e-01  +1.865e-01  +5.218e-02
  +307.0  +1.088e-01  +1.674e-01  +5.019e-02  +1.015e-01  +1.550e-01  +4.801e-02  +1.200e-01  +1.875e-01  +5.249e-02
  +308.0  +1.093e-01  +1.682e-01  +5.044e-02  +1.019e-01  +1.557e-01  +4.819e-02  +1.207e-01  +1.885e-01  +5.280e-02
  +309.0  +1.098e-01  +1.690e-01  +5.068e-02  +1.024e-01  +1.565e-01  +4.836e-02  +1.213e-01  +1.895e-01  +5.312e-02
  +310.0  +1.104e-01  +1.698e-01  +5.090e-02  +1.028e-01  +1.572e-01  +4.849e-02  +1.220e-01  +1.905e-01  +5.342e-02
  +311.0  +1.109e-01  +1.707e-01  +5.109e-02  +1.033e-01  +1.580e-01  +4.863e-02  +1.226e-01  +1.916e-01  +5.369e-02
  +312.0  +1.114e-01  +1.715e-01  +5.128e-02  +1.037e-01  +1.587e-01  +4.877e-02  +1.233e-01  +1.926e-01  +5.396e-02
  +313.0  +1.119e-01  +1.724e-01  +5.147e-02  +1.042e-01  +1.595e-01  +4.891e-02  +1.239e-01  +1.936e-01  +5.422e-02
  +314.0  +1.125e-01  +1.733e-01  +5.167e-02  +1.047e-01  +1.603e-01  +4.905e-02  +1.246e-01  +1.947e-01  +5.452e-02
  +315.0  +1.130e-01  +1.741e-01  +5.187e-02  +1.051e-01  +1.611e-01  +4.921e-02  +1.253e-01  +1.957e-01  +5.480e-02
  +316.0  +1.136e-01  +1.750e-01  +5.211e-02  +1.056e-01  +1.619e-01  +4.941e-02  +1.259e-01  +1.968e-01  +5.510e-02
  +317.0  +1.141e-01  +1.759e-01  +5.237e-02  +1.061e-01  +1.626e-01  +4.962e-02  +1.266e-01  +1.979e-01  +5.540e-02
  +318.0  +1.147e-01  +1.768e-01  +5.261e-02  +1.066e-01  +1.634e-01  +4.979e-02  +1.273e-01  +1.989e-01  +5.569e-02
  +319.0  +1.152e-01  +1.776e-01  +5.284e-02  +1.071e-01  +1.642e-01  +4.997e-02  +1.280e-01  +2.000e-01  +5.597e-02
  +320.0  +1.158e-01  +1.784e-01  +5.310e-02  +1.076e-01  +1.649e-01  +5.018e-02  +1.286e-01  +2.010e-01  +5.624e-02
  +321.0  +1.163e-01  +1.792e-01  +5.337e-02  +1.080e-01  +1.656e-01  +5.040e-02  +1.292e-01  +2.020e-01  +5.650e-02
  +322.0  +1.168e-01  +1.799e-01  +5.363e-02  +1.085e-01  +1.663e-01  +5.060e-02  +1.299e-01  +2.030e-01  +5.677e-02
  +323.0  +1.173e-01  +1.807e-01  +5.389e-02  +1.089e-01  +1.670e-01  +5.081e-02  +1.305e-01  +2.039e-01  +5.703e-02
  +324.0  +1.178e-01  +1.814e-01  +5.418e-02  +1.093e-01  +1.677e-01  +5.102e-02  +1.311e-01  +2.049e-01  +5.731e-02
  +325.0  +1.183e-01  +1.822e-01  +5.445e-02  +1.098e-01  +1.684e-01  +5.124e-02  +1.317e-01  +2.059e-01  +5.758e-02
  +326.0  +1.189e-01  +1.830e-01  +5.470e-02  +1.103e-01  +1.691e-01  +5.147e-02  +1.323e-01  +2.069e-01  +5.782e-02
  +327.0  +1.194e-01  +1.838e-01  +5.499e-02  +1.108e-01  +1.698e-01  +5.173e-02  +1.330e-01  +2.079e-01  +5.808e-02
  +328.0  +1.200e-01  +1.847e-01  +5.529e-02  +1.113e-01  +1.706e-01  +5.200e-02  +1.337e-01  +2.090e-01  +5.839e-02
  +329.0  +1.206e-01  +1.856e-01  +5.561e-02  +1.119e-01  +1.714e-01  +5.229e-02  +1.344e-01  +2.101e-01  +5.874e-02
  +330.0  +1.212e-01  +1.865e-01  +5.593e-02  +1.124e-01  +1.722e-01  +5.259e-02  +1.351e-01  +2.112e-01  +5.909e-02
  +331.0  +1.218e-01  +1.874e-01  +5.624e-02  +1.130e-01  +1.730e-01  +5.289e-02  +1.359e-01  +2.123e-01  +5.945e-02
  +332.0  +1.224e-01  +1.883e-01  +5.657e-02  +1.135e-01  +1.738e-01  +5.322e-02  +1.366e-01  +2.134e-01  +5.979e-02
  +333.0  +1.230e-01  +1.891e-01  +5.689e-02  +1.140e-01  +1.746e-01  +5.352e-02  +1.373e-01  +2.144e-01  +6.011e-02
  +334.0  +1.236e-01  +1.899e-01  +5.719e-02  +1.145e-01  +1.753e-01  +5.382e-02  +1.379e-01  +2.155e-01  +6.041e-02
  +335.0  +1.241e-01  +1.908e-01  +5.747e-02  +1.151e-01  +1.760e-01  +5.409e-02  +1.386e-01  +2.166e-01  +6.069e-02
  +336.0  +1.247e-01  +1.916e-01  +5.776e-02  +1.156e-01  +1.768e-01  +5.435e-02  +1.393e-01  +2.176e-01  +6.097e-02
  +337.0  +1.253e-01  +1.925e-01  +5.804e-02  +1.161e-01  +1.775e-01  +5.459e-02  +1.400e-01  +2.187e-01  +6.125e-02
  +338.0  +1.259e-01  +1.934e-01  +5.833e-02  +1.166e-01  +1.783e-01  +5.487e-02  +1.407e-01  +2.198e-01  +6.154e-02
  +339.0  +1.265e-01  +1.943e-01  +5.863e-02  +1.171e-01  +1.791e-01  +5.516e-02  +1.414e-01  +2.210e-01  +6.183e-02
  +340.0  +1.271e-01  +1.952e-01  +5.895e-02  +1.177e-01  +1.799e-01  +5.546e-02  +1.421e-01  +2.221e-01  +6.215e-02
  +341.0  +1.277e-01  +1.960e-01  +5.927e-02  +1.182e-01  +1.807e-01  +5.575e-02  +1.428e-01  +2.232e-01  +6.246e-02
  +342.0  +1.283e-01  +1.970e-01  +5.954e-02  +1.187e-01  +1.815e-01  +5.599e-02  +1.436e-01  +2.244e-01  +6.277e-02
  +343.0  +1.288e-01  +1.979e-01  +5.981e-02  +1.192e-01  +1.823e-01  +5.621e-02  +1.443e-01  +2.255e-01  +6.307e-02
  +344.0  +1.294e-01  +1.988e-01  +6.006e-02  +1.198e-01  +1.831e-01  +5.643e-02  +1.450e-01  +2.266e-01  +6.333e-02
  +345.0  +1.300e-01  +1.997e-01  +6.036e-02  +1.203e-01  +1.839e-01  +5.668e-02  +1.457e-01  +2.277e-01  +6.363e-02
  +346.0  +1.306e-01  +2.005e-01  +6.067e-02  +1.208e-01  +1.846e-01  +5.693e-02  +1.464e-01  +2.289e-01  +6.394e-02
  +347.0  +1.312e-01  +2.014e-01  +6.094e-02  +1.213e-01  +1.854e-01  +5.716e-02  +1.471e-01  +2.300e-01  +6.423e-02
  +348.0  +1.317e-01  +2.023e-01  +6.122e-02  +1.218e-01  +1.861e-01  +5.740e-02  +1.478e-01  +2.311e-01  +6.451e-02
  +349.0  +1.323e-01  +2.031e-01  +6.150e-02  +1.223e-01  +1.869e-01  +5.765e-02  +1.485e-01  +2.322e-01  +6.479e-02
  +350.0  +1.329e-01  +2.040e-01  +6.179e-02  +1.228e-01  +1.877e-01  +5.792e-02  +1.492e-01  +2.333e-01  +6.507e-02
  +351.0  +1.335e-01  +2.049e-01  +6.209e-02  +1.233e-01  +1.885e-01  +5.821e-02  +1.499e-01  +2.344e-01  +6.536e-02
  +352.0  +1.341e-01  +2.059e-01  +6.237e-02  +1.239e-01  +1.893e-01  +5.849e-02  +1.506e-01  +2.356e-01  +6.564e-02
  +353.0  +1.347e-01  +2.068e-01  +6.266e-02  +1.244e-01  +1.901e-01  +5.877e-02  +1.513e-01  +2.367e-01  +6.590e-02
  +354.0  +1.353e-01  +2.077e-01  +6.295e-02  +1.249e-01  +1.909e-01  +5.905e-02  +1.520e-01  +2.379e-01  +6.616e-02
  +355.0  +1.359e-01  +2.086e-01  +6.323e-02  +1.255e-01  +1.917e-01  +5.932e-02  +1.527e-01  +2.390e-01  +6.639e-02
  +356.0  +1.365e-01  +2.095e-01  +6.354e-02  +1.260e-01  +1.924e-01  +5.960e-02  +1.534e-01  +2.402e-01  +6.665e-02
  +357.0  +1.371e-01  +2.104e-01  +6.384e-02  +1.265e-01  +1.932e-01  +5.987e-02  +1.541e-01  +2.413e-01  +6.690e-02
  +358.0  +1.377e-01  +2.112e-01  +6.412e-02  +1.270e-01  +1.939e-01  +6.015e-02  +1.547e-01  +2.423e-01  +6.712e-02
  +359.0  +1.382e-01  +2.121e-01  +6.440e-02  +1.275e-01  +1.947e-01  +6.044e-02  +1.554e-01  +2.434e-01  +6.733e-02
  +360.0  +1.388e-01  +2.130e-01  +6.467e-02  +1.281e-01  +1.954e-01  +6.074e-02  +1.560e-01  +2.445e-01  +6.754e-02
  +361.0  +1.394e-01  +2.139e-01  +6.496e-02  +1.286e-01  +1.962e-01  +6.104e-02  +1.567e-01  +2.457e-01  +6.777e-02
  +362.0  +1.400e-01  +2.147e-01  +6.522e-02  +1.291e-01  +1.969e-01  +6.132e-02  +1.574e-01  +2.467e-01  +6.800e-02
  +363.0  +1.406e-01  +2.156e-01  +6.549e-02  +1.297e-01  +1.977e-01  +6.160e-02  +1.580e-01  +2.478e-01  +6.823e-02
  +364.0  +1.412e-01  +2.165e-01  +6.578e-02  +1.302e-01  +1.985e-01  +6.190e-02  +1.587e-01  +2.490e-01  +6.848e-02
  +365.0  +1.417e-01  +2.174e-01  +6.605e-02  +1.307e-01  +1.993e-01  +6.217e-02  +1.594e-01  +2.501e-01  +6.870e-02
  +366.0  +1.423e-01  +2.183e-01  +6.631e-02  +1.313e-01  +2.001e-01  +6.244e-02  +1.600e-01  +2.512e-01  +6.893e-02
  +367.0  +1.429e-01  +2.192e-01  +6.655e-02  +1.318e-01  +2.008e-01  +6.270e-02  +1.607e-01  +2.522e-01  +6.918e-02
  +368.0  +1.435e-01  +2.201e-01  +6.684e-02  +1.323e-01  +2.017e-01  +6.297e-02  +1.614e-01  +2.533e-01  +6.950e-02
  +369.0  +1.441e-01  +2.211e-01  +6.714e-02  +1.328e-01  +2.025e-01  +6.322e-02  +1.621e-01  +2.544e-01  +6.984e-02
  +370.0  +1.447e-01  +2.220e-01  +6.746e-02  +1.334e-01  +2.033e-01  +6.347e-02  +1.628e-01  +2.555e-01  +7.022e-02
  +371.0  +1.453e-01  +2.228e-01  +6.780e-02  +1.339e-01  +2.041e-01  +6.373e-02  +1.635e-01  +2.565e-01  +7.060e-02
  +372.0  +1.459e-01  +2.237e-01  +6.815e-02  +1.344e-01  +2.049e-01  +6.400e-02  +1.643e-01  +2.575e-01  +7.101e-02
  +373.0  +1.465e-01  +2.246e-01  +6.849e-02  +1.350e-01  +2.056e-01  +6.429e-02  +1.650e-01  +2.585e-01  +7.141e-02
  +374.0  +1.471e-01  +2.254e-01  +6.885e-02  +1.355e-01  +2.064e-01  +6.460e-02  +1.656e-01  +2.595e-01  +7.181e-02
  +375.0  +1.477e-01  +2.262e-01  +6.922e-02  +1.360e-01  +2.071e-01  +6.494e-02  +1.663e-01  +2.604e-01  +7.221e-02
  +376.0  +1.483e-01  +2.271e-01  +6.960e-02  +1.366e-01  +2.079e-01  +6.529e-02  +1.670e-01  +2.614e-01  +7.263e-02
  +377.0  +1.489e-01  +2.279e-01  +7.001e-02  +1.371e-01  +2.086e-01  +6.565e-02  +1.677e-01  +2.624e-01  +7.309e-02
  +378.0  +1.496e-01  +2.287e-01  +7.039e-02  +1.377e-01  +2.093e-01  +6.601e-02  +1.685e-01  +2.634e-01  +7.353e-02
  +379.0  +1.502e-01  +2.296e-01  +7.078e-02  +1.382e-01  +2.101e-01  +6.637e-02  +1.692e-01  +2.644e-01  +7.396e-02
  +380.0  +1.508e-01  +2.305e-01  +7.117e-02  +1.388e-01  +2.109e-01  +6.671e-02  +1.699e-01  +2.654e-01  +7.439e-02
  +381.0  +1.514e-01  +2.313e-01  +7.155e-02  +1.393e-01  +2.116e-01  +6.704e-02  +1.706e-01  +2.664e-01  +7.481e-02
  +382.0  +1.521e-01  +2.322e-01  +7.194e-02  +1.399e-01  +2.124e-01  +6.735e-02  +1.713e-01  +2.674e-01  +7.524e-02
  +383.0  +1.527e-01  +2.331e-01  +7.233e-02  +1.404e-01  +2.132e-01  +6.765e-02  +1.720e-01  +2.684e-01  +7.567e-02
  +384.0  +1.533e-01  +2.339e-01  +7.274e-02  +1.410e-01  +2.139e-01  +6.799e-02  +1.727e-01  +2.694e-01  +7.611e-02
  +385.0  +1.539e-01  +2.348e-01  +7.312e-02  +1.415e-01  +2.147e-01  +6.829e-02  +1.734e-01  +2.703e-01  +7.653e-02
  +386.0  +1.545e-01  +2.356e-01  +7.347e-02  +1.420e-01  +2.154e-01  +6.859e-02  +1.741e-01  +2.713e-01  +7.693e-02
  +387.0  +1.551e-01  +2.365e-01  +7.382e-02  +1.425e-01  +2.162e-01  +6.891e-02  +1.748e-01  +2.723e-01  +7.731e-02
  +388.0  +1.558e-01  +2.374e-01  +7.415e-02  +1.431e-01  +2.170e-01  +6.919e-02  +1.755e-01  +2.733e-01  +7.770e-02
  +389.0  +1.564e-01  +2.383e-01  +7.447e-02  +1.436e-01  +2.178e-01  +6.947e-02  +1.762e-01  +2.743e-01  +7.809e-02
  +390.0  +1.570e-01  +2.392e-01  +7.477e-02  +1.442e-01  +2.186e-01  +6.973e-02  +1.769e-01  +2.753e-01  +7.849e-02
  +391.0  +1.576e-01  +2.401e-01  +7.506e-02  +1.447e-01  +2.194e-01  +6.997e-02  +1.776e-01  +2.763e-01  +7.890e-02
  +392.0  +1.582e-01  +2.410e-01  +7.536e-02  +1.453e-01  +2.203e-01  +7.024e-02  +1.783e-01  +2.773e-01  +7.932e-02
  +393.0  +1.588e-01  +2.419e-01  +7.566e-02  +1.458e-01  +2.211e-01  +7.051e-02  +1.790e-01  +2.782e-01  +7.974e-02
  +394.0  +1.594e-01  +2.428e-01  +7.597e-02  +1.463e-01  +2.219e-01  +7.076e-02  +1.797e-01  +2.792e-01  +8.016e-02
  +395.0  +1.600e-01  +2.437e-01  +7.628e-02  +1.469e-01  +2.228e-01  +7.101e-02  +1.804e-01  +2.802e-01  +8.058e-02
  +396.0  +1.606e-01  +2.446e-01  +7.657e-02  +1.474e-01  +2.236e-01  +7.123e-02  +1.811e-01  +2.812e-01  +8.099e-02
  +397.0  +1.612e-01  +2.455e-01  +7.682e-02  +1.479e-01  +2.244e-01  +7.145e-02  +1.817e-01  +2.821e-01  +8.136e-02
  +398.0  +1.617e-01  +2.464e-01  +7.709e-02  +1.484e-01  +2.252e-01  +7.166e-02  +1.824e-01  +2.831e-01  +8.172e-02
  +399.0  +1.623e-01  +2.472e-01  +7.736e-02  +1.489e-01  +2.260e-01  +7.189e-02  +1.830e-01  +2.840e-01  +8.209e-02
  +400.0  +1.629e-01  +2.481e-01  +7.763e-02  +1.494e-01  +2.268e-01  +7.213e-02  +1.837e-01  +2.849e-01  +8.247e-02
  +401.0  +1.634e-01  +2.490e-01  +7.791e-02  +1.500e-01  +2.276e-01  +7.238e-02  +1.843e-01  +2.858e-01  +8.284e-02
  +402.0  +1.640e-01  +2.498e-01  +7.817e-02  +1.505e-01  +2.283e-01  +7.265e-02  +1.850e-01  +2.868e-01  +8.320e-02
  +403.0  +1.645e-01  +2.506e-01  +7.842e-02  +1.510e-01  +2.291e-01  +7.289e-02  +1.856e-01  +2.877e-01  +8.354e-02
  +404.0  +1.651e-01  +2.515e-01  +7.867e-02  +1.515e-01  +2.298e-01  +7.315e-02  +1.862e-01  +2.886e-01  +8.386e-02
  +405.0  +1.656e-01  +2.523e-01  +7.890e-02  +1.519e-01  +2.305e-01  +7.339e-02  +1.868e-01  +2.895e-01  +8.415e-02
  +406.0  +1.661e-01  +2.531e-01  +7.913e-02  +1.524e-01  +2.312e-01  +7.367e-02  +1.874e-01  +2.904e-01  +8.443e-02
  +407.0  +1.666e-01  +2.538e-01  +7.934e-02  +1.529e-01  +2.319e-01  +7.393e-02  +1.880e-01  +2.913e-01  +8.468e-02
  +408.0  +1.671e-01  +2.546e-01  +7.955e-02  +1.534e-01  +2.326e-01  +7.419e-02  +1.885e-01  +2.922e-01  +8.494e-02
  +409.0  +1.676e-01  +2.555e-01  +7.978e-02  +1.539e-01  +2.333e-01  +7.447e-02  +1.891e-01  +2.931e-01  +8.521e-02
  +410.0  +1.681e-01  +2.563e-01  +8.003e-02  +1.544e-01  +2.340e-01  +7.475e-02  +1.897e-01  +2.940e-01  +8.551e-02
  +411.0  +1.687e-01  +2.571e-01  +8.028e-02  +1.549e-01  +2.347e-01  +7.503e-02  +1.903e-01  +2.948e-01  +8.582e-02
  +412.0  +1.692e-01  +2.579e-01  +8.054e-02  +1.554e-01  +2.354e-01  +7.534e-02  +1.909e-01  +2.957e-01  +8.614e-02
  +413.0  +1.697e-01  +2.587e-01  +8.078e-02  +1.559e-01  +2.362e-01  +7.565e-02  +1.915e-01  +2.966e-01  +8.646e-02
  +414.0  +1.703e-01  +2.595e-01  +8.102e-02  +1.565e-01  +2.369e-01  +7.597e-02  +1.922e-01  +2.975e-01  +8.676e-02
  +415.0  +1.708e-01  +2.604e-01  +8.123e-02  +1.570e-01  +2.377e-01  +7.626e-02  +1.928e-01  +2.985e-01  +8.705e-02
  +416.0  +1.714e-01  +2.613e-01  +8.147e-02  +1.575e-01  +2.385e-01  +7.656e-02  +1.934e-01  +2.994e-01  +8.735e-02
  +417.0  +1.719e-01  +2.621e-01  +8.172e-02  +1.581e-01  +2.393e-01  +7.684e-02  +1.940e-01  +3.004e-01  +8.765e-02
  +418.0  +1.725e-01  +2.629e-01  +8.199e-02  +1.586e-01  +2.400e-01  +7.711e-02  +1.946e-01  +3.013e-01  +8.797e-02
  +419.0  +1.730e-01  +2.637e-01  +8.229e-02  +1.591e-01  +2.407e-01  +7.740e-02  +1.952e-01  +3.021e-01  +8.829e-02
  +420.0  +1.735e-01  +2.645e-01  +8.257e-02  +1.595e-01  +2.414e-01  +7.767e-02  +1.958e-01  +3.030e-01  +8.857e-02
  +421.0  +1.740e-01  +2.652e-01  +8.286e-02  +1.600e-01  +2.421e-01  +7.793e-02  +1.963e-01  +3.038e-01  +8.883e-02
  +422.0  +1.745e-01  +2.659e-01  +8.314e-02  +1.605e-01  +2.428e-01  +7.817e-02  +1.969e-01  +3.047e-01  +8.909e-02
  +423.0  +1.750e-01  +2.667e-01  +8.339e-02  +1.609e-01  +2.435e-01  +7.840e-02  +1.974e-01  +3.055e-01  +8.932e-02
  +424.0  +1.756e-01  +2.675e-01  +8.363e-02  +1.614e-01  +2.442e-01  +7.861e-02  +1.980e-01  +3.064e-01  +8.957e-02
  +425.0  +1.761e-01  +2.683e-01  +8.387e-02  +1.619e-01  +2.449e-01  +7.882e-02  +1.985e-01  +3.072e-01  +8.982e-02
  +426.0  +1.766e-01  +2.690e-01  +8.411e-02  +1.623e-01  +2.456e-01  +7.904e-02  +1.991e-01  +3.081e-01  +9.008e-02
  +427.0  +1.771e-01  +2.698e-01  +8.436e-02  +1.628e-01  +2.463e-01  +7.928e-02  +1.997e-01  +3.090e-01  +9.036e-02
  +428.0  +1.777e-01  +2.707e-01  +8.465e-02  +1.633e-01  +2.471e-01  +7.955e-02  +2.003e-01  +3.100e-01  +9.069e-02
  +429.0  +1.782e-01  +2.715e-01  +8.492e-02  +1.638e-01  +2.478e-01  +7.980e-02  +2.009e-01  +3.109e-01  +9.101e-02
  +430.0  +1.787e-01  +2.723e-01  +8.514e-02  +1.643e-01  +2.486e-01  +8.001e-02  +2.016e-01  +3.118e-01  +9.128e-02
  +431.0  +1.792e-01  +2.732e-01  +8.534e-02  +1.648e-01  +2.493e-01  +8.023e-02  +2.021e-01  +3.127e-01  +9.153e-02
  +432.0  +1.798e-01  +2.740e-01  +8.557e-02  +1.653e-01  +2.501e-01  +8.045e-02  +2.028e-01  +3.137e-01  +9.183e-02
  +433.0  +1.803e-01  +2.749e-01  +8.579e-02  +1.658e-01  +2.508e-01  +8.067e-02  +2.034e-01  +3.146e-01  +9.213e-02
  +434.0  +1.809e-01  +2.757e-01  +8.601e-02  +1.663e-01  +2.516e-01  +8.090e-02  +2.040e-01  +3.156e-01  +9.245e-02
  +435.0  +1.814e-01  +2.766e-01  +8.622e-02  +1.668e-01  +2.524e-01  +8.113e-02  +2.047e-01  +3.166e-01  +9.274e-02
  +436.0  +1.820e-01  +2.775e-01  +8.643e-02  +1.673e-01  +2.532e-01  +8.135e-02  +2.053e-01  +3.176e-01  +9.303e-02
  +437.0  +1.825e-01  +2.784e-01  +8.665e-02  +1.678e-01  +2.540e-01  +8.159e-02  +2.060e-01  +3.186e-01  +9.333e-02
  +438.0  +1.831e-01  +2.793e-01  +8.686e-02  +1.683e-01  +2.548e-01  +8.183e-02  +2.066e-01  +3.195e-01  +9.363e-02
  +439.0  +1.836e-01  +2.802e-01  +8.707e-02  +1.688e-01  +2.556e-01  +8.206e-02  +2.072e-01  +3.205e-01  +9.394e-02
  +440.0  +1.842e-01  +2.811e-01  +8.723e-02  +1.693e-01  +2.564e-01  +8.225e-02  +2.079e-01  +3.215e-01  +9.421e-02
  +441.0  +1.847e-01  +2.820e-01  +8.738e-02  +1.698e-01  +2.572e-01  +8.243e-02  +2.085e-01  +3.226e-01  +9.448e-02
  +442.0  +1.853e-01  +2.829e-01  +8.758e-02  +1.704e-01  +2.581e-01  +8.264e-02  +2.092e-01  +3.236e-01  +9.478e-02
  +443.0  +1.858e-01  +2.838e-01  +8.777e-02  +1.709e-01  +2.589e-01  +8.284e-02  +2.098e-01  +3.245e-01  +9.508e-02
  +444.0  +1.863e-01  +2.847e-01  +8.797e-02  +1.713e-01  +2.596e-01  +8.305e-02  +2.105e-01  +3.255e-01  +9.539e-02
  +445.0  +1.869e-01  +2.856e-01  +8.815e-02  +1.718e-01  +2.604e-01  +8.325e-02  +2.111e-01  +3.265e-01  +9.567e-02
  +446.0  +1.874e-01  +2.865e-01  +8.833e-02  +1.723e-01  +2.612e-01  +8.345e-02  +2.117e-01  +3.275e-01  +9.594e-02
  +447.0  +1.879e-01  +2.873e-01  +8.851e-02  +1.728e-01  +2.620e-01  +8.364e-02  +2.124e-01  +3.285e-01  +9.623e-02
  +448.0  +1.884e-01  +2.882e-01  +8.866e-02  +1.733e-01  +2.628e-01  +8.383e-02  +2.130e-01  +3.294e-01  +9.650e-02
  +449.0  +1.890e-01  +2.891e-01  +8.880e-02  +1.738e-01  +2.636e-01  +8.401e-02  +2.136e-01  +3.304e-01  +9.677e-02
  +450.0  +1.895e-01  +2.900e-01  +8.894e-02  +1.743e-01  +2.644e-01  +8.422e-02  +2.142e-01  +3.314e-01  +9.701e-02
  +451.0  +1.900e-01  +2.909e-01  +8.910e-02  +1.748e-01  +2.652e-01  +8.442e-02  +2.149e-01  +3.324e-01  +9.728e-02
  +452.0  +1.905e-01  +2.918e-01  +8.924e-02  +1.753e-01  +2.660e-01  +8.461e-02  +2.155e-01  +3.334e-01  +9.754e-02
  +453.0  +1.910e-01  +2.927e-01  +8.937e-02  +1.758e-01  +2.668e-01  +8.481e-02  +2.161e-01  +3.344e-01  +9.777e-02
  +454.0  +1.916e-01  +2.936e-01  +8.950e-02  +1.763e-01  +2.676e-01  +8.499e-02  +2.167e-01  +3.354e-01  +9.800e-02
  +455.0  +1.921e-01  +2.946e-01  +8.961e-02  +1.768e-01  +2.685e-01  +8.517e-02  +2.173e-01  +3.365e-01  +9.822e-02
  +456.0  +1.926e-01  +2.956e-01  +8.971e-02  +1.773e-01  +2.693e-01  +8.532e-02  +2.180e-01  +3.375e-01  +9.843e-02
  +457.0  +1.932e-01  +2.965e-01  +8.984e-02  +1.778e-01  +2.701e-01  +8.549e-02  +2.186e-01  +3.386e-01  +9.865e-02
  +458.0  +1.937e-01  +2.974e-01  +8.997e-02  +1.783e-01  +2.710e-01  +8.567e-02  +2.192e-01  +3.396e-01  +9.888e-02
  +459.0  +1.942e-01  +2.983e-01  +9.013e-02  +1.788e-01  +2.718e-01  +8.587e-02  +2.199e-01  +3.406e-01  +9.912e-02
  +460.0  +1.948e-01  +2.992e-01  +9.029e-02  +1.793e-01  +2.726e-01  +8.606e-02  +2.205e-01  +3.416e-01  +9.933e-02
  +461.0  +1.953e-01  +3.002e-01  +9.048e-02  +1.798e-01  +2.734e-01  +8.626e-02  +2.211e-01  +3.427e-01  +9.957e-02
  +462.0  +1.959e-01  +3.011e-01  +9.065e-02  +1.803e-01  +2.742e-01  +8.646e-02  +2.217e-01  +3.437e-01  +9.978e-02
  +463.0  +1.964e-01  +3.020e-01  +9.083e-02  +1.808e-01  +2.750e-01  +8.668e-02  +2.224e-01  +3.447e-01  +1.000e-01
  +464.0  +1.970e-01  +3.029e-01  +9.100e-02  +1.813e-01  +2.758e-01  +8.688e-02  +2.230e-01  +3.458e-01  +1.002e-01
  +465.0  +1.975e-01  +3.039e-01  +9.117e-02  +1.819e-01  +2.766e-01  +8.708e-02  +2.237e-01  +3.469e-01  +1.005e-01
  +466.0  +1.981e-01  +3.048e-01  +9.134e-02  +1.824e-01  +2.774e-01  +8.727e-02  +2.243e-01  +3.479e-01  +1.007e-01
  +467.0  +1.986e-01  +3.057e-01  +9.150e-02  +1.828e-01  +2.782e-01  +8.746e-02  +2.249e-01  +3.489e-01  +1.009e-01
  +468.0  +1.991e-01  +3.066e-01  +9.168e-02  +1.833e-01  +2.790e-01  +8.763e-02  +2.255e-01  +3.499e-01  +1.011e-01
  +469.0  +1.997e-01  +3.075e-01  +9.184e-02  +1.838e-01  +2.799e-01  +8.780e-02  +2.261e-01  +3.509e-01  +1.013e-01
  +470.0  +2.002e-01  +3.084e-01  +9.200e-02  +1.843e-01  +2.807e-01  +8.796e-02  +2.267e-01  +3.520e-01  +1.015e-01
  +471.0  +2.007e-01  +3.092e-01  +9.213e-02  +1.848e-01  +2.814e-01  +8.810e-02  +2.273e-01  +3.529e-01  +1.018e-01
  +472.0  +2.012e-01  +3.101e-01  +9.224e-02  +1.852e-01  +2.822e-01  +8.820e-02  +2.279e-01  +3.539e-01  +1.020e-01
  +473.0  +2.017e-01  +3.111e-01  +9.237e-02  +1.857e-01  +2.831e-01  +8.834e-02  +2.286e-01  +3.550e-01  +1.022e-01
  +474.0  +2.022e-01  +3.120e-01  +9.249e-02  +1.862e-01  +2.839e-01  +8.849e-02  +2.292e-01  +3.560e-01  +1.024e-01
  +475.0  +2.028e-01  +3.129e-01  +9.261e-02  +1.867e-01  +2.847e-01  +8.868e-02  +2.298e-01  +3.571e-01  +1.026e-01
  +476.0  +2.033e-01  +3.138e-01  +9.274e-02  +1.871e-01  +2.854e-01  +8.886e-02  +2.305e-01  +3.581e-01  +1.028e-01
  +477.0  +2.038e-01  +3.147e-01  +9.287e-02  +1.876e-01  +2.862e-01  +8.902e-02  +2.311e-01  +3.591e-01  +1.031e-01
  +478.0  +2.043e-01  +3.156e-01  +9.299e-02  +1.881e-01  +2.870e-01  +8.919e-02  +2.317e-01  +3.601e-01  +1.033e-01
  +479.0  +2.048e-01  +3.165e-01  +9.310e-02  +1.885e-01  +2.878e-01  +8.933e-02  +2.323e-01  +3.611e-01  +1.035e-01
  +480.0  +2.053e-01  +3.174e-01  +9.321e-02  +1.890e-01  +2.885e-01  +8.949e-02  +2.329e-01  +3.622e-01  +1.037e-01
  +481.0  +2.058e-01  +3.183e-01  +9.334e-02  +1.895e-01  +2.893e-01  +8.968e-02  +2.336e-01  +3.632e-01  +1.039e-01
  +482.0  +2.064e-01  +3.192e-01  +9.350e-02  +1.900e-01  +2.901e-01  +8.990e-02  +2.342e-01  +3.643e-01  +1.041e-01
  +483.0  +2.069e-01  +3.201e-01  +9.362e-02  +1.905e-01  +2.909e-01  +9.008e-02  +2.348e-01  +3.653e-01  +1.044e-01
  +484.0  +2.074e-01  +3.210e-01  +9.376e-02  +1.909e-01  +2.916e-01  +9.024e-02  +2.355e-01  +3.663e-01  +1.046e-01
  +485.0  +2.079e-01  +3.219e-01  +9.390e-02  +1.914e-01  +2.924e-01  +9.040e-02  +2.361e-01  +3.673e-01  +1.048e-01
  +486.0  +2.084e-01  +3.227e-01  +9.405e-02  +1.918e-01  +2.931e-01  +9.058e-02  +2.367e-01  +3.683e-01  +1.051e-01
  +487.0  +2.089e-01  +3.236e-01  +9.419e-02  +1.923e-01  +2.938e-01  +9.075e-02  +2.373e-01  +3.693e-01  +1.053e-01
  +488.0  +2.094e-01  +3.244e-01  +9.432e-02  +1.927e-01  +2.946e-01  +9.091e-02  +2.379e-01  +3.703e-01  +1.055e-01
  +489.0  +2.099e-01  +3.253e-01  +9.447e-02  +1.932e-01  +2.953e-01  +9.105e-02  +2.385e-01  +3.713e-01  +1.058e-01
  +490.0  +2.104e-01  +3.261e-01  +9.463e-02  +1.936e-01  +2.961e-01  +9.120e-02  +2.392e-01  +3.723e-01  +1.061e-01
  +491.0  +2.109e-01  +3.270e-01  +9.481e-02  +1.941e-01  +2.968e-01  +9.135e-02  +2.398e-01  +3.733e-01  +1.063e-01
  +492.0  +2.114e-01  +3.279e-01  +9.497e-02  +1.945e-01  +2.976e-01  +9.148e-02  +2.404e-01  +3.743e-01  +1.066e-01
  +493.0  +2.119e-01  +3.288e-01  +9.510e-02  +1.950e-01  +2.984e-01  +9.156e-02  +2.411e-01  +3.753e-01  +1.068e-01
  +494.0  +2.125e-01  +3.297e-01  +9.525e-02  +1.954e-01  +2.992e-01  +9.167e-02  +2.417e-01  +3.764e-01  +1.071e-01
  +495.0  +2.130e-01  +3.306e-01  +9.539e-02  +1.959e-01  +3.000e-01  +9.177e-02  +2.424e-01  +3.774e-01  +1.074e-01
  +496.0  +2.135e-01  +3.315e-01  +9.554e-02  +1.963e-01  +3.008e-01  +9.184e-02  +2.430e-01  +3.785e-01  +1.076e-01
  +497.0  +2.140e-01  +3.324e-01  +9.566e-02  +1.967e-01  +3.016e-01  +9.189e-02  +2.437e-01  +3.795e-01  +1.078e-01
  +498.0  +2.146e-01  +3.333e-01  +9.585e-02  +1.972e-01  +3.023e-01  +9.199e-02  +2.443e-01  +3.805e-01  +1.081e-01
  +499.0  +2.151e-01  +3.341e-01  +9.605e-02  +1.976e-01  +3.031e-01  +9.209e-02  +2.450e-01  +3.816e-01  +1.084e-01
  +500.0  +2.156e-01  +3.350e-01  +9.622e-02  +1.980e-01  +3.038e-01  +9.219e-02  +2.456e-01  +3.826e-01  +1.086e-01


==> figs/ch10_ana/versus_vtasb/versus_vtasb_euler_deg.txt <==
    +0.0  +6.967e-02  +1.154e-01  +2.391e-02  +6.962e-02  +1.152e-01  +2.405e-02  +6.994e-02  +1.160e-01  +2.387e-02
   +10.0  +8.372e-02  +1.480e-01  +1.944e-02  +8.353e-02  +1.477e-01  +1.933e-02  +8.419e-02  +1.487e-01  +1.972e-02
   +20.0  +7.701e-02  +1.383e-01  +1.573e-02  +7.698e-02  +1.381e-01  +1.583e-02  +7.727e-02  +1.388e-01  +1.579e-02
   +30.0  +9.000e-02  +1.522e-01  +2.782e-02  +8.949e-02  +1.510e-01  +2.797e-02  +9.060e-02  +1.533e-01  +2.785e-02
   +40.0  +8.793e-02  +1.506e-01  +2.531e-02  +8.703e-02  +1.489e-01  +2.515e-02  +8.901e-02  +1.524e-01  +2.563e-02
   +50.0  +9.757e-02  +1.728e-01  +2.234e-02  +9.749e-02  +1.717e-01  +2.330e-02  +9.782e-02  +1.740e-01  +2.164e-02
   +60.0  +9.426e-02  +1.645e-01  +2.399e-02  +9.457e-02  +1.645e-01  +2.464e-02  +9.427e-02  +1.648e-01  +2.370e-02
   +70.0  +9.310e-02  +1.671e-01  +1.911e-02  +9.321e-02  +1.668e-01  +1.964e-02  +9.301e-02  +1.674e-01  +1.858e-02
   +80.0  +8.533e-02  +1.567e-01  +1.392e-02  +8.517e-02  +1.557e-01  +1.465e-02  +8.571e-02  +1.578e-01  +1.365e-02
   +90.0  +9.191e-02  +1.516e-01  +3.226e-02  +9.196e-02  +1.514e-01  +3.249e-02  +9.205e-02  +1.517e-01  +3.238e-02
  +100.0  +8.506e-02  +1.458e-01  +2.431e-02  +8.458e-02  +1.445e-01  +2.462e-02  +8.562e-02  +1.471e-01  +2.415e-02
  +110.0  +9.555e-02  +1.603e-01  +3.084e-02  +9.401e-02  +1.580e-01  +3.004e-02  +9.724e-02  +1.629e-01  +3.162e-02
  +120.0  +1.094e-01  +1.852e-01  +3.348e-02  +1.081e-01  +1.817e-01  +3.453e-02  +1.104e-01  +1.878e-01  +3.296e-02
  +130.0  +1.001e-01  +1.701e-01  +3.006e-02  +9.992e-02  +1.698e-01  +3.006e-02  +1.014e-01  +1.737e-01  +2.924e-02
  +140.0  +1.057e-01  +1.699e-01  +4.150e-02  +1.050e-01  +1.699e-01  +4.017e-02  +1.076e-01  +1.732e-01  +4.199e-02
  +150.0  +1.026e-01  +1.667e-01  +3.843e-02  +1.013e-01  +1.657e-01  +3.698e-02  +1.053e-01  +1.733e-01  +3.730e-02
  +160.0  +9.488e-02  +1.615e-01  +2.829e-02  +9.507e-02  +1.611e-01  +2.908e-02  +9.805e-02  +1.697e-01  +2.642e-02
  +170.0  +1.149e-01  +1.841e-01  +4.566e-02  +1.128e-01  +1.829e-01  +4.277e-02  +1.197e-01  +1.938e-01  +4.552e-02
  +180.0  +1.082e-01  +1.870e-01  +2.941e-02  +1.076e-01  +1.816e-01  +3.360e-02  +1.107e-01  +1.975e-01  +2.387e-02
  +190.0  +1.194e-01  +1.967e-01  +4.220e-02  +1.168e-01  +1.876e-01  +4.598e-02  +1.233e-01  +2.089e-01  +3.778e-02
  +200.0  +1.196e-01  +1.940e-01  +4.513e-02  +1.156e-01  +1.874e-01  +4.372e-02  +1.254e-01  +2.070e-01  +4.387e-02
  +210.0  +1.147e-01  +1.887e-01  +4.078e-02  +1.116e-01  +1.817e-01  +4.155e-02  +1.189e-01  +2.008e-01  +3.699e-02
  +220.0  +1.166e-01  +1.938e-01  +3.942e-02  +1.117e-01  +1.853e-01  +3.804e-02  +1.236e-01  +2.068e-01  +4.042e-02
  +230.0  +1.246e-01  +2.035e-01  +4.576e-02  +1.191e-01  +1.906e-01  +4.759e-02  +1.309e-01  +2.163e-01  +4.544e-02
  +240.0  +1.269e-01  +2.098e-01  +4.390e-02  +1.208e-01  +1.975e-01  +4.404e-02  +1.334e-01  +2.234e-01  +4.334e-02
  +250.0  +1.311e-01  +2.119e-01  +5.027e-02  +1.248e-01  +2.022e-01  +4.732e-02  +1.374e-01  +2.236e-01  +5.109e-02
  +260.0  +1.385e-01  +2.240e-01  +5.299e-02  +1.331e-01  +2.153e-01  +5.085e-02  +1.447e-01  +2.337e-01  +5.565e-02
  +270.0  +1.370e-01  +2.146e-01  +5.935e-02  +1.322e-01  +2.085e-01  +5.590e-02  +1.419e-01  +2.236e-01  +6.014e-02
  +280.0  +1.341e-01  +2.238e-01  +4.442e-02  +1.294e-01  +2.109e-01  +4.786e-02  +1.398e-01  +2.351e-01  +4.454e-02
  +290.0  +1.348e-01  +2.250e-01  +4.460e-02  +1.282e-01  +2.099e-01  +4.656e-02  +1.400e-01  +2.337e-01  +4.642e-02
  +300.0  +1.400e-01  +2.342e-01  +4.580e-02  +1.341e-01  +2.205e-01  +4.776e-02  +1.445e-01  +2.450e-01  +4.412e-02
  +310.0  +1.311e-01  +2.286e-01  +3.361e-02  +1.254e-01  +2.148e-01  +3.599e-02  +1.351e-01  +2.373e-01  +3.283e-02
  +320.0  +1.424e-01  +2.407e-01  +4.406e-02  +1.389e-01  +2.264e-01  +5.143e-02  +1.458e-01  +2.490e-01  +4.261e-02
  +330.0  +1.405e-01  +2.352e-01  +4.584e-02  +1.356e-01  +2.200e-01  +5.127e-02  +1.440e-01  +2.432e-01  +4.474e-02
  +340.0  +1.481e-01  +2.481e-01  +4.811e-02  +1.429e-01  +2.362e-01  +4.964e-02  +1.516e-01  +2.567e-01  +4.646e-02
  +350.0  +1.476e-01  +2.517e-01  +4.346e-02  +1.413e-01  +2.349e-01  +4.759e-02  +1.521e-01  +2.661e-01  +3.815e-02
  +360.0  +1.541e-01  +2.501e-01  +5.806e-02  +1.483e-01  +2.401e-01  +5.650e-02  +1.577e-01  +2.599e-01  +5.552e-02
  +370.0  +1.626e-01  +2.602e-01  +6.511e-02  +1.580e-01  +2.528e-01  +6.327e-02  +1.657e-01  +2.677e-01  +6.362e-02
  +380.0  +1.570e-01  +2.581e-01  +5.585e-02  +1.501e-01  +2.442e-01  +5.587e-02  +1.605e-01  +2.670e-01  +5.398e-02
  +390.0  +1.539e-01  +2.583e-01  +4.937e-02  +1.468e-01  +2.431e-01  +5.041e-02  +1.586e-01  +2.701e-01  +4.706e-02
  +400.0  +1.608e-01  +2.704e-01  +5.118e-02  +1.550e-01  +2.598e-01  +5.020e-02  +1.637e-01  +2.782e-01  +4.924e-02
  +410.0  +1.560e-01  +2.613e-01  +5.072e-02  +1.504e-01  +2.522e-01  +4.849e-02  +1.585e-01  +2.684e-01  +4.862e-02
  +420.0  +1.534e-01  +2.691e-01  +3.768e-02  +1.478e-01  +2.617e-01  +3.390e-02  +1.563e-01  +2.741e-01  +3.854e-02
  +430.0  +1.493e-01  +2.497e-01  +4.900e-02  +1.444e-01  +2.391e-01  +4.966e-02  +1.528e-01  +2.568e-01  +4.873e-02
  +440.0  +1.515e-01  +2.582e-01  +4.482e-02  +1.471e-01  +2.457e-01  +4.843e-02  +1.543e-01  +2.653e-01  +4.334e-02
  +450.0  +1.581e-01  +2.652e-01  +5.099e-02  +1.504e-01  +2.505e-01  +5.028e-02  +1.632e-01  +2.736e-01  +5.289e-02
  +460.0  +1.546e-01  +2.558e-01  +5.333e-02  +1.480e-01  +2.412e-01  +5.477e-02  +1.588e-01  +2.650e-01  +5.249e-02
  +470.0  +1.541e-01  +2.575e-01  +5.063e-02  +1.468e-01  +2.422e-01  +5.145e-02  +1.582e-01  +2.666e-01  +4.969e-02
  +480.0  +1.533e-01  +2.518e-01  +5.487e-02  +1.464e-01  +2.391e-01  +5.381e-02  +1.571e-01  +2.594e-01  +5.478e-02
  +490.0  +1.441e-01  +2.465e-01  +4.168e-02  +1.372e-01  +2.314e-01  +4.298e-02  +1.487e-01  +2.574e-01  +3.993e-02
  +500.0  +1.503e-01  +2.550e-01  +4.561e-02  +1.429e-01  +2.401e-01  +4.577e-02  +1.549e-01  +2.669e-01  +4.280e-02
  +510.0  +1.442e-01  +2.428e-01  +4.562e-02  +1.372e-01  +2.260e-01  +4.845e-02  +1.484e-01  +2.547e-01  +4.200e-02
  +520.0  +1.459e-01  +2.557e-01  +3.609e-02  +1.393e-01  +2.406e-01  +3.794e-02  +1.496e-01  +2.652e-01  +3.400e-02
  +530.0  +1.562e-01  +3.091e-01  +3.281e-03  +1.481e-01  +2.968e-01  -5.808e-04  +1.600e-01  +3.138e-01  +6.110e-03
  +540.0  +1.569e-01  +3.108e-01  +3.065e-03  +1.490e-01  +2.932e-01  +4.686e-03  +1.620e-01  +3.191e-01  +4.986e-03
  +550.0  +1.568e-01  +3.000e-01  +1.363e-02  +1.488e-01  +2.799e-01  +1.761e-02  +1.604e-01  +3.086e-01  +1.235e-02
  +560.0  +1.492e-01  +2.810e-01  +1.733e-02  +1.411e-01  +2.617e-01  +2.049e-02  +1.523e-01  +2.882e-01  +1.641e-02
  +570.0  +1.496e-01  +2.721e-01  +2.711e-02  +1.417e-01  +2.532e-01  +3.021e-02  +1.538e-01  +2.812e-01  +2.642e-02
  +580.0  +1.600e-01  +2.903e-01  +2.972e-02  +1.530e-01  +2.708e-01  +3.526e-02  +1.632e-01  +2.991e-01  +2.719e-02
  +590.0  +1.571e-01  +2.821e-01  +3.202e-02  +1.501e-01  +2.629e-01  +3.731e-02  +1.605e-01  +2.909e-01  +3.008e-02
  +600.0  +1.505e-01  +2.660e-01  +3.496e-02  +1.433e-01  +2.424e-01  +4.427e-02  +1.526e-01  +2.741e-01  +3.116e-02
  +610.0  +1.572e-01  +2.669e-01  +4.746e-02  +1.498e-01  +2.496e-01  +4.990e-02  +1.624e-01  +2.782e-01  +4.664e-02
  +620.0  +1.550e-01  +2.696e-01  +4.047e-02  +1.488e-01  +2.564e-01  +4.131e-02  +1.589e-01  +2.762e-01  +4.156e-02
  +630.0  +1.572e-01  +2.772e-01  +3.724e-02  +1.514e-01  +2.654e-01  +3.744e-02  +1.606e-01  +2.858e-01  +3.552e-02
  +640.0  +1.588e-01  +2.753e-01  +4.217e-02  +1.525e-01  +2.607e-01  +4.429e-02  +1.621e-01  +2.876e-01  +3.651e-02
  +650.0  +1.514e-01  +2.621e-01  +4.074e-02  +1.464e-01  +2.504e-01  +4.247e-02  +1.561e-01  +2.746e-01  +3.752e-02
  +660.0  +1.484e-01  +2.568e-01  +3.996e-02  +1.420e-01  +2.426e-01  +4.138e-02  +1.524e-01  +2.701e-01  +3.473e-02
  +670.0  +1.733e-01  +2.939e-01  +5.277e-02  +1.665e-01  +2.810e-01  +5.211e-02  +1.780e-01  +3.038e-01  +5.220e-02
  +680.0  +1.770e-01  +3.048e-01  +4.921e-02  +1.708e-01  +2.947e-01  +4.683e-02  +1.795e-01  +3.111e-01  +4.789e-02
  +690.0  +1.678e-01  +2.808e-01  +5.479e-02  +1.602e-01  +2.670e-01  +5.328e-02  +1.717e-01  +2.878e-01  +5.554e-02
  +700.0  +1.673e-01  +2.821e-01  +5.249e-02  +1.592e-01  +2.655e-01  +5.288e-02  +1.730e-01  +2.987e-01  +4.737e-02
  +710.0  +1.644e-01  +2.762e-01  +5.260e-02  +1.547e-01  +2.566e-01  +5.285e-02  +1.703e-01  +2.932e-01  +4.737e-02
  +720.0  +1.580e-01  +2.719e-01  +4.399e-02  +1.499e-01  +2.525e-01  +4.730e-02  +1.624e-01  +2.872e-01  +3.756e-02
  +730.0  +1.738e-01  +2.978e-01  +4.987e-02  +1.641e-01  +2.766e-01  +5.153e-02  +1.802e-01  +3.140e-01  +4.640e-02
  +740.0  +1.663e-01  +3.013e-01  +3.117e-02  +1.585e-01  +2.808e-01  +3.623e-02  +1.705e-01  +3.144e-01  +2.652e-02
  +750.0  +1.784e-01  +3.289e-01  +2.788e-02  +1.689e-01  +3.010e-01  +3.675e-02  +1.837e-01  +3.440e-01  +2.347e-02
  +760.0  +1.668e-01  +3.201e-01  +1.356e-02  +1.567e-01  +2.955e-01  +1.791e-02  +1.723e-01  +3.349e-01  +9.598e-03
  +770.0  +1.654e-01  +2.887e-01  +4.196e-02  +1.573e-01  +2.691e-01  +4.555e-02  +1.703e-01  +3.012e-01  +3.944e-02
  +780.0  +1.549e-01  +2.714e-01  +3.828e-02  +1.471e-01  +2.541e-01  +4.020e-02  +1.597e-01  +2.847e-01  +3.476e-02
  +790.0  +1.690e-01  +2.765e-01  +6.154e-02  +1.616e-01  +2.573e-01  +6.586e-02  +1.744e-01  +2.918e-01  +5.694e-02
  +800.0  +1.658e-01  +2.687e-01  +6.298e-02  +1.580e-01  +2.490e-01  +6.696e-02  +1.727e-01  +2.936e-01  +5.172e-02
  +810.0  +1.669e-01  +2.923e-01  +4.147e-02  +1.595e-01  +2.755e-01  +4.354e-02  +1.750e-01  +3.178e-01  +3.213e-02
  +820.0  +1.661e-01  +3.007e-01  +3.140e-02  +1.594e-01  +2.838e-01  +3.499e-02  +1.721e-01  +3.222e-01  +2.195e-02
  +830.0  +1.673e-01  +2.989e-01  +3.567e-02  +1.585e-01  +2.763e-01  +4.069e-02  +1.741e-01  +3.184e-01  +2.972e-02
  +840.0  +1.595e-01  +2.852e-01  +3.393e-02  +1.491e-01  +2.552e-01  +4.289e-02  +1.648e-01  +3.018e-01  +2.791e-02
  +850.0  +1.729e-01  +2.984e-01  +4.732e-02  +1.627e-01  +2.690e-01  +5.653e-02  +1.784e-01  +3.159e-01  +4.097e-02
  +860.0  +1.729e-01  +2.989e-01  +4.693e-02  +1.635e-01  +2.716e-01  +5.545e-02  +1.763e-01  +3.108e-01  +4.179e-02
  +870.0  +1.602e-01  +2.808e-01  +3.961e-02  +1.525e-01  +2.584e-01  +4.655e-02  +1.638e-01  +2.939e-01  +3.364e-02
  +880.0  +1.590e-01  +2.883e-01  +2.974e-02  +1.510e-01  +2.573e-01  +4.476e-02  +1.629e-01  +3.050e-01  +2.075e-02
  +890.0  +1.506e-01  +2.708e-01  +3.037e-02  +1.435e-01  +2.416e-01  +4.552e-02  +1.537e-01  +2.842e-01  +2.330e-02
  +900.0  +1.530e-01  +2.697e-01  +3.642e-02  +1.434e-01  +2.375e-01  +4.933e-02  +1.582e-01  +2.856e-01  +3.081e-02
  +910.0  +1.566e-01  +2.928e-01  +2.036e-02  +1.458e-01  +2.565e-01  +3.510e-02  +1.627e-01  +3.084e-01  +1.701e-02
  +920.0  +1.579e-01  +2.823e-01  +3.362e-02  +1.472e-01  +2.479e-01  +4.646e-02  +1.633e-01  +3.031e-01  +2.345e-02
  +930.0  +1.502e-01  +2.865e-01  +1.398e-02  +1.398e-01  +2.461e-01  +3.340e-02  +1.548e-01  +3.041e-01  +5.562e-03
  +940.0  +1.543e-01  +2.743e-01  +3.440e-02  +1.446e-01  +2.383e-01  +5.093e-02  +1.594e-01  +2.928e-01  +2.603e-02
  +950.0  +1.542e-01  +2.777e-01  +3.058e-02  +1.447e-01  +2.500e-01  +3.942e-02  +1.581e-01  +2.895e-01  +2.676e-02
  +960.0  +1.522e-01  +2.662e-01  +3.829e-02  +1.428e-01  +2.393e-01  +4.635e-02  +1.566e-01  +2.776e-01  +3.563e-02
  +970.0  +1.494e-01  +2.569e-01  +4.184e-02  +1.395e-01  +2.301e-01  +4.894e-02  +1.538e-01  +2.690e-01  +3.860e-02
  +980.0  +1.485e-01  +2.489e-01  +4.807e-02  +1.397e-01  +2.252e-01  +5.413e-02  +1.521e-01  +2.603e-01  +4.398e-02
  +990.0  +1.497e-01  +2.551e-01  +4.433e-02  +1.423e-01  +2.332e-01  +5.143e-02  +1.543e-01  +2.694e-01  +3.928e-02
 +1000.0  +1.603e-01  +2.719e-01  +4.877e-02  +1.508e-01  +2.433e-01  +5.839e-02  +1.667e-01  +2.906e-01  +4.281e-02
 +1010.0  +1.518e-01  +2.577e-01  +4.592e-02  +1.427e-01  +2.305e-01  +5.479e-02  +1.581e-01  +2.752e-01  +4.110e-02
 +1020.0  +1.550e-01  +2.634e-01  +4.648e-02  +1.463e-01  +2.436e-01  +4.895e-02  +1.594e-01  +2.758e-01  +4.304e-02
 +1030.0  +1.560e-01  +2.620e-01  +4.992e-02  +1.476e-01  +2.337e-01  +6.139e-02  +1.600e-01  +2.739e-01  +4.598e-02
 +1040.0  +1.472e-01  +2.491e-01  +4.526e-02  +1.369e-01  +2.198e-01  +5.396e-02  +1.534e-01  +2.676e-01  +3.927e-02
 +1050.0  +1.576e-01  +2.585e-01  +5.676e-02  +1.488e-01  +2.355e-01  +6.219e-02  +1.633e-01  +2.766e-01  +5.003e-02
 +1060.0  +1.528e-01  +2.498e-01  +5.570e-02  +1.442e-01  +2.305e-01  +5.787e-02  +1.585e-01  +2.701e-01  +4.686e-02
 +1070.0  +1.466e-01  +2.440e-01  +4.914e-02  +1.381e-01  +2.258e-01  +5.044e-02  +1.529e-01  +2.640e-01  +4.174e-02
 +1080.0  +1.592e-01  +2.686e-01  +4.984e-02  +1.494e-01  +2.429e-01  +5.594e-02  +1.678e-01  +2.965e-01  +3.907e-02
 +1090.0  +1.475e-01  +2.455e-01  +4.958e-02  +1.378e-01  +2.231e-01  +5.256e-02  +1.540e-01  +2.669e-01  +4.108e-02
 +1100.0  +1.478e-01  +2.423e-01  +5.327e-02  +1.380e-01  +2.181e-01  +5.799e-02  +1.535e-01  +2.601e-01  +4.701e-02
 +1110.0  +1.421e-01  +2.516e-01  +3.264e-02  +1.335e-01  +2.243e-01  +4.270e-02  +1.481e-01  +2.729e-01  +2.336e-02
 +1120.0  +1.462e-01  +2.487e-01  +4.363e-02  +1.364e-01  +2.256e-01  +4.712e-02  +1.531e-01  +2.696e-01  +3.668e-02
 +1130.0  +1.502e-01  +2.494e-01  +5.088e-02  +1.409e-01  +2.317e-01  +5.008e-02  +1.568e-01  +2.669e-01  +4.663e-02
 +1140.0  +1.624e-01  +2.685e-01  +5.639e-02  +1.542e-01  +2.465e-01  +6.193e-02  +1.676e-01  +2.862e-01  +4.903e-02
 +1150.0  +1.604e-01  +2.702e-01  +5.051e-02  +1.523e-01  +2.496e-01  +5.498e-02  +1.664e-01  +2.872e-01  +4.563e-02
 +1160.0  +1.582e-01  +2.645e-01  +5.202e-02  +1.512e-01  +2.454e-01  +5.706e-02  +1.616e-01  +2.768e-01  +4.633e-02
 +1170.0  +1.709e-01  +2.807e-01  +6.102e-02  +1.638e-01  +2.666e-01  +6.090e-02  +1.760e-01  +2.919e-01  +6.001e-02
 +1180.0  +1.638e-01  +2.861e-01  +4.150e-02  +1.560e-01  +2.654e-01  +4.658e-02  +1.689e-01  +3.018e-01  +3.604e-02
 +1190.0  +1.554e-01  +2.606e-01  +5.015e-02  +1.473e-01  +2.409e-01  +5.370e-02  +1.606e-01  +2.758e-01  +4.550e-02
 +1200.0  +1.539e-01  +2.537e-01  +5.412e-02  +1.461e-01  +2.336e-01  +5.855e-02  +1.588e-01  +2.669e-01  +5.069e-02
 +1210.0  +1.533e-01  +2.358e-01  +7.084e-02  +1.473e-01  +2.217e-01  +7.285e-02  +1.587e-01  +2.499e-01  +6.758e-02
 +1220.0  +1.444e-01  +2.477e-01  +4.098e-02  +1.374e-01  +2.314e-01  +4.330e-02  +1.505e-01  +2.605e-01  +4.057e-02
 +1230.0  +1.518e-01  +2.569e-01  +4.676e-02  +1.442e-01  +2.414e-01  +4.712e-02  +1.563e-01  +2.676e-01  +4.503e-02
 +1240.0  +1.494e-01  +2.621e-01  +3.670e-02  +1.400e-01  +2.415e-01  +3.853e-02  +1.546e-01  +2.737e-01  +3.553e-02
 +1250.0  +1.592e-01  +2.705e-01  +4.782e-02  +1.482e-01  +2.473e-01  +4.903e-02  +1.652e-01  +2.858e-01  +4.465e-02
 +1260.0  +1.707e-01  +2.793e-01  +6.212e-02  +1.593e-01  +2.588e-01  +5.970e-02  +1.760e-01  +2.886e-01  +6.341e-02
 +1270.0  +1.765e-01  +3.041e-01  +4.899e-02  +1.672e-01  +2.867e-01  +4.775e-02  +1.814e-01  +3.133e-01  +4.952e-02
 +1280.0  +1.580e-01  +2.610e-01  +5.506e-02  +1.499e-01  +2.456e-01  +5.427e-02  +1.635e-01  +2.706e-01  +5.637e-02
 +1290.0  +1.435e-01  +2.547e-01  +3.235e-02  +1.359e-01  +2.402e-01  +3.154e-02  +1.499e-01  +2.677e-01  +3.212e-02
 +1300.0  +1.525e-01  +2.617e-01  +4.326e-02  +1.454e-01  +2.464e-01  +4.444e-02  +1.592e-01  +2.770e-01  +4.148e-02
 +1310.0  +1.568e-01  +2.638e-01  +4.977e-02  +1.461e-01  +2.465e-01  +4.567e-02  +1.619e-01  +2.728e-01  +5.104e-02
 +1320.0  +1.513e-01  +2.649e-01  +3.773e-02  +1.440e-01  +2.484e-01  +3.968e-02  +1.556e-01  +2.724e-01  +3.883e-02
 +1330.0  +1.424e-01  +2.478e-01  +3.704e-02  +1.368e-01  +2.310e-01  +4.251e-02  +1.481e-01  +2.622e-01  +3.393e-02
 +1340.0  +1.420e-01  +2.371e-01  +4.691e-02  +1.362e-01  +2.202e-01  +5.220e-02  +1.459e-01  +2.498e-01  +4.201e-02
 +1350.0  +1.481e-01  +2.570e-01  +3.913e-02  +1.423e-01  +2.409e-01  +4.368e-02  +1.532e-01  +2.671e-01  +3.923e-02
 +1360.0  +1.482e-01  +2.591e-01  +3.735e-02  +1.433e-01  +2.398e-01  +4.673e-02  +1.551e-01  +2.741e-01  +3.606e-02
 +1370.0  +1.588e-01  +2.692e-01  +4.834e-02  +1.523e-01  +2.481e-01  +5.654e-02  +1.650e-01  +2.846e-01  +4.543e-02
 +1380.0  +1.532e-01  +2.634e-01  +4.297e-02  +1.458e-01  +2.391e-01  +5.255e-02  +1.585e-01  +2.762e-01  +4.084e-02
 +1390.0  +1.476e-01  +2.713e-01  +2.387e-02  +1.401e-01  +2.473e-01  +3.289e-02  +1.519e-01  +2.865e-01  +1.729e-02
 +1400.0  +1.530e-01  +2.641e-01  +4.185e-02  +1.455e-01  +2.433e-01  +4.769e-02  +1.583e-01  +2.782e-01  +3.849e-02
 +1410.0  +1.596e-01  +2.707e-01  +4.854e-02  +1.514e-01  +2.496e-01  +5.314e-02  +1.646e-01  +2.853e-01  +4.401e-02
 +1420.0  +1.623e-01  +2.728e-01  +5.172e-02  +1.543e-01  +2.513e-01  +5.731e-02  +1.683e-01  +2.863e-01  +5.029e-02
 +1430.0  +1.606e-01  +2.697e-01  +5.151e-02  +1.516e-01  +2.494e-01  +5.378e-02  +1.674e-01  +2.923e-01  +4.252e-02
 +1440.0  +1.538e-01  +2.585e-01  +4.911e-02  +1.458e-01  +2.368e-01  +5.493e-02  +1.611e-01  +2.789e-01  +4.337e-02
 +1450.0  +1.504e-01  +2.532e-01  +4.768e-02  +1.400e-01  +2.254e-01  +5.465e-02  +1.534e-01  +2.633e-01  +4.341e-02
 +1460.0  +1.519e-01  +2.762e-01  +2.771e-02  +1.429e-01  +2.477e-01  +3.807e-02  +1.577e-01  +2.916e-01  +2.382e-02
 +1470.0  +1.497e-01  +2.684e-01  +3.114e-02  +1.407e-01  +2.389e-01  +4.238e-02  +1.545e-01  +2.824e-01  +2.666e-02
 +1480.0  +1.377e-01  +2.443e-01  +3.110e-02  +1.285e-01  +2.198e-01  +3.710e-02  +1.446e-01  +2.612e-01  +2.796e-02
 +1490.0  +1.479e-01  +2.552e-01  +4.061e-02  +1.367e-01  +2.279e-01  +4.553e-02  +1.530e-01  +2.698e-01  +3.628e-02
 +1500.0  +1.548e-01  +2.676e-01  +4.208e-02  +1.467e-01  +2.342e-01  +5.919e-02  +1.621e-01  +3.005e-01  +2.376e-02
 +1510.0  +1.478e-01  +2.596e-01  +3.613e-02  +1.377e-01  +2.208e-01  +5.467e-02  +1.551e-01  +2.844e-01  +2.590e-02
 +1520.0  +1.486e-01  +2.593e-01  +3.783e-02  +1.392e-01  +2.290e-01  +4.931e-02  +1.570e-01  +2.798e-01  +3.420e-02
 +1530.0  +1.470e-01  +2.542e-01  +3.980e-02  +1.389e-01  +2.277e-01  +5.003e-02  +1.542e-01  +2.724e-01  +3.603e-02
 +1540.0  +1.545e-01  +2.705e-01  +3.855e-02  +1.422e-01  +2.409e-01  +4.344e-02  +1.626e-01  +2.936e-01  +3.152e-02
 +1550.0  +1.509e-01  +2.692e-01  +3.258e-02  +1.423e-01  +2.416e-01  +4.308e-02  +1.594e-01  +2.927e-01  +2.613e-02
 +1560.0  +1.491e-01  +2.654e-01  +3.278e-02  +1.405e-01  +2.387e-01  +4.226e-02  +1.544e-01  +2.856e-01  +2.320e-02
 +1570.0  +1.587e-01  +2.832e-01  +3.417e-02  +1.512e-01  +2.546e-01  +4.781e-02  +1.652e-01  +3.056e-01  +2.478e-02
 +1580.0  +1.655e-01  +2.819e-01  +4.916e-02  +1.557e-01  +2.580e-01  +5.351e-02  +1.725e-01  +3.014e-01  +4.364e-02
 +1590.0  +1.724e-01  +2.860e-01  +5.885e-02  +1.632e-01  +2.645e-01  +6.195e-02  +1.800e-01  +3.063e-01  +5.382e-02
 +1600.0  +1.586e-01  +2.659e-01  +5.130e-02  +1.497e-01  +2.441e-01  +5.534e-02  +1.657e-01  +2.811e-01  +5.025e-02
 +1610.0  +1.518e-01  +2.489e-01  +5.472e-02  +1.414e-01  +2.275e-01  +5.535e-02  +1.604e-01  +2.857e-01  +3.516e-02
 +1620.0  +1.551e-01  +2.560e-01  +5.426e-02  +1.466e-01  +2.411e-01  +5.209e-02  +1.625e-01  +2.774e-01  +4.760e-02
 +1630.0  +1.641e-01  +2.735e-01  +5.457e-02  +1.552e-01  +2.529e-01  +5.752e-02  +1.741e-01  +3.117e-01  +3.649e-02
 +1640.0  +1.678e-01  +2.714e-01  +6.423e-02  +1.590e-01  +2.543e-01  +6.365e-02  +1.768e-01  +3.010e-01  +5.254e-02
 +1650.0  +1.653e-01  +2.698e-01  +6.089e-02  +1.557e-01  +2.514e-01  +6.003e-02  +1.774e-01  +3.135e-01  +4.132e-02
 +1660.0  +1.586e-01  +2.694e-01  +4.776e-02  +1.488e-01  +2.477e-01  +4.993e-02  +1.671e-01  +3.040e-01  +3.008e-02
 +1670.0  +1.593e-01  +2.726e-01  +4.603e-02  +1.496e-01  +2.526e-01  +4.656e-02  +1.673e-01  +3.033e-01  +3.133e-02
 +1680.0  +1.558e-01  +2.592e-01  +5.240e-02  +1.467e-01  +2.408e-01  +5.257e-02  +1.642e-01  +2.861e-01  +4.231e-02
 +1690.0  +1.560e-01  +2.539e-01  +5.799e-02  +1.483e-01  +2.418e-01  +5.475e-02  +1.656e-01  +2.763e-01  +5.482e-02
 +1700.0  +1.539e-01  +2.592e-01  +4.865e-02  +1.467e-01  +2.433e-01  +5.008e-02  +1.607e-01  +2.854e-01  +3.593e-02
 +1710.0  +1.411e-01  +2.444e-01  +3.790e-02  +1.323e-01  +2.185e-01  +4.609e-02  +1.479e-01  +2.706e-01  +2.515e-02
 +1720.0  +1.492e-01  +2.617e-01  +3.667e-02  +1.391e-01  +2.295e-01  +4.881e-02  +1.556e-01  +2.833e-01  +2.802e-02
 +1730.0  +1.437e-01  +2.442e-01  +4.319e-02  +1.345e-01  +2.152e-01  +5.381e-02  +1.504e-01  +2.698e-01  +3.100e-02
 +1740.0  +1.572e-01  +2.540e-01  +6.034e-02  +1.477e-01  +2.315e-01  +6.392e-02  +1.641e-01  +2.745e-01  +5.374e-02
 +1750.0  +1.600e-01  +2.740e-01  +4.590e-02  +1.526e-01  +2.554e-01  +4.985e-02  +1.650e-01  +2.906e-01  +3.937e-02
 +1760.0  +1.663e-01  +2.777e-01  +5.481e-02  +1.577e-01  +2.557e-01  +5.963e-02  +1.760e-01  +3.070e-01  +4.491e-02
 +1770.0  +1.677e-01  +2.777e-01  +5.778e-02  +1.580e-01  +2.586e-01  +5.743e-02  +1.763e-01  +3.023e-01  +5.041e-02
 +1780.0  +1.672e-01  +2.763e-01  +5.797e-02  +1.569e-01  +2.546e-01  +5.928e-02  +1.753e-01  +3.003e-01  +5.038e-02
 +1790.0  +1.594e-01  +2.617e-01  +5.712e-02  +1.494e-01  +2.430e-01  +5.590e-02  +1.655e-01  +2.772e-01  +5.379e-02
 +1800.0  +1.609e-01  +2.713e-01  +5.039e-02  +1.517e-01  +2.523e-01  +5.112e-02  +1.669e-01  +2.891e-01  +4.466e-02
 +1810.0  +1.557e-01  +2.588e-01  +5.256e-02  +1.471e-01  +2.393e-01  +5.479e-02  +1.621e-01  +2.730e-01  +5.125e-02
 +1820.0  +1.557e-01  +2.578e-01  +5.355e-02  +1.490e-01  +2.431e-01  +5.484e-02  +1.613e-01  +2.739e-01  +4.870e-02
 +1830.0  +1.555e-01  +2.448e-01  +6.618e-02  +1.476e-01  +2.286e-01  +6.665e-02  +1.632e-01  +2.612e-01  +6.506e-02
 +1840.0  +1.524e-01  +2.503e-01  +5.459e-02  +1.428e-01  +2.297e-01  +5.582e-02  +1.562e-01  +2.623e-01  +5.016e-02
 +1850.0  +1.463e-01  +2.482e-01  +4.433e-02  +1.373e-01  +2.314e-01  +4.316e-02  +1.507e-01  +2.614e-01  +4.006e-02
 +1860.0  +1.383e-01  +2.426e-01  +3.396e-02  +1.299e-01  +2.279e-01  +3.202e-02  +1.409e-01  +2.510e-01  +3.085e-02
 +1870.0  +1.450e-01  +2.476e-01  +4.240e-02  +1.374e-01  +2.247e-01  +5.005e-02  +1.496e-01  +2.608e-01  +3.836e-02
 +1880.0  +1.500e-01  +2.634e-01  +3.657e-02  +1.396e-01  +2.424e-01  +3.677e-02  +1.525e-01  +2.732e-01  +3.176e-02
 +1890.0  +1.544e-01  +2.677e-01  +4.107e-02  +1.428e-01  +2.408e-01  +4.483e-02  +1.591e-01  +2.801e-01  +3.799e-02
 +1900.0  +1.613e-01  +2.886e-01  +3.401e-02  +1.491e-01  +2.545e-01  +4.373e-02  +1.674e-01  +3.034e-01  +3.142e-02
 +1910.0  +1.492e-01  +2.697e-01  +2.871e-02  +1.397e-01  +2.331e-01  +4.632e-02  +1.553e-01  +2.893e-01  +2.132e-02
 +1920.0  +1.454e-01  +2.503e-01  +4.060e-02  +1.372e-01  +2.221e-01  +5.238e-02  +1.518e-01  +2.711e-01  +3.251e-02
 +1930.0  +1.488e-01  +2.615e-01  +3.605e-02  +1.384e-01  +2.315e-01  +4.532e-02  +1.540e-01  +2.783e-01  +2.964e-02
 +1940.0  +1.444e-01  +2.532e-01  +3.551e-02  +1.349e-01  +2.281e-01  +4.182e-02  +1.506e-01  +2.682e-01  +3.293e-02
 +1950.0  +1.430e-01  +2.353e-01  +5.075e-02  +1.342e-01  +2.127e-01  +5.572e-02  +1.494e-01  +2.504e-01  +4.845e-02
 +1960.0  +1.697e-01  +2.669e-01  +7.255e-02  +1.627e-01  +2.545e-01  +7.096e-02  +1.755e-01  +2.787e-01  +7.225e-02
 +1970.0  +1.705e-01  +2.720e-01  +6.901e-02  +1.631e-01  +2.615e-01  +6.480e-02  +1.756e-01  +2.832e-01  +6.790e-02
 +1980.0  +1.559e-01  +2.558e-01  +5.602e-02  +1.488e-01  +2.418e-01  +5.584e-02  +1.593e-01  +2.656e-01  +5.299e-02
 +1990.0  +1.529e-01  +2.561e-01  +4.967e-02  +1.439e-01  +2.336e-01  +5.416e-02  +1.582e-01  +2.686e-01  +4.769e-02
 +2000.0  +1.452e-01  +2.376e-01  +5.271e-02  +1.388e-01  +2.271e-01  +5.056e-02  +1.503e-01  +2.481e-01  +5.252e-02
 +2010.0  +1.425e-01  +2.462e-01  +3.870e-02  +1.374e-01  +2.359e-01  +3.885e-02  +1.457e-01  +2.564e-01  +3.499e-02
 +2020.0  +1.541e-01  +2.457e-01  +6.255e-02  +1.463e-01  +2.366e-01  +5.600e-02  +1.590e-01  +2.556e-01  +6.238e-02
 +2030.0  +1.477e-01  +2.412e-01  +5.412e-02  +1.397e-01  +2.213e-01  +5.797e-02  +1.517e-01  +2.535e-01  +4.987e-02
 +2040.0  +1.540e-01  +2.530e-01  +5.502e-02  +1.451e-01  +2.382e-01  +5.200e-02  +1.586e-01  +2.619e-01  +5.523e-02
 +2050.0  +1.587e-01  +2.670e-01  +5.032e-02  +1.499e-01  +2.472e-01  +5.259e-02  +1.633e-01  +2.765e-01  +5.005e-02
 +2060.0  +1.459e-01  +2.531e-01  +3.874e-02  +1.362e-01  +2.271e-01  +4.533e-02  +1.511e-01  +2.655e-01  +3.678e-02
 +2070.0  +1.583e-01  +2.579e-01  +5.875e-02  +1.494e-01  +2.340e-01  +6.474e-02  +1.631e-01  +2.698e-01  +5.648e-02
 +2080.0  +1.496e-01  +2.535e-01  +4.571e-02  +1.403e-01  +2.311e-01  +4.951e-02  +1.539e-01  +2.635e-01  +4.436e-02
 +2090.0  +1.481e-01  +2.547e-01  +4.160e-02  +1.388e-01  +2.318e-01  +4.575e-02  +1.528e-01  +2.667e-01  +3.902e-02
 +2100.0  +1.392e-01  +2.426e-01  +3.583e-02  +1.295e-01  +2.139e-01  +4.520e-02  +1.427e-01  +2.549e-01  +3.061e-02
 +2110.0  +1.481e-01  +2.551e-01  +4.100e-02  +1.370e-01  +2.244e-01  +4.960e-02  +1.532e-01  +2.689e-01  +3.751e-02
 +2120.0  +1.485e-01  +2.575e-01  +3.944e-02  +1.386e-01  +2.216e-01  +5.565e-02  +1.527e-01  +2.713e-01  +3.425e-02
 +2130.0  +1.575e-01  +2.574e-01  +5.757e-02  +1.474e-01  +2.337e-01  +6.121e-02  +1.628e-01  +2.704e-01  +5.521e-02
 +2140.0  +1.574e-01  +2.572e-01  +5.768e-02  +1.490e-01  +2.396e-01  +5.840e-02  +1.615e-01  +2.677e-01  +5.539e-02
 +2150.0  +1.520e-01  +2.633e-01  +4.065e-02  +1.426e-01  +2.347e-01  +5.043e-02  +1.557e-01  +2.766e-01  +3.484e-02
 +2160.0  +1.474e-01  +2.545e-01  +4.038e-02  +1.366e-01  +2.235e-01  +4.967e-02  +1.533e-01  +2.696e-01  +3.698e-02
 +2170.0  +1.589e-01  +2.692e-01  +4.867e-02  +1.460e-01  +2.328e-01  +5.911e-02  +1.665e-01  +2.903e-01  +4.277e-02
 +2180.0  +1.586e-01  +2.710e-01  +4.620e-02  +1.475e-01  +2.431e-01  +5.188e-02  +1.652e-01  +2.884e-01  +4.200e-02
 +2190.0  +1.496e-01  +2.654e-01  +3.379e-02  +1.396e-01  +2.369e-01  +4.232e-02  +1.563e-01  +2.853e-01  +2.734e-02
 +2200.0  +1.608e-01  +2.762e-01  +4.536e-02  +1.509e-01  +2.452e-01  +5.655e-02  +1.656e-01  +2.928e-01  +3.849e-02
 +2210.0  +1.561e-01  +2.627e-01  +4.944e-02  +1.472e-01  +2.359e-01  +5.847e-02  +1.613e-01  +2.765e-01  +4.605e-02
 +2220.0  +1.491e-01  +2.556e-01  +4.265e-02  +1.411e-01  +2.323e-01  +5.001e-02  +1.542e-01  +2.695e-01  +3.897e-02
 +2230.0  +1.570e-01  +2.584e-01  +5.551e-02  +1.484e-01  +2.397e-01  +5.723e-02  +1.616e-01  +2.683e-01  +5.484e-02
 +2240.0  +1.536e-01  +2.644e-01  +4.288e-02  +1.447e-01  +2.395e-01  +4.993e-02  +1.589e-01  +2.771e-01  +4.063e-02
 +2250.0  +1.517e-01  +2.614e-01  +4.196e-02  +1.419e-01  +2.303e-01  +5.342e-02  +1.563e-01  +2.755e-01  +3.696e-02
 +2260.0  +1.571e-01  +2.717e-01  +4.244e-02  +1.459e-01  +2.394e-01  +5.235e-02  +1.642e-01  +2.928e-01  +3.555e-02
 +2270.0  +1.674e-01  +2.845e-01  +5.042e-02  +1.559e-01  +2.535e-01  +5.838e-02  +1.762e-01  +3.170e-01  +3.546e-02
 +2280.0  +1.582e-01  +2.711e-01  +4.526e-02  +1.484e-01  +2.451e-01  +5.170e-02  +1.662e-01  +2.964e-01  +3.608e-02
 +2290.0  +1.646e-01  +2.860e-01  +4.315e-02  +1.533e-01  +2.570e-01  +4.962e-02  +1.744e-01  +3.177e-01  +3.108e-02
 +2300.0  +1.606e-01  +2.685e-01  +5.263e-02  +1.486e-01  +2.457e-01  +5.159e-02  +1.695e-01  +2.943e-01  +4.465e-02
 +2310.0  +1.610e-01  +2.592e-01  +6.288e-02  +1.506e-01  +2.370e-01  +6.416e-02  +1.679e-01  +2.828e-01  +5.295e-02
 +2320.0  +1.538e-01  +2.634e-01  +4.426e-02  +1.434e-01  +2.365e-01  +5.026e-02  +1.627e-01  +2.923e-01  +3.319e-02
 +2330.0  +1.565e-01  +2.657e-01  +4.736e-02  +1.475e-01  +2.446e-01  +5.032e-02  +1.650e-01  +2.949e-01  +3.502e-02
 +2340.0  +1.516e-01  +2.727e-01  +3.046e-02  +1.425e-01  +2.525e-01  +3.247e-02  +1.612e-01  +3.089e-01  +1.362e-02
 +2350.0  +1.561e-01  +2.742e-01  +3.808e-02  +1.474e-01  +2.540e-01  +4.085e-02  +1.652e-01  +3.051e-01  +2.525e-02
 +2360.0  +1.553e-01  +2.635e-01  +4.708e-02  +1.459e-01  +2.439e-01  +4.793e-02  +1.645e-01  +2.878e-01  +4.132e-02
 +2370.0  +1.549e-01  +2.564e-01  +5.342e-02  +1.463e-01  +2.372e-01  +5.529e-02  +1.636e-01  +2.842e-01  +4.302e-02
 +2380.0  +1.573e-01  +2.674e-01  +4.711e-02  +1.495e-01  +2.442e-01  +5.473e-02  +1.659e-01  +2.985e-01  +3.327e-02
 +2390.0  +1.551e-01  +2.666e-01  +4.355e-02  +1.468e-01  +2.446e-01  +4.887e-02  +1.625e-01  +2.947e-01  +3.036e-02
 +2400.0  +1.476e-01  +2.500e-01  +4.512e-02  +1.391e-01  +2.321e-01  +4.614e-02  +1.550e-01  +2.701e-01  +3.991e-02
 +2410.0  +1.671e-01  +2.722e-01  +6.208e-02  +1.597e-01  +2.557e-01  +6.379e-02  +1.751e-01  +2.895e-01  +6.063e-02
 +2420.0  +1.689e-01  +2.762e-01  +6.151e-02  +1.617e-01  +2.600e-01  +6.352e-02  +1.775e-01  +2.968e-01  +5.819e-02
 +2430.0  +1.504e-01  +2.508e-01  +4.990e-02  +1.410e-01  +2.300e-01  +5.202e-02  +1.574e-01  +2.693e-01  +4.546e-02
 +2440.0  +1.442e-01  +2.505e-01  +3.792e-02  +1.340e-01  +2.218e-01  +4.625e-02  +1.508e-01  +2.693e-01  +3.231e-02
 +2450.0  +1.534e-01  +2.583e-01  +4.852e-02  +1.427e-01  +2.310e-01  +5.429e-02  +1.622e-01  +2.816e-01  +4.285e-02
 +2460.0  +1.612e-01  +2.670e-01  +5.550e-02  +1.494e-01  +2.361e-01  +6.260e-02  +1.710e-01  +3.023e-01  +3.968e-02
 +2470.0  +1.585e-01  +2.701e-01  +4.690e-02  +1.475e-01  +2.434e-01  +5.162e-02  +1.683e-01  +3.064e-01  +3.017e-02
 +2480.0  +1.605e-01  +2.706e-01  +5.033e-02  +1.516e-01  +2.492e-01  +5.411e-02  +1.704e-01  +3.053e-01  +3.551e-02
 +2490.0  +1.653e-01  +2.883e-01  +4.229e-02  +1.564e-01  +2.707e-01  +4.210e-02  +1.731e-01  +3.112e-01  +3.503e-02
 +2500.0  +1.607e-01  +2.824e-01  +3.896e-02  +1.533e-01  +2.668e-01  +3.978e-02  +1.696e-01  +3.073e-01  +3.196e-02
 +2510.0  +1.645e-01  +2.725e-01  +5.637e-02  +1.565e-01  +2.581e-01  +5.492e-02  +1.727e-01  +2.951e-01  +5.033e-02
 +2520.0  +1.589e-01  +2.643e-01  +5.352e-02  +1.521e-01  +2.534e-01  +5.092e-02  +1.657e-01  +2.810e-01  +5.043e-02
 +2530.0  +1.634e-01  +2.676e-01  +5.922e-02  +1.547e-01  +2.504e-01  +5.905e-02  +1.703e-01  +2.866e-01  +5.403e-02
 +2540.0  +1.676e-01  +2.690e-01  +6.620e-02  +1.602e-01  +2.566e-01  +6.372e-02  +1.755e-01  +2.935e-01  +5.748e-02
 +2550.0  +1.620e-01  +2.612e-01  +6.276e-02  +1.547e-01  +2.507e-01  +5.858e-02  +1.698e-01  +2.810e-01  +5.864e-02
 +2560.0  +1.580e-01  +2.624e-01  +5.358e-02  +1.483e-01  +2.456e-01  +5.095e-02  +1.659e-01  +2.845e-01  +4.733e-02
 +2570.0  +1.611e-01  +2.717e-01  +5.050e-02  +1.526e-01  +2.521e-01  +5.312e-02  +1.700e-01  +2.955e-01  +4.451e-02
 +2580.0  +1.506e-01  +2.547e-01  +4.657e-02  +1.423e-01  +2.396e-01  +4.504e-02  +1.580e-01  +2.742e-01  +4.174e-02
 +2590.0  +1.616e-01  +2.747e-01  +4.851e-02  +1.523e-01  +2.558e-01  +4.887e-02  +1.690e-01  +2.901e-01  +4.776e-02
 +2600.0  +1.443e-01  +2.501e-01  +3.849e-02  +1.359e-01  +2.299e-01  +4.178e-02  +1.521e-01  +2.678e-01  +3.636e-02
 +2610.0  +1.463e-01  +2.426e-01  +5.005e-02  +1.377e-01  +2.288e-01  +4.649e-02  +1.530e-01  +2.558e-01  +5.013e-02
 +2620.0  +1.464e-01  +2.442e-01  +4.867e-02  +1.378e-01  +2.266e-01  +4.896e-02  +1.532e-01  +2.615e-01  +4.486e-02
 +2630.0  +1.556e-01  +2.547e-01  +5.652e-02  +1.452e-01  +2.378e-01  +5.248e-02  +1.621e-01  +2.696e-01  +5.457e-02
 +2640.0  +1.647e-01  +2.747e-01  +5.468e-02  +1.534e-01  +2.528e-01  +5.410e-02  +1.719e-01  +2.910e-01  +5.276e-02
 +2650.0  +1.567e-01  +2.825e-01  +3.090e-02  +1.476e-01  +2.615e-01  +3.364e-02  +1.626e-01  +2.967e-01  +2.861e-02
 +2660.0  +1.685e-01  +2.789e-01  +5.807e-02  +1.569e-01  +2.487e-01  +6.514e-02  +1.758e-01  +3.019e-01  +4.961e-02
 +2670.0  +1.724e-01  +2.923e-01  +5.255e-02  +1.612e-01  +2.578e-01  +6.463e-02  +1.778e-01  +3.095e-01  +4.610e-02
 +2680.0  +1.658e-01  +2.802e-01  +5.140e-02  +1.544e-01  +2.472e-01  +6.166e-02  +1.724e-01  +2.993e-01  +4.537e-02
 +2690.0  +1.602e-01  +2.731e-01  +4.724e-02  +1.482e-01  +2.429e-01  +5.348e-02  +1.664e-01  +2.907e-01  +4.219e-02
 +2700.0  +1.632e-01  +2.818e-01  +4.449e-02  +1.517e-01  +2.498e-01  +5.360e-02  +1.693e-01  +2.984e-01  +4.019e-02
 +2710.0  +1.551e-01  +2.678e-01  +4.236e-02  +1.440e-01  +2.397e-01  +4.839e-02  +1.605e-01  +2.807e-01  +4.029e-02
 +2720.0  +1.586e-01  +2.662e-01  +5.100e-02  +1.501e-01  +2.464e-01  +5.379e-02  +1.639e-01  +2.784e-01  +4.943e-02
 +2730.0  +1.521e-01  +2.537e-01  +5.060e-02  +1.414e-01  +2.234e-01  +5.934e-02  +1.584e-01  +2.711e-01  +4.580e-02
 +2740.0  +1.549e-01  +2.663e-01  +4.347e-02  +1.424e-01  +2.298e-01  +5.509e-02  +1.613e-01  +2.830e-01  +3.956e-02
 +2750.0  +1.629e-01  +2.866e-01  +3.909e-02  +1.508e-01  +2.462e-01  +5.546e-02  +1.691e-01  +3.078e-01  +3.039e-02
 +2760.0  +1.644e-01  +2.811e-01  +4.778e-02  +1.532e-01  +2.503e-01  +5.599e-02  +1.696e-01  +2.931e-01  +4.613e-02
 +2770.0  +1.586e-01  +2.682e-01  +4.903e-02  +1.479e-01  +2.419e-01  +5.389e-02  +1.652e-01  +2.857e-01  +4.468e-02
 +2780.0  +1.583e-01  +2.635e-01  +5.303e-02  +1.468e-01  +2.405e-01  +5.305e-02  +1.654e-01  +2.831e-01  +4.766e-02
 +2790.0  +1.512e-01  +2.588e-01  +4.365e-02  +1.421e-01  +2.367e-01  +4.755e-02  +1.584e-01  +2.806e-01  +3.613e-02
 +2800.0  +1.478e-01  +2.529e-01  +4.270e-02  +1.384e-01  +2.268e-01  +5.009e-02  +1.548e-01  +2.748e-01  +3.483e-02
 +2810.0  +1.567e-01  +2.700e-01  +4.344e-02  +1.480e-01  +2.412e-01  +5.486e-02  +1.638e-01  +2.906e-01  +3.705e-02
 +2820.0  +1.425e-01  +2.457e-01  +3.921e-02  +1.340e-01  +2.232e-01  +4.482e-02  +1.494e-01  +2.649e-01  +3.393e-02
 +2830.0  +1.432e-01  +2.403e-01  +4.610e-02  +1.336e-01  +2.175e-01  +4.968e-02  +1.509e-01  +2.591e-01  +4.261e-02
 +2840.0  +1.476e-01  +2.464e-01  +4.876e-02  +1.378e-01  +2.247e-01  +5.093e-02  +1.542e-01  +2.609e-01  +4.745e-02
 +2850.0  +1.418e-01  +2.409e-01  +4.275e-02  +1.325e-01  +2.184e-01  +4.668e-02  +1.479e-01  +2.569e-01  +3.892e-02
 +2860.0  +1.491e-01  +2.544e-01  +4.386e-02  +1.380e-01  +2.231e-01  +5.296e-02  +1.578e-01  +2.828e-01  +3.287e-02
 +2870.0  +1.545e-01  +2.531e-01  +5.594e-02  +1.448e-01  +2.235e-01  +6.608e-02  +1.614e-01  +2.784e-01  +4.437e-02
 +2880.0  +1.553e-01  +2.654e-01  +4.515e-02  +1.448e-01  +2.378e-01  +5.193e-02  +1.655e-01  +3.030e-01  +2.796e-02
 +2890.0  +1.583e-01  +2.576e-01  +5.902e-02  +1.504e-01  +2.367e-01  +6.402e-02  +1.661e-01  +2.920e-01  +4.023e-02
 +2900.0  +1.518e-01  +2.586e-01  +4.500e-02  +1.436e-01  +2.365e-01  +5.070e-02  +1.619e-01  +2.955e-01  +2.834e-02
 +2910.0  +1.377e-01  +2.358e-01  +3.965e-02  +1.295e-01  +2.135e-01  +4.553e-02  +1.476e-01  +2.701e-01  +2.514e-02
 +2920.0  +1.449e-01  +2.445e-01  +4.520e-02  +1.379e-01  +2.236e-01  +5.229e-02  +1.541e-01  +2.771e-01  +3.098e-02
 +2930.0  +1.446e-01  +2.512e-01  +3.800e-02  +1.366e-01  +2.325e-01  +4.076e-02  +1.537e-01  +2.768e-01  +3.055e-02
 +2940.0  +1.547e-01  +2.621e-01  +4.729e-02  +1.463e-01  +2.437e-01  +4.889e-02  +1.621e-01  +2.837e-01  +4.055e-02
 +2950.0  +1.570e-01  +2.706e-01  +4.341e-02  +1.500e-01  +2.510e-01  +4.895e-02  +1.646e-01  +2.923e-01  +3.692e-02
 +2960.0  +1.597e-01  +2.725e-01  +4.698e-02  +1.518e-01  +2.484e-01  +5.508e-02  +1.676e-01  +3.007e-01  +3.441e-02
 +2970.0  +1.518e-01  +2.610e-01  +4.268e-02  +1.416e-01  +2.328e-01  +5.041e-02  +1.599e-01  +2.890e-01  +3.066e-02
 +2980.0  +1.589e-01  +2.700e-01  +4.767e-02  +1.480e-01  +2.409e-01  +5.512e-02  +1.672e-01  +2.965e-01  +3.778e-02
 +2990.0  +1.459e-01  +2.465e-01  +4.535e-02  +1.358e-01  +2.207e-01  +5.099e-02  +1.536e-01  +2.731e-01  +3.408e-02
 +3000.0  +1.536e-01  +2.528e-01  +5.429e-02  +1.448e-01  +2.303e-01  +5.927e-02  +1.609e-01  +2.771e-01  +4.474e-02
 +3010.0  +1.610e-01  +2.803e-01  +4.175e-02  +1.507e-01  +2.504e-01  +5.096e-02  +1.711e-01  +3.147e-01  +2.737e-02
 +3020.0  +1.583e-01  +2.791e-01  +3.743e-02  +1.483e-01  +2.520e-01  +4.460e-02  +1.661e-01  +3.078e-01  +2.441e-02
 +3030.0  +1.509e-01  +2.543e-01  +4.739e-02  +1.401e-01  +2.274e-01  +5.286e-02  +1.602e-01  +2.833e-01  +3.715e-02
 +3040.0  +1.686e-01  +2.851e-01  +5.201e-02  +1.569e-01  +2.539e-01  +5.984e-02  +1.781e-01  +3.124e-01  +4.373e-02
 +3050.0  +1.720e-01  +2.885e-01  +5.557e-02  +1.608e-01  +2.616e-01  +5.994e-02  +1.821e-01  +3.213e-01  +4.282e-02
 +3060.0  +1.617e-01  +2.619e-01  +6.142e-02  +1.517e-01  +2.381e-01  +6.536e-02  +1.712e-01  +2.932e-01  +4.914e-02
 +3070.0  +1.523e-01  +2.500e-01  +5.463e-02  +1.409e-01  +2.253e-01  +5.655e-02  +1.616e-01  +2.784e-01  +4.480e-02
 +3080.0  +1.488e-01  +2.581e-01  +3.938e-02  +1.390e-01  +2.321e-01  +4.592e-02  +1.568e-01  +2.822e-01  +3.149e-02
 +3090.0  +1.628e-01  +2.861e-01  +3.945e-02  +1.503e-01  +2.519e-01  +4.866e-02  +1.720e-01  +3.121e-01  +3.201e-02
 +3100.0  +1.620e-01  +2.759e-01  +4.810e-02  +1.508e-01  +2.470e-01  +5.467e-02  +1.706e-01  +3.014e-01  +3.984e-02
 +3110.0  +1.622e-01  +2.787e-01  +4.561e-02  +1.506e-01  +2.452e-01  +5.595e-02  +1.707e-01  +3.038e-01  +3.768e-02
 +3120.0  +1.632e-01  +2.772e-01  +4.906e-02  +1.518e-01  +2.469e-01  +5.663e-02  +1.717e-01  +3.026e-01  +4.086e-02
 +3130.0  +1.656e-01  +2.861e-01  +4.518e-02  +1.542e-01  +2.606e-01  +4.784e-02  +1.739e-01  +3.078e-01  +3.997e-02
 +3140.0  +1.621e-01  +2.772e-01  +4.702e-02  +1.538e-01  +2.602e-01  +4.742e-02  +1.686e-01  +2.925e-01  +4.480e-02
 +3150.0  +1.589e-01  +2.536e-01  +6.412e-02  +1.496e-01  +2.392e-01  +6.011e-02  +1.665e-01  +2.711e-01  +6.179e-02
 +3160.0  +1.505e-01  +2.503e-01  +5.083e-02  +1.439e-01  +2.369e-01  +5.082e-02  +1.577e-01  +2.654e-01  +5.000e-02
 +3170.0  +1.543e-01  +2.458e-01  +6.282e-02  +1.472e-01  +2.311e-01  +6.327e-02  +1.622e-01  +2.653e-01  +5.917e-02
 +3180.0  +1.559e-01  +2.659e-01  +4.584e-02  +1.457e-01  +2.395e-01  +5.182e-02  +1.646e-01  +2.900e-01  +3.930e-02
 +3190.0  +1.561e-01  +2.605e-01  +5.169e-02  +1.491e-01  +2.402e-01  +5.810e-02  +1.632e-01  +2.759e-01  +5.037e-02
 +3200.0  +1.551e-01  +2.598e-01  +5.053e-02  +1.472e-01  +2.357e-01  +5.882e-02  +1.619e-01  +2.830e-01  +4.088e-02
 +3210.0  +1.610e-01  +2.627e-01  +5.926e-02  +1.513e-01  +2.399e-01  +6.264e-02  +1.700e-01  +2.919e-01  +4.810e-02
 +3220.0  +1.661e-01  +2.767e-01  +5.552e-02  +1.574e-01  +2.558e-01  +5.906e-02  +1.733e-01  +2.984e-01  +4.819e-02
 +3230.0  +1.607e-01  +2.728e-01  +4.853e-02  +1.535e-01  +2.516e-01  +5.542e-02  +1.684e-01  +2.959e-01  +4.083e-02
 +3240.0  +1.665e-01  +2.768e-01  +5.620e-02  +1.558e-01  +2.529e-01  +5.875e-02  +1.728e-01  +2.941e-01  +5.139e-02
 +3250.0  +1.645e-01  +2.576e-01  +7.133e-02  +1.537e-01  +2.364e-01  +7.104e-02  +1.716e-01  +2.749e-01  +6.822e-02
 +3260.0  +1.541e-01  +2.594e-01  +4.876e-02  +1.441e-01  +2.381e-01  +5.019e-02  +1.628e-01  +2.804e-01  +4.527e-02
 +3270.0  +1.611e-01  +2.655e-01  +5.673e-02  +1.516e-01  +2.491e-01  +5.409e-02  +1.700e-01  +2.846e-01  +5.544e-02
 +3280.0  +1.577e-01  +2.548e-01  +6.068e-02  +1.476e-01  +2.346e-01  +6.059e-02  +1.659e-01  +2.719e-01  +5.983e-02
 +3290.0  +1.493e-01  +2.410e-01  +5.767e-02  +1.418e-01  +2.269e-01  +5.672e-02  +1.567e-01  +2.567e-01  +5.664e-02
 +3300.0  +1.562e-01  +2.593e-01  +5.314e-02  +1.457e-01  +2.429e-01  +4.845e-02  +1.661e-01  +2.751e-01  +5.704e-02
 +3310.0  +1.526e-01  +2.543e-01  +5.087e-02  +1.442e-01  +2.376e-01  +5.088e-02  +1.597e-01  +2.682e-01  +5.123e-02
 +3320.0  +1.480e-01  +2.455e-01  +5.057e-02  +1.396e-01  +2.281e-01  +5.108e-02  +1.551e-01  +2.591e-01  +5.120e-02
 +3330.0  +1.682e-01  +2.722e-01  +6.417e-02  +1.583e-01  +2.540e-01  +6.267e-02  +1.746e-01  +2.861e-01  +6.311e-02
 +3340.0  +1.601e-01  +2.522e-01  +6.799e-02  +1.517e-01  +2.375e-01  +6.592e-02  +1.660e-01  +2.633e-01  +6.865e-02
 +3350.0  +1.568e-01  +2.608e-01  +5.280e-02  +1.476e-01  +2.418e-01  +5.344e-02  +1.639e-01  +2.731e-01  +5.470e-02
 +3360.0  +1.683e-01  +2.770e-01  +5.962e-02  +1.581e-01  +2.551e-01  +6.103e-02  +1.758e-01  +2.924e-01  +5.923e-02
 +3370.0  +1.673e-01  +2.706e-01  +6.392e-02  +1.590e-01  +2.515e-01  +6.644e-02  +1.749e-01  +2.903e-01  +5.941e-02
 +3380.0  +1.608e-01  +2.656e-01  +5.611e-02  +1.528e-01  +2.481e-01  +5.744e-02  +1.669e-01  +2.795e-01  +5.436e-02
 +3390.0  +1.474e-01  +2.469e-01  +4.788e-02  +1.387e-01  +2.247e-01  +5.266e-02  +1.542e-01  +2.622e-01  +4.619e-02
 +3400.0  +1.559e-01  +2.527e-01  +5.897e-02  +1.473e-01  +2.319e-01  +6.271e-02  +1.616e-01  +2.654e-01  +5.781e-02
 +3410.0  +1.411e-01  +2.389e-01  +4.324e-02  +1.342e-01  +2.183e-01  +4.998e-02  +1.458e-01  +2.503e-01  +4.135e-02
 +3420.0  +1.500e-01  +2.471e-01  +5.290e-02  +1.412e-01  +2.263e-01  +5.618e-02  +1.563e-01  +2.621e-01  +5.054e-02
 +3430.0  +1.545e-01  +2.539e-01  +5.514e-02  +1.457e-01  +2.322e-01  +5.922e-02  +1.592e-01  +2.681e-01  +5.035e-02
 +3440.0  +1.461e-01  +2.470e-01  +4.524e-02  +1.388e-01  +2.263e-01  +5.126e-02  +1.499e-01  +2.582e-01  +4.163e-02
 +3450.0  +1.431e-01  +2.385e-01  +4.762e-02  +1.350e-01  +2.205e-01  +4.942e-02  +1.477e-01  +2.492e-01  +4.630e-02
 +3460.0  +1.519e-01  +2.436e-01  +6.016e-02  +1.459e-01  +2.317e-01  +6.010e-02  +1.552e-01  +2.523e-01  +5.817e-02
 +3470.0  +1.541e-01  +2.559e-01  +5.235e-02  +1.450e-01  +2.378e-01  +5.229e-02  +1.585e-01  +2.655e-01  +5.143e-02
 +3480.0  +1.506e-01  +2.566e-01  +4.466e-02  +1.388e-01  +2.308e-01  +4.674e-02  +1.555e-01  +2.654e-01  +4.561e-02
 +3490.0  +1.577e-01  +2.777e-01  +3.771e-02  +1.449e-01  +2.417e-01  +4.806e-02  +1.648e-01  +2.948e-01  +3.471e-02
 +3500.0  +1.598e-01  +2.717e-01  +4.786e-02  +1.481e-01  +2.455e-01  +5.069e-02  +1.657e-01  +2.846e-01  +4.684e-02
 +3510.0  +1.646e-01  +2.672e-01  +6.194e-02  +1.540e-01  +2.411e-01  +6.685e-02  +1.690e-01  +2.773e-01  +6.065e-02
 +3520.0  +1.746e-01  +2.894e-01  +5.984e-02  +1.634e-01  +2.622e-01  +6.467e-02  +1.809e-01  +3.015e-01  +6.036e-02
 +3530.0  +1.586e-01  +2.708e-01  +4.631e-02  +1.508e-01  +2.505e-01  +5.112e-02  +1.623e-01  +2.803e-01  +4.438e-02
 +3540.0  +1.693e-01  +2.739e-01  +6.480e-02  +1.614e-01  +2.525e-01  +7.030e-02  +1.733e-01  +2.856e-01  +6.105e-02
 +3550.0  +1.691e-01  +2.800e-01  +5.830e-02  +1.602e-01  +2.570e-01  +6.333e-02  +1.730e-01  +2.887e-01  +5.725e-02
 +3560.0  +1.663e-01  +2.760e-01  +5.663e-02  +1.563e-01  +2.502e-01  +6.232e-02  +1.697e-01  +2.858e-01  +5.353e-02
 +3570.0  +1.648e-01  +2.806e-01  +4.909e-02  +1.549e-01  +2.552e-01  +5.464e-02  +1.686e-01  +2.898e-01  +4.732e-02
 +3580.0  +1.562e-01  +2.770e-01  +3.538e-02  +1.472e-01  +2.541e-01  +4.043e-02  +1.604e-01  +2.865e-01  +3.438e-02
 +3590.0  +1.651e-01  +2.786e-01  +5.162e-02  +1.567e-01  +2.568e-01  +5.658e-02  +1.690e-01  +2.874e-01  +5.069e-02
 +3600.0  +1.634e-01  +2.764e-01  +5.036e-02  +1.558e-01  +2.571e-01  +5.457e-02  +1.670e-01  +2.856e-01  +4.845e-02
 +3610.0  +1.627e-01  +2.779e-01  +4.760e-02  +1.543e-01  +2.473e-01  +6.135e-02  +1.672e-01  +2.916e-01  +4.274e-02
 +3620.0  +1.641e-01  +2.795e-01  +4.866e-02  +1.553e-01  +2.533e-01  +5.728e-02  +1.699e-01  +2.940e-01  +4.584e-02
 +3630.0  +1.502e-01  +2.519e-01  +4.863e-02  +1.409e-01  +2.285e-01  +5.339e-02  +1.559e-01  +2.660e-01  +4.568e-02
 +3640.0  +1.569e-01  +2.681e-01  +4.576e-02  +1.479e-01  +2.419e-01  +5.385e-02  +1.610e-01  +2.792e-01  +4.281e-02
 +3650.0  +1.591e-01  +2.703e-01  +4.784e-02  +1.481e-01  +2.427e-01  +5.345e-02  +1.641e-01  +2.803e-01  +4.800e-02
 +3660.0  +1.657e-01  +2.893e-01  +4.218e-02  +1.546e-01  +2.589e-01  +5.033e-02  +1.714e-01  +3.019e-01  +4.087e-02
 +3670.0  +1.606e-01  +2.791e-01  +4.222e-02  +1.490e-01  +2.420e-01  +5.597e-02  +1.662e-01  +2.949e-01  +3.739e-02
 +3680.0  +1.668e-01  +2.842e-01  +4.944e-02  +1.558e-01  +2.511e-01  +6.056e-02  +1.725e-01  +2.998e-01  +4.512e-02
 +3690.0  +1.549e-01  +2.732e-01  +3.660e-02  +1.444e-01  +2.405e-01  +4.832e-02  +1.615e-01  +2.898e-01  +3.316e-02
 +3700.0  +1.685e-01  +2.887e-01  +4.832e-02  +1.570e-01  +2.571e-01  +5.691e-02  +1.742e-01  +3.042e-01  +4.415e-02
 +3710.0  +1.571e-01  +2.731e-01  +4.110e-02  +1.473e-01  +2.458e-01  +4.874e-02  +1.624e-01  +2.872e-01  +3.766e-02
 +3720.0  +1.588e-01  +2.680e-01  +4.964e-02  +1.493e-01  +2.421e-01  +5.650e-02  +1.643e-01  +2.817e-01  +4.702e-02
 +3730.0  +1.627e-01  +2.729e-01  +5.245e-02  +1.514e-01  +2.428e-01  +6.002e-02  +1.683e-01  +2.890e-01  +4.750e-02
 +3740.0  +1.486e-01  +2.590e-01  +3.818e-02  +1.388e-01  +2.348e-01  +4.277e-02  +1.547e-01  +2.733e-01  +3.612e-02
 +3750.0  +1.531e-01  +2.600e-01  +4.615e-02  +1.422e-01  +2.325e-01  +5.189e-02  +1.588e-01  +2.760e-01  +4.155e-02
 +3760.0  +1.442e-01  +2.442e-01  +4.431e-02  +1.341e-01  +2.200e-01  +4.813e-02  +1.507e-01  +2.606e-01  +4.086e-02
 +3770.0  +1.575e-01  +2.595e-01  +5.548e-02  +1.483e-01  +2.379e-01  +5.872e-02  +1.624e-01  +2.716e-01  +5.313e-02
 +3780.0  +1.590e-01  +2.521e-01  +6.584e-02  +1.503e-01  +2.325e-01  +6.804e-02  +1.659e-01  +2.707e-01  +6.117e-02
 +3790.0  +1.619e-01  +2.703e-01  +5.347e-02  +1.526e-01  +2.486e-01  +5.649e-02  +1.681e-01  +2.868e-01  +4.941e-02
 +3800.0  +1.623e-01  +2.763e-01  +4.832e-02  +1.509e-01  +2.506e-01  +5.133e-02  +1.701e-01  +2.980e-01  +4.219e-02


==> figs/ch10_ana/versus_vtasb/versus_vtasb_pos_hor_m_pc.txt <==
    +0.0  +1.103e-02  +1.659e-02  +5.469e-03  +1.103e-02  +1.659e-02  +5.469e-03  +1.103e-02  +1.659e-02  +5.469e-03
   +10.0  +1.105e-02  +1.641e-02  +5.689e-03  +1.105e-02  +1.641e-02  +5.689e-03  +1.105e-02  +1.641e-02  +5.689e-03
   +20.0  +1.119e-02  +1.667e-02  +5.716e-03  +1.119e-02  +1.667e-02  +5.716e-03  +1.119e-02  +1.667e-02  +5.716e-03
   +30.0  +1.108e-02  +1.668e-02  +5.478e-03  +1.108e-02  +1.668e-02  +5.478e-03  +1.108e-02  +1.668e-02  +5.478e-03
   +40.0  +1.132e-02  +1.681e-02  +5.825e-03  +1.132e-02  +1.681e-02  +5.825e-03  +1.132e-02  +1.681e-02  +5.825e-03
   +50.0  +1.130e-02  +1.649e-02  +6.109e-03  +1.130e-02  +1.649e-02  +6.109e-03  +1.130e-02  +1.649e-02  +6.109e-03
   +60.0  +1.104e-02  +1.652e-02  +5.548e-03  +1.104e-02  +1.652e-02  +5.548e-03  +1.104e-02  +1.652e-02  +5.548e-03
   +70.0  +1.120e-02  +1.650e-02  +5.909e-03  +1.120e-02  +1.650e-02  +5.909e-03  +1.120e-02  +1.650e-02  +5.909e-03
   +80.0  +1.130e-02  +1.693e-02  +5.658e-03  +1.130e-02  +1.693e-02  +5.658e-03  +1.130e-02  +1.693e-02  +5.658e-03
   +90.0  +1.146e-02  +1.691e-02  +6.003e-03  +1.146e-02  +1.691e-02  +6.003e-03  +1.146e-02  +1.691e-02  +6.003e-03
  +100.0  +1.104e-02  +1.617e-02  +5.921e-03  +1.104e-02  +1.617e-02  +5.921e-03  +1.104e-02  +1.617e-02  +5.921e-03
  +110.0  +1.131e-02  +1.694e-02  +5.681e-03  +1.130e-02  +1.692e-02  +5.687e-03  +1.131e-02  +1.695e-02  +5.673e-03
  +120.0  +1.339e-02  +2.048e-02  +6.306e-03  +1.338e-02  +2.047e-02  +6.300e-03  +1.339e-02  +2.048e-02  +6.305e-03
  +130.0  +1.705e-02  +2.600e-02  +8.099e-03  +1.704e-02  +2.599e-02  +8.086e-03  +1.705e-02  +2.600e-02  +8.096e-03
  +140.0  +2.128e-02  +3.252e-02  +1.004e-02  +2.128e-02  +3.254e-02  +1.001e-02  +2.128e-02  +3.249e-02  +1.006e-02
  +150.0  +2.600e-02  +3.923e-02  +1.277e-02  +2.594e-02  +3.922e-02  +1.265e-02  +2.607e-02  +3.931e-02  +1.283e-02
  +160.0  +3.101e-02  +4.653e-02  +1.549e-02  +3.081e-02  +4.641e-02  +1.520e-02  +3.125e-02  +4.685e-02  +1.566e-02
  +170.0  +3.554e-02  +5.350e-02  +1.758e-02  +3.523e-02  +5.332e-02  +1.715e-02  +3.600e-02  +5.409e-02  +1.791e-02
  +180.0  +4.026e-02  +6.058e-02  +1.995e-02  +3.976e-02  +6.029e-02  +1.923e-02  +4.108e-02  +6.153e-02  +2.063e-02
  +190.0  +4.556e-02  +6.847e-02  +2.265e-02  +4.481e-02  +6.800e-02  +2.163e-02  +4.682e-02  +6.998e-02  +2.366e-02
  +200.0  +5.048e-02  +7.633e-02  +2.462e-02  +4.967e-02  +7.541e-02  +2.392e-02  +5.222e-02  +7.857e-02  +2.588e-02
  +210.0  +5.529e-02  +8.362e-02  +2.696e-02  +5.429e-02  +8.223e-02  +2.634e-02  +5.754e-02  +8.687e-02  +2.821e-02
  +220.0  +6.030e-02  +9.100e-02  +2.960e-02  +5.899e-02  +8.899e-02  +2.900e-02  +6.322e-02  +9.547e-02  +3.098e-02
  +230.0  +6.526e-02  +9.900e-02  +3.153e-02  +6.358e-02  +9.618e-02  +3.098e-02  +6.887e-02  +1.050e-01  +3.271e-02
  +240.0  +7.051e-02  +1.075e-01  +3.353e-02  +6.832e-02  +1.037e-01  +3.298e-02  +7.488e-02  +1.154e-01  +3.441e-02
  +250.0  +7.581e-02  +1.164e-01  +3.521e-02  +7.282e-02  +1.113e-01  +3.430e-02  +8.129e-02  +1.263e-01  +3.630e-02
  +260.0  +8.107e-02  +1.249e-01  +3.724e-02  +7.737e-02  +1.183e-01  +3.639e-02  +8.769e-02  +1.370e-01  +3.842e-02
  +270.0  +8.693e-02  +1.342e-01  +3.963e-02  +8.245e-02  +1.259e-01  +3.896e-02  +9.477e-02  +1.487e-01  +4.089e-02
  +280.0  +9.328e-02  +1.438e-01  +4.272e-02  +8.776e-02  +1.338e-01  +4.169e-02  +1.025e-01  +1.606e-01  +4.436e-02
  +290.0  +9.945e-02  +1.533e-01  +4.559e-02  +9.286e-02  +1.415e-01  +4.420e-02  +1.101e-01  +1.726e-01  +4.751e-02
  +300.0  +1.053e-01  +1.624e-01  +4.810e-02  +9.753e-02  +1.487e-01  +4.633e-02  +1.173e-01  +1.843e-01  +5.033e-02
  +310.0  +1.110e-01  +1.717e-01  +5.033e-02  +1.022e-01  +1.563e-01  +4.817e-02  +1.245e-01  +1.960e-01  +5.294e-02
  +320.0  +1.168e-01  +1.811e-01  +5.245e-02  +1.071e-01  +1.642e-01  +4.998e-02  +1.316e-01  +2.078e-01  +5.541e-02
  +330.0  +1.227e-01  +1.907e-01  +5.481e-02  +1.119e-01  +1.720e-01  +5.191e-02  +1.391e-01  +2.198e-01  +5.834e-02
  +340.0  +1.288e-01  +2.004e-01  +5.720e-02  +1.170e-01  +1.798e-01  +5.414e-02  +1.467e-01  +2.320e-01  +6.128e-02
  +350.0  +1.348e-01  +2.105e-01  +5.922e-02  +1.221e-01  +1.880e-01  +5.612e-02  +1.542e-01  +2.446e-01  +6.382e-02
  +360.0  +1.407e-01  +2.203e-01  +6.110e-02  +1.269e-01  +1.960e-01  +5.790e-02  +1.615e-01  +2.569e-01  +6.611e-02
  +370.0  +1.463e-01  +2.297e-01  +6.292e-02  +1.318e-01  +2.038e-01  +5.981e-02  +1.685e-01  +2.687e-01  +6.830e-02
  +380.0  +1.528e-01  +2.401e-01  +6.548e-02  +1.375e-01  +2.129e-01  +6.205e-02  +1.764e-01  +2.812e-01  +7.156e-02
  +390.0  +1.587e-01  +2.495e-01  +6.790e-02  +1.425e-01  +2.211e-01  +6.393e-02  +1.837e-01  +2.927e-01  +7.456e-02
  +400.0  +1.646e-01  +2.589e-01  +7.033e-02  +1.474e-01  +2.291e-01  +6.569e-02  +1.910e-01  +3.044e-01  +7.755e-02
  +410.0  +1.701e-01  +2.680e-01  +7.223e-02  +1.520e-01  +2.366e-01  +6.733e-02  +1.980e-01  +3.158e-01  +8.022e-02
  +420.0  +1.758e-01  +2.774e-01  +7.425e-02  +1.567e-01  +2.444e-01  +6.912e-02  +2.054e-01  +3.275e-01  +8.326e-02
  +430.0  +1.814e-01  +2.867e-01  +7.602e-02  +1.613e-01  +2.522e-01  +7.043e-02  +2.125e-01  +3.393e-01  +8.567e-02
  +440.0  +1.869e-01  +2.959e-01  +7.792e-02  +1.658e-01  +2.597e-01  +7.197e-02  +2.195e-01  +3.509e-01  +8.806e-02
  +450.0  +1.926e-01  +3.053e-01  +7.983e-02  +1.706e-01  +2.673e-01  +7.400e-02  +2.265e-01  +3.628e-01  +9.021e-02
  +460.0  +1.986e-01  +3.151e-01  +8.221e-02  +1.757e-01  +2.753e-01  +7.619e-02  +2.340e-01  +3.751e-01  +9.292e-02
  +470.0  +2.051e-01  +3.250e-01  +8.509e-02  +1.812e-01  +2.837e-01  +7.862e-02  +2.418e-01  +3.876e-01  +9.609e-02
  +480.0  +2.118e-01  +3.361e-01  +8.743e-02  +1.869e-01  +2.933e-01  +8.053e-02  +2.498e-01  +4.010e-01  +9.858e-02
  +490.0  +2.187e-01  +3.476e-01  +8.974e-02  +1.930e-01  +3.031e-01  +8.281e-02  +2.580e-01  +4.148e-01  +1.012e-01
  +500.0  +2.256e-01  +3.588e-01  +9.244e-02  +1.990e-01  +3.126e-01  +8.532e-02  +2.663e-01  +4.284e-01  +1.043e-01
  +510.0  +2.328e-01  +3.701e-01  +9.548e-02  +2.052e-01  +3.224e-01  +8.792e-02  +2.747e-01  +4.420e-01  +1.075e-01
  +520.0  +2.397e-01  +3.806e-01  +9.883e-02  +2.111e-01  +3.315e-01  +9.076e-02  +2.828e-01  +4.548e-01  +1.108e-01
  +530.0  +2.462e-01  +3.909e-01  +1.015e-01  +2.168e-01  +3.404e-01  +9.323e-02  +2.905e-01  +4.676e-01  +1.134e-01
  +540.0  +2.528e-01  +4.022e-01  +1.034e-01  +2.223e-01  +3.502e-01  +9.446e-02  +2.983e-01  +4.813e-01  +1.153e-01
  +550.0  +2.593e-01  +4.130e-01  +1.055e-01  +2.278e-01  +3.597e-01  +9.599e-02  +3.060e-01  +4.944e-01  +1.175e-01
  +560.0  +2.664e-01  +4.243e-01  +1.085e-01  +2.338e-01  +3.696e-01  +9.801e-02  +3.143e-01  +5.080e-01  +1.205e-01
  +570.0  +2.738e-01  +4.365e-01  +1.112e-01  +2.403e-01  +3.805e-01  +9.999e-02  +3.228e-01  +5.225e-01  +1.232e-01
  +580.0  +2.811e-01  +4.481e-01  +1.141e-01  +2.466e-01  +3.913e-01  +1.020e-01  +3.312e-01  +5.361e-01  +1.263e-01
  +590.0  +2.881e-01  +4.597e-01  +1.166e-01  +2.531e-01  +4.017e-01  +1.045e-01  +3.393e-01  +5.497e-01  +1.290e-01
  +600.0  +2.950e-01  +4.710e-01  +1.191e-01  +2.596e-01  +4.117e-01  +1.074e-01  +3.474e-01  +5.629e-01  +1.320e-01
  +610.0  +3.023e-01  +4.826e-01  +1.221e-01  +2.660e-01  +4.221e-01  +1.098e-01  +3.561e-01  +5.766e-01  +1.356e-01
  +620.0  +3.101e-01  +4.947e-01  +1.255e-01  +2.730e-01  +4.329e-01  +1.131e-01  +3.651e-01  +5.908e-01  +1.395e-01
  +630.0  +3.179e-01  +5.070e-01  +1.288e-01  +2.798e-01  +4.435e-01  +1.162e-01  +3.742e-01  +6.054e-01  +1.431e-01
  +640.0  +3.258e-01  +5.197e-01  +1.318e-01  +2.867e-01  +4.545e-01  +1.190e-01  +3.834e-01  +6.204e-01  +1.465e-01
  +650.0  +3.334e-01  +5.327e-01  +1.341e-01  +2.934e-01  +4.657e-01  +1.212e-01  +3.925e-01  +6.357e-01  +1.494e-01
  +660.0  +3.410e-01  +5.457e-01  +1.363e-01  +3.004e-01  +4.770e-01  +1.238e-01  +4.016e-01  +6.507e-01  +1.524e-01
  +670.0  +3.491e-01  +5.586e-01  +1.396e-01  +3.075e-01  +4.886e-01  +1.264e-01  +4.111e-01  +6.656e-01  +1.566e-01
  +680.0  +3.579e-01  +5.719e-01  +1.438e-01  +3.153e-01  +5.007e-01  +1.298e-01  +4.211e-01  +6.809e-01  +1.614e-01
  +690.0  +3.673e-01  +5.863e-01  +1.483e-01  +3.235e-01  +5.137e-01  +1.333e-01  +4.319e-01  +6.973e-01  +1.666e-01
  +700.0  +3.765e-01  +6.009e-01  +1.522e-01  +3.314e-01  +5.268e-01  +1.360e-01  +4.427e-01  +7.139e-01  +1.715e-01
  +710.0  +3.857e-01  +6.149e-01  +1.565e-01  +3.392e-01  +5.394e-01  +1.391e-01  +4.533e-01  +7.300e-01  +1.766e-01
  +720.0  +3.948e-01  +6.289e-01  +1.608e-01  +3.471e-01  +5.518e-01  +1.425e-01  +4.639e-01  +7.463e-01  +1.814e-01
  +730.0  +4.045e-01  +6.434e-01  +1.656e-01  +3.556e-01  +5.646e-01  +1.465e-01  +4.748e-01  +7.630e-01  +1.866e-01
  +740.0  +4.144e-01  +6.584e-01  +1.705e-01  +3.645e-01  +5.783e-01  +1.507e-01  +4.861e-01  +7.799e-01  +1.922e-01
  +750.0  +4.241e-01  +6.734e-01  +1.749e-01  +3.731e-01  +5.922e-01  +1.539e-01  +4.970e-01  +7.968e-01  +1.971e-01
  +760.0  +4.334e-01  +6.882e-01  +1.787e-01  +3.811e-01  +6.058e-01  +1.564e-01  +5.076e-01  +8.135e-01  +2.017e-01
  +770.0  +4.425e-01  +7.025e-01  +1.825e-01  +3.889e-01  +6.192e-01  +1.587e-01  +5.180e-01  +8.297e-01  +2.064e-01
  +780.0  +4.518e-01  +7.174e-01  +1.862e-01  +3.970e-01  +6.332e-01  +1.608e-01  +5.286e-01  +8.464e-01  +2.108e-01
  +790.0  +4.612e-01  +7.321e-01  +1.903e-01  +4.050e-01  +6.471e-01  +1.630e-01  +5.393e-01  +8.628e-01  +2.158e-01
  +800.0  +4.708e-01  +7.470e-01  +1.947e-01  +4.132e-01  +6.612e-01  +1.651e-01  +5.503e-01  +8.795e-01  +2.211e-01
  +810.0  +4.808e-01  +7.628e-01  +1.988e-01  +4.217e-01  +6.764e-01  +1.670e-01  +5.615e-01  +8.970e-01  +2.261e-01
  +820.0  +4.909e-01  +7.786e-01  +2.032e-01  +4.305e-01  +6.914e-01  +1.696e-01  +5.728e-01  +9.144e-01  +2.312e-01
  +830.0  +5.010e-01  +7.942e-01  +2.079e-01  +4.395e-01  +7.063e-01  +1.728e-01  +5.842e-01  +9.316e-01  +2.368e-01
  +840.0  +5.110e-01  +8.099e-01  +2.121e-01  +4.485e-01  +7.212e-01  +1.758e-01  +5.954e-01  +9.489e-01  +2.419e-01
  +850.0  +5.206e-01  +8.257e-01  +2.155e-01  +4.573e-01  +7.363e-01  +1.782e-01  +6.062e-01  +9.661e-01  +2.462e-01
  +860.0  +5.304e-01  +8.422e-01  +2.186e-01  +4.663e-01  +7.524e-01  +1.801e-01  +6.172e-01  +9.838e-01  +2.505e-01
  +870.0  +5.407e-01  +8.589e-01  +2.225e-01  +4.756e-01  +7.687e-01  +1.825e-01  +6.287e-01  +1.002e+00  +2.557e-01
  +880.0  +5.513e-01  +8.758e-01  +2.268e-01  +4.851e-01  +7.853e-01  +1.849e-01  +6.406e-01  +1.020e+00  +2.614e-01
  +890.0  +5.617e-01  +8.931e-01  +2.304e-01  +4.944e-01  +8.021e-01  +1.867e-01  +6.524e-01  +1.038e+00  +2.665e-01
  +900.0  +5.719e-01  +9.108e-01  +2.330e-01  +5.038e-01  +8.190e-01  +1.885e-01  +6.638e-01  +1.057e+00  +2.706e-01
  +910.0  +5.827e-01  +9.293e-01  +2.362e-01  +5.136e-01  +8.363e-01  +1.909e-01  +6.760e-01  +1.077e+00  +2.749e-01
  +920.0  +5.939e-01  +9.475e-01  +2.402e-01  +5.238e-01  +8.536e-01  +1.940e-01  +6.885e-01  +1.097e+00  +2.801e-01
  +930.0  +6.054e-01  +9.662e-01  +2.446e-01  +5.342e-01  +8.716e-01  +1.967e-01  +7.014e-01  +1.117e+00  +2.858e-01
  +940.0  +6.171e-01  +9.850e-01  +2.493e-01  +5.448e-01  +8.898e-01  +1.998e-01  +7.144e-01  +1.137e+00  +2.919e-01
  +950.0  +6.287e-01  +1.004e+00  +2.532e-01  +5.553e-01  +9.083e-01  +2.023e-01  +7.273e-01  +1.157e+00  +2.973e-01
  +960.0  +6.399e-01  +1.024e+00  +2.562e-01  +5.655e-01  +9.272e-01  +2.039e-01  +7.398e-01  +1.178e+00  +3.020e-01
  +970.0  +6.512e-01  +1.043e+00  +2.593e-01  +5.758e-01  +9.462e-01  +2.054e-01  +7.525e-01  +1.198e+00  +3.069e-01
  +980.0  +6.631e-01  +1.063e+00  +2.628e-01  +5.867e-01  +9.659e-01  +2.075e-01  +7.655e-01  +1.219e+00  +3.118e-01
  +990.0  +6.756e-01  +1.085e+00  +2.661e-01  +5.984e-01  +9.873e-01  +2.096e-01  +7.793e-01  +1.242e+00  +3.167e-01
 +1000.0  +6.882e-01  +1.107e+00  +2.695e-01  +6.103e-01  +1.009e+00  +2.119e-01  +7.930e-01  +1.265e+00  +3.215e-01
 +1010.0  +7.006e-01  +1.128e+00  +2.732e-01  +6.218e-01  +1.029e+00  +2.142e-01  +8.066e-01  +1.286e+00  +3.268e-01
 +1020.0  +7.128e-01  +1.149e+00  +2.765e-01  +6.331e-01  +1.050e+00  +2.162e-01  +8.201e-01  +1.308e+00  +3.318e-01
 +1030.0  +7.253e-01  +1.171e+00  +2.800e-01  +6.446e-01  +1.071e+00  +2.181e-01  +8.338e-01  +1.331e+00  +3.370e-01
 +1040.0  +7.377e-01  +1.192e+00  +2.832e-01  +6.559e-01  +1.093e+00  +2.194e-01  +8.475e-01  +1.353e+00  +3.420e-01
 +1050.0  +7.500e-01  +1.214e+00  +2.861e-01  +6.673e-01  +1.114e+00  +2.208e-01  +8.609e-01  +1.375e+00  +3.465e-01
 +1060.0  +7.619e-01  +1.235e+00  +2.885e-01  +6.785e-01  +1.135e+00  +2.221e-01  +8.740e-01  +1.398e+00  +3.503e-01
 +1070.0  +7.741e-01  +1.257e+00  +2.914e-01  +6.898e-01  +1.156e+00  +2.235e-01  +8.872e-01  +1.420e+00  +3.545e-01
 +1080.0  +7.867e-01  +1.279e+00  +2.946e-01  +7.015e-01  +1.178e+00  +2.251e-01  +9.010e-01  +1.443e+00  +3.592e-01
 +1090.0  +7.993e-01  +1.301e+00  +2.975e-01  +7.132e-01  +1.200e+00  +2.265e-01  +9.148e-01  +1.466e+00  +3.638e-01
 +1100.0  +8.117e-01  +1.323e+00  +3.001e-01  +7.246e-01  +1.222e+00  +2.274e-01  +9.284e-01  +1.489e+00  +3.681e-01
 +1110.0  +8.242e-01  +1.346e+00  +3.027e-01  +7.359e-01  +1.244e+00  +2.278e-01  +9.422e-01  +1.512e+00  +3.728e-01
 +1120.0  +8.371e-01  +1.369e+00  +3.052e-01  +7.479e-01  +1.267e+00  +2.289e-01  +9.564e-01  +1.536e+00  +3.772e-01
 +1130.0  +8.502e-01  +1.392e+00  +3.082e-01  +7.603e-01  +1.290e+00  +2.306e-01  +9.705e-01  +1.559e+00  +3.816e-01
 +1140.0  +8.632e-01  +1.415e+00  +3.109e-01  +7.728e-01  +1.313e+00  +2.325e-01  +9.846e-01  +1.583e+00  +3.861e-01
 +1150.0  +8.763e-01  +1.439e+00  +3.133e-01  +7.853e-01  +1.337e+00  +2.337e-01  +9.988e-01  +1.607e+00  +3.902e-01
 +1160.0  +8.895e-01  +1.464e+00  +3.151e-01  +7.978e-01  +1.361e+00  +2.344e-01  +1.013e+00  +1.633e+00  +3.937e-01
 +1170.0  +9.033e-01  +1.489e+00  +3.175e-01  +8.107e-01  +1.386e+00  +2.356e-01  +1.028e+00  +1.659e+00  +3.976e-01
 +1180.0  +9.171e-01  +1.515e+00  +3.191e-01  +8.238e-01  +1.411e+00  +2.363e-01  +1.043e+00  +1.685e+00  +4.006e-01
 +1190.0  +9.310e-01  +1.541e+00  +3.206e-01  +8.370e-01  +1.437e+00  +2.371e-01  +1.058e+00  +1.713e+00  +4.036e-01
 +1200.0  +9.449e-01  +1.567e+00  +3.222e-01  +8.505e-01  +1.463e+00  +2.384e-01  +1.073e+00  +1.739e+00  +4.068e-01
 +1210.0  +9.596e-01  +1.594e+00  +3.248e-01  +8.647e-01  +1.489e+00  +2.404e-01  +1.089e+00  +1.766e+00  +4.108e-01
 +1220.0  +9.743e-01  +1.621e+00  +3.275e-01  +8.789e-01  +1.515e+00  +2.426e-01  +1.104e+00  +1.794e+00  +4.150e-01
 +1230.0  +9.884e-01  +1.648e+00  +3.293e-01  +8.925e-01  +1.541e+00  +2.437e-01  +1.120e+00  +1.821e+00  +4.187e-01
 +1240.0  +1.003e+00  +1.676e+00  +3.307e-01  +9.067e-01  +1.569e+00  +2.445e-01  +1.136e+00  +1.849e+00  +4.223e-01
 +1250.0  +1.018e+00  +1.704e+00  +3.327e-01  +9.212e-01  +1.597e+00  +2.458e-01  +1.152e+00  +1.878e+00  +4.263e-01
 +1260.0  +1.034e+00  +1.732e+00  +3.355e-01  +9.362e-01  +1.624e+00  +2.480e-01  +1.169e+00  +1.907e+00  +4.309e-01
 +1270.0  +1.050e+00  +1.761e+00  +3.386e-01  +9.516e-01  +1.652e+00  +2.508e-01  +1.186e+00  +1.936e+00  +4.356e-01
 +1280.0  +1.065e+00  +1.790e+00  +3.406e-01  +9.671e-01  +1.681e+00  +2.527e-01  +1.202e+00  +1.965e+00  +4.392e-01
 +1290.0  +1.081e+00  +1.819e+00  +3.425e-01  +9.823e-01  +1.710e+00  +2.544e-01  +1.219e+00  +1.995e+00  +4.426e-01
 +1300.0  +1.096e+00  +1.848e+00  +3.451e-01  +9.977e-01  +1.738e+00  +2.572e-01  +1.235e+00  +2.024e+00  +4.467e-01
 +1310.0  +1.112e+00  +1.877e+00  +3.474e-01  +1.013e+00  +1.767e+00  +2.595e-01  +1.252e+00  +2.054e+00  +4.504e-01
 +1320.0  +1.128e+00  +1.907e+00  +3.494e-01  +1.029e+00  +1.797e+00  +2.615e-01  +1.269e+00  +2.084e+00  +4.540e-01
 +1330.0  +1.145e+00  +1.938e+00  +3.517e-01  +1.046e+00  +1.827e+00  +2.639e-01  +1.287e+00  +2.115e+00  +4.578e-01
 +1340.0  +1.162e+00  +1.969e+00  +3.540e-01  +1.062e+00  +1.858e+00  +2.661e-01  +1.304e+00  +2.147e+00  +4.615e-01
 +1350.0  +1.178e+00  +2.001e+00  +3.562e-01  +1.079e+00  +1.889e+00  +2.684e-01  +1.322e+00  +2.179e+00  +4.652e-01
 +1360.0  +1.196e+00  +2.033e+00  +3.586e-01  +1.096e+00  +1.920e+00  +2.707e-01  +1.340e+00  +2.212e+00  +4.687e-01
 +1370.0  +1.212e+00  +2.063e+00  +3.611e-01  +1.112e+00  +1.951e+00  +2.732e-01  +1.358e+00  +2.243e+00  +4.721e-01
 +1380.0  +1.229e+00  +2.094e+00  +3.635e-01  +1.128e+00  +1.981e+00  +2.755e-01  +1.375e+00  +2.274e+00  +4.756e-01
 +1390.0  +1.245e+00  +2.124e+00  +3.659e-01  +1.145e+00  +2.011e+00  +2.780e-01  +1.392e+00  +2.305e+00  +4.790e-01
 +1400.0  +1.262e+00  +2.155e+00  +3.687e-01  +1.161e+00  +2.042e+00  +2.809e-01  +1.410e+00  +2.336e+00  +4.827e-01
 +1410.0  +1.279e+00  +2.186e+00  +3.716e-01  +1.178e+00  +2.072e+00  +2.836e-01  +1.427e+00  +2.367e+00  +4.864e-01
 +1420.0  +1.296e+00  +2.217e+00  +3.744e-01  +1.194e+00  +2.102e+00  +2.863e-01  +1.445e+00  +2.399e+00  +4.901e-01
 +1430.0  +1.313e+00  +2.249e+00  +3.776e-01  +1.211e+00  +2.134e+00  +2.890e-01  +1.463e+00  +2.432e+00  +4.941e-01
 +1440.0  +1.331e+00  +2.281e+00  +3.814e-01  +1.229e+00  +2.165e+00  +2.924e-01  +1.481e+00  +2.464e+00  +4.986e-01
 +1450.0  +1.349e+00  +2.313e+00  +3.855e-01  +1.247e+00  +2.197e+00  +2.962e-01  +1.500e+00  +2.496e+00  +5.033e-01
 +1460.0  +1.367e+00  +2.344e+00  +3.899e-01  +1.264e+00  +2.229e+00  +3.003e-01  +1.519e+00  +2.529e+00  +5.083e-01
 +1470.0  +1.386e+00  +2.377e+00  +3.942e-01  +1.283e+00  +2.261e+00  +3.042e-01  +1.537e+00  +2.562e+00  +5.133e-01
 +1480.0  +1.404e+00  +2.410e+00  +3.985e-01  +1.301e+00  +2.294e+00  +3.080e-01  +1.557e+00  +2.595e+00  +5.184e-01
 +1490.0  +1.424e+00  +2.444e+00  +4.035e-01  +1.320e+00  +2.327e+00  +3.122e-01  +1.577e+00  +2.630e+00  +5.241e-01
 +1500.0  +1.443e+00  +2.478e+00  +4.081e-01  +1.339e+00  +2.361e+00  +3.165e-01  +1.597e+00  +2.665e+00  +5.292e-01
 +1510.0  +1.462e+00  +2.512e+00  +4.125e-01  +1.358e+00  +2.394e+00  +3.207e-01  +1.617e+00  +2.699e+00  +5.342e-01
 +1520.0  +1.481e+00  +2.545e+00  +4.164e-01  +1.376e+00  +2.427e+00  +3.246e-01  +1.636e+00  +2.733e+00  +5.388e-01
 +1530.0  +1.500e+00  +2.579e+00  +4.201e-01  +1.395e+00  +2.461e+00  +3.282e-01  +1.655e+00  +2.767e+00  +5.432e-01
 +1540.0  +1.518e+00  +2.613e+00  +4.235e-01  +1.413e+00  +2.495e+00  +3.316e-01  +1.675e+00  +2.802e+00  +5.474e-01
 +1550.0  +1.537e+00  +2.647e+00  +4.272e-01  +1.432e+00  +2.528e+00  +3.351e-01  +1.694e+00  +2.836e+00  +5.519e-01
 +1560.0  +1.557e+00  +2.682e+00  +4.316e-01  +1.451e+00  +2.563e+00  +3.391e-01  +1.714e+00  +2.871e+00  +5.569e-01
 +1570.0  +1.576e+00  +2.717e+00  +4.356e-01  +1.470e+00  +2.597e+00  +3.426e-01  +1.734e+00  +2.906e+00  +5.619e-01
 +1580.0  +1.596e+00  +2.752e+00  +4.397e-01  +1.489e+00  +2.632e+00  +3.462e-01  +1.755e+00  +2.942e+00  +5.670e-01
 +1590.0  +1.616e+00  +2.787e+00  +4.448e-01  +1.509e+00  +2.666e+00  +3.512e-01  +1.775e+00  +2.977e+00  +5.727e-01
 +1600.0  +1.636e+00  +2.822e+00  +4.500e-01  +1.529e+00  +2.701e+00  +3.563e-01  +1.796e+00  +3.013e+00  +5.783e-01
 +1610.0  +1.656e+00  +2.857e+00  +4.547e-01  +1.549e+00  +2.736e+00  +3.611e-01  +1.816e+00  +3.048e+00  +5.833e-01
 +1620.0  +1.676e+00  +2.892e+00  +4.602e-01  +1.569e+00  +2.771e+00  +3.666e-01  +1.837e+00  +3.084e+00  +5.892e-01
 +1630.0  +1.697e+00  +2.928e+00  +4.661e-01  +1.590e+00  +2.807e+00  +3.722e-01  +1.858e+00  +3.121e+00  +5.953e-01
 +1640.0  +1.718e+00  +2.965e+00  +4.720e-01  +1.611e+00  +2.844e+00  +3.780e-01  +1.880e+00  +3.158e+00  +6.017e-01
 +1650.0  +1.739e+00  +3.002e+00  +4.768e-01  +1.632e+00  +2.880e+00  +3.828e-01  +1.901e+00  +3.195e+00  +6.070e-01
 +1660.0  +1.760e+00  +3.039e+00  +4.820e-01  +1.652e+00  +2.917e+00  +3.879e-01  +1.922e+00  +3.232e+00  +6.129e-01
 +1670.0  +1.781e+00  +3.076e+00  +4.867e-01  +1.673e+00  +2.954e+00  +3.925e-01  +1.944e+00  +3.269e+00  +6.183e-01
 +1680.0  +1.802e+00  +3.113e+00  +4.909e-01  +1.694e+00  +2.991e+00  +3.970e-01  +1.965e+00  +3.307e+00  +6.232e-01
 +1690.0  +1.823e+00  +3.150e+00  +4.954e-01  +1.715e+00  +3.028e+00  +4.017e-01  +1.987e+00  +3.345e+00  +6.284e-01
 +1700.0  +1.844e+00  +3.188e+00  +5.004e-01  +1.736e+00  +3.065e+00  +4.065e-01  +2.009e+00  +3.383e+00  +6.346e-01
 +1710.0  +1.866e+00  +3.226e+00  +5.055e-01  +1.757e+00  +3.102e+00  +4.111e-01  +2.031e+00  +3.421e+00  +6.409e-01
 +1720.0  +1.887e+00  +3.264e+00  +5.109e-01  +1.778e+00  +3.140e+00  +4.159e-01  +2.053e+00  +3.459e+00  +6.476e-01
 +1730.0  +1.909e+00  +3.302e+00  +5.165e-01  +1.799e+00  +3.177e+00  +4.211e-01  +2.076e+00  +3.498e+00  +6.540e-01
 +1740.0  +1.931e+00  +3.340e+00  +5.217e-01  +1.821e+00  +3.215e+00  +4.259e-01  +2.098e+00  +3.536e+00  +6.601e-01
 +1750.0  +1.952e+00  +3.378e+00  +5.270e-01  +1.842e+00  +3.253e+00  +4.308e-01  +2.120e+00  +3.574e+00  +6.664e-01
 +1760.0  +1.974e+00  +3.416e+00  +5.324e-01  +1.864e+00  +3.291e+00  +4.360e-01  +2.143e+00  +3.612e+00  +6.727e-01
 +1770.0  +1.996e+00  +3.454e+00  +5.375e-01  +1.885e+00  +3.329e+00  +4.409e-01  +2.165e+00  +3.650e+00  +6.787e-01
 +1780.0  +2.017e+00  +3.492e+00  +5.430e-01  +1.906e+00  +3.366e+00  +4.461e-01  +2.187e+00  +3.688e+00  +6.850e-01
 +1790.0  +2.039e+00  +3.529e+00  +5.490e-01  +1.928e+00  +3.404e+00  +4.518e-01  +2.209e+00  +3.726e+00  +6.918e-01
 +1800.0  +2.062e+00  +3.568e+00  +5.553e-01  +1.950e+00  +3.442e+00  +4.582e-01  +2.232e+00  +3.765e+00  +6.985e-01
 +1810.0  +2.084e+00  +3.606e+00  +5.614e-01  +1.972e+00  +3.480e+00  +4.642e-01  +2.255e+00  +3.804e+00  +7.051e-01
 +1820.0  +2.106e+00  +3.644e+00  +5.674e-01  +1.994e+00  +3.518e+00  +4.702e-01  +2.277e+00  +3.842e+00  +7.114e-01
 +1830.0  +2.128e+00  +3.682e+00  +5.735e-01  +2.016e+00  +3.556e+00  +4.762e-01  +2.299e+00  +3.881e+00  +7.180e-01
 +1840.0  +2.150e+00  +3.721e+00  +5.797e-01  +2.038e+00  +3.594e+00  +4.822e-01  +2.322e+00  +3.919e+00  +7.249e-01
 +1850.0  +2.172e+00  +3.760e+00  +5.848e-01  +2.060e+00  +3.633e+00  +4.874e-01  +2.345e+00  +3.959e+00  +7.305e-01
 +1860.0  +2.195e+00  +3.799e+00  +5.907e-01  +2.082e+00  +3.671e+00  +4.933e-01  +2.367e+00  +3.998e+00  +7.370e-01
 +1870.0  +2.217e+00  +3.838e+00  +5.968e-01  +2.104e+00  +3.710e+00  +4.989e-01  +2.390e+00  +4.037e+00  +7.438e-01
 +1880.0  +2.240e+00  +3.877e+00  +6.028e-01  +2.127e+00  +3.749e+00  +5.048e-01  +2.413e+00  +4.076e+00  +7.506e-01
 +1890.0  +2.262e+00  +3.916e+00  +6.094e-01  +2.149e+00  +3.787e+00  +5.111e-01  +2.436e+00  +4.115e+00  +7.579e-01
 +1900.0  +2.285e+00  +3.954e+00  +6.163e-01  +2.172e+00  +3.826e+00  +5.177e-01  +2.459e+00  +4.154e+00  +7.654e-01
 +1910.0  +2.308e+00  +3.993e+00  +6.230e-01  +2.194e+00  +3.864e+00  +5.242e-01  +2.483e+00  +4.193e+00  +7.728e-01
 +1920.0  +2.331e+00  +4.032e+00  +6.301e-01  +2.217e+00  +3.903e+00  +5.310e-01  +2.506e+00  +4.232e+00  +7.808e-01
 +1930.0  +2.354e+00  +4.071e+00  +6.371e-01  +2.240e+00  +3.942e+00  +5.378e-01  +2.530e+00  +4.271e+00  +7.884e-01
 +1940.0  +2.377e+00  +4.110e+00  +6.440e-01  +2.263e+00  +3.981e+00  +5.448e-01  +2.554e+00  +4.311e+00  +7.958e-01
 +1950.0  +2.401e+00  +4.150e+00  +6.512e-01  +2.286e+00  +4.020e+00  +5.522e-01  +2.577e+00  +4.351e+00  +8.033e-01
 +1960.0  +2.425e+00  +4.190e+00  +6.591e-01  +2.310e+00  +4.060e+00  +5.599e-01  +2.601e+00  +4.391e+00  +8.115e-01
 +1970.0  +2.449e+00  +4.231e+00  +6.673e-01  +2.334e+00  +4.101e+00  +5.681e-01  +2.626e+00  +4.432e+00  +8.201e-01
 +1980.0  +2.473e+00  +4.272e+00  +6.748e-01  +2.358e+00  +4.141e+00  +5.755e-01  +2.651e+00  +4.473e+00  +8.284e-01
 +1990.0  +2.497e+00  +4.312e+00  +6.826e-01  +2.383e+00  +4.182e+00  +5.832e-01  +2.675e+00  +4.514e+00  +8.370e-01
 +2000.0  +2.522e+00  +4.353e+00  +6.904e-01  +2.407e+00  +4.222e+00  +5.909e-01  +2.700e+00  +4.555e+00  +8.457e-01
 +2010.0  +2.546e+00  +4.393e+00  +6.985e-01  +2.430e+00  +4.262e+00  +5.990e-01  +2.725e+00  +4.595e+00  +8.547e-01
 +2020.0  +2.570e+00  +4.433e+00  +7.064e-01  +2.454e+00  +4.302e+00  +6.067e-01  +2.749e+00  +4.635e+00  +8.633e-01
 +2030.0  +2.594e+00  +4.473e+00  +7.138e-01  +2.478e+00  +4.342e+00  +6.141e-01  +2.774e+00  +4.676e+00  +8.713e-01
 +2040.0  +2.617e+00  +4.514e+00  +7.214e-01  +2.502e+00  +4.381e+00  +6.219e-01  +2.798e+00  +4.717e+00  +8.796e-01
 +2050.0  +2.641e+00  +4.553e+00  +7.295e-01  +2.525e+00  +4.421e+00  +6.299e-01  +2.823e+00  +4.757e+00  +8.884e-01
 +2060.0  +2.665e+00  +4.593e+00  +7.373e-01  +2.549e+00  +4.460e+00  +6.375e-01  +2.847e+00  +4.797e+00  +8.968e-01
 +2070.0  +2.689e+00  +4.633e+00  +7.439e-01  +2.572e+00  +4.500e+00  +6.440e-01  +2.871e+00  +4.837e+00  +9.040e-01
 +2080.0  +2.712e+00  +4.674e+00  +7.512e-01  +2.596e+00  +4.540e+00  +6.513e-01  +2.895e+00  +4.878e+00  +9.119e-01
 +2090.0  +2.737e+00  +4.715e+00  +7.586e-01  +2.620e+00  +4.581e+00  +6.588e-01  +2.920e+00  +4.920e+00  +9.198e-01
 +2100.0  +2.761e+00  +4.756e+00  +7.663e-01  +2.644e+00  +4.621e+00  +6.663e-01  +2.945e+00  +4.961e+00  +9.284e-01
 +2110.0  +2.786e+00  +4.797e+00  +7.743e-01  +2.668e+00  +4.662e+00  +6.742e-01  +2.970e+00  +5.002e+00  +9.373e-01
 +2120.0  +2.811e+00  +4.839e+00  +7.825e-01  +2.693e+00  +4.704e+00  +6.823e-01  +2.995e+00  +5.044e+00  +9.460e-01
 +2130.0  +2.836e+00  +4.881e+00  +7.906e-01  +2.718e+00  +4.745e+00  +6.906e-01  +3.021e+00  +5.087e+00  +9.544e-01
 +2140.0  +2.861e+00  +4.923e+00  +7.984e-01  +2.743e+00  +4.787e+00  +6.984e-01  +3.046e+00  +5.129e+00  +9.627e-01
 +2150.0  +2.886e+00  +4.965e+00  +8.067e-01  +2.768e+00  +4.829e+00  +7.067e-01  +3.072e+00  +5.172e+00  +9.715e-01
 +2160.0  +2.911e+00  +5.006e+00  +8.155e-01  +2.793e+00  +4.870e+00  +7.152e-01  +3.097e+00  +5.213e+00  +9.809e-01
 +2170.0  +2.936e+00  +5.048e+00  +8.235e-01  +2.817e+00  +4.911e+00  +7.231e-01  +3.122e+00  +5.255e+00  +9.894e-01
 +2180.0  +2.961e+00  +5.090e+00  +8.316e-01  +2.842e+00  +4.953e+00  +7.310e-01  +3.148e+00  +5.297e+00  +9.981e-01
 +2190.0  +2.985e+00  +5.131e+00  +8.393e-01  +2.866e+00  +4.993e+00  +7.388e-01  +3.173e+00  +5.339e+00  +1.007e+00
 +2200.0  +3.009e+00  +5.172e+00  +8.467e-01  +2.890e+00  +5.034e+00  +7.460e-01  +3.198e+00  +5.381e+00  +1.015e+00
 +2210.0  +3.034e+00  +5.214e+00  +8.539e-01  +2.915e+00  +5.076e+00  +7.536e-01  +3.223e+00  +5.423e+00  +1.023e+00
 +2220.0  +3.059e+00  +5.257e+00  +8.613e-01  +2.940e+00  +5.118e+00  +7.613e-01  +3.249e+00  +5.466e+00  +1.032e+00
 +2230.0  +3.084e+00  +5.299e+00  +8.692e-01  +2.965e+00  +5.160e+00  +7.696e-01  +3.275e+00  +5.509e+00  +1.040e+00
 +2240.0  +3.110e+00  +5.342e+00  +8.769e-01  +2.990e+00  +5.203e+00  +7.776e-01  +3.301e+00  +5.552e+00  +1.049e+00
 +2250.0  +3.135e+00  +5.385e+00  +8.849e-01  +3.016e+00  +5.245e+00  +7.861e-01  +3.326e+00  +5.596e+00  +1.057e+00
 +2260.0  +3.160e+00  +5.427e+00  +8.924e-01  +3.040e+00  +5.287e+00  +7.940e-01  +3.352e+00  +5.638e+00  +1.065e+00
 +2270.0  +3.185e+00  +5.469e+00  +9.008e-01  +3.065e+00  +5.328e+00  +8.025e-01  +3.377e+00  +5.680e+00  +1.074e+00
 +2280.0  +3.210e+00  +5.510e+00  +9.099e-01  +3.090e+00  +5.369e+00  +8.117e-01  +3.403e+00  +5.722e+00  +1.084e+00
 +2290.0  +3.235e+00  +5.552e+00  +9.188e-01  +3.116e+00  +5.410e+00  +8.207e-01  +3.429e+00  +5.764e+00  +1.093e+00
 +2300.0  +3.261e+00  +5.593e+00  +9.279e-01  +3.141e+00  +5.451e+00  +8.301e-01  +3.455e+00  +5.806e+00  +1.103e+00
 +2310.0  +3.286e+00  +5.636e+00  +9.369e-01  +3.166e+00  +5.493e+00  +8.391e-01  +3.481e+00  +5.849e+00  +1.113e+00
 +2320.0  +3.312e+00  +5.679e+00  +9.446e-01  +3.192e+00  +5.536e+00  +8.470e-01  +3.507e+00  +5.892e+00  +1.121e+00
 +2330.0  +3.338e+00  +5.723e+00  +9.532e-01  +3.217e+00  +5.579e+00  +8.555e-01  +3.533e+00  +5.936e+00  +1.131e+00
 +2340.0  +3.364e+00  +5.766e+00  +9.615e-01  +3.243e+00  +5.623e+00  +8.637e-01  +3.560e+00  +5.980e+00  +1.140e+00
 +2350.0  +3.390e+00  +5.810e+00  +9.701e-01  +3.269e+00  +5.665e+00  +8.725e-01  +3.587e+00  +6.024e+00  +1.149e+00
 +2360.0  +3.416e+00  +5.853e+00  +9.787e-01  +3.295e+00  +5.708e+00  +8.816e-01  +3.614e+00  +6.069e+00  +1.159e+00
 +2370.0  +3.442e+00  +5.897e+00  +9.872e-01  +3.321e+00  +5.751e+00  +8.905e-01  +3.640e+00  +6.112e+00  +1.168e+00
 +2380.0  +3.468e+00  +5.940e+00  +9.956e-01  +3.347e+00  +5.794e+00  +8.990e-01  +3.667e+00  +6.157e+00  +1.177e+00
 +2390.0  +3.494e+00  +5.985e+00  +1.003e+00  +3.372e+00  +5.838e+00  +9.063e-01  +3.693e+00  +6.201e+00  +1.184e+00
 +2400.0  +3.519e+00  +6.028e+00  +1.010e+00  +3.398e+00  +5.882e+00  +9.142e-01  +3.719e+00  +6.245e+00  +1.192e+00
 +2410.0  +3.545e+00  +6.072e+00  +1.019e+00  +3.424e+00  +5.925e+00  +9.231e-01  +3.746e+00  +6.290e+00  +1.201e+00
 +2420.0  +3.572e+00  +6.116e+00  +1.028e+00  +3.450e+00  +5.968e+00  +9.321e-01  +3.772e+00  +6.334e+00  +1.211e+00
 +2430.0  +3.598e+00  +6.160e+00  +1.037e+00  +3.476e+00  +6.011e+00  +9.413e-01  +3.799e+00  +6.379e+00  +1.220e+00
 +2440.0  +3.625e+00  +6.204e+00  +1.045e+00  +3.503e+00  +6.055e+00  +9.502e-01  +3.826e+00  +6.424e+00  +1.228e+00
 +2450.0  +3.651e+00  +6.248e+00  +1.055e+00  +3.529e+00  +6.098e+00  +9.593e-01  +3.853e+00  +6.468e+00  +1.237e+00
 +2460.0  +3.678e+00  +6.292e+00  +1.063e+00  +3.555e+00  +6.142e+00  +9.679e-01  +3.879e+00  +6.513e+00  +1.246e+00
 +2470.0  +3.704e+00  +6.336e+00  +1.072e+00  +3.581e+00  +6.186e+00  +9.767e-01  +3.906e+00  +6.557e+00  +1.255e+00
 +2480.0  +3.731e+00  +6.379e+00  +1.082e+00  +3.607e+00  +6.229e+00  +9.855e-01  +3.933e+00  +6.602e+00  +1.264e+00
 +2490.0  +3.758e+00  +6.424e+00  +1.091e+00  +3.634e+00  +6.273e+00  +9.948e-01  +3.960e+00  +6.646e+00  +1.274e+00
 +2500.0  +3.785e+00  +6.468e+00  +1.102e+00  +3.661e+00  +6.316e+00  +1.005e+00  +3.988e+00  +6.691e+00  +1.284e+00
 +2510.0  +3.812e+00  +6.512e+00  +1.111e+00  +3.687e+00  +6.360e+00  +1.014e+00  +4.015e+00  +6.736e+00  +1.295e+00
 +2520.0  +3.839e+00  +6.557e+00  +1.121e+00  +3.714e+00  +6.405e+00  +1.023e+00  +4.042e+00  +6.781e+00  +1.304e+00
 +2530.0  +3.865e+00  +6.601e+00  +1.129e+00  +3.740e+00  +6.449e+00  +1.032e+00  +4.069e+00  +6.826e+00  +1.312e+00
 +2540.0  +3.892e+00  +6.646e+00  +1.138e+00  +3.767e+00  +6.493e+00  +1.041e+00  +4.096e+00  +6.872e+00  +1.320e+00
 +2550.0  +3.919e+00  +6.690e+00  +1.148e+00  +3.794e+00  +6.537e+00  +1.051e+00  +4.123e+00  +6.916e+00  +1.330e+00
 +2560.0  +3.947e+00  +6.734e+00  +1.159e+00  +3.821e+00  +6.581e+00  +1.061e+00  +4.151e+00  +6.961e+00  +1.341e+00
 +2570.0  +3.974e+00  +6.778e+00  +1.169e+00  +3.848e+00  +6.624e+00  +1.071e+00  +4.178e+00  +7.005e+00  +1.351e+00
 +2580.0  +4.001e+00  +6.822e+00  +1.179e+00  +3.875e+00  +6.668e+00  +1.082e+00  +4.205e+00  +7.050e+00  +1.361e+00
 +2590.0  +4.028e+00  +6.866e+00  +1.190e+00  +3.902e+00  +6.712e+00  +1.093e+00  +4.233e+00  +7.094e+00  +1.372e+00
 +2600.0  +4.056e+00  +6.910e+00  +1.201e+00  +3.929e+00  +6.755e+00  +1.103e+00  +4.261e+00  +7.139e+00  +1.383e+00
 +2610.0  +4.082e+00  +6.953e+00  +1.211e+00  +3.955e+00  +6.798e+00  +1.113e+00  +4.288e+00  +7.182e+00  +1.393e+00
 +2620.0  +4.108e+00  +6.997e+00  +1.220e+00  +3.982e+00  +6.841e+00  +1.123e+00  +4.314e+00  +7.226e+00  +1.403e+00
 +2630.0  +4.135e+00  +7.040e+00  +1.230e+00  +4.008e+00  +6.885e+00  +1.132e+00  +4.342e+00  +7.270e+00  +1.413e+00
 +2640.0  +4.162e+00  +7.085e+00  +1.240e+00  +4.035e+00  +6.928e+00  +1.142e+00  +4.369e+00  +7.314e+00  +1.423e+00
 +2650.0  +4.189e+00  +7.129e+00  +1.249e+00  +4.062e+00  +6.973e+00  +1.151e+00  +4.396e+00  +7.359e+00  +1.432e+00
 +2660.0  +4.216e+00  +7.174e+00  +1.258e+00  +4.089e+00  +7.017e+00  +1.161e+00  +4.424e+00  +7.405e+00  +1.442e+00
 +2670.0  +4.244e+00  +7.219e+00  +1.268e+00  +4.117e+00  +7.062e+00  +1.171e+00  +4.451e+00  +7.451e+00  +1.452e+00
 +2680.0  +4.271e+00  +7.265e+00  +1.277e+00  +4.144e+00  +7.107e+00  +1.181e+00  +4.478e+00  +7.496e+00  +1.461e+00
 +2690.0  +4.298e+00  +7.309e+00  +1.287e+00  +4.171e+00  +7.151e+00  +1.190e+00  +4.506e+00  +7.541e+00  +1.470e+00
 +2700.0  +4.325e+00  +7.354e+00  +1.297e+00  +4.198e+00  +7.195e+00  +1.201e+00  +4.533e+00  +7.586e+00  +1.480e+00
 +2710.0  +4.353e+00  +7.398e+00  +1.307e+00  +4.225e+00  +7.239e+00  +1.211e+00  +4.560e+00  +7.631e+00  +1.490e+00
 +2720.0  +4.380e+00  +7.443e+00  +1.317e+00  +4.252e+00  +7.284e+00  +1.221e+00  +4.587e+00  +7.675e+00  +1.499e+00
 +2730.0  +4.407e+00  +7.488e+00  +1.327e+00  +4.279e+00  +7.329e+00  +1.230e+00  +4.615e+00  +7.721e+00  +1.509e+00
 +2740.0  +4.435e+00  +7.533e+00  +1.337e+00  +4.307e+00  +7.373e+00  +1.240e+00  +4.642e+00  +7.766e+00  +1.519e+00
 +2750.0  +4.462e+00  +7.577e+00  +1.347e+00  +4.334e+00  +7.417e+00  +1.251e+00  +4.670e+00  +7.810e+00  +1.529e+00
 +2760.0  +4.490e+00  +7.622e+00  +1.357e+00  +4.362e+00  +7.462e+00  +1.262e+00  +4.698e+00  +7.855e+00  +1.540e+00
 +2770.0  +4.517e+00  +7.667e+00  +1.368e+00  +4.389e+00  +7.506e+00  +1.272e+00  +4.725e+00  +7.900e+00  +1.550e+00
 +2780.0  +4.545e+00  +7.712e+00  +1.378e+00  +4.417e+00  +7.551e+00  +1.282e+00  +4.753e+00  +7.945e+00  +1.561e+00
 +2790.0  +4.573e+00  +7.757e+00  +1.388e+00  +4.444e+00  +7.596e+00  +1.292e+00  +4.781e+00  +7.990e+00  +1.571e+00
 +2800.0  +4.600e+00  +7.802e+00  +1.398e+00  +4.472e+00  +7.641e+00  +1.302e+00  +4.809e+00  +8.036e+00  +1.582e+00
 +2810.0  +4.628e+00  +7.848e+00  +1.408e+00  +4.499e+00  +7.686e+00  +1.312e+00  +4.837e+00  +8.082e+00  +1.591e+00
 +2820.0  +4.656e+00  +7.894e+00  +1.418e+00  +4.527e+00  +7.732e+00  +1.322e+00  +4.865e+00  +8.128e+00  +1.601e+00
 +2830.0  +4.684e+00  +7.939e+00  +1.428e+00  +4.555e+00  +7.777e+00  +1.333e+00  +4.893e+00  +8.174e+00  +1.612e+00
 +2840.0  +4.711e+00  +7.985e+00  +1.438e+00  +4.582e+00  +7.822e+00  +1.343e+00  +4.921e+00  +8.220e+00  +1.622e+00
 +2850.0  +4.739e+00  +8.030e+00  +1.448e+00  +4.610e+00  +7.866e+00  +1.353e+00  +4.948e+00  +8.265e+00  +1.632e+00
 +2860.0  +4.766e+00  +8.075e+00  +1.458e+00  +4.637e+00  +7.911e+00  +1.364e+00  +4.976e+00  +8.310e+00  +1.642e+00
 +2870.0  +4.794e+00  +8.120e+00  +1.469e+00  +4.665e+00  +7.955e+00  +1.375e+00  +5.004e+00  +8.355e+00  +1.653e+00
 +2880.0  +4.823e+00  +8.166e+00  +1.480e+00  +4.694e+00  +8.001e+00  +1.386e+00  +5.033e+00  +8.402e+00  +1.665e+00
 +2890.0  +4.851e+00  +8.212e+00  +1.491e+00  +4.722e+00  +8.047e+00  +1.397e+00  +5.062e+00  +8.448e+00  +1.676e+00
 +2900.0  +4.879e+00  +8.257e+00  +1.502e+00  +4.750e+00  +8.091e+00  +1.409e+00  +5.090e+00  +8.493e+00  +1.687e+00
 +2910.0  +4.907e+00  +8.302e+00  +1.513e+00  +4.778e+00  +8.135e+00  +1.420e+00  +5.118e+00  +8.539e+00  +1.698e+00
 +2920.0  +4.935e+00  +8.348e+00  +1.523e+00  +4.806e+00  +8.181e+00  +1.431e+00  +5.147e+00  +8.585e+00  +1.709e+00
 +2930.0  +4.963e+00  +8.393e+00  +1.533e+00  +4.833e+00  +8.226e+00  +1.441e+00  +5.175e+00  +8.631e+00  +1.719e+00
 +2940.0  +4.990e+00  +8.438e+00  +1.543e+00  +4.861e+00  +8.270e+00  +1.451e+00  +5.202e+00  +8.676e+00  +1.729e+00
 +2950.0  +5.018e+00  +8.483e+00  +1.553e+00  +4.888e+00  +8.315e+00  +1.462e+00  +5.230e+00  +8.722e+00  +1.739e+00
 +2960.0  +5.046e+00  +8.528e+00  +1.563e+00  +4.916e+00  +8.359e+00  +1.472e+00  +5.258e+00  +8.767e+00  +1.749e+00
 +2970.0  +5.073e+00  +8.574e+00  +1.573e+00  +4.944e+00  +8.404e+00  +1.483e+00  +5.286e+00  +8.814e+00  +1.758e+00
 +2980.0  +5.101e+00  +8.621e+00  +1.582e+00  +4.971e+00  +8.451e+00  +1.492e+00  +5.314e+00  +8.861e+00  +1.768e+00
 +2990.0  +5.130e+00  +8.667e+00  +1.592e+00  +5.000e+00  +8.496e+00  +1.503e+00  +5.343e+00  +8.907e+00  +1.779e+00
 +3000.0  +5.158e+00  +8.714e+00  +1.602e+00  +5.028e+00  +8.542e+00  +1.513e+00  +5.372e+00  +8.954e+00  +1.789e+00
 +3010.0  +5.186e+00  +8.760e+00  +1.612e+00  +5.056e+00  +8.588e+00  +1.523e+00  +5.400e+00  +9.001e+00  +1.800e+00
 +3020.0  +5.214e+00  +8.806e+00  +1.622e+00  +5.084e+00  +8.634e+00  +1.534e+00  +5.429e+00  +9.048e+00  +1.811e+00
 +3030.0  +5.242e+00  +8.852e+00  +1.632e+00  +5.112e+00  +8.679e+00  +1.544e+00  +5.458e+00  +9.094e+00  +1.821e+00
 +3040.0  +5.271e+00  +8.898e+00  +1.643e+00  +5.140e+00  +8.725e+00  +1.555e+00  +5.487e+00  +9.141e+00  +1.833e+00
 +3050.0  +5.299e+00  +8.945e+00  +1.654e+00  +5.169e+00  +8.771e+00  +1.567e+00  +5.515e+00  +9.187e+00  +1.844e+00
 +3060.0  +5.328e+00  +8.991e+00  +1.665e+00  +5.197e+00  +8.816e+00  +1.577e+00  +5.544e+00  +9.234e+00  +1.854e+00
 +3070.0  +5.356e+00  +9.037e+00  +1.675e+00  +5.225e+00  +8.862e+00  +1.588e+00  +5.573e+00  +9.280e+00  +1.865e+00
 +3080.0  +5.384e+00  +9.083e+00  +1.685e+00  +5.253e+00  +8.908e+00  +1.599e+00  +5.601e+00  +9.327e+00  +1.875e+00
 +3090.0  +5.413e+00  +9.130e+00  +1.695e+00  +5.282e+00  +8.954e+00  +1.609e+00  +5.630e+00  +9.374e+00  +1.885e+00
 +3100.0  +5.441e+00  +9.176e+00  +1.705e+00  +5.310e+00  +9.000e+00  +1.620e+00  +5.658e+00  +9.421e+00  +1.895e+00
 +3110.0  +5.469e+00  +9.222e+00  +1.715e+00  +5.338e+00  +9.046e+00  +1.630e+00  +5.686e+00  +9.468e+00  +1.905e+00
 +3120.0  +5.497e+00  +9.268e+00  +1.725e+00  +5.366e+00  +9.091e+00  +1.641e+00  +5.714e+00  +9.514e+00  +1.915e+00
 +3130.0  +5.525e+00  +9.314e+00  +1.736e+00  +5.394e+00  +9.136e+00  +1.652e+00  +5.743e+00  +9.560e+00  +1.926e+00
 +3140.0  +5.552e+00  +9.359e+00  +1.746e+00  +5.422e+00  +9.181e+00  +1.663e+00  +5.770e+00  +9.605e+00  +1.936e+00
 +3150.0  +5.580e+00  +9.404e+00  +1.756e+00  +5.449e+00  +9.225e+00  +1.674e+00  +5.798e+00  +9.650e+00  +1.946e+00
 +3160.0  +5.607e+00  +9.449e+00  +1.766e+00  +5.477e+00  +9.270e+00  +1.684e+00  +5.826e+00  +9.696e+00  +1.955e+00
 +3170.0  +5.635e+00  +9.494e+00  +1.776e+00  +5.504e+00  +9.315e+00  +1.694e+00  +5.854e+00  +9.742e+00  +1.965e+00
 +3180.0  +5.663e+00  +9.540e+00  +1.786e+00  +5.532e+00  +9.360e+00  +1.705e+00  +5.882e+00  +9.789e+00  +1.975e+00
 +3190.0  +5.691e+00  +9.586e+00  +1.797e+00  +5.560e+00  +9.405e+00  +1.715e+00  +5.910e+00  +9.835e+00  +1.985e+00
 +3200.0  +5.719e+00  +9.631e+00  +1.807e+00  +5.588e+00  +9.451e+00  +1.726e+00  +5.938e+00  +9.881e+00  +1.996e+00
 +3210.0  +5.747e+00  +9.677e+00  +1.818e+00  +5.616e+00  +9.495e+00  +1.737e+00  +5.967e+00  +9.927e+00  +2.007e+00
 +3220.0  +5.776e+00  +9.723e+00  +1.828e+00  +5.644e+00  +9.541e+00  +1.747e+00  +5.996e+00  +9.974e+00  +2.017e+00
 +3230.0  +5.804e+00  +9.770e+00  +1.838e+00  +5.673e+00  +9.588e+00  +1.758e+00  +6.024e+00  +1.002e+01  +2.027e+00
 +3240.0  +5.833e+00  +9.818e+00  +1.848e+00  +5.702e+00  +9.635e+00  +1.769e+00  +6.054e+00  +1.007e+01  +2.037e+00
 +3250.0  +5.862e+00  +9.865e+00  +1.860e+00  +5.731e+00  +9.682e+00  +1.781e+00  +6.083e+00  +1.012e+01  +2.048e+00
 +3260.0  +5.891e+00  +9.912e+00  +1.870e+00  +5.760e+00  +9.728e+00  +1.792e+00  +6.112e+00  +1.016e+01  +2.059e+00
 +3270.0  +5.919e+00  +9.958e+00  +1.880e+00  +5.788e+00  +9.774e+00  +1.802e+00  +6.141e+00  +1.021e+01  +2.069e+00
 +3280.0  +5.947e+00  +1.001e+01  +1.889e+00  +5.816e+00  +9.820e+00  +1.811e+00  +6.169e+00  +1.026e+01  +2.079e+00
 +3290.0  +5.976e+00  +1.005e+01  +1.899e+00  +5.844e+00  +9.866e+00  +1.822e+00  +6.198e+00  +1.031e+01  +2.090e+00
 +3300.0  +6.004e+00  +1.010e+01  +1.910e+00  +5.872e+00  +9.912e+00  +1.832e+00  +6.227e+00  +1.035e+01  +2.101e+00
 +3310.0  +6.032e+00  +1.014e+01  +1.922e+00  +5.900e+00  +9.956e+00  +1.844e+00  +6.256e+00  +1.040e+01  +2.113e+00
 +3320.0  +6.061e+00  +1.019e+01  +1.933e+00  +5.929e+00  +1.000e+01  +1.855e+00  +6.285e+00  +1.045e+01  +2.124e+00
 +3330.0  +6.090e+00  +1.023e+01  +1.944e+00  +5.957e+00  +1.005e+01  +1.866e+00  +6.313e+00  +1.049e+01  +2.135e+00
 +3340.0  +6.118e+00  +1.028e+01  +1.956e+00  +5.986e+00  +1.009e+01  +1.878e+00  +6.342e+00  +1.054e+01  +2.146e+00
 +3350.0  +6.147e+00  +1.033e+01  +1.967e+00  +6.014e+00  +1.014e+01  +1.889e+00  +6.371e+00  +1.058e+01  +2.157e+00
 +3360.0  +6.175e+00  +1.037e+01  +1.977e+00  +6.042e+00  +1.018e+01  +1.899e+00  +6.400e+00  +1.063e+01  +2.168e+00
 +3370.0  +6.204e+00  +1.042e+01  +1.988e+00  +6.071e+00  +1.023e+01  +1.911e+00  +6.429e+00  +1.068e+01  +2.179e+00
 +3380.0  +6.233e+00  +1.047e+01  +1.999e+00  +6.100e+00  +1.028e+01  +1.923e+00  +6.459e+00  +1.073e+01  +2.191e+00
 +3390.0  +6.262e+00  +1.051e+01  +2.010e+00  +6.128e+00  +1.032e+01  +1.933e+00  +6.488e+00  +1.077e+01  +2.201e+00
 +3400.0  +6.290e+00  +1.056e+01  +2.020e+00  +6.157e+00  +1.037e+01  +1.944e+00  +6.516e+00  +1.082e+01  +2.212e+00
 +3410.0  +6.318e+00  +1.061e+01  +2.031e+00  +6.185e+00  +1.041e+01  +1.955e+00  +6.545e+00  +1.087e+01  +2.222e+00
 +3420.0  +6.346e+00  +1.065e+01  +2.041e+00  +6.213e+00  +1.046e+01  +1.965e+00  +6.573e+00  +1.091e+01  +2.232e+00
 +3430.0  +6.374e+00  +1.070e+01  +2.051e+00  +6.240e+00  +1.051e+01  +1.975e+00  +6.602e+00  +1.096e+01  +2.242e+00
 +3440.0  +6.402e+00  +1.074e+01  +2.061e+00  +6.268e+00  +1.055e+01  +1.986e+00  +6.630e+00  +1.101e+01  +2.253e+00
 +3450.0  +6.430e+00  +1.079e+01  +2.071e+00  +6.296e+00  +1.060e+01  +1.997e+00  +6.658e+00  +1.105e+01  +2.263e+00
 +3460.0  +6.459e+00  +1.084e+01  +2.082e+00  +6.325e+00  +1.064e+01  +2.008e+00  +6.687e+00  +1.110e+01  +2.273e+00
 +3470.0  +6.487e+00  +1.088e+01  +2.093e+00  +6.353e+00  +1.069e+01  +2.018e+00  +6.716e+00  +1.115e+01  +2.284e+00
 +3480.0  +6.516e+00  +1.093e+01  +2.103e+00  +6.381e+00  +1.073e+01  +2.029e+00  +6.745e+00  +1.119e+01  +2.295e+00
 +3490.0  +6.544e+00  +1.097e+01  +2.113e+00  +6.410e+00  +1.078e+01  +2.040e+00  +6.774e+00  +1.124e+01  +2.306e+00
 +3500.0  +6.572e+00  +1.102e+01  +2.123e+00  +6.438e+00  +1.083e+01  +2.050e+00  +6.802e+00  +1.129e+01  +2.316e+00
 +3510.0  +6.600e+00  +1.107e+01  +2.133e+00  +6.466e+00  +1.087e+01  +2.060e+00  +6.831e+00  +1.134e+01  +2.327e+00
 +3520.0  +6.629e+00  +1.111e+01  +2.143e+00  +6.494e+00  +1.092e+01  +2.071e+00  +6.860e+00  +1.138e+01  +2.337e+00
 +3530.0  +6.657e+00  +1.116e+01  +2.153e+00  +6.522e+00  +1.096e+01  +2.081e+00  +6.888e+00  +1.143e+01  +2.347e+00
 +3540.0  +6.685e+00  +1.121e+01  +2.164e+00  +6.550e+00  +1.101e+01  +2.092e+00  +6.917e+00  +1.148e+01  +2.358e+00
 +3550.0  +6.714e+00  +1.125e+01  +2.174e+00  +6.579e+00  +1.106e+01  +2.102e+00  +6.946e+00  +1.152e+01  +2.368e+00
 +3560.0  +6.742e+00  +1.130e+01  +2.184e+00  +6.607e+00  +1.110e+01  +2.113e+00  +6.974e+00  +1.157e+01  +2.378e+00
 +3570.0  +6.770e+00  +1.135e+01  +2.193e+00  +6.635e+00  +1.115e+01  +2.123e+00  +7.002e+00  +1.162e+01  +2.388e+00
 +3580.0  +6.798e+00  +1.139e+01  +2.204e+00  +6.662e+00  +1.119e+01  +2.133e+00  +7.030e+00  +1.166e+01  +2.398e+00
 +3590.0  +6.826e+00  +1.144e+01  +2.214e+00  +6.690e+00  +1.124e+01  +2.144e+00  +7.059e+00  +1.171e+01  +2.409e+00
 +3600.0  +6.854e+00  +1.148e+01  +2.225e+00  +6.719e+00  +1.128e+01  +2.155e+00  +7.088e+00  +1.176e+01  +2.420e+00
 +3610.0  +6.883e+00  +1.153e+01  +2.236e+00  +6.747e+00  +1.133e+01  +2.166e+00  +7.116e+00  +1.180e+01  +2.431e+00
 +3620.0  +6.911e+00  +1.158e+01  +2.246e+00  +6.776e+00  +1.137e+01  +2.177e+00  +7.145e+00  +1.185e+01  +2.441e+00
 +3630.0  +6.940e+00  +1.162e+01  +2.257e+00  +6.804e+00  +1.142e+01  +2.189e+00  +7.174e+00  +1.190e+01  +2.452e+00
 +3640.0  +6.968e+00  +1.167e+01  +2.268e+00  +6.833e+00  +1.147e+01  +2.200e+00  +7.203e+00  +1.194e+01  +2.462e+00
 +3650.0  +6.997e+00  +1.171e+01  +2.279e+00  +6.861e+00  +1.151e+01  +2.210e+00  +7.231e+00  +1.199e+01  +2.473e+00
 +3660.0  +7.025e+00  +1.176e+01  +2.289e+00  +6.889e+00  +1.156e+01  +2.221e+00  +7.260e+00  +1.204e+01  +2.484e+00
 +3670.0  +7.054e+00  +1.181e+01  +2.299e+00  +6.918e+00  +1.160e+01  +2.232e+00  +7.289e+00  +1.208e+01  +2.494e+00
 +3680.0  +7.082e+00  +1.185e+01  +2.310e+00  +6.946e+00  +1.165e+01  +2.243e+00  +7.317e+00  +1.213e+01  +2.505e+00
 +3690.0  +7.110e+00  +1.190e+01  +2.320e+00  +6.974e+00  +1.169e+01  +2.253e+00  +7.346e+00  +1.218e+01  +2.515e+00
 +3700.0  +7.137e+00  +1.195e+01  +2.329e+00  +7.002e+00  +1.174e+01  +2.264e+00  +7.373e+00  +1.222e+01  +2.524e+00
 +3710.0  +7.166e+00  +1.199e+01  +2.339e+00  +7.030e+00  +1.179e+01  +2.274e+00  +7.402e+00  +1.227e+01  +2.534e+00
 +3720.0  +7.195e+00  +1.204e+01  +2.351e+00  +7.059e+00  +1.183e+01  +2.286e+00  +7.431e+00  +1.232e+01  +2.545e+00
 +3730.0  +7.224e+00  +1.209e+01  +2.362e+00  +7.088e+00  +1.188e+01  +2.298e+00  +7.461e+00  +1.237e+01  +2.556e+00
 +3740.0  +7.253e+00  +1.213e+01  +2.372e+00  +7.118e+00  +1.193e+01  +2.309e+00  +7.491e+00  +1.241e+01  +2.567e+00
 +3750.0  +7.283e+00  +1.218e+01  +2.384e+00  +7.147e+00  +1.197e+01  +2.321e+00  +7.520e+00  +1.246e+01  +2.579e+00
 +3760.0  +7.311e+00  +1.223e+01  +2.395e+00  +7.175e+00  +1.202e+01  +2.332e+00  +7.549e+00  +1.251e+01  +2.590e+00
 +3770.0  +7.341e+00  +1.228e+01  +2.406e+00  +7.204e+00  +1.207e+01  +2.344e+00  +7.579e+00  +1.256e+01  +2.602e+00
 +3780.0  +7.370e+00  +1.232e+01  +2.418e+00  +7.234e+00  +1.211e+01  +2.356e+00  +7.609e+00  +1.260e+01  +2.614e+00
 +3790.0  +7.399e+00  +1.237e+01  +2.429e+00  +7.263e+00  +1.216e+01  +2.367e+00  +7.638e+00  +1.265e+01  +2.625e+00
 +3800.0  +7.428e+00  +1.242e+01  +2.440e+00  +7.291e+00  +1.220e+01  +2.378e+00  +7.667e+00  +1.270e+01  +2.637e+00

